Improving Quaternion Neural Networks with Quaternionic Activation Functions

In this paper, we propose novel quaternion activation functions where we modify either the quaternion magnitude or the phase, as an alternative to the commonly used split activation functions. We define criteria that are relevant for quaternion activation functions, and subsequently we propose our novel activation functions based on this analysis. Instead of applying a known activation function like the ReLU or Tanh on the quaternion elements separately, these activation functions consider the quaternion properties and respect the quaternion space $\mathbb{H}$. In particular, all quaternion components are utilized to calculate all output components, carrying out the benefit of the Hamilton product in e.g. the quaternion convolution to the activation functions. The proposed activation functions can be incorporated in arbitrary quaternion valued neural networks trained with gradient descent techniques. We further discuss the derivatives of the proposed activation functions where we observe beneficial properties for the activation functions affecting the phase. Specifically, they prove to be sensitive on basically the whole input range, thus improved gradient flow can be expected. We provide an elaborate experimental evaluation of our proposed quaternion activation functions including comparison with the split ReLU and split Tanh on two image classification tasks using the CIFAR-10 and SVHN dataset. There, especially the quaternion activation functions affecting the phase consistently prove to provide better performance.

==> act_visu_Cardioid.csv <==
re,im,norm,phase
-1.1,0.0,0.0,3.1415927410125732
-1.1,0.04,0.00036350361187942326,3.1052451133728027
-1.1,0.08,0.00145261874422431,3.068993091583252
-1.1,0.12,0.003263046033680439,3.032931327819824
-1.1,0.16,0.005787711124867201,2.9971511363983154
-1.1,0.2,0.009016994386911392,2.9617390632629395
-1.1,0.24,0.012938699685037136,2.9267773628234863
-1.1,0.28,0.017538566142320633,2.8923404216766357
-1.1,0.32,0.022800138220191002,2.858496904373169
-1.1,0.36,0.0287054143846035,2.8253066539764404
-1.1,0.4,0.035235002636909485,2.7928216457366943
-1.1,0.44,0.04236813262104988,2.7610862255096436
-1.1,0.48,0.050083331763744354,2.7301363945007324
-1.1,0.52,0.058358434587717056,2.700000286102295
-1.1,0.56,0.06717093288898468,2.670698881149292
-1.1,0.6,0.07649818807840347,2.6422460079193115
-1.1,0.64,0.08631748706102371,2.614649534225464
-1.1,0.68,0.09660652279853821,2.587911367416382
-1.1,0.72,0.1073431447148323,2.562028646469116
-1.1,0.76,0.11850582808256149,2.536994218826294
-1.1,0.8,0.13007351756095886,2.512796401977539
-1.1,0.84,0.14202606678009033,2.4894211292266846
-1.1,0.88,0.1543436497449875,2.4668517112731934
-1.1,0.92,0.1670076996088028,2.445068597793579
-1.1,0.96,0.18000000715255737,2.424051284790039
-1.1,1.0,0.19330346584320068,2.403777599334717
-1.1,1.04,0.20690152049064636,2.3842246532440186
-1.1,1.08,0.22077877819538116,2.365368604660034
-1.1,1.12,0.23492032289505005,2.3471856117248535

-1.06,0.0,0.0,3.1415927410125732
-1.06,0.04,0.0003772373020183295,3.103874683380127
-1.06,0.08,0.0015072854002937675,3.0662636756896973
-1.06,0.12,0.003385397372767329,3.028865098953247
-1.06,0.16,0.006003726739436388,2.9917802810668945
-1.06,0.2,0.009351455606520176,2.955105781555176
-1.06,0.24,0.013415122404694557,2.918931722640991
-1.06,0.28,0.018178801983594894,2.883340358734131
-1.06,0.32,0.02362441085278988,2.848405599594116
-1.06,0.36,0.02973204106092453,2.814192533493042
-1.06,0.4,0.036480363458395004,2.7807557582855225
-1.06,0.44,0.04384666308760643,2.7481420040130615
-1.06,0.48,0.05180756002664566,2.7163875102996826
-1.06,0.52,0.06033887714147568,2.685520648956299
-1.06,0.56,0.06941639631986618,2.6555607318878174
-1.06,0.6,0.0790155678987503,2.6265199184417725
-1.06,0.64,0.0891123041510582,2.598402976989746
-1.06,0.68,0.09968243539333344,2.57120943069458
-1.06,0.72,0.11070270836353302,2.5449323654174805
-1.06,0.76,0.12215033173561096,2.5195605754852295
-1.06,0.8,0.13400299847126007,2.495079517364502
-1.06,0.84,0.14623959362506866,2.471470594406128
-1.06,0.88,0.1588396281003952,2.4487130641937256
-1.06,0.92,0.1717834621667862,2.426784038543701
-1.06,0.96,0.18505248427391052,2.4056589603424072
-1.06,1.0,0.19862879812717438,2.38531231880188
-1.06,1.04,0.2124958634376526,2.365718126296997
-1.06,1.08,0.22663730382919312,2.346848964691162
-1.06,1.12,0.24103833734989166,2.3286783695220947

-1.02,0.0,0.0,3.1415927410125732
-1.02,0.04,0.00039201448089443147,3.1023969650268555
-1.02,0.08,0.001566207269206643,3.063321590423584
-1.02,0.12,0.0035172896459698677,3.0244839191436768
-1.02,0.16,0.006236357614398003,2.9859979152679443
-1.02,0.2,0.009711450897157192,2.9479706287384033
-1.02,0.24,0.013927478343248367,2.9105019569396973
-1.02,0.28,0.01886671409010887,2.8736822605133057
-1.02,0.32,0.024509143084287643,2.8375916481018066
-1.02,0.36,0.03083270788192749,2.802299976348877
-1.02,0.4,0.03781381621956825,2.7678658962249756
-1.02,0.44,0.04542775824666023,2.7343368530273438
-1.02,0.48,0.05364881828427315,2.7017500400543213
-1.02,0.52,0.062450896948575974,2.670132637023926
-1.02,0.56,0.07180751115083694,2.63950252532959
-1.02,0.6,0.08169250935316086,2.6098685264587402
-1.02,0.64,0.09207972884178162,2.581232786178589
-1.02,0.68,0.10294369608163834,2.5535900592803955
-1.02,0.72,0.11425960808992386,2.5269296169281006
-1.02,0.76,0.12600316107273102,2.5012362003326416
-1.02,0.8,0.13815119862556458,2.476490020751953
-1.02,0.84,0.1506815105676651,2.4526681900024414
-1.02,0.88,0.16357260942459106,2.429745674133301
-1.02,0.92,0.17680418491363525,2.4076952934265137
-1.02,0.96,0.19035707414150238,2.386488199234009
-1.02,1.0,0.20421288907527924,2.3660950660705566
-1.02,1.04,0.21835429966449738,2.3464860916137695
-1.02,1.08,0.23276516795158386,2.3276307582855225
-1.02,1.12,0.24742987751960754,2.309499502182007

-0.98,0.0,0.0,3.1415927410125732
-0.98,0.04,0.0004080006037838757,3.100799083709717
-0.98,0.08,0.00162994465790689,3.060140609741211
-0.98,0.12,0.0036598090082406998,3.0197501182556152
-0.98,0.16,0.006487667560577393,2.979755163192749
-0.98,0.2,0.010100000537931919,2.9402756690979004
-0.98,0.24,0.014479954726994038,2.901421546936035
-0.98,0.28,0.01960768923163414,2.863292932510376
-0.98,0.32,0.02546093240380287,2.825977087020874
-0.98,0.36,0.032015301287174225,2.789548397064209
-0.98,0.4,0.039244744926691055,2.7540688514709473
-0.98,0.44,0.047121960669755936,2.719587564468384
-0.98,0.48,0.05561894550919533,2.6861414909362793
-0.98,0.52,0.06470713764429092,2.6537561416625977
-0.98,0.56,0.0743580311536789,2.6224465370178223
-0.98,0.6,0.08454332500696182,2.5922181606292725
-0.98,0.64,0.09523499757051468,2.563068389892578
-0.98,0.68,0.10640595108270645,2.534987449645996
-0.98,0.72,0.11802960932254791,2.5079596042633057
-0.98,0.76,0.13008065521717072,2.481963872909546
-0.98,0.8,0.14253459870815277,2.4569754600524902
-0.98,0.84,0.15536807477474213,2.432966470718384
-0.98,0.88,0.16855907440185547,2.4099061489105225
-0.98,0.92,0.1820862591266632,2.387763023376465
-0.98,0.96,0.19593000411987305,2.3665034770965576
-0.98,1.0,0.21007139980793,2.3460938930511475
-0.98,1.04,0.2244928777217865,2.326500177383423
-0.98,1.08,0.23917758464813232,2.3076889514923096
-0.98,1.12,0.2541102170944214,2.289626359939575

-0.94,0.0,0.0,3.1415927410125732
-0.94,0.04,0.00042533173109404743,3.099065065383911
-0.94,0.08,0.0016990451840683818,3.0566909313201904
-0.94,0.12,0.003814301686361432,3.014619827270508
-0.94,0.16,0.006759888958185911,2.9729957580566406
-0.94,0.2,0.010520563460886478,2.931952714920044
-0.94,0.24,0.015077305026352406,2.8916139602661133
-0.94,0.28,0.020408011972904205,2.8520889282226562
-0.94,0.32,0.02648766152560711,2.8134727478027344
-0.94,0.36,0.033289194107055664,2.7758452892303467
-0.94,0.4,0.04078368470072746,2.739271640777588
-0.94,0.44,0.04894121736288071,2.703801393508911
-0.94,0.48,0.0577310174703598,2.66947078704834
-0.94,0.52,0.0671219602227211,2.6363024711608887
-0.94,0.56,0.07708317786455154,2.6043078899383545
-0.94,0.6,0.08758404105901718,2.5734879970550537
-0.94,0.64,0.09859475493431091,2.5438342094421387
-0.94,0.68,0.11008620262145996,2.515331268310547
-0.94,0.72,0.12203041464090347,2.4879567623138428
-0.94,0.76,0.13440056145191193,2.461683750152588
-0.94,0.8,0.1471710056066513,2.436481237411499
-0.94,0.84,0.16031736135482788,2.4123151302337646
-0.94,0.88,0.17381669580936432,2.3891496658325195
-0.94,0.92,0.18764735758304596,2.3669466972351074
-0.94,0.96,0.20178866386413574,2.3456685543060303
-0.94,1.0,0.21622149646282196,2.3252766132354736
-0.94,1.04,0.2309279888868332,2.305732250213623
-0.94,1.08,0.2458910197019577,2.2869982719421387
-0.94,1.12,0.2610950469970703,2.2690372467041016

-0.8999999999999999,0.0,0.0,3.1415927410125732
-0.8999999999999999,0.04,0.00044423641520552337,3.097177505493164
-0.8999999999999999,0.08,0.0017742756754159927,3.0529367923736572
-0.8999999999999999,0.12,0.0039823949337005615,3.0090410709381104
-0.8999999999999999,0.16,0.0070557910948991776,2.9656529426574707
-0.8999999999999999,0.2,0.010977199301123619,2.9229238033294678
-0.8999999999999999,0.24,0.01572524942457676,2.8809902667999268
-0.8999999999999999,0.28,0.021274849772453308,2.8399736881256104
-0.8999999999999999,0.32,0.027598166838288307,2.7999770641326904
-0.8999999999999999,0.36,0.0346648283302784,2.7610862255096436
-0.8999999999999999,0.4,0.04244288057088852,2.7233684062957764
-0.8999999999999999,0.44,0.05089917406439781,2.686873435974121
-0.8999999999999999,0.48,0.05999999865889549,2.6516354084014893
-0.8999999999999999,0.52,0.06971143186092377,2.617673397064209
-0.8999999999999999,0.56,0.08000000566244125,2.584993362426758
-0.8999999999999999,0.6,0.0908326804637909,2.5535900592803955
-0.8999999999999999,0.64,0.10217749327421188,2.5234484672546387
-0.8999999999999999,0.68,0.11400355398654938,2.4945454597473145
-0.8999999999999999,0.72,0.12628117203712463,2.4668517112731934
-0.8999999999999999,0.76,0.13898220658302307,2.4403326511383057
-0.8999999999999999,0.8,0.15207970142364502,2.414950370788574
-0.8999999999999999,0.84,0.16554853320121765,2.3906636238098145
-0.8999999999999999,0.88,0.17936477065086365,2.3674299716949463
-0.8999999999999999,0.92,0.19350610673427582,2.345205783843994
-0.8999999999999999,0.96,0.20795132219791412,2.3239476680755615
-0.8999999999999999,1.0,0.2226811647415161,2.3036115169525146
-0.8999999999999999,1.04,0.23767724633216858,2.2841544151306152
-0.8999999999999999,1.08,0.2529224753379822,2.2655346393585205
-0.8999999999999999,1.12,0.26840099692344666,2.247711181640625

-0.8599999999999999,0.0,0.0,3.1415927410125732
-0.8599999999999999,0.04,0.0004648663161788136,3.0951144695281982
-0.8599999999999999,0.08,0.001856467337347567,3.0488362312316895
-0.8599999999999999,0.12,0.004165862686932087,3.002952814102173
-0.8599999999999999,0.16,0.007378560025244951,2.9576492309570312
-0.8599999999999999,0.2,0.011474802158772945,2.9130959510803223
-0.8599999999999999,0.24,0.01643029786646366,2.8694467544555664
-0.8599999999999999,0.28,0.02221677266061306,2.8268349170684814
-0.8599999999999999,0.32,0.02880280092358589,2.7853729724884033
-0.8599999999999999,0.36,0.036154501140117645,2.7451512813568115
-0.8599999999999999,0.4,0.0442361980676651,2.7062394618988037
-0.8599999999999999,0.44,0.05301140993833542,2.6686859130859375
-0.8599999999999999,0.48,0.06244287267327309,2.632521867752075
-0.8599999999999999,0.52,0.0724937915802002,2.5977602005004883
-0.8599999999999999,0.56,0.08312766253948212,2.5644004344940186
-0.8599999999999999,0.6,0.09430907666683197,2.5324292182922363
-0.8599999999999999,0.64,0.10600370168685913,2.5018229484558105
-0.8599999999999999,0.68,0.11817879974842072,2.4725496768951416
-0.8599999999999999,0.72,0.13080298900604248,2.4445712566375732
-0.8599999999999999,0.76,0.14384663105010986,2.417844772338867
-0.8599999999999999,0.8,0.15728192031383514,2.3923234939575195
-0.8599999999999999,0.84,0.17108242213726044,2.3679585456848145
-0.8599999999999999,0.88,0.1852235049009323,2.344700813293457
-0.8599999999999999,0.92,0.19968253374099731,2.3224995136260986
-0.8599999999999999,0.96,0.21443773806095123,2.301304578781128
-0.8599999999999999,1.0,0.22946947813034058,2.281067371368408
-0.8599999999999999,1.04,0.24475924670696259,2.261739730834961
-0.8599999999999999,1.08,0.2602897882461548,2.2432749271392822
-0.8599999999999999,1.12,0.2760453522205353,2.22562837600708

-0.8199999999999998,0.0,0.0,3.1415927410125732
-0.8199999999999998,0.04,0.00048752871225588024,3.092850923538208
-0.8199999999999998,0.08,0.0019466110970824957,3.044339418411255
-0.8199999999999998,0.12,0.00436698691919446,2.9962825775146484
-0.8199999999999998,0.16,0.007731962949037552,2.9488918781280518
-0.8199999999999998,0.2,0.012018945999443531,2.9023611545562744
-0.8199999999999998,0.24,0.017200181260704994,2.8568623065948486
-0.8199999999999998,0.28,0.023243580013513565,2.8125429153442383
-0.8199999999999998,0.32,0.030113618820905685,2.7695248126983643
-0.8199999999999998,0.36,0.0377722829580307,2.727903366088867
-0.8199999999999998,0.4,0.04617979750037193,2.687748670578003
-0.8199999999999998,0.44,0.055295635014772415,2.649106979370117
-0.8199999999999998,0.48,0.06507894396781921,2.6120030879974365
-0.8199999999999998,0.52,0.07548943907022476,2.5764431953430176
-0.8199999999999998,0.56,0.08648767322301865,2.542417287826538
-0.8199999999999998,0.6,0.09803543239831924,2.509902000427246
-0.8199999999999998,0.64,0.11009611934423447,2.47886323928833
-0.8199999999999998,0.68,0.12263491004705429,2.4492580890655518
-0.8199999999999998,0.72,0.1356188803911209,2.4210386276245117
-0.8199999999999998,0.76,0.14901697635650635,2.394150972366333
-0.8199999999999998,0.8,0.16280010342597961,2.368539571762085
-0.8199999999999998,0.84,0.1769411712884903,2.344146966934204
-0.8199999999999998,0.88,0.19141502678394318,2.3209149837493896
-0.8199999999999998,0.92,0.20619803667068481,2.2987864017486572
-0.8199999999999998,0.96,0.22126848995685577,2.2777044773101807
-0.8199999999999998,1.0,0.23660656809806824,2.2576138973236084
-0.8199999999999998,1.04,0.25219330191612244,2.238461971282959
-0.8199999999999998,1.08,0.2680118680000305,2.2201969623565674
-0.8199999999999998,1.12,0.28404614329338074,2.202770471572876

-0.7799999999999998,0.0,0.0,3.1415927410125732
-0.7799999999999998,0.04,0.0005124988383613527,3.090355396270752
-0.7799999999999998,0.08,0.002045917324721813,3.039386034011841
-0.7799999999999998,0.12,0.004588403273373842,2.988943338394165
-0.7799999999999998,0.16,0.008120586164295673,2.9392709732055664
-0.7799999999999998,0.2,0.012616440653800964,2.890589952468872
-0.7799999999999998,0.24,0.018044112250208855,2.8430936336517334
-0.7799999999999998,0.28,0.024366993457078934,2.796945333480835
-0.7799999999999998,0.32,0.031544771045446396,2.7522759437561035
-0.7799999999999998,0.36,0.03953462094068527,2.7091848850250244
-0.7799999999999998,0.4,0.0482921339571476,2.667741298675537
-0.7799999999999998,0.44,0.05777226388454437,2.6279866695404053
-0.7799999999999998,0.48,0.06793010979890823,2.589937686920166
-0.7799999999999998,0.52,0.07872164994478226,2.5535900592803955
-0.7799999999999998,0.56,0.09010414779186249,2.5189218521118164
-0.7799999999999998,0.6,0.10203658044338226,2.4858970642089844
-0.7799999999999998,0.64,0.1144799217581749,2.4544684886932373
-0.7799999999999998,0.68,0.1273973286151886,2.4245808124542236
-0.7799999999999998,0.72,0.14075414836406708,2.3961732387542725
-0.7799999999999998,0.76,0.15451818704605103,2.369180679321289
-0.7799999999999998,0.8,0.16865913569927216,2.343536853790283
-0.7799999999999998,0.84,0.18314921855926514,2.319174289703369
-0.7799999999999998,0.88,0.19796261191368103,2.2960262298583984
-0.7799999999999998,0.92,0.21307550370693207,2.274026870727539
-0.7799999999999998,0.96,0.22846587002277374,2.25311279296875
-0.7799999999999998,1.0,0.244113489985466,2.233222723007202
-0.7799999999999998,1.04,0.25999993085861206,2.2142975330352783
-0.7799999999999998,1.08,0.276108056306839,2.1962814331054688
-0.7799999999999998,1.12,0.29242220520973206,2.179121255874634

-0.7399999999999998,0.0,0.0,3.1415927410125732
-0.7399999999999998,0.04,0.0005401551607064903,3.0875911712646484
-0.7399999999999998,0.08,0.002155889989808202,3.033902883529663
-0.7399999999999998,0.12,0.0048332917504012585,2.980829954147339
-0.7399999999999998,0.16,0.008549877442419529,2.928654193878174
-0.7399999999999998,0.2,0.013275339268147945,2.877629041671753
-0.7399999999999998,0.24,0.01897302456200123,2.827971935272217
-0.7399999999999998,0.28,0.025600820779800415,2.7798633575439453
-0.7399999999999998,0.32,0.03311290591955185,2.73344349861145
-0.7399999999999998,0.36,0.04146081954240799,2.688814163208008
-0.7399999999999998,0.4,0.05059482157230377,2.646040916442871
-0.7399999999999998,0.44,0.060464873909950256,2.6051571369171143
-0.7399999999999998,0.48,0.07102153450250626,2.5661680698394775
-0.7399999999999998,0.52,0.08221675455570221,2.529055118560791
-0.7399999999999998,0.56,0.09400428831577301,2.493781328201294
-0.7399999999999998,0.6,0.10634021461009979,2.460294485092163
-0.7399999999999998,0.64,0.11918296664953232,2.4285318851470947
-0.7399999999999998,0.68,0.1324937492609024,2.398422956466675
-0.7399999999999998,0.72,0.1462363302707672,2.3698923587799072
-0.7399999999999998,0.76,0.16037726402282715,2.3428618907928467
-0.7399999999999998,0.8,0.1748853176832199,2.3172531127929688
-0.7399999999999998,0.84,0.1897321194410324,2.292987585067749
-0.7399999999999998,0.88,0.2048913687467575,2.269989013671875
-0.7399999999999998,0.92,0.22033889591693878,2.248182773590088
-0.7399999999999998,0.96,0.23605278134346008,2.2274980545043945
-0.7399999999999998,1.0,0.25201284885406494,2.207866668701172
-0.7399999999999998,1.04,0.2682006359100342,2.1892242431640625
-0.7399999999999998,1.08,0.2845992147922516,2.1715102195739746
-0.7399999999999998,1.12,0.3011930286884308,2.1546666622161865

-0.6999999999999997,0.0,0.0,3.1415927410125732
-0.6999999999999997,0.04,0.0005709738470613956,3.0845117568969727
-0.6999999999999997,0.08,0.002278304425999522,3.0278005599975586
-0.6999999999999997,0.12,0.005105606745928526,2.9718143939971924
-0.6999999999999997,0.16,0.009026454761624336,2.916881561279297
-0.6999999999999997,0.2,0.014005493372678757,2.863292932510376
-0.6999999999999997,0.24,0.02000000886619091,2.8112952709198
-0.6999999999999997,0.28,0.026961535215377808,2.7610862255096436
-0.6999999999999997,0.32,0.034837644547224045,2.7128145694732666
-0.6999999999999997,0.36,0.04357338696718216,2.666581869125366
-0.6999999999999997,0.4,0.05311288312077522,2.6224465370178223
-0.6999999999999997,0.44,0.0634005144238472,2.5804293155670166
-0.6999999999999997,0.48,0.07438192516565323,2.5405189990997314
-0.6999999999999997,0.52,0.08600460737943649,2.502678632736206
-0.6999999999999997,0.56,0.09821868687868118,2.4668517112731934
-0.6999999999999997,0.6,0.11097719520330429,2.432966470718384
-0.6999999999999997,0.64,0.12423624843358994,2.4009406566619873
-0.6999999999999997,0.68,0.13795489072799683,2.3706862926483154
-0.6999999999999997,0.72,0.15209563076496124,2.3421108722686768
-0.6999999999999997,0.76,0.16662368178367615,2.315121650695801
-0.6999999999999997,0.8,0.18150728940963745,2.289626359939575
-0.6999999999999997,0.84,0.19671747088432312,2.2655346393585205
-0.6999999999999997,0.88,0.2122277319431305,2.2427594661712646
-0.6999999999999997,0.92,0.22801390290260315,2.221217632293701
-0.6999999999999997,0.96,0.2440539002418518,2.2008302211761475
-0.6999999999999997,1.0,0.2603277564048767,2.1815223693847656
-0.6999999999999997,1.04,0.27681729197502136,2.1632237434387207
-0.6999999999999997,1.08,0.29350608587265015,2.1458685398101807
-0.6999999999999997,1.12,0.31037864089012146,2.1293957233428955

-0.6599999999999997,0.0,0.0,3.1415927410125732
-0.6599999999999997,0.04,0.0006055144476704299,3.0810606479644775
-0.6599999999999997,0.08,0.0024154046550393105,3.0209689140319824
-0.6599999999999997,0.12,0.005410196725279093,2.9617390632629395
-0.6599999999999997,0.16,0.009558520279824734,2.903756856918335
-0.6599999999999997,0.2,0.014818796887993813,2.847357988357544
-0.6599999999999997,0.24,0.02114100381731987,2.7928216457366943
-0.6599999999999997,0.28,0.02846897579729557,2.740363836288452
-0.6599999999999997,0.32,0.0367424339056015,2.6901395320892334
-0.6599999999999997,0.36,0.0458989180624485,2.6422460079193115
-0.6599999999999997,0.4,0.05587562173604965,2.596728801727295
-0.6599999999999997,0.44,0.06661062687635422,2.5535900592803955
-0.6599999999999997,0.48,0.0780441164970398,2.512796401977539
-0.6599999999999997,0.52,0.09011901915073395,2.4742865562438965
-0.6599999999999997,0.56,0.10278166085481644,2.437978982925415
-0.6599999999999997,0.6,0.1159820705652237,2.403777599334717
-0.6599999999999997,0.64,0.1296737790107727,2.3715779781341553
-0.6599999999999997,0.68,0.1438142955303192,2.3412702083587646
-0.6599999999999997,0.72,0.15836457908153534,2.312743663787842
-0.6599999999999997,0.76,0.1732892096042633,2.2858879566192627
-0.6599999999999997,0.8,0.1885557323694229,2.260596513748169
-0.6599999999999997,0.84,0.20413482189178467,2.2367656230926514
-0.6599999999999997,0.88,0.21999996900558472,2.2142975330352783
-0.6599999999999997,0.92,0.23612718284130096,2.1930992603302
-0.6599999999999997,0.96,0.25249457359313965,2.173083782196045
-0.6599999999999997,1.0,0.269082635641098,2.1541693210601807
-0.6599999999999997,1.04,0.28587329387664795,2.1362802982330322
-0.6599999999999997,1.08,0.30285072326660156,2.1193456649780273
-0.6599999999999997,1.12,0.3200000524520874,2.1033003330230713

-0.6199999999999997,0.0,0.0,3.1415927410125732
-0.6199999999999997,0.04,0.0006444999016821384,3.0771658420562744
-0.6199999999999997,0.08,0.002570001408457756,3.0132694244384766
-0.6199999999999997,0.12,0.005753060802817345,2.9504082202911377
-0.6199999999999997,0.16,0.010156207717955112,2.889038324356079
-0.6199999999999997,0.2,0.01572995074093342,2.8295505046844482
-0.6199999999999997,0.24,0.022415410727262497,2.772258996963501
-0.6199999999999997,0.28,0.030147036537528038,2.717398166656494
-0.6199999999999997,0.32,0.038855284452438354,2.6651251316070557
-0.6199999999999997,0.36,0.04846896603703499,2.6155261993408203
-0.6199999999999997,0.4,0.058917365968227386,2.5686264038085938
-0.6199999999999997,0.44,0.0701315701007843,2.5244011878967285
-0.6199999999999997,0.48,0.08204590529203415,2.4827866554260254
-0.6199999999999997,0.52,0.09459856897592545,2.4436898231506348
-0.6199999999999997,0.56,0.10773197561502457,2.4069981575012207
-0.6199999999999997,0.6,0.12139306962490082,2.372586488723755
-0.6199999999999997,0.64,0.135533407330513,2.340322732925415
-0.6199999999999997,0.68,0.1501086801290512,2.3100733757019043
-0.6199999999999997,0.72,0.16507895290851593,2.281705617904663
-0.6199999999999997,0.76,0.18040794134140015,2.2550911903381348
-0.6199999999999997,0.8,0.19606323540210724,2.2301063537597656
-0.6199999999999997,0.84,0.21201534569263458,2.206634759902954
-0.6199999999999997,0.88,0.2282378375530243,2.1845662593841553
-0.6199999999999997,0.92,0.24470718204975128,2.1637988090515137
-0.6199999999999997,0.96,0.26140180230140686,2.1442368030548096
-0.6199999999999997,1.0,0.2783026695251465,2.1257920265197754
-0.6199999999999997,1.04,0.2953924238681793,2.1083829402923584
-0.6199999999999997,1.08,0.31265565752983093,2.0919344425201416
-0.6199999999999997,1.12,0.330078125,2.0763773918151855

-0.5799999999999996,0.0,0.0,3.1415927410125732
-0.5799999999999996,0.04,0.0006888284697197378,3.0727362632751465
-0.5799999999999996,0.08,0.0027456346433609724,3.004526376724243
-0.5799999999999996,0.12,0.006141867488622665,2.937574625015259
-0.5799999999999996,0.16,0.010832185856997967,2.872425079345703
-0.5799999999999996,0.2,0.016757246106863022,2.80953311920166
-0.5799999999999996,0.24,0.023847093805670738,2.7492525577545166
-0.5799999999999996,0.28,0.03202484920620918,2.691833019256592
-0.5799999999999996,0.32,0.04120992124080658,2.6374266147613525
-0.5799999999999996,0.36,0.05132097378373146,2.5860989093780518
-0.5799999999999996,0.4,0.06227831169962883,2.5378432273864746
-0.5799999999999996,0.44,0.07400548458099365,2.4925971031188965
-0.5799999999999996,0.48,0.086430624127388,2.4502556324005127
-0.5799999999999996,0.52,0.0994868278503418,2.4106860160827637
-0.5799999999999996,0.56,0.11311287432909012,2.373736619949341
-0.5799999999999996,0.6,0.12725290656089783,2.339246988296509
-0.5799999999999996,0.64,0.14185644686222076,2.307053804397583
-0.5799999999999996,0.68,0.1568780541419983,2.2769954204559326
-0.5799999999999996,0.72,0.17227694392204285,2.248915672302246
-0.5799999999999996,0.76,0.18801668286323547,2.222665548324585
-0.5799999999999996,0.8,0.20406481623649597,2.1981046199798584
-0.5799999999999996,0.84,0.22039204835891724,2.1751017570495605
-0.5799999999999996,0.88,0.23697249591350555,2.153535842895508
-0.5799999999999996,0.92,0.2537830173969269,2.133294105529785
-0.5799999999999996,0.96,0.2708030641078949,2.1142737865448
-0.5799999999999996,1.0,0.2880137860774994,2.0963802337646484
-0.5799999999999996,1.04,0.30539900064468384,2.07952618598938
-0.5799999999999996,1.08,0.32294371724128723,2.0636327266693115
-0.5799999999999996,1.12,0.34063461422920227,2.0486273765563965

-0.5399999999999996,0.0,0.0,3.1415927410125732
-0.5399999999999996,0.04,0.0007397359586320817,3.0676536560058594
-0.5399999999999996,0.08,0.002946884138509631,2.994514226913452
-0.5399999999999996,0.12,0.006586320232599974,2.9229238033294678
-0.5399999999999996,0.16,0.011602540500462055,2.8535373210906982
-0.5399999999999996,0.2,0.017923608422279358,2.7868869304656982
-0.5399999999999996,0.24,0.02546573244035244,2.7233684062957764
-0.5399999999999996,0.28,0.034138135612010956,2.6632401943206787
-0.5399999999999996,0.32,0.04384707659482956,2.606637477874756
-0.5399999999999996,0.36,0.05449960380792618,2.5535900592803955
-0.5399999999999996,0.4,0.06600596755743027,2.5040438175201416
-0.5399999999999996,0.44,0.07828149944543839,2.457883358001709
-0.5399999999999996,0.48,0.09124782681465149,2.414950370788574
-0.5399999999999996,0.52,0.10483326762914658,2.3750603199005127
-0.5399999999999996,0.56,0.11897303909063339,2.338014602661133
-0.5399999999999996,0.6,0.13360869884490967,2.3036115169525146
-0.5399999999999996,0.64,0.1486884206533432,2.271650791168213
-0.5399999999999996,0.68,0.16416585445404053,2.2419402599334717
-0.5399999999999996,0.72,0.1799999624490738,2.2142975330352783
-0.5399999999999996,0.76,0.19615446031093597,2.188552141189575
-0.5399999999999996,0.8,0.21259714663028717,2.164546012878418
-0.5399999999999996,0.84,0.22929953038692474,2.1421337127685547
-0.5399999999999996,0.88,0.2462364137172699,2.1211822032928467
-0.5399999999999996,0.92,0.2633854150772095,2.101569890975952
-0.5399999999999996,0.96,0.2807268500328064,2.083185911178589
-0.5399999999999996,1.0,0.29824286699295044,2.065929651260376
-0.5399999999999996,1.04,0.3159180283546448,2.0497100353240967
-0.5399999999999996,1.08,0.33373841643333435,2.0344438552856445
-0.5399999999999996,1.12,0.35169121623039246,2.0200564861297607

-0.49999999999999956,0.0,0.0,3.1415927410125732
-0.49999999999999956,0.04,0.0007987277349457145,3.061762571334839
-0.49999999999999956,0.08,0.003179774386808276,2.9829373359680176
-0.49999999999999956,0.12,0.007099199574440718,2.9060475826263428
-0.49999999999999956,0.16,0.0124881062656641,2.8318896293640137
-0.49999999999999956,0.2,0.01925823837518692,2.7610862255096436
-0.49999999999999956,0.24,0.027308493852615356,2.694072723388672
-0.49999999999999956,0.28,0.0365309901535511,2.6311042308807373
-0.49999999999999956,0.32,0.046816445887088776,2.572279453277588
-0.49999999999999956,0.36,0.05805845186114311,2.5175695419311523
-0.49999999999999956,0.4,0.07015620172023773,2.4668517112731934
-0.49999999999999956,0.44,0.0830165222287178,2.4199378490448
-0.49999999999999956,0.48,0.09655448794364929,2.3765997886657715
-0.49999999999999956,0.52,0.1106937825679779,2.3365890979766846
-0.49999999999999956,0.56,0.1253664493560791,2.2996511459350586
-0.49999999999999956,0.6,0.14051248133182526,2.2655346393585205
-0.49999999999999956,0.64,0.15607884526252747,2.233999252319336
-0.49999999999999956,0.68,0.17201898992061615,2.2048189640045166
-0.49999999999999956,0.72,0.18829214572906494,2.177783966064453
-0.49999999999999956,0.76,0.20486263930797577,2.1527013778686523
-0.49999999999999956,0.8,0.22169901430606842,2.1293957233428955
-0.49999999999999956,0.84,0.23877398669719696,2.1077070236206055
-0.49999999999999956,0.88,0.25606322288513184,2.087491512298584
-0.49999999999999956,0.92,0.27354568243026733,2.0686185359954834
-0.49999999999999956,0.96,0.2912023961544037,2.050971269607544
-0.49999999999999956,1.0,0.30901700258255005,2.0344438552856445
-0.49999999999999956,1.04,0.3269748091697693,2.0189414024353027
-0.49999999999999956,1.08,0.3450630009174347,2.004377841949463
-0.49999999999999956,1.12,0.36326995491981506,1.9906762838363647

-0.4599999999999995,0.0,0.0,3.1415927410125732
-0.4599999999999995,0.04,0.000867921335157007,3.054854393005371
-0.4599999999999995,0.08,0.0034523566719144583,2.9694018363952637
-0.4599999999999995,0.12,0.0076972865499556065,2.8864102363586426
-0.4599999999999995,0.16,0.01351590920239687,2.8068559169769287
-0.4599999999999995,0.2,0.020798714831471443,2.7314653396606445
-0.4599999999999995,0.24,0.029422443360090256,2.660705327987671
-0.4599999999999995,0.28,0.03925824165344238,2.594803810119629
-0.4599999999999995,0.32,0.05017853155732155,2.5337905883789062
-0.4599999999999995,0.36,0.06206164509057999,2.477546453475952
-0.4599999999999995,0.4,0.07479502260684967,2.425848960876465
-0.4599999999999995,0.44,0.08827663958072662,2.378412961959839
-0.4599999999999995,0.48,0.10241539776325226,2.33492112159729
-0.4599999999999995,0.52,0.11713109910488129,2.295046329498291
-0.4599999999999995,0.56,0.13235339522361755,2.258467674255371
-0.4599999999999995,0.6,0.1480211764574051,2.224879026412964
-0.4599999999999995,0.64,0.16408120095729828,2.193995714187622
-0.4599999999999995,0.68,0.18048755824565887,2.165555477142334
-0.4599999999999995,0.72,0.19720019400119781,2.1393208503723145
-0.4599999999999995,0.76,0.21418465673923492,2.115076780319214
-0.4599999999999995,0.8,0.23141087591648102,2.092630624771118
-0.4599999999999995,0.84,0.24885278940200806,2.071809768676758
-0.4599999999999995,0.88,0.266487717628479,2.052459955215454
-0.4599999999999995,0.92,0.2842956781387329,2.0344438552856445
-0.4599999999999995,0.96,0.3022593855857849,2.017638921737671
-0.4599999999999995,1.0,0.32036352157592773,2.0019350051879883
-0.4599999999999995,1.04,0.3385947346687317,1.9872349500656128
-0.4599999999999995,1.08,0.35694122314453125,1.973451018333435
-0.4599999999999995,1.12,0.37539243698120117,1.9605048894882202

-0.4199999999999995,0.0,0.0,3.1415927410125732
-0.4199999999999995,0.04,0.0009502382017672062,3.0466408729553223
-0.4199999999999995,0.08,0.0037755873054265976,2.953371047973633
-0.4199999999999995,0.12,0.008403296582400799,2.863292932510376
-0.4199999999999995,0.16,0.014722058549523354,2.777613639831543
-0.4199999999999995,0.2,0.022594081237912178,2.6971733570098877
-0.4199999999999995,0.24,0.031867727637290955,2.6224465370178223
-0.4199999999999995,0.28,0.04238858446478844,2.5535900592803955
-0.4199999999999995,0.32,0.054007574915885925,2.490515947341919
-0.4199999999999995,0.36,0.06658631563186646,2.432966470718384
-0.4199999999999995,0.4,0.07999999076128006,2.380579948425293
-0.4199999999999995,0.44,0.09413816034793854,2.3329427242279053
-0.4199999999999995,0.48,0.10890436917543411,2.289626359939575
-0.4199999999999995,0.52,0.1242155209183693,2.2502100467681885
-0.4199999999999995,0.56,0.13999995589256287,2.214297294616699
-0.4199999999999995,0.6,0.15619663894176483,2.1815221309661865
-0.4199999999999995,0.64,0.17275317013263702,2.151552677154541
-0.4199999999999995,0.68,0.18962480127811432,2.1240906715393066
-0.4199999999999995,0.72,0.2067732959985733,2.0988707542419434
-0.4199999999999995,0.76,0.2241659015417099,2.075657606124878
-0.4199999999999995,0.8,0.2417742908000946,2.054243326187134
-0.4199999999999995,0.84,0.2595743238925934,2.0344438552856445
-0.4199999999999995,0.88,0.27754491567611694,2.0160973072052
-0.4199999999999995,0.92,0.2956678569316864,1.9990603923797607
-0.4199999999999995,0.96,0.31392747163772583,1.9832067489624023
-0.4199999999999995,1.0,0.33230987191200256,1.9684243202209473
-0.4199999999999995,1.04,0.350803017616272,1.9546139240264893
-0.4199999999999995,1.08,0.36939626932144165,1.9416875839233398
-0.4199999999999995,1.12,0.38808026909828186,1.9295669794082642

-0.37999999999999945,0.0,0.0,3.1415927410125732
-0.37999999999999945,0.04,0.0010497294133529067,3.0367157459259033
-0.37999999999999945,0.08,0.00416487967595458,2.934096336364746
-0.37999999999999945,0.12,0.009248579852283001,2.8357138633728027
-0.37999999999999945,0.16,0.016155289486050606,2.743070125579834
-0.37999999999999945,0.2,0.024709109216928482,2.6571147441864014
-0.37999999999999945,0.24,0.03472204878926277,2.5782763957977295
-0.37999999999999945,0.28,0.046008482575416565,2.506566047668457
-0.37999999999999945,0.32,0.05839485302567482,2.441699743270874
-0.37999999999999945,0.36,0.07172504812479019,2.3832149505615234
-0.37999999999999945,0.4,0.08586229383945465,2.330559015274048
-0.37999999999999945,0.44,0.1006888672709465,2.283154010772705
-0.37999999999999945,0.48,0.11610452830791473,2.2404353618621826
-0.37999999999999945,0.52,0.1320248544216156,2.201875686645508
-0.37999999999999945,0.56,0.14837847650051117,2.1669955253601074
-0.37999999999999945,0.6,0.16510562598705292,2.1353657245635986
-0.37999999999999945,0.64,0.18215584754943848,2.106607437133789
-0.37999999999999945,0.68,0.1994868516921997,2.0803885459899902
-0.37999999999999945,0.72,0.21706265211105347,2.0564184188842773
-0.37999999999999945,0.76,0.23485295474529266,2.0344438552856445
-0.37999999999999945,0.8,0.2528318166732788,2.014244794845581
-0.37999999999999945,0.84,0.2709772288799286,1.9956284761428833
-0.37999999999999945,0.88,0.2892703115940094,1.978427767753601
-0.37999999999999945,0.92,0.307694673538208,1.962496280670166
-0.37999999999999945,0.96,0.326236367225647,1.947705626487732
-0.37999999999999945,1.0,0.34488314390182495,1.9339433908462524
-0.37999999999999945,1.04,0.3636244237422943,1.9211105108261108
-0.37999999999999945,1.08,0.3824508786201477,1.909119963645935
-0.37999999999999945,1.12,0.4013543725013733,1.8978943824768066

-0.3399999999999994,0.0,0.0,3.1415927410125732
-0.3399999999999994,0.04,0.001172429881989956,3.0244839191436768
-0.3399999999999994,0.08,0.00464249262586236,2.9105019569396973
-0.3399999999999994,0.12,0.010277568362653255,2.802299976348877
-0.3399999999999994,0.16,0.0178829412907362,2.7017500400543213
-0.3399999999999994,0.2,0.02723083831369877,2.6098685264587402
-0.3399999999999994,0.24,0.03808653727173805,2.5269296169281006
-0.3399999999999994,0.28,0.050227172672748566,2.4526684284210205
-0.3399999999999994,0.32,0.06345236301422119,2.386488199234009
-0.3399999999999994,0.36,0.07758838683366776,2.3276307582855225
-0.3399999999999994,0.4,0.09248807281255722,2.2752904891967773
-0.3399999999999994,0.44,0.10802879184484482,2.228684902191162
-0.3399999999999994,0.48,0.12410882115364075,2.1870932579040527
-0.3399999999999994,0.52,0.14064447581768036,2.1498706340789795
-0.3399999999999994,0.56,0.15756675601005554,2.1164512634277344
-0.3399999999999994,0.6,0.174818754196167,2.0863454341888428
-0.3399999999999994,0.64,0.19235344231128693,2.0591301918029785
-0.3399999999999994,0.68,0.21013158559799194,2.0344438552856445
-0.3399999999999994,0.72,0.2281206101179123,2.0119757652282715
-0.3399999999999994,0.76,0.24629315733909607,1.9914597272872925
-0.3399999999999994,0.8,0.26462626457214355,1.9726669788360596
-0.3399999999999994,0.84,0.283100426197052,1.955401062965393
-0.3399999999999994,0.88,0.30169910192489624,1.9394922256469727
-0.3399999999999994,0.92,0.32040801644325256,1.9247937202453613
-0.3399999999999994,0.96,0.33921509981155396,1.9111782312393188
-0.3399999999999994,1.0,0.35810983180999756,1.898534893989563
-0.3399999999999994,1.04,0.3770831227302551,1.8867666721343994
-0.3399999999999994,1.08,0.3961271643638611,1.875788688659668
-0.3399999999999994,1.12,0.4152350425720215,1.8655264377593994

-0.2999999999999994,0.0,0.0,3.1415927410125732
-0.2999999999999994,0.04,0.00132746493909508,3.0090410709381104
-0.2999999999999994,0.08,0.005241749808192253,2.8809902667999268
-0.2999999999999994,0.12,0.011554944328963757,2.7610862255096436
-0.2999999999999994,0.16,0.019999999552965164,2.65163516998291
-0.2999999999999994,0.2,0.030277559533715248,2.5535900592803955
-0.2999999999999994,0.24,0.042093727737665176,2.4668517112731934
-0.2999999999999994,0.28,0.05518284812569618,2.3906636238098145
-0.2999999999999994,0.32,0.06931710988283157,2.3239476680755615
-0.2999999999999994,0.36,0.08430749177932739,2.2655346393585205
-0.2999999999999994,0.4,0.09999997913837433,2.2142975330352783
-0.2999999999999994,0.44,0.11627055704593658,2.169215202331543
-0.2999999999999994,0.48,0.13301941752433777,2.1293957233428955
-0.2999999999999994,0.52,0.1501666009426117,2.0940747261047363
-0.2999999999999994,0.56,0.167647585272789,2.062605381011963
-0.2999999999999994,0.6,0.18541014194488525,2.0344438552856445
-0.2999999999999994,0.64,0.20341196656227112,2.0091328620910645
-0.2999999999999994,0.68,0.22161808609962463,1.9862884283065796
-0.2999999999999994,0.72,0.23999997973442078,1.9655873775482178
-0.2999999999999994,0.76,0.25853395462036133,1.9467573165893555
-0.2999999999999994,0.8,0.27720019221305847,1.9295669794082642
-0.2999999999999994,0.84,0.2959820628166199,1.9138202667236328
-0.2999999999999994,0.88,0.3148655891418457,1.8993494510650635
-0.2999999999999994,0.92,0.3338388502597809,1.886011004447937
-0.2999999999999994,0.96,0.35289162397384644,1.8736811876296997
-0.2999999999999994,1.0,0.3720153272151947,1.8622530698776245
-0.2999999999999994,1.04,0.3912023603916168,1.8516340255737305
-0.2999999999999994,1.08,0.4104462265968323,1.8417432308197021
-0.2999999999999994,1.12,0.4297413229942322,1.8325098752975464

-0.25999999999999934,0.0,0.0,3.1415927410125732
-0.25999999999999934,0.04,0.0015294679906219244,2.988943338394165
-0.25999999999999934,0.08,0.006014704238623381,2.8430936336517334
-0.25999999999999934,0.12,0.013178207911550999,2.7091848850250244
-0.25999999999999934,0.16,0.022643370553851128,2.589937686920166
-0.25999999999999934,0.2,0.034012194722890854,2.4858970642089844
-0.25999999999999934,0.24,0.046918049454689026,2.3961732387542725
-0.25999999999999934,0.28,0.06104974448680878,2.319174289703369
-0.25999999999999934,0.32,0.07615529000759125,2.25311279296875
-0.25999999999999934,0.36,0.09203602373600006,2.1962814331054688
-0.25999999999999934,0.4,0.1085372120141983,2.1471714973449707
-0.25999999999999934,0.44,0.125538632273674,2.1045045852661133
-0.25999999999999934,0.48,0.14294689893722534,2.0672190189361572
-0.25999999999999934,0.52,0.1606888473033905,2.0344438552856445
-0.25999999999999934,0.56,0.17870700359344482,2.0054664611816406
-0.25999999999999934,0.6,0.19695565104484558,1.9797041416168213
-0.25999999999999934,0.64,0.21539832651615143,1.9566789865493774
-0.25999999999999934,0.68,0.23400549590587616,1.935997724533081
-0.25999999999999934,0.72,0.2527531683444977,1.9173351526260376
-0.25999999999999934,0.76,0.2716217041015625,1.9004207849502563
-0.25999999999999934,0.8,0.29059478640556335,1.8850282430648804
-0.25999999999999934,0.84,0.309658944606781,1.8709675073623657
-0.25999999999999934,0.88,0.32880282402038574,1.8580777645111084
-0.25999999999999934,0.92,0.34801676869392395,1.8462224006652832
-0.25999999999999934,0.96,0.3672926425933838,1.83528470993042
-0.25999999999999934,1.0,0.3866236209869385,1.8251644372940063
-0.25999999999999934,1.04,0.4060036838054657,1.8157750368118286
-0.25999999999999934,1.08,0.42542779445648193,1.8070415258407593
-0.25999999999999934,1.12,0.4448913037776947,1.7988989353179932

-0.2199999999999993,0.0,0.0,3.1415927410125732
-0.2199999999999993,0.04,0.0018033988308161497,2.9617390632629395
-0.2199999999999993,0.08,0.007047000806778669,2.7928216457366943
-0.2199999999999993,0.12,0.01529963780194521,2.6422460079193115
-0.2199999999999993,0.16,0.026014704257249832,2.512796401977539
-0.2199999999999993,0.2,0.0386606901884079,2.403777599334717
-0.2199999999999993,0.24,0.05278819426894188,2.312743663787842
-0.2199999999999993,0.28,0.06804493069648743,2.2367656230926514
-0.2199999999999993,0.32,0.08416486531496048,2.173083543777466
-0.2199999999999993,0.36,0.10095023363828659,2.1193456649780273
-0.2199999999999993,0.4,0.11825422197580338,2.0736396312713623
-0.2199999999999993,0.44,0.13596749305725098,2.0344438552856445
-0.2199999999999993,0.48,0.15400756895542145,2.000558614730835
-0.2199999999999993,0.52,0.17231187224388123,1.9710369110107422
-0.2199999999999993,0.56,0.19083216786384583,1.9451299905776978
-0.2199999999999993,0.6,0.20953090488910675,1.9222410917282104
-0.2199999999999993,0.64,0.22837847471237183,1.9018924236297607
-0.2199999999999993,0.68,0.24735139310359955,1.883697509765625
-0.2199999999999993,0.72,0.2664305865764618,1.867342233657837
-0.2199999999999993,0.76,0.28560084104537964,1.8525681495666504
-0.2199999999999993,0.8,0.30484938621520996,1.8391625881195068
-0.2199999999999993,0.84,0.32416588068008423,1.8269476890563965
-0.2199999999999993,0.88,0.3435416519641876,1.8157750368118286
-0.2199999999999993,0.92,0.3629693388938904,1.8055189847946167
-0.2199999999999993,0.96,0.3824428915977478,1.796073079109192
-0.2199999999999993,1.0,0.40195703506469727,1.787346601486206
-0.2199999999999993,1.04,0.42150723934173584,1.779261589050293
-0.2199999999999993,1.08,0.4410898685455322,1.771750569343567
-0.2199999999999993,1.12,0.4607013463973999,1.7647554874420166

-0.17999999999999927,0.0,0.0,3.1415927410125732
-0.17999999999999927,0.04,0.00219543999992311,2.9229238033294678
-0.17999999999999927,0.08,0.008488576859235764,2.7233684062957764
-0.17999999999999927,0.12,0.01816653460264206,2.5535900592803955
-0.17999999999999927,0.16,0.030415942892432213,2.414950370788574
-0.17999999999999927,0.2,0.044536229223012924,2.3036115169525146
-0.17999999999999927,0.24,0.059999991208314896,2.2142975330352783
-0.17999999999999927,0.28,0.07643318176269531,2.142133951187134
-0.17999999999999927,0.32,0.09357558935880661,2.083185911178589
-0.17999999999999927,0.36,0.11124613136053085,2.0344438552856445
-0.17999999999999927,0.4,0.12931710481643677,1.993650197982788
-0.17999999999999927,0.44,0.14769728481769562,1.9591150283813477
-0.17999999999999927,0.48,0.1663201004266739,1.9295669794082642
-0.17999999999999927,0.52,0.18513630330562592,1.9040406942367554
-0.17999999999999927,0.56,0.2041088193655014,1.8817945718765259
-0.17999999999999927,0.6,0.2232091724872589,1.862253189086914
-0.17999999999999927,0.64,0.2424153983592987,1.844963788986206
-0.17999999999999927,0.68,0.26171013712882996,1.8295671939849854
-0.17999999999999927,0.72,0.2810794711112976,1.8157750368118286
-0.17999999999999927,0.76,0.30051249265670776,1.8033533096313477
-0.17999999999999927,0.8,0.31999996304512024,1.792110800743103
-0.17999999999999927,0.84,0.3395346403121948,1.7818896770477295
-0.17999999999999927,0.88,0.3591102659702301,1.7725586891174316
-0.17999999999999927,0.92,0.3787217140197754,1.764007806777954
-0.17999999999999927,0.96,0.3983646333217621,1.7561442852020264
-0.17999999999999927,1.0,0.4180353879928589,1.7488893270492554
-0.17999999999999927,1.04,0.437730997800827,1.7421754598617554
-0.17999999999999927,1.08,0.45744866132736206,1.7359449863433838
-0.17999999999999927,1.12,0.47718608379364014,1.7301479578018188

-0.13999999999999924,0.0,0.0,3.1415927410125732
-0.13999999999999924,0.04,0.0028010986279696226,2.863292932510376
-0.13999999999999924,0.08,0.01062257681041956,2.6224465370178223
-0.13999999999999924,0.12,0.022195439785718918,2.432966470718384
-0.13999999999999924,0.16,0.03630146011710167,2.289626359939575
-0.13999999999999924,0.2,0.05206554755568504,2.1815223693847656
-0.13999999999999924,0.24,0.0689244419336319,2.0988707542419434
-0.13999999999999924,0.28,0.08652476966381073,2.0344438552856445
-0.13999999999999924,0.32,0.10464249551296234,1.9832067489624023
-0.13999999999999924,0.36,0.12313207983970642,1.9416875839233398
-0.13999999999999924,0.4,0.14189618825912476,1.9074711799621582
-0.13999999999999924,0.44,0.16086792945861816,1.8788490295410156
-0.13999999999999924,0.48,0.18000000715255737,1.8545904159545898
-0.13999999999999924,0.52,0.1992582529783249,1.8337910175323486
-0.13999999999999924,0.56,0.21861739456653595,1.815774917602539
-0.13999999999999924,0.6,0.2380584180355072,1.8000282049179077
-0.13999999999999924,0.64,0.25756677985191345,1.78615403175354
-0.13999999999999924,0.68,0.2771310806274414,1.7738415002822876
-0.13999999999999924,0.72,0.29674240946769714,1.7628443241119385
-0.13999999999999924,0.76,0.3163936138153076,1.7529646158218384
-0.13999999999999924,0.8,0.33607879281044006,1.7440420389175415
-0.13999999999999924,0.84,0.35579338669776917,1.7359449863433838
-0.13999999999999924,0.88,0.3755333721637726,1.7285650968551636
-0.13999999999999924,0.92,0.3952955901622772,1.7218116521835327
-0.13999999999999924,0.96,0.4150773286819458,1.715608835220337
-0.13999999999999924,1.0,0.4348762035369873,1.7098922729492188
-0.13999999999999924,1.04,0.4546903371810913,1.7046072483062744
-0.13999999999999924,1.08,0.4745180904865265,1.6997071504592896
-0.13999999999999924,1.12,0.49435800313949585,1.6951513290405273

-0.0999999999999992,0.0,0.0,3.1415927410125732
-0.0999999999999992,0.04,0.0038516479544341564,2.7610862255096436
-0.0999999999999992,0.08,0.01403124164789915,2.4668517112731934
-0.0999999999999992,0.12,0.02810249663889408,2.2655346393585205
-0.0999999999999992,0.16,0.04433980584144592,2.1293957233428955
-0.0999999999999992,0.2,0.06180340051651001,2.0344438552856445
-0.0999999999999992,0.24,0.07999999821186066,1.9655873775482178
-0.0999999999999992,0.28,0.09866070002317429,1.9138202667236328
-0.0999999999999992,0.32,0.11763054877519608,1.8736811876296997
-0.0999999999999992,0.36,0.1368153989315033,1.8417432308197021
-0.0999999999999992,0.4,0.1561552733182907,1.8157750368118286
-0.0999999999999992,0.44,0.17561028897762299,1.7942728996276855
-0.0999999999999992,0.48,0.19515302777290344,1.7761917114257812
-0.0999999999999992,0.52,0.21476402878761292,1.76078462600708
-0.0999999999999992,0.56,0.2344292551279068,1.7475051879882812
-0.0999999999999992,0.6,0.25413814187049866,1.7359449863433838
-0.0999999999999992,0.64,0.2738826870918274,1.7257931232452393
-0.0999999999999992,0.68,0.2936567962169647,1.716808557510376
-0.0999999999999992,0.72,0.31345561146736145,1.708802342414856
-0.0999999999999992,0.76,0.33327537775039673,1.7016236782073975
-0.0999999999999992,0.8,0.3531128466129303,1.6951513290405273
-0.0999999999999992,0.84,0.3729657530784607,1.689286231994629
-0.0999999999999992,0.88,0.39283180236816406,1.6839473247528076
-0.0999999999999992,0.92,0.41270941495895386,1.6790668964385986
-0.0999999999999992,0.96,0.4325971305370331,1.674588680267334
-0.0999999999999992,1.0,0.4524937570095062,1.6704649925231934
-0.0999999999999992,1.04,0.4723983108997345,1.666655421257019
-0.0999999999999992,1.08,0.49230989813804626,1.6631256341934204
-0.0999999999999992,1.12,0.5122277140617371,1.6598459482192993

-0.059999999999999165,0.0,0.0,3.1415927410125732
-0.059999999999999165,0.04,0.00605551153421402,2.5535900592803955
-0.059999999999999165,0.08,0.019999995827674866,2.2142975330352783
-0.059999999999999165,0.12,0.037082042545080185,2.0344438552856445
-0.059999999999999165,0.16,0.055440038442611694,1.9295669794082642
-0.059999999999999165,0.2,0.0744030699133873,1.862253189086914
-0.059999999999999165,0.24,0.09369317442178726,1.815774917602539
-0.059999999999999165,0.28,0.11317821592092514,1.7818896770477295
-0.059999999999999165,0.32,0.13278821110725403,1.7561442852020264
-0.059999999999999165,0.36,0.15248286724090576,1.7359449863433838
-0.059999999999999165,0.4,0.17223748564720154,1.7196862697601318
-0.059999999999999165,0.44,0.19203606247901917,1.7063239812850952
-0.059999999999999165,0.48,0.21186771988868713,1.6951513290405273
-0.059999999999999165,0.52,0.2317250519990921,1.6856729984283447
-0.059999999999999165,0.56,0.2516025900840759,1.6775319576263428
-0.059999999999999165,0.6,0.2714962661266327,1.6704649925231934
-0.059999999999999165,0.64,0.2914031744003296,1.6642731428146362
-0.059999999999999165,0.68,0.3113209307193756,1.6588037014007568
-0.059999999999999165,0.72,0.33124780654907227,1.653937578201294
-0.059999999999999165,0.76,0.35118237137794495,1.6495802402496338
-0.059999999999999165,0.8,0.37112340331077576,1.6456562280654907
-0.059999999999999165,0.84,0.39107006788253784,1.6421037912368774
-0.059999999999999165,0.88,0.4110215902328491,1.638872742652893
-0.059999999999999165,0.92,0.4309772551059723,1.6359214782714844
-0.059999999999999165,0.96,0.45093652606010437,1.6332151889801025
-0.059999999999999165,1.0,0.47089919447898865,1.6307244300842285
-0.059999999999999165,1.04,0.49086466431617737,1.6284247636795044
-0.059999999999999165,1.08,0.5108327269554138,1.6262948513031006
-0.059999999999999165,1.12,0.5308030247688293,1.6243165731430054

-0.01999999999999913,0.0,0.0,3.1415927410125732
-0.01999999999999913,0.04,0.012360680848360062,2.0344438552856445
-0.01999999999999913,0.08,0.03123105689883232,1.815774917602539
-0.01999999999999913,0.12,0.050827622413635254,1.7359449863433838
-0.01999999999999913,0.16,0.07062257826328278,1.6951513290405273
-0.01999999999999913,0.2,0.09049875289201736,1.6704649925231934
-0.01999999999999913,0.24,0.11041594296693802,1.653937578201294
-0.01999999999999913,0.28,0.13035668432712555,1.6421037912368774
-0.01999999999999913,0.32,0.15031218528747559,1.6332151889801025
-0.01999999999999913,0.36,0.17027755081653595,1.6262948513031006
-0.01999999999999913,0.4,0.19024984538555145,1.6207547187805176
-0.01999999999999913,0.44,0.2102271467447281,1.6162196397781372
-0.01999999999999913,0.48,0.23020821809768677,1.6124389171600342
-0.01999999999999913,0.52,0.250192254781723,1.609238862991333
-0.01999999999999913,0.56,0.27017852663993835,1.6064953804016113
-0.01999999999999913,0.6,0.2901666462421417,1.6041172742843628
-0.01999999999999913,0.64,0.3101562261581421,1.6020361185073853
-0.01999999999999913,0.68,0.33014702796936035,1.600199580192566
-0.01999999999999913,0.72,0.3501388132572174,1.598567008972168
-0.01999999999999913,0.76,0.37013155221939087,1.5971060991287231
-0.01999999999999913,0.8,0.39012497663497925,1.5957911014556885
-0.01999999999999913,0.84,0.41011902689933777,1.5946013927459717
-0.01999999999999913,0.88,0.43011364340782166,1.593519687652588
-0.01999999999999913,0.92,0.45010867714881897,1.5925320386886597
-0.01999999999999913,0.96,0.4701041579246521,1.5916266441345215
-0.01999999999999913,1.0,0.4900999963283539,1.5907936096191406
-0.01999999999999913,1.04,0.5100961327552795,1.590024709701538
-0.01999999999999913,1.08,0.5300926566123962,1.5893126726150513
-0.01999999999999913,1.12,0.5500893592834473,1.5886515378952026

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.032360680401325226,1.1071487665176392
0.020000000000000906,0.08,0.05123105272650719,1.3258177042007446
0.020000000000000906,0.12,0.07082762569189072,1.4056476354599
0.020000000000000906,0.16,0.09062258154153824,1.4464412927627563
0.020000000000000906,0.2,0.11049876362085342,1.4711276292800903
0.020000000000000906,0.24,0.13041594624519348,1.4876551628112793
0.020000000000000906,0.28,0.1503566950559616,1.4994888305664062
0.020000000000000906,0.32,0.17031219601631165,1.5083775520324707
0.020000000000000906,0.36,0.1902775764465332,1.515297770500183
0.020000000000000906,0.4,0.21024984121322632,1.5208379030227661
0.020000000000000906,0.44,0.23022718727588654,1.525373101234436
0.020000000000000906,0.48,0.2502082586288452,1.5291537046432495
0.020000000000000906,0.52,0.2701922059059143,1.5323537588119507
0.020000000000000906,0.56,0.290178507566452,1.5350972414016724
0.020000000000000906,0.6,0.310166597366333,1.537475347518921
0.020000000000000906,0.64,0.33015620708465576,1.5395565032958984
0.020000000000000906,0.68,0.3501470386981964,1.5413930416107178
0.020000000000000906,0.72,0.37013885378837585,1.5430257320404053
0.020000000000000906,0.76,0.39013153314590454,1.54448664188385
0.020000000000000906,0.8,0.4101249873638153,1.5458015203475952
0.020000000000000906,0.84,0.43011903762817383,1.5469913482666016
0.020000000000000906,0.88,0.4501136541366577,1.5480729341506958
0.020000000000000906,0.92,0.47010868787765503,1.549060583114624
0.020000000000000906,0.96,0.49010419845581055,1.5499659776687622
0.020000000000000906,1.0,0.5100999474525452,1.550799012184143
0.020000000000000906,1.04,0.5300961136817932,1.5515679121017456
0.020000000000000906,1.08,0.5500925779342651,1.5522799491882324
0.020000000000000906,1.12,0.5700892806053162,1.552941083908081

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.06605551391839981,0.588002622127533
0.06000000000000094,0.08,0.08000000566244125,0.9272952079772949
0.06000000000000094,0.12,0.09708204120397568,1.1071487665176392
0.06000000000000094,0.16,0.11544004082679749,1.2120256423950195
0.06000000000000094,0.2,0.1344030499458313,1.2793395519256592
0.06000000000000094,0.24,0.15369316935539246,1.3258177042007446
0.06000000000000094,0.28,0.17317822575569153,1.3597029447555542
0.06000000000000094,0.32,0.192788228392601,1.3854484558105469
0.06000000000000094,0.36,0.21248286962509155,1.4056476354599
0.06000000000000094,0.4,0.23223748803138733,1.4219063520431519
0.06000000000000094,0.44,0.25203603506088257,1.4352686405181885
0.06000000000000094,0.48,0.2718677520751953,1.4464412927627563
0.06000000000000094,0.52,0.2917250394821167,1.4559197425842285
0.06000000000000094,0.56,0.31160253286361694,1.464060664176941
0.06000000000000094,0.6,0.3314962685108185,1.4711276292800903
0.06000000000000094,0.64,0.351403146982193,1.4773194789886475
0.06000000000000094,0.68,0.3713209927082062,1.4827889204025269
0.06000000000000094,0.72,0.39124783873558044,1.4876550436019897
0.06000000000000094,0.76,0.41118234395980835,1.49201238155365
0.06000000000000094,0.8,0.43112337589263916,1.4959365129470825
0.06000000000000094,0.84,0.451070100069046,1.4994888305664062
0.06000000000000094,0.88,0.4710215628147125,1.5027198791503906
0.06000000000000094,0.92,0.4909772276878357,1.5056711435317993
0.06000000000000094,0.96,0.5109365582466125,1.5083775520324707
0.06000000000000094,1.0,0.5308992266654968,1.5108681917190552
0.06000000000000094,1.04,0.5508646368980408,1.5131678581237793
0.06000000000000094,1.08,0.5708327889442444,1.515297770500183
0.06000000000000094,1.12,0.5908029675483704,1.5172760486602783

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.10385165363550186,0.38050639629364014
0.10000000000000098,0.08,0.11403124034404755,0.6747409105300903
0.10000000000000098,0.12,0.12810249626636505,0.8760581016540527
0.10000000000000098,0.16,0.14433981478214264,1.0121970176696777
0.10000000000000098,0.2,0.16180339455604553,1.1071486473083496
0.10000000000000098,0.24,0.17999999225139618,1.176005244255066
0.10000000000000098,0.28,0.1986606866121292,1.2277723550796509
0.10000000000000098,0.32,0.2176305502653122,1.267911434173584
0.10000000000000098,0.36,0.2368154078722,1.299849510192871
0.10000000000000098,0.4,0.2561552822589874,1.3258177042007446
0.10000000000000098,0.44,0.2756102979183197,1.3473197221755981
0.10000000000000098,0.48,0.2951529920101166,1.3654009103775024
0.10000000000000098,0.52,0.3147640526294708,1.3808079957962036
0.10000000000000098,0.56,0.3344292640686035,1.3940874338150024
0.10000000000000098,0.6,0.35413816571235657,1.4056476354599
0.10000000000000098,0.64,0.3738826811313629,1.415799617767334
0.10000000000000098,0.68,0.39365679025650024,1.4247840642929077
0.10000000000000098,0.72,0.41345563530921936,1.4327902793884277
0.10000000000000098,0.76,0.43327537178993225,1.4399689435958862
0.10000000000000098,0.8,0.4531128704547882,1.4464412927627563
0.10000000000000098,0.84,0.47296571731567383,1.4523063898086548
0.10000000000000098,0.88,0.49283188581466675,1.457645297050476
0.10000000000000098,0.92,0.512709379196167,1.462525725364685
0.10000000000000098,0.96,0.5325971245765686,1.4670039415359497
0.10000000000000098,1.0,0.5524938106536865,1.4711276292800903
0.10000000000000098,1.04,0.57239830493927,1.4749372005462646
0.10000000000000098,1.08,0.5923098921775818,1.4784669876098633
0.10000000000000098,1.12,0.6122276782989502,1.481746792793274

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14280109107494354,0.2782996892929077
0.140000000000001,0.08,0.15062259137630463,0.5191461443901062
0.140000000000001,0.12,0.16219544410705566,0.7086262702941895
0.140000000000001,0.16,0.17630146443843842,0.8519663214683533
0.140000000000001,0.2,0.19206556677818298,0.9600703716278076
0.140000000000001,0.24,0.20892442762851715,1.0427218675613403
0.140000000000001,0.28,0.22652475535869598,1.1071487665176392
0.140000000000001,0.32,0.2446424961090088,1.1583858728408813
0.140000000000001,0.36,0.2631320655345917,1.1999050378799438
0.140000000000001,0.4,0.2818962037563324,1.2341214418411255
0.140000000000001,0.44,0.3008679449558258,1.262743592262268
0.140000000000001,0.48,0.3199999928474426,1.2870022058486938
0.140000000000001,0.52,0.33925822377204895,1.307801604270935
0.140000000000001,0.56,0.35861736536026,1.3258177042007446
0.140000000000001,0.6,0.37805843353271484,1.341564416885376
0.140000000000001,0.64,0.3975668251514435,1.3554385900497437
0.140000000000001,0.68,0.41713109612464905,1.367751121520996
0.140000000000001,0.72,0.4367424249649048,1.3787482976913452
0.140000000000001,0.76,0.45639362931251526,1.3886280059814453
0.140000000000001,0.8,0.4760787785053253,1.3975505828857422
0.140000000000001,0.84,0.4957934021949768,1.4056476354599
0.140000000000001,0.88,0.5155333876609802,1.4130276441574097
0.140000000000001,0.92,0.5352956056594849,1.419780969619751
0.140000000000001,0.96,0.555077314376831,1.4259837865829468
0.140000000000001,1.0,0.5748762488365173,1.431700348854065
0.140000000000001,1.04,0.5946903824806213,1.4369853734970093
0.140000000000001,1.08,0.6145181655883789,1.4418855905532837
0.140000000000001,1.12,0.6343581080436707,1.4464412927627563

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18219545483589172,0.21866893768310547
0.18000000000000105,0.08,0.18848857283592224,0.4182243049144745
0.18000000000000105,0.12,0.19816654920578003,0.5880025625228882
0.18000000000000105,0.16,0.21041595935821533,0.726642370223999
0.18000000000000105,0.2,0.2245362401008606,0.8379812240600586
0.18000000000000105,0.24,0.24000000953674316,0.9272951483726501
0.18000000000000105,0.28,0.2564331889152527,0.9994588494300842
0.18000000000000105,0.32,0.27357563376426697,1.058406949043274
0.18000000000000105,0.36,0.29124611616134644,1.1071486473083496
0.18000000000000105,0.4,0.30931711196899414,1.1479424238204956
0.18000000000000105,0.44,0.3276973068714142,1.182477593421936
0.18000000000000105,0.48,0.34632012248039246,1.2120256423950195
0.18000000000000105,0.52,0.3651362955570221,1.2375519275665283
0.18000000000000105,0.56,0.38410884141921997,1.2597980499267578
0.18000000000000105,0.6,0.4032091498374939,1.2793395519256592
0.18000000000000105,0.64,0.42241543531417847,1.2966289520263672
0.18000000000000105,0.68,0.44171011447906494,1.3120254278182983
0.18000000000000105,0.72,0.46107953786849976,1.3258177042007446
0.18000000000000105,0.76,0.48051249980926514,1.338239312171936
0.18000000000000105,0.8,0.5,1.3494818210601807
0.18000000000000105,0.84,0.5195346474647522,1.3597029447555542
0.18000000000000105,0.88,0.5391102433204651,1.369033932685852
0.18000000000000105,0.92,0.558721661567688,1.3775848150253296
0.18000000000000105,0.96,0.5783646702766418,1.3854483366012573
0.18000000000000105,1.0,0.5980353951454163,1.3927034139633179
0.18000000000000105,1.04,0.6177310347557068,1.3994171619415283
0.18000000000000105,1.08,0.6374486684799194,1.4056476354599
0.18000000000000105,1.12,0.6571860313415527,1.4114446640014648

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22180339694023132,0.17985352873802185
0.22000000000000108,0.08,0.22704698145389557,0.34877103567123413
0.22000000000000108,0.12,0.23529961705207825,0.4993467330932617
0.22000000000000108,0.16,0.24601471424102783,0.6287962794303894
0.22000000000000108,0.2,0.2586606740951538,0.7378150820732117
0.22000000000000108,0.24,0.2727881968021393,0.8288490772247314
0.22000000000000108,0.28,0.28804492950439453,0.9048271179199219
0.22000000000000108,0.32,0.304164856672287,0.9685090184211731
0.22000000000000108,0.36,0.3209502100944519,1.0222469568252563
0.22000000000000108,0.4,0.33825427293777466,1.067953109741211
0.22000000000000108,0.44,0.3559674620628357,1.1071487665176392
0.22000000000000108,0.48,0.37400761246681213,1.1410340070724487
0.22000000000000108,0.52,0.39231187105178833,1.1705557107925415
0.22000000000000108,0.56,0.4108321964740753,1.1964627504348755
0.22000000000000108,0.6,0.42953088879585266,1.2193515300750732
0.22000000000000108,0.64,0.4483785033226013,1.239700198173523
0.22000000000000108,0.68,0.46735137701034546,1.2578951120376587
0.22000000000000108,0.72,0.4864306151866913,1.2742505073547363
0.22000000000000108,0.76,0.5056008100509644,1.2890244722366333
0.22000000000000108,0.8,0.5248494148254395,1.3024301528930664
0.22000000000000108,0.84,0.5441659092903137,1.3146449327468872
0.22000000000000108,0.88,0.56354159116745,1.3258177042007446
0.22000000000000108,0.92,0.5829693078994751,1.3360737562179565
0.22000000000000108,0.96,0.6024428606033325,1.3455195426940918
0.22000000000000108,1.0,0.621957004070282,1.3542460203170776
0.22000000000000108,1.04,0.6415072083473206,1.3623310327529907
0.22000000000000108,1.08,0.6610898971557617,1.3698420524597168
0.22000000000000108,1.12,0.6807013750076294,1.376837134361267

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26152944564819336,0.15264934301376343
0.2600000000000011,0.08,0.2660146951675415,0.2984989285469055
0.2600000000000011,0.12,0.27317821979522705,0.43240779638290405
0.2600000000000011,0.16,0.2826433777809143,0.5516550540924072
0.2600000000000011,0.2,0.294012188911438,0.6556956768035889
0.2600000000000011,0.24,0.30691805481910706,0.7454195022583008
0.2600000000000011,0.28,0.3210497498512268,0.8224183320999146
0.2600000000000011,0.32,0.3361552953720093,0.8884798288345337
0.2600000000000011,0.36,0.3520359992980957,0.9453112483024597
0.2600000000000011,0.4,0.36853721737861633,0.9944210648536682
0.2600000000000011,0.44,0.38553863763809204,1.03708815574646
0.2600000000000011,0.48,0.4029468595981598,1.0743736028671265
0.2600000000000011,0.52,0.42068880796432495,1.1071487665176392
0.2600000000000011,0.56,0.4387069344520569,1.136126160621643
0.2600000000000011,0.6,0.4569556415081024,1.1618884801864624
0.2600000000000011,0.64,0.47539833188056946,1.1849136352539062
0.2600000000000011,0.68,0.4940054714679718,1.2055948972702026
0.2600000000000011,0.72,0.5127531290054321,1.224257469177246
0.2600000000000011,0.76,0.5316216945648193,1.241171956062317
0.2600000000000011,0.8,0.5505947470664978,1.2565643787384033
0.2600000000000011,0.84,0.5696588754653931,1.270625114440918
0.2600000000000011,0.88,0.5888028740882874,1.2835148572921753
0.2600000000000011,0.92,0.6080167293548584,1.2953702211380005
0.2600000000000011,0.96,0.6272926330566406,1.3063079118728638
0.2600000000000011,1.0,0.6466236710548401,1.316428303718567
0.2600000000000011,1.04,0.6660037040710449,1.3258177042007446
0.2600000000000011,1.08,0.6854277849197388,1.3345510959625244
0.2600000000000011,1.12,0.7048913240432739,1.3426936864852905

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3013274371623993,0.13255153596401215
0.30000000000000115,0.08,0.30524176359176636,0.2606023848056793
0.30000000000000115,0.12,0.3115549385547638,0.38050639629364014
0.30000000000000115,0.16,0.320000022649765,0.489957332611084
0.30000000000000115,0.2,0.33027759194374084,0.5880025625228882
0.30000000000000115,0.24,0.34209370613098145,0.6747409701347351
0.30000000000000115,0.28,0.35518285632133484,0.750929057598114
0.30000000000000115,0.32,0.3693171441555023,0.8176450729370117
0.30000000000000115,0.36,0.38430747389793396,0.876058042049408
0.30000000000000115,0.4,0.4000000059604645,0.9272952079772949
0.30000000000000115,0.44,0.41627058386802673,0.9723774194717407
0.30000000000000115,0.48,0.4330194592475891,1.0121970176696777
0.30000000000000115,0.52,0.45016661286354065,1.047518014907837
0.30000000000000115,0.56,0.46764758229255676,1.0789871215820312
0.30000000000000115,0.6,0.4854101538658142,1.1071486473083496
0.30000000000000115,0.64,0.5034120082855225,1.1324597597122192
0.30000000000000115,0.68,0.521618127822876,1.155304193496704
0.30000000000000115,0.72,0.5400000214576721,1.1760051250457764
0.30000000000000115,0.76,0.5585339665412903,1.1948353052139282
0.30000000000000115,0.8,0.577200174331665,1.2120256423950195
0.30000000000000115,0.84,0.5959820747375488,1.2277723550796509
0.30000000000000115,0.88,0.6148656010627747,1.2422431707382202
0.30000000000000115,0.92,0.6338388323783875,1.2555816173553467
0.30000000000000115,0.96,0.6528915762901306,1.267911434173584
0.30000000000000115,1.0,0.6720153093338013,1.2793395519256592
0.30000000000000115,1.04,0.6912023425102234,1.2899585962295532
0.30000000000000115,1.08,0.7104462385177612,1.299849510192871
0.30000000000000115,1.12,0.7297413349151611,1.3090828657150269

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.3411724269390106,0.11710874736309052
0.3400000000000012,0.08,0.3446424901485443,0.23109066486358643
0.3400000000000012,0.12,0.35027754306793213,0.33929261565208435
0.3400000000000012,0.16,0.35788294672966003,0.4398425817489624
0.3400000000000012,0.2,0.3672308325767517,0.5317240357398987
0.3400000000000012,0.24,0.37808650732040405,0.6146629452705383
0.3400000000000012,0.28,0.39022716879844666,0.6889244318008423
0.3400000000000012,0.32,0.4034523367881775,0.7551043629646301
0.3400000000000012,0.36,0.41758838295936584,0.8139618039131165
0.3400000000000012,0.4,0.4324880838394165,0.8663022518157959
0.3400000000000012,0.44,0.4480288028717041,0.9129077792167664
0.3400000000000012,0.48,0.46410879492759705,0.954499363899231
0.3400000000000012,0.52,0.48064446449279785,0.9917221069335938
0.3400000000000012,0.56,0.4975667893886566,1.0251412391662598
0.3400000000000012,0.6,0.5148187875747681,1.0552473068237305
0.3400000000000012,0.64,0.5323534607887268,1.0824623107910156
0.3400000000000012,0.68,0.5501315593719482,1.1071487665176392
0.3400000000000012,0.72,0.568120539188385,1.1296168565750122
0.3400000000000012,0.76,0.58629310131073,1.1501330137252808
0.3400000000000012,0.8,0.6046262979507446,1.1689256429672241
0.3400000000000012,0.84,0.6231003999710083,1.1861915588378906
0.3400000000000012,0.88,0.6416990756988525,1.202100396156311
0.3400000000000012,0.92,0.6604079604148865,1.2167989015579224
0.3400000000000012,0.96,0.6792150735855103,1.2304143905639648
0.3400000000000012,1.0,0.6981098651885986,1.2430578470230103
0.3400000000000012,1.04,0.7170830965042114,1.2548260688781738
0.3400000000000012,1.08,0.7361271977424622,1.2658039331436157
0.3400000000000012,1.12,0.755234956741333,1.2760661840438843

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.3810497224330902,0.10487695038318634
0.3800000000000012,0.08,0.38416483998298645,0.20749622583389282
0.3800000000000012,0.12,0.3892485499382019,0.3058788776397705
0.3800000000000012,0.16,0.39615529775619507,0.3985224664211273
0.3800000000000012,0.2,0.4047091007232666,0.4844779372215271
0.3800000000000012,0.24,0.4147220253944397,0.5633162260055542
0.3800000000000012,0.28,0.4260084927082062,0.6350268125534058
0.3800000000000012,0.32,0.43839481472969055,0.6998928785324097
0.3800000000000012,0.36,0.4517250061035156,0.7583776712417603
0.3800000000000012,0.4,0.4658622443675995,0.8110335469245911
0.3800000000000012,0.44,0.48068881034851074,0.8584387898445129
0.3800000000000012,0.48,0.49610456824302673,0.9011573791503906
0.3800000000000012,0.52,0.5120248198509216,0.9397169351577759
0.3800000000000012,0.56,0.5283784866333008,0.9745972156524658
0.3800000000000012,0.6,0.5451055765151978,1.006226897239685
0.3800000000000012,0.64,0.5621559619903564,1.034985065460205
0.3800000000000012,0.68,0.5794868469238281,1.0612040758132935
0.3800000000000012,0.72,0.5970626473426819,1.0851742029190063
0.3800000000000012,0.76,0.6148529052734375,1.1071487665176392
0.3800000000000012,0.8,0.6328318119049072,1.1273479461669922
0.3800000000000012,0.84,0.6509772539138794,1.14596426486969
0.3800000000000012,0.88,0.6692702770233154,1.1631648540496826
0.3800000000000012,0.92,0.6876947283744812,1.1790963411331177
0.3800000000000012,0.96,0.7062363624572754,1.1938869953155518
0.3800000000000012,1.0,0.7248831391334534,1.2076493501663208
0.3800000000000012,1.04,0.7436243891716003,1.2204821109771729
0.3800000000000012,1.08,0.7624508142471313,1.2324726581573486
0.3800000000000012,1.12,0.7813543677330017,1.243698239326477

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4209502041339874,0.09495171159505844
0.42000000000000126,0.08,0.4237755537033081,0.1882215142250061
0.42000000000000126,0.12,0.4284033179283142,0.2782996594905853
0.42000000000000126,0.16,0.43472203612327576,0.3639789819717407
0.42000000000000126,0.2,0.442594051361084,0.4444192051887512
0.42000000000000126,0.24,0.4518677294254303,0.5191460847854614
0.42000000000000126,0.28,0.4623885750770569,0.588002622127533
0.42000000000000126,0.32,0.47400757670402527,0.6510767340660095
0.42000000000000126,0.36,0.4865863025188446,0.7086263298988342
0.42000000000000126,0.4,0.5,0.7610127925872803
0.42000000000000126,0.44,0.5141381621360779,0.8086497783660889
0.42000000000000126,0.48,0.5289043188095093,0.8519663214683533
0.42000000000000126,0.52,0.5442155003547668,0.8913825154304504
0.42000000000000126,0.56,0.5600000023841858,0.9272952675819397
0.42000000000000126,0.6,0.5761966109275818,0.9600703716278076
0.42000000000000126,0.64,0.5927531719207764,0.9900400042533875
0.42000000000000126,0.68,0.6096248626708984,1.017501950263977
0.42000000000000126,0.72,0.6267732977867126,1.0427218675613403
0.42000000000000126,0.76,0.6441658735275269,1.0659348964691162
0.42000000000000126,0.8,0.6617742776870728,1.08734929561615
0.42000000000000126,0.84,0.6795742511749268,1.1071487665176392
0.42000000000000126,0.88,0.6975449323654175,1.1254953145980835
0.42000000000000126,0.92,0.7156678438186646,1.1425321102142334
0.42000000000000126,0.96,0.7339274287223816,1.1583858728408813
0.42000000000000126,1.0,0.7523099184036255,1.1731683015823364
0.42000000000000126,1.04,0.7708030343055725,1.1869786977767944
0.42000000000000126,1.08,0.7893962860107422,1.1999050378799438
0.42000000000000126,1.12,0.80808025598526,1.2120256423950195

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4608679413795471,0.08673834055662155
0.4600000000000013,0.08,0.4634523391723633,0.1721908301115036
0.4600000000000013,0.12,0.4676973223686218,0.2551823854446411
0.4600000000000013,0.16,0.47351595759391785,0.33473682403564453
0.4600000000000013,0.2,0.48079872131347656,0.41012734174728394
0.4600000000000013,0.24,0.48942241072654724,0.4808872640132904
0.4600000000000013,0.28,0.49925827980041504,0.5467888116836548
0.4600000000000013,0.32,0.5101785063743591,0.6078019738197327
0.4600000000000013,0.36,0.5220616459846497,0.6640461683273315
0.4600000000000013,0.4,0.5347949862480164,0.7157436013221741
0.4600000000000013,0.44,0.5482766032218933,0.7631796002388
0.4600000000000013,0.48,0.5624154210090637,0.8066715598106384
0.4600000000000013,0.52,0.5771310925483704,0.8465462923049927
0.4600000000000013,0.56,0.5923534035682678,0.8831250667572021
0.4600000000000013,0.6,0.6080211400985718,0.916713535785675
0.4600000000000013,0.64,0.6240811944007874,0.9475970268249512
0.4600000000000013,0.68,0.640487551689148,0.9760370850563049
0.4600000000000013,0.72,0.6572001576423645,1.0022717714309692
0.4600000000000013,0.76,0.6741846203804016,1.0265158414840698
0.4600000000000013,0.8,0.6914108991622925,1.048962116241455
0.4600000000000013,0.84,0.7088528275489807,1.0697829723358154
0.4600000000000013,0.88,0.7264876961708069,1.0891326665878296
0.4600000000000013,0.92,0.744295597076416,1.1071487665176392
0.4600000000000013,0.96,0.7622593641281128,1.1239538192749023
0.4600000000000013,1.0,0.7803635597229004,1.1396574974060059
0.4600000000000013,1.04,0.7985947728157043,1.154357671737671
0.4600000000000013,1.08,0.8169412612915039,1.1681417226791382
0.4600000000000013,1.12,0.835392415523529,1.1810877323150635

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5007987022399902,0.07982999086380005
0.5000000000000013,0.08,0.5031797885894775,0.15865527093410492
0.5000000000000013,0.12,0.5070992112159729,0.23554497957229614
0.5000000000000013,0.16,0.5124881267547607,0.30970293283462524
0.5000000000000013,0.2,0.5192582607269287,0.38050636649131775
0.5000000000000013,0.24,0.5273085236549377,0.44752001762390137
0.5000000000000013,0.28,0.5365310311317444,0.5104883313179016
0.5000000000000013,0.32,0.5468164682388306,0.5693131685256958
0.5000000000000013,0.36,0.5580584406852722,0.6240230202674866
0.5000000000000013,0.4,0.5701561570167542,0.6747409701347351
0.5000000000000013,0.44,0.5830165147781372,0.7216548919677734
0.5000000000000013,0.48,0.5965545177459717,0.7649928331375122
0.5000000000000013,0.52,0.6106938123703003,0.8050034642219543
0.5000000000000013,0.56,0.6253665089607239,0.8419415950775146
0.5000000000000013,0.6,0.6405124664306641,0.876058042049408
0.5000000000000013,0.64,0.6560787558555603,0.907593309879303
0.5000000000000013,0.68,0.6720190048217773,0.9367735981941223
0.5000000000000013,0.72,0.6882921457290649,0.9638086557388306
0.5000000000000013,0.76,0.704862654209137,0.9888911843299866
0.5000000000000013,0.8,0.7216991186141968,1.0121970176696777
0.5000000000000013,0.84,0.7387740015983582,1.0338855981826782
0.5000000000000013,0.88,0.7560632824897766,1.0541012287139893
0.5000000000000013,0.92,0.7735456228256226,1.0729739665985107
0.5000000000000013,0.96,0.7912023067474365,1.0906212329864502
0.5000000000000013,1.0,0.80901700258255,1.1071486473083496
0.5000000000000013,1.04,0.8269748091697693,1.1226513385772705
0.5000000000000013,1.08,0.8450630903244019,1.1372148990631104
0.5000000000000013,1.12,0.8632698655128479,1.150916337966919

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5407397150993347,0.07393904030323029
0.5400000000000014,0.08,0.5429468750953674,0.14707835018634796
0.5400000000000014,0.12,0.5465863943099976,0.21866895258426666
0.5400000000000014,0.16,0.5516026020050049,0.2880554497241974
0.5400000000000014,0.2,0.5579236149787903,0.3547056317329407
0.5400000000000014,0.24,0.5654657483100891,0.4182243347167969
0.5400000000000014,0.28,0.5741381049156189,0.4783523976802826
0.5400000000000014,0.32,0.5838471055030823,0.5349550247192383
0.5400000000000014,0.36,0.5944996476173401,0.588002622127533
0.5400000000000014,0.4,0.6060059666633606,0.6375488042831421
0.5400000000000014,0.44,0.6182814836502075,0.6837093234062195
0.5400000000000014,0.48,0.631247878074646,0.7266423106193542
0.5400000000000014,0.52,0.6448333263397217,0.7665324211120605
0.5400000000000014,0.56,0.6589730381965637,0.8035779595375061
0.5400000000000014,0.6,0.6736087799072266,0.8379811644554138
0.5400000000000014,0.64,0.6886884570121765,0.8699418902397156
0.5400000000000014,0.68,0.7041659355163574,0.8996524810791016
0.5400000000000014,0.72,0.7200000286102295,0.9272952079772949
0.5400000000000014,0.76,0.7361545562744141,0.9530405402183533
0.5400000000000014,0.8,0.7525971531867981,0.9770466685295105
0.5400000000000014,0.84,0.7692995667457581,0.9994588494300842
0.5400000000000014,0.88,0.7862364053726196,1.020410418510437
0.5400000000000014,0.92,0.8033854365348816,1.040022850036621
0.5400000000000014,0.96,0.8207268714904785,1.0584068298339844
0.5400000000000014,1.0,0.8382429480552673,1.0756629705429077
0.5400000000000014,1.04,0.8559180498123169,1.0918827056884766
0.5400000000000014,1.08,0.8737383484840393,1.1071487665176392
0.5400000000000014,1.12,0.8916912078857422,1.1215362548828125

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5806888341903687,0.06885649263858795
0.5800000000000014,0.08,0.5827456116676331,0.13706618547439575
0.5800000000000014,0.12,0.58614182472229,0.2040179967880249
0.5800000000000014,0.16,0.5908321738243103,0.2691674828529358
0.5800000000000014,0.2,0.596757173538208,0.33205947279930115
0.5800000000000014,0.24,0.6038470268249512,0.39234015345573425
0.5800000000000014,0.28,0.6120247840881348,0.4497596323490143
0.5800000000000014,0.32,0.6212098598480225,0.5041659474372864
0.5800000000000014,0.36,0.6313209533691406,0.5554937720298767
0.5800000000000014,0.4,0.642278254032135,0.6037493348121643
0.5800000000000014,0.44,0.6540054678916931,0.6489956378936768
0.5800000000000014,0.48,0.6664305925369263,0.6913369297981262
0.5800000000000014,0.52,0.6794868111610413,0.7309067249298096
0.5800000000000014,0.56,0.693112850189209,0.7678561210632324
0.5800000000000014,0.6,0.7072529196739197,0.8023456335067749
0.5800000000000014,0.64,0.7218565344810486,0.8345389366149902
0.5800000000000014,0.68,0.736877977848053,0.8645972609519958
0.5800000000000014,0.72,0.7522769570350647,0.8926770091056824
0.5800000000000014,0.76,0.7680167555809021,0.9189271926879883
0.5800000000000014,0.8,0.7840646505355835,0.9434881210327148
0.5800000000000014,0.84,0.8003920316696167,0.9664908647537231
0.5800000000000014,0.88,0.8169724345207214,0.9880568385124207
0.5800000000000014,0.92,0.8337830305099487,1.008298397064209
0.5800000000000014,0.96,0.8508029580116272,1.0273187160491943
0.5800000000000014,1.0,0.8680137991905212,1.0452125072479248
0.5800000000000014,1.04,0.8853989839553833,1.0620665550231934
0.5800000000000014,1.08,0.9029436707496643,1.0779598951339722
0.5800000000000014,1.12,0.9206345677375793,1.0929652452468872

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6206445693969727,0.06442683935165405
0.6200000000000014,0.08,0.6225699782371521,0.12832322716712952
0.6200000000000014,0.12,0.6257530450820923,0.19118444621562958
0.6200000000000014,0.16,0.6301562190055847,0.2525542676448822
0.6200000000000014,0.2,0.6357299089431763,0.31204214692115784
0.6200000000000014,0.24,0.6424154043197632,0.3693336248397827
0.6200000000000014,0.28,0.650147020816803,0.42419442534446716
0.6200000000000014,0.32,0.6588552594184875,0.47646743059158325
0.6200000000000014,0.36,0.6684689521789551,0.5260664224624634
0.6200000000000014,0.4,0.6789173483848572,0.5729660987854004
0.6200000000000014,0.44,0.6901315450668335,0.6171914339065552
0.6200000000000014,0.48,0.7020459175109863,0.6588060259819031
0.6200000000000014,0.52,0.7145985960960388,0.6979027986526489
0.6200000000000014,0.56,0.7277320027351379,0.734594464302063
0.6200000000000014,0.6,0.7413930892944336,0.7690061926841736
0.6200000000000014,0.64,0.7555334568023682,0.8012698292732239
0.6200000000000014,0.68,0.7701086401939392,0.8315193057060242
0.6200000000000014,0.72,0.7850789427757263,0.8598869442939758
0.6200000000000014,0.76,0.8004079461097717,0.8865015506744385
0.6200000000000014,0.8,0.8160632848739624,0.9114862084388733
0.6200000000000014,0.84,0.832015335559845,0.9349579215049744
0.6200000000000014,0.88,0.8482378721237183,0.9570262432098389
0.6200000000000014,0.92,0.8647070527076721,0.9777937531471252
0.6200000000000014,0.96,0.881401777267456,0.9973557591438293
0.6200000000000014,1.0,0.8983026146888733,1.0158005952835083
0.6200000000000014,1.04,0.9153923392295837,1.0332096815109253
0.6200000000000014,1.08,0.9326556921005249,1.049658179283142
0.6200000000000014,1.12,0.9500781893730164,1.0652152299880981

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6606055498123169,0.060532018542289734
0.6600000000000015,0.08,0.6624153852462769,0.12062367051839828
0.6600000000000015,0.12,0.6654102206230164,0.17985348403453827
0.6600000000000015,0.16,0.669558584690094,0.23783591389656067
0.6600000000000015,0.2,0.6748188138008118,0.2942345440387726
0.6600000000000015,0.24,0.6811410188674927,0.34877100586891174
0.6600000000000015,0.28,0.6884690523147583,0.40122875571250916
0.6600000000000015,0.32,0.6967424154281616,0.4514530897140503
0.6600000000000015,0.36,0.7058989405632019,0.49934670329093933
0.6600000000000015,0.4,0.7158756852149963,0.5448638796806335
0.6600000000000015,0.44,0.7266107201576233,0.588002622127533
0.6600000000000015,0.48,0.7380441427230835,0.6287962794303894
0.6600000000000015,0.52,0.7501190304756165,0.6673060655593872
0.6600000000000015,0.56,0.7627816796302795,0.7036137580871582
0.6600000000000015,0.6,0.775982141494751,0.7378150224685669
0.6600000000000015,0.64,0.7896738648414612,0.770014762878418
0.6600000000000015,0.68,0.8038143515586853,0.8003223538398743
0.6600000000000015,0.72,0.818364679813385,0.8288490176200867
0.6600000000000015,0.76,0.8332891464233398,0.855704665184021
0.6600000000000015,0.8,0.8485556840896606,0.8809962272644043
0.6600000000000015,0.84,0.8641347885131836,0.9048271179199219
0.6600000000000015,0.88,0.8800000548362732,0.9272952079772949
0.6600000000000015,0.92,0.8961272835731506,0.948493480682373
0.6600000000000015,0.96,0.9124946594238281,0.9685089588165283
0.6600000000000015,1.0,0.9290826916694641,0.9874232411384583
0.6600000000000015,1.04,0.9458733201026917,1.005312442779541
0.6600000000000015,1.08,0.9628507494926453,1.0222469568252563
0.6600000000000015,1.12,0.9800000786781311,1.0382922887802124

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7005710005760193,0.05708078294992447
0.7000000000000015,0.08,0.7022783160209656,0.11379200220108032
0.7000000000000015,0.12,0.7051056027412415,0.1697782725095749
0.7000000000000015,0.16,0.7090265154838562,0.22471117973327637
0.7000000000000015,0.2,0.7140055298805237,0.2782996594905853
0.7000000000000015,0.24,0.7200000286102295,0.3302973806858063
0.7000000000000015,0.28,0.7269614934921265,0.38050639629364014
0.7000000000000015,0.32,0.7348376512527466,0.4287780523300171
0.7000000000000015,0.36,0.7435733675956726,0.4750107526779175
0.7000000000000015,0.4,0.7531128525733948,0.5191461443901062
0.7000000000000015,0.44,0.7634004950523376,0.5611634254455566
0.7000000000000015,0.48,0.7743819355964661,0.6010738015174866
0.7000000000000015,0.52,0.7860046029090881,0.6389139294624329
0.7000000000000015,0.56,0.7982187271118164,0.6747409701347351
0.7000000000000015,0.6,0.8109772205352783,0.7086262106895447
0.7000000000000015,0.64,0.8242361545562744,0.7406519651412964
0.7000000000000015,0.68,0.8379549384117126,0.770906388759613
0.7000000000000015,0.72,0.8520956635475159,0.7994817495346069
0.7000000000000015,0.76,0.86662358045578,0.8264709115028381
0.7000000000000015,0.8,0.8815072178840637,0.8519663214683533
0.7000000000000015,0.84,0.8967174887657166,0.876058042049408
0.7000000000000015,0.88,0.9122276902198792,0.8988332152366638
0.7000000000000015,0.92,0.928013801574707,0.9203749299049377
0.7000000000000015,0.96,0.9440538287162781,0.9407624006271362
0.7000000000000015,1.0,0.9603278040885925,0.9600703716278076
0.7000000000000015,1.04,0.9768173098564148,0.9783689975738525
0.7000000000000015,1.08,0.9935060739517212,0.9957240223884583
0.7000000000000015,1.12,1.0103787183761597,1.0121970176696777

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7405401468276978,0.054001498967409134
0.7400000000000015,0.08,0.7421558499336243,0.10768987238407135
0.7400000000000015,0.12,0.7448332905769348,0.1607627421617508
0.7400000000000015,0.16,0.7485498189926147,0.2129383534193039
0.7400000000000015,0.2,0.7532753348350525,0.2639637291431427
0.7400000000000015,0.24,0.7589730620384216,0.3136206567287445
0.7400000000000015,0.28,0.7656008005142212,0.361729234457016
0.7400000000000015,0.32,0.7731128931045532,0.4081490635871887
0.7400000000000015,0.36,0.7814607620239258,0.4527784585952759
0.7400000000000015,0.4,0.7905948162078857,0.49555161595344543
0.7400000000000015,0.44,0.8004648685455322,0.5364354848861694
0.7400000000000015,0.48,0.8110215663909912,0.5754246115684509
0.7400000000000015,0.52,0.8222167491912842,0.6125375628471375
0.7400000000000015,0.56,0.8340043425559998,0.6478114724159241
0.7400000000000015,0.6,0.8463402390480042,0.6812982559204102
0.7400000000000015,0.64,0.8591829538345337,0.7130608558654785
0.7400000000000015,0.68,0.8724938035011292,0.7431697249412537
0.7400000000000015,0.72,0.8862363696098328,0.7717004418373108
0.7400000000000015,0.76,0.9003772139549255,0.7987307906150818
0.7400000000000015,0.8,0.9148852825164795,0.8243395090103149
0.7400000000000015,0.84,0.929732084274292,0.8486050367355347
0.7400000000000015,0.88,0.9448913931846619,0.871603786945343
0.7400000000000015,0.92,0.9603388905525208,0.8934098482131958
0.7400000000000015,0.96,0.9760528206825256,0.9140946865081787
0.7400000000000015,1.0,0.9920129179954529,0.9337259531021118
0.7400000000000015,1.04,1.0082006454467773,0.9523683190345764
0.7400000000000015,1.08,1.0245990753173828,0.9700825214385986
0.7400000000000015,1.12,1.0411930084228516,0.9869258999824524

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7805125117301941,0.05123717337846756
0.7800000000000016,0.08,0.7820459604263306,0.10220672190189362
0.7800000000000016,0.12,0.7845883369445801,0.15264934301376343
0.7800000000000016,0.16,0.7881205081939697,0.2023216336965561
0.7800000000000016,0.2,0.7926164269447327,0.251002699136734
0.7800000000000016,0.24,0.7980441451072693,0.2984989583492279
0.7800000000000016,0.28,0.8043670058250427,0.3446473479270935
0.7800000000000016,0.32,0.8115447759628296,0.38931673765182495
0.7800000000000016,0.36,0.8195345997810364,0.43240779638290405
0.7800000000000016,0.4,0.8282921314239502,0.47385135293006897
0.7800000000000016,0.44,0.8377721905708313,0.5136060118675232
0.7800000000000016,0.48,0.8479301333427429,0.5516549944877625
0.7800000000000016,0.52,0.8587216734886169,0.588002622127533
0.7800000000000016,0.56,0.870104193687439,0.6226707696914673
0.7800000000000016,0.6,0.882036566734314,0.6556956768035889
0.7800000000000016,0.64,0.8944799900054932,0.6871241927146912
0.7800000000000016,0.68,0.9073973298072815,0.7170118689537048
0.7800000000000016,0.72,0.9207541346549988,0.745419442653656
0.7800000000000016,0.76,0.9345181584358215,0.7724118828773499
0.7800000000000016,0.8,0.9486590027809143,0.7980557680130005
0.7800000000000016,0.84,0.9631491899490356,0.8224182724952698
0.7800000000000016,0.88,0.9779624938964844,0.84556645154953
0.7800000000000016,0.92,0.993075430393219,0.8675656914710999
0.7800000000000016,0.96,1.0084657669067383,0.8884798288345337
0.7800000000000016,1.0,1.0241135358810425,0.9083700180053711
0.7800000000000016,1.04,1.0399999618530273,0.9272952079772949
0.7800000000000016,1.08,1.0561081171035767,0.9453113079071045
0.7800000000000016,1.12,1.0724221467971802,0.9624713659286499

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8204874396324158,0.04874185472726822
0.8200000000000016,0.08,0.8219465017318726,0.09725320339202881
0.8200000000000016,0.12,0.8243669271469116,0.14531001448631287
0.8200000000000016,0.16,0.8277319669723511,0.19270078837871552
0.8200000000000016,0.2,0.832019031047821,0.23923158645629883
0.8200000000000016,0.24,0.8372002243995667,0.284730464220047
0.8200000000000016,0.28,0.8432435393333435,0.3290497064590454
0.8200000000000016,0.32,0.8501136898994446,0.37206777930259705
0.8200000000000016,0.36,0.8577722907066345,0.41368919610977173
0.8200000000000016,0.4,0.8661798238754272,0.45384398102760315
0.8200000000000016,0.44,0.8752956390380859,0.49248576164245605
0.8200000000000016,0.48,0.8850789070129395,0.5295895934104919
0.8200000000000016,0.52,0.895489513874054,0.5651494264602661
0.8200000000000016,0.56,0.9064875841140747,0.5991753339767456
0.8200000000000016,0.6,0.9180354475975037,0.6316906213760376
0.8200000000000016,0.64,0.9300960898399353,0.6627295613288879
0.8200000000000016,0.68,0.9426349997520447,0.6923344135284424
0.8200000000000016,0.72,0.9556189179420471,0.7205540537834167
0.8200000000000016,0.76,0.9690170884132385,0.7474416494369507
0.8200000000000016,0.8,0.9828001260757446,0.7730531096458435
0.8200000000000016,0.84,0.9969412088394165,0.7974458336830139
0.8200000000000016,0.88,1.011414885520935,0.8206776976585388
0.8200000000000016,0.92,1.0261980295181274,0.8428062796592712
0.8200000000000016,0.96,1.0412685871124268,0.8638882637023926
0.8200000000000016,1.0,1.0566065311431885,0.8839787244796753
0.8200000000000016,1.04,1.0721932649612427,0.9031307697296143
0.8200000000000016,1.08,1.0880117416381836,0.9213955998420715
0.8200000000000016,1.12,1.104046106338501,0.9388220906257629

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8604648113250732,0.04647813364863396
0.8600000000000017,0.08,0.8618565201759338,0.09275632351636887
0.8600000000000017,0.12,0.8641659021377563,0.13863973319530487
0.8600000000000017,0.16,0.8673785328865051,0.18394343554973602
0.8600000000000017,0.2,0.8714748620986938,0.22849664092063904
0.8600000000000017,0.24,0.8764302134513855,0.2721458971500397
0.8600000000000017,0.28,0.8822168111801147,0.31475764513015747
0.8600000000000017,0.32,0.8888028264045715,0.35621964931488037
0.8600000000000017,0.36,0.896154522895813,0.396441251039505
0.8600000000000017,0.4,0.9042362570762634,0.43535327911376953
0.8600000000000017,0.44,0.9130114316940308,0.47290661931037903
0.8600000000000017,0.48,0.9224429130554199,0.509070873260498
0.8600000000000017,0.52,0.9324938058853149,0.5438324809074402
0.8600000000000017,0.56,0.9431277513504028,0.5771921873092651
0.8600000000000017,0.6,0.9543091058731079,0.6091634631156921
0.8600000000000017,0.64,0.9660037159919739,0.6397697925567627
0.8600000000000017,0.68,0.9781787991523743,0.6690430045127869
0.8600000000000017,0.72,0.990803062915802,0.6970213651657104
0.8600000000000017,0.76,1.0038466453552246,0.723747968673706
0.8600000000000017,0.8,1.0172818899154663,0.7492693066596985
0.8600000000000017,0.84,1.0310823917388916,0.7736339569091797
0.8600000000000017,0.88,1.045223593711853,0.7968919277191162
0.8600000000000017,0.92,1.0596824884414673,0.8190932869911194
0.8600000000000017,0.96,1.0744376182556152,0.8402880430221558
0.8600000000000017,1.0,1.0894695520401,0.8605253100395203
0.8600000000000017,1.04,1.1047592163085938,0.8798530697822571
0.8600000000000017,1.08,1.1202898025512695,0.8983177542686462
0.8600000000000017,1.12,1.1360453367233276,0.9159642457962036

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9004441499710083,0.04441521689295769
0.9000000000000017,0.08,0.9017742872238159,0.08865588903427124
0.9000000000000017,0.12,0.903982400894165,0.13255152106285095
0.9000000000000017,0.16,0.9070557951927185,0.1759396344423294
0.9000000000000017,0.2,0.9109771847724915,0.21866893768310547
0.9000000000000017,0.24,0.9157252311706543,0.2606023848056793
0.9000000000000017,0.28,0.9212748408317566,0.3016190528869629
0.9000000000000017,0.32,0.9275981783866882,0.3416155278682709
0.9000000000000017,0.36,0.934664785861969,0.38050639629364014
0.9000000000000017,0.4,0.9424428343772888,0.4182243049144745
0.9000000000000017,0.44,0.950899064540863,0.45471930503845215
0.9000000000000017,0.48,0.9600000381469727,0.489957332611084
0.9000000000000017,0.52,0.969711422920227,0.5239193439483643
0.9000000000000017,0.56,0.9800000786781311,0.5565993785858154
0.9000000000000017,0.6,0.9908326864242554,0.588002622127533
0.9000000000000017,0.64,1.0021775960922241,0.6181442737579346
0.9000000000000017,0.68,1.0140035152435303,0.647047221660614
0.9000000000000017,0.72,1.0262811183929443,0.6747409105300903
0.9000000000000017,0.76,1.0389821529388428,0.701259970664978
0.9000000000000017,0.8,1.052079677581787,0.726642370223999
0.9000000000000017,0.84,1.0655485391616821,0.750929057598114
0.9000000000000017,0.88,1.0793646574020386,0.7741627097129822
0.9000000000000017,0.92,1.0935059785842896,0.7963867783546448
0.9000000000000017,0.96,1.107951283454895,0.8176450729370117
0.9000000000000017,1.0,1.1226811408996582,0.8379811644554138
0.9000000000000017,1.04,1.1376771926879883,0.8574382066726685
0.9000000000000017,1.08,1.152922511100769,0.876058042049408
0.9000000000000017,1.12,1.1684011220932007,0.8938814997673035

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9404253959655762,0.04252753406763077
0.9400000000000017,0.08,0.9416990876197815,0.08490179479122162
0.9400000000000017,0.12,0.9438143968582153,0.12697279453277588
0.9400000000000017,0.16,0.9467599391937256,0.16859693825244904
0.9400000000000017,0.2,0.9505205154418945,0.20963983237743378
0.9400000000000017,0.24,0.9550772905349731,0.24997863173484802
0.9400000000000017,0.28,0.9604080319404602,0.28950369358062744
0.9400000000000017,0.32,0.9664876461029053,0.3281199038028717
0.9400000000000017,0.36,0.9732891321182251,0.36574727296829224
0.9400000000000017,0.4,0.9807836413383484,0.40232107043266296
0.9400000000000017,0.44,0.9889412522315979,0.4377913177013397
0.9400000000000017,0.48,0.9977309703826904,0.4721220135688782
0.9400000000000017,0.52,1.0071219205856323,0.505290150642395
0.9400000000000017,0.56,1.0170831680297852,0.5372847318649292
0.9400000000000017,0.6,1.0275840759277344,0.5681047439575195
0.9400000000000017,0.64,1.0385947227478027,0.597758412361145
0.9400000000000017,0.68,1.0500861406326294,0.6262614727020264
0.9400000000000017,0.72,1.06203031539917,0.6536358594894409
0.9400000000000017,0.76,1.074400544166565,0.6799088716506958
0.9400000000000017,0.8,1.0871708393096924,0.7051113247871399
0.9400000000000017,0.84,1.100317358970642,0.7292773723602295
0.9400000000000017,0.88,1.1138168573379517,0.7524430751800537
0.9400000000000017,0.92,1.1276473999023438,0.7746458649635315
0.9400000000000017,0.96,1.1417887210845947,0.7959241271018982
0.9400000000000017,1.0,1.1562215089797974,0.8163161277770996
0.9400000000000017,1.04,1.170927882194519,0.8358603119850159
0.9400000000000017,1.08,1.1858909130096436,0.8545944690704346
0.9400000000000017,1.12,1.2010951042175293,0.8725554943084717

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9804080128669739,0.040793679654598236
0.9800000000000018,0.08,0.9816299080848694,0.08145204931497574
0.9800000000000018,0.12,0.9836598634719849,0.12184244394302368
0.9800000000000018,0.16,0.9864876866340637,0.16183744370937347
0.9800000000000018,0.2,0.9900999665260315,0.20131710171699524
0.9800000000000018,0.24,0.9944799542427063,0.24017098546028137
0.9800000000000018,0.28,0.9996076822280884,0.2782996892929077
0.9800000000000018,0.32,1.0054609775543213,0.3156156539916992
0.9800000000000018,0.36,1.0120153427124023,0.35204431414604187
0.9800000000000018,0.4,1.0192447900772095,0.3875237703323364
0.9800000000000018,0.44,1.0271220207214355,0.4220050573348999
0.9800000000000018,0.48,1.0356189012527466,0.4554510712623596
0.9800000000000018,0.52,1.0447070598602295,0.48783639073371887
0.9800000000000018,0.56,1.0543581247329712,0.5191461443901062
0.9800000000000018,0.6,1.06454336643219,0.5493744611740112
0.9800000000000018,0.64,1.0752350091934204,0.5785242319107056
0.9800000000000018,0.68,1.086405873298645,0.6066051125526428
0.9800000000000018,0.72,1.0980297327041626,0.633633017539978
0.9800000000000018,0.76,1.110080599784851,0.6596287488937378
0.9800000000000018,0.8,1.1225346326828003,0.6846171021461487
0.9800000000000018,0.84,1.1353681087493896,0.7086262702941895
0.9800000000000018,0.88,1.1485589742660522,0.7316864728927612
0.9800000000000018,0.92,1.1620863676071167,0.7538297176361084
0.9800000000000018,0.96,1.1759300231933594,0.7750892043113708
0.9800000000000018,1.0,1.1900714635849,0.795498788356781
0.9800000000000018,1.04,1.2044928073883057,0.8150923252105713
0.9800000000000018,1.08,1.2191776037216187,0.8339037299156189
0.9800000000000018,1.12,1.2341101169586182,0.8519663214683533

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.020391821861267,0.039195604622364044
1.0200000000000018,0.08,1.0215662717819214,0.07827113568782806
1.0200000000000018,0.12,1.0235172510147095,0.11710873991250992
1.0200000000000018,0.16,1.0262365341186523,0.1555948257446289
1.0200000000000018,0.2,1.029711365699768,0.19362200796604156
1.0200000000000018,0.24,1.0339274406433105,0.23109067976474762
1.0200000000000018,0.28,1.038866639137268,0.2679104506969452
1.0200000000000018,0.32,1.0445090532302856,0.30400097370147705
1.0200000000000018,0.36,1.050832748413086,0.33929261565208435
1.0200000000000018,0.4,1.0578137636184692,0.37372684478759766
1.0200000000000018,0.44,1.0654277801513672,0.4072558879852295
1.0200000000000018,0.48,1.0736488103866577,0.4398426115512848
1.0200000000000018,0.52,1.0824508666992188,0.4714599549770355
1.0200000000000018,0.56,1.0918076038360596,0.5020902156829834
1.0200000000000018,0.6,1.1016923189163208,0.5317240357398987
1.0200000000000018,0.64,1.1120797395706177,0.5603598952293396
1.0200000000000018,0.68,1.1229437589645386,0.5880025625228882
1.0200000000000018,0.72,1.1342594623565674,0.6146629452705383
1.0200000000000018,0.76,1.146003007888794,0.6403564810752869
1.0200000000000018,0.8,1.1581511497497559,0.6651027202606201
1.0200000000000018,0.84,1.1706814765930176,0.6889244318008423
1.0200000000000018,0.88,1.18357253074646,0.7118468880653381
1.0200000000000018,0.92,1.196804165840149,0.7338973879814148
1.0200000000000018,0.96,1.2103570699691772,0.7551044225692749
1.0200000000000018,1.0,1.224212884902954,0.7754974961280823
1.0200000000000018,1.04,1.2383543252944946,0.7951065897941589
1.0200000000000018,1.08,1.25276517868042,0.8139618635177612
1.0200000000000018,1.12,1.2674298286437988,0.8320931792259216

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.0603772401809692,0.03771795332431793
1.0600000000000018,0.08,1.061507225036621,0.07532890141010284
1.0600000000000018,0.12,1.0633853673934937,0.11272762715816498
1.0600000000000018,0.16,1.066003680229187,0.1498124748468399
1.0600000000000018,0.2,1.0693514347076416,0.18648691475391388
1.0600000000000018,0.24,1.0734151601791382,0.22266095876693726
1.0600000000000018,0.28,1.0781787633895874,0.25825226306915283
1.0600000000000018,0.32,1.0836243629455566,0.2931869328022003
1.0600000000000018,0.36,1.0897319316864014,0.32740020751953125
1.0600000000000018,0.4,1.096480369567871,0.36083677411079407
1.0600000000000018,0.44,1.1038466691970825,0.39345067739486694
1.0600000000000018,0.48,1.1118075847625732,0.4252050220966339
1.0600000000000018,0.52,1.120338797569275,0.45607203245162964
1.0600000000000018,0.56,1.1294164657592773,0.4860319495201111
1.0600000000000018,0.6,1.139015555381775,0.5150728225708008
1.0600000000000018,0.64,1.1491122245788574,0.5431895852088928
1.0600000000000018,0.68,1.1596825122833252,0.5703833103179932
1.0600000000000018,0.72,1.1707026958465576,0.5966604351997375
1.0600000000000018,0.76,1.1821502447128296,0.6220320463180542
1.0600000000000018,0.8,1.1940028667449951,0.6465131640434265
1.0600000000000018,0.84,1.2062394618988037,0.6701220870018005
1.0600000000000018,0.88,1.2188396453857422,0.6928796172142029
1.0600000000000018,0.92,1.2317835092544556,0.7148085832595825
1.0600000000000018,0.96,1.2450523376464844,0.7359336018562317
1.0600000000000018,1.0,1.2586287260055542,0.7562801837921143
1.0600000000000018,1.04,1.2724957466125488,0.775874674320221
1.0600000000000018,1.08,1.286637306213379,0.7947437167167664
1.0600000000000018,1.12,1.3010382652282715,0.8129141926765442

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1003636121749878,0.03634762018918991
1.1000000000000019,0.08,1.1014527082443237,0.07259944826364517
1.1000000000000019,0.12,1.103263020515442,0.1086612194776535
1.1000000000000019,0.16,1.1057876348495483,0.14444158971309662
1.1000000000000019,0.2,1.1090168952941895,0.17985349893569946
1.1000000000000019,0.24,1.1129387617111206,0.21481537818908691
1.1000000000000019,0.28,1.1175384521484375,0.24925214052200317
1.1000000000000019,0.32,1.1228001117706299,0.2830957770347595
1.1000000000000019,0.36,1.1287055015563965,0.3162860870361328
1.1000000000000019,0.4,1.1352349519729614,0.34877100586891174
1.1000000000000019,0.44,1.1423680782318115,0.38050639629364014
1.1000000000000019,0.48,1.1500834226608276,0.41145622730255127
1.1000000000000019,0.52,1.1583584547042847,0.44159236550331116
1.1000000000000019,0.56,1.1671708822250366,0.47089388966560364
1.1000000000000019,0.6,1.176498293876648,0.49934670329093933
1.1000000000000019,0.64,1.1863175630569458,0.5269432067871094
1.1000000000000019,0.68,1.1966066360473633,0.5536813139915466
1.1000000000000019,0.72,1.2073432207107544,0.5795639753341675
1.1000000000000019,0.76,1.218505859375,0.6045985817909241
1.1000000000000019,0.8,1.2300735712051392,0.6287962794303894
1.1000000000000019,0.84,1.2420259714126587,0.6521714329719543
1.1000000000000019,0.88,1.2543436288833618,0.6747409701347351
1.1000000000000019,0.92,1.267007827758789,0.6965239644050598
1.1000000000000019,0.96,1.2799999713897705,0.7175413370132446
1.1000000000000019,1.0,1.2933034896850586,0.7378150224685669
1.1000000000000019,1.04,1.3069015741348267,0.7573680877685547
1.1000000000000019,1.08,1.3207788467407227,0.7762241363525391
1.1000000000000019,1.12,1.3349204063415527,0.7944068908691406



==> act_visu_MagnitudeTanh.csv <==
re,im,norm,phase
-1.1,0.0,0.8004990220069885,3.1415927410125732
-1.1,0.04,0.8007599711418152,3.1052451133728027
-1.1,0.08,0.801540195941925,3.068993091583252
-1.1,0.12,0.8028309345245361,3.032931327819824
-1.1,0.16,0.8046185970306396,2.9971511363983154
-1.1,0.2,0.8068839907646179,2.9617390632629395
-1.1,0.24,0.8096036911010742,2.9267773628234863
-1.1,0.28,0.8127497434616089,2.8923404216766357
-1.1,0.32,0.816291332244873,2.858496904373169
-1.1,0.36,0.8201943039894104,2.8253066539764404
-1.1,0.4,0.8244227170944214,2.7928216457366943
-1.1,0.44,0.8289391994476318,2.7610862255096436
-1.1,0.48,0.8337054252624512,2.7301363945007324
-1.1,0.52,0.838683009147644,2.700000286102295
-1.1,0.56,0.8438341617584229,2.670698881149292
-1.1,0.6,0.8491217494010925,2.6422460079193115
-1.1,0.64,0.8545101881027222,2.614649534225464
-1.1,0.68,0.8599657416343689,2.587911367416382
-1.1,0.72,0.8654563426971436,2.562028646469116
-1.1,0.76,0.8709524869918823,2.536993980407715
-1.1,0.8,0.8764272332191467,2.512796401977539
-1.1,0.84,0.8818553686141968,2.4894213676452637
-1.1,0.88,0.8872150182723999,2.4668517112731934
-1.1,0.92,0.8924865126609802,2.445068597793579
-1.1,0.96,0.8976526856422424,2.424051284790039
-1.1,1.0,0.9026985168457031,2.403777599334717
-1.1,1.04,0.9076116681098938,2.3842244148254395
-1.1,1.08,0.9123817682266235,2.365368604660034
-1.1,1.12,0.917000412940979,2.3471858501434326

-1.06,0.0,0.7856638431549072,3.1415927410125732
-1.06,0.04,0.7859523892402649,3.103874683380127
-1.06,0.08,0.7868148684501648,3.0662636756896973
-1.06,0.12,0.7882415056228638,3.028865098953247
-1.06,0.16,0.7902163863182068,2.9917802810668945
-1.06,0.2,0.7927176356315613,2.955105781555176
-1.06,0.24,0.7957183718681335,2.918931722640991
-1.06,0.28,0.7991868853569031,2.883340358734131
-1.06,0.32,0.8030877113342285,2.8484058380126953
-1.06,0.36,0.8073824048042297,2.814192533493042
-1.06,0.4,0.8120301365852356,2.7807557582855225
-1.06,0.44,0.8169885277748108,2.7481420040130615
-1.06,0.48,0.8222144246101379,2.7163875102996826
-1.06,0.52,0.8276652097702026,2.685520648956299
-1.06,0.56,0.8332981467247009,2.6555607318878174
-1.06,0.6,0.8390725255012512,2.6265199184417725
-1.06,0.64,0.8449484705924988,2.598402976989746
-1.06,0.68,0.8508889079093933,2.57120943069458
-1.06,0.72,0.8568589687347412,2.5449323654174805
-1.06,0.76,0.8628261685371399,2.5195605754852295
-1.06,0.8,0.8687611222267151,2.495079517364502
-1.06,0.84,0.8746371269226074,2.471470594406128
-1.06,0.88,0.8804304599761963,2.4487130641937256
-1.06,0.92,0.8861202597618103,2.426784038543701
-1.06,0.96,0.8916881084442139,2.4056589603424072
-1.06,1.0,0.8971186876296997,2.385312557220459
-1.06,1.04,0.902398943901062,2.365717887878418
-1.06,1.08,0.9075185060501099,2.346848964691162
-1.06,1.12,0.912468671798706,2.3286783695220947

-1.02,0.0,0.7698665261268616,3.1415927410125732
-1.02,0.04,0.7701857089996338,3.1023969650268555
-1.02,0.08,0.7711393237113953,3.063321590423584
-1.02,0.12,0.7727163434028625,3.0244839191436768
-1.02,0.16,0.7748981714248657,2.9859979152679443
-1.02,0.2,0.777660071849823,2.9479706287384033
-1.02,0.24,0.7809709906578064,2.9105019569396973
-1.02,0.28,0.7847948670387268,2.8736822605133057
-1.02,0.32,0.7890910506248474,2.8375916481018066
-1.02,0.36,0.7938158512115479,2.802299976348877
-1.02,0.4,0.7989230155944824,2.7678658962249756
-1.02,0.44,0.8043645620346069,2.7343368530273438
-1.02,0.48,0.8100923299789429,2.7017500400543213
-1.02,0.52,0.8160580992698669,2.670132637023926
-1.02,0.56,0.8222144842147827,2.63950252532959
-1.02,0.6,0.8285159468650818,2.6098685264587402
-1.02,0.64,0.8349189162254333,2.581232786178589
-1.02,0.68,0.8413823246955872,2.5535900592803955
-1.02,0.72,0.8478679060935974,2.5269296169281006
-1.02,0.76,0.8543404936790466,2.5012362003326416
-1.02,0.8,0.8607682585716248,2.476490020751953
-1.02,0.84,0.86712247133255,2.4526681900024414
-1.02,0.88,0.873377799987793,2.429745674133301
-1.02,0.92,0.8795120120048523,2.4076952934265137
-1.02,0.96,0.8855059146881104,2.386488199234009
-1.02,1.0,0.8913435339927673,2.3660950660705566
-1.02,1.04,0.8970115184783936,2.3464860916137695
-1.02,1.08,0.9024989604949951,2.3276307582855225
-1.02,1.12,0.9077976942062378,2.309499502182007

-0.98,0.0,0.7530659437179565,3.1415927410125732
-0.98,0.04,0.7534189820289612,3.100799083709717
-0.98,0.08,0.7544736266136169,3.060140609741211
-0.98,0.12,0.7562171220779419,3.0197501182556152
-0.98,0.16,0.7586281299591064,2.979755163192749
-0.98,0.2,0.7616780996322632,2.9402756690979004
-0.98,0.24,0.765331506729126,2.901421546936035
-0.98,0.28,0.7695468068122864,2.863292932510376
-0.98,0.32,0.7742778062820435,2.825976848602295
-0.98,0.36,0.7794747352600098,2.789548397064209
-0.98,0.4,0.7850850224494934,2.7540688514709473
-0.98,0.44,0.7910548448562622,2.719587564468384
-0.98,0.48,0.7973294258117676,2.6861414909362793
-0.98,0.52,0.803855299949646,2.6537563800811768
-0.98,0.56,0.8105794787406921,2.6224465370178223
-0.98,0.6,0.8174512386322021,2.5922181606292725
-0.98,0.64,0.8244227766990662,2.563068389892578
-0.98,0.68,0.8314489126205444,2.534987449645996
-0.98,0.72,0.8384878635406494,2.5079598426818848
-0.98,0.76,0.8455016016960144,2.481963872909546
-0.98,0.8,0.8524555563926697,2.4569754600524902
-0.98,0.84,0.8593192100524902,2.432966470718384
-0.98,0.88,0.8660654425621033,2.4099061489105225
-0.98,0.92,0.8726708292961121,2.387763023376465
-0.98,0.96,0.8791154623031616,2.3665034770965576
-0.98,1.0,0.8853825926780701,2.3460938930511475
-0.98,1.04,0.8914586305618286,2.326500415802002
-0.98,1.08,0.8973326086997986,2.3076889514923096
-0.98,1.12,0.9029967784881592,2.289626359939575

-0.94,0.0,0.7352222800254822,3.1415927410125732
-0.94,0.04,0.7356128692626953,3.099065065383911
-0.94,0.08,0.7367796897888184,3.0566909313201904
-0.94,0.12,0.7387075424194336,3.014619827270508
-0.94,0.16,0.7413724064826965,2.9729957580566406
-0.94,0.2,0.7447409629821777,2.931952714920044
-0.94,0.24,0.7487722635269165,2.8916139602661133
-0.94,0.28,0.7534189224243164,2.8520889282226562
-0.94,0.32,0.7586281299591064,2.8134727478027344
-0.94,0.36,0.7643430233001709,2.7758452892303467
-0.94,0.4,0.7705041766166687,2.739271640777588
-0.94,0.44,0.7770505547523499,2.703801393508911
-0.94,0.48,0.7839208245277405,2.66947078704834
-0.94,0.52,0.7910547852516174,2.6363024711608887
-0.94,0.56,0.7983937859535217,2.6043078899383545
-0.94,0.6,0.805881679058075,2.5734879970550537
-0.94,0.64,0.8134655952453613,2.5438342094421387
-0.94,0.68,0.8210961222648621,2.515331268310547
-0.94,0.72,0.8287277817726135,2.4879567623138428
-0.94,0.76,0.8363194465637207,2.461683750152588
-0.94,0.8,0.8438341021537781,2.436481475830078
-0.94,0.84,0.8512389659881592,2.4123153686523438
-0.94,0.88,0.8585054278373718,2.3891496658325195
-0.94,0.92,0.8656090497970581,2.3669466972351074
-0.94,0.96,0.8725288510322571,2.3456685543060303
-0.94,1.0,0.8792477250099182,2.3252766132354736
-0.94,1.04,0.8857522010803223,2.305732250213623
-0.94,1.08,0.8920312523841858,2.2869982719421387
-0.94,1.12,0.898077130317688,2.2690372467041016

-0.8999999999999999,0.0,0.7162978649139404,3.1415927410125732
-0.8999999999999999,0.04,0.7167302370071411,3.097177505493164
-0.8999999999999999,0.08,0.7180212736129761,3.0529367923736572
-0.8999999999999999,0.12,0.7201539278030396,3.0090410709381104
-0.8999999999999999,0.16,0.7230997681617737,2.9656529426574707
-0.8999999999999999,0.2,0.7268206477165222,2.9229238033294678
-0.8999999999999999,0.24,0.7312694191932678,2.8809902667999268
-0.8999999999999999,0.28,0.7363914847373962,2.8399736881256104
-0.8999999999999999,0.32,0.7421265244483948,2.7999770641326904
-0.8999999999999999,0.36,0.7484095096588135,2.7610862255096436
-0.8999999999999999,0.4,0.7551731467247009,2.7233684062957764
-0.8999999999999999,0.44,0.7623483538627625,2.686873435974121
-0.8999999999999999,0.48,0.7698664665222168,2.6516354084014893
-0.8999999999999999,0.52,0.777660071849823,2.617673397064209
-0.8999999999999999,0.56,0.7856638431549072,2.584993362426758
-0.8999999999999999,0.6,0.7938157916069031,2.5535900592803955
-0.8999999999999999,0.64,0.8020578622817993,2.5234484672546387
-0.8999999999999999,0.68,0.8103361129760742,2.4945454597473145
-0.8999999999999999,0.72,0.8186011910438538,2.4668517112731934
-0.8999999999999999,0.76,0.8268086910247803,2.4403326511383057
-0.8999999999999999,0.8,0.8349189162254333,2.414950370788574
-0.8999999999999999,0.84,0.8428972363471985,2.3906636238098145
-0.8999999999999999,0.88,0.8507134914398193,2.3674299716949463
-0.8999999999999999,0.92,0.8583419322967529,2.345205783843994
-0.8999999999999999,0.96,0.865761399269104,2.3239476680755615
-0.8999999999999999,1.0,0.872954249382019,2.3036115169525146
-0.8999999999999999,1.04,0.8799067139625549,2.2841544151306152
-0.8999999999999999,1.08,0.8866086602210999,2.2655346393585205
-0.8999999999999999,1.12,0.8930520415306091,2.247711181640625

-0.8599999999999999,0.0,0.6962577104568481,3.1415927410125732
-0.8599999999999999,0.04,0.6967364549636841,3.0951144695281982
-0.8599999999999999,0.08,0.6981657147407532,3.0488362312316895
-0.8599999999999999,0.12,0.7005255222320557,3.002952814102173
-0.8599999999999999,0.16,0.7037830948829651,2.9576492309570312
-0.8599999999999999,0.2,0.7078939080238342,2.9130959510803223
-0.8599999999999999,0.24,0.7128037214279175,2.8694467544555664
-0.8599999999999999,0.28,0.7184497117996216,2.8268349170684814
-0.8599999999999999,0.32,0.7247627377510071,2.7853729724884033
-0.8599999999999999,0.36,0.7316685318946838,2.7451512813568115
-0.8599999999999999,0.4,0.7390906810760498,2.7062394618988037
-0.8599999999999999,0.44,0.7469513416290283,2.6686861515045166
-0.8599999999999999,0.48,0.7551732063293457,2.632521867752075
-0.8599999999999999,0.52,0.7636808753013611,2.5977602005004883
-0.8599999999999999,0.56,0.7724021673202515,2.5644004344940186
-0.8599999999999999,0.6,0.7812685966491699,2.5324292182922363
-0.8599999999999999,0.64,0.790216326713562,2.5018229484558105
-0.8599999999999999,0.68,0.7991867661476135,2.4725496768951416
-0.8599999999999999,0.72,0.8081268072128296,2.4445712566375732
-0.8599999999999999,0.76,0.8169885277748108,2.417844772338867
-0.8599999999999999,0.8,0.8257296681404114,2.3923232555389404
-0.8599999999999999,0.84,0.834313690662384,2.3679585456848145
-0.8599999999999999,0.88,0.842708945274353,2.344700813293457
-0.8599999999999999,0.92,0.8508889079093933,2.3224992752075195
-0.8599999999999999,0.96,0.8588317632675171,2.301304578781128
-0.8599999999999999,1.0,0.8665197491645813,2.281067371368408
-0.8599999999999999,1.04,0.873939573764801,2.261739492416382
-0.8599999999999999,1.08,0.8810809850692749,2.2432749271392822
-0.8599999999999999,1.12,0.8879372477531433,2.22562837600708

-0.8199999999999998,0.0,0.6750698685646057,3.1415927410125732
-0.8199999999999998,0.04,0.6756002306938171,3.092850685119629
-0.8199999999999998,0.08,0.6771833300590515,3.044339418411255
-0.8199999999999998,0.12,0.6797956228256226,2.9962825775146484
-0.8199999999999998,0.16,0.683398962020874,2.9488918781280518
-0.8199999999999998,0.2,0.68794184923172,2.9023611545562744
-0.8199999999999998,0.24,0.6933612823486328,2.8568623065948486
-0.8199999999999998,0.28,0.6995849013328552,2.8125429153442383
-0.8199999999999998,0.32,0.7065330743789673,2.7695248126983643
-0.8199999999999998,0.36,0.7141215205192566,2.727903366088867
-0.8199999999999998,0.4,0.7222628593444824,2.687748670578003
-0.8199999999999998,0.44,0.7308694124221802,2.649106979370117
-0.8199999999999998,0.48,0.7398545145988464,2.6120030879974365
-0.8199999999999998,0.52,0.7491341233253479,2.5764431953430176
-0.8199999999999998,0.56,0.7586281895637512,2.542417287826538
-0.8199999999999998,0.6,0.7682613730430603,2.509902000427246
-0.8199999999999998,0.64,0.7779640555381775,2.478863000869751
-0.8199999999999998,0.68,0.7876725196838379,2.4492580890655518
-0.8199999999999998,0.72,0.7973294854164124,2.4210386276245117
-0.8199999999999998,0.76,0.8068839311599731,2.394150972366333
-0.8199999999999998,0.8,0.8162912726402283,2.368539571762085
-0.8199999999999998,0.84,0.8255127668380737,2.344146966934204
-0.8199999999999998,0.88,0.8345158100128174,2.3209149837493896
-0.8199999999999998,0.92,0.8432729840278625,2.2987864017486572
-0.8199999999999998,0.96,0.8517621159553528,2.2777044773101807
-0.8199999999999998,1.0,0.8599656820297241,2.2576138973236084
-0.8199999999999998,1.04,0.8678706884384155,2.238461971282959
-0.8199999999999998,1.08,0.8754675984382629,2.2201969623565674
-0.8199999999999998,1.12,0.882750391960144,2.202770471572876

-0.7799999999999998,0.0,0.6527066826820374,3.1415927410125732
-0.7799999999999998,0.04,0.6532946228981018,3.090355396270752
-0.7799999999999998,0.08,0.6550490856170654,3.039386034011841
-0.7799999999999998,0.12,0.6579424142837524,2.988943338394165
-0.7799999999999998,0.16,0.6619301438331604,2.9392709732055664
-0.7799999999999998,0.2,0.6669521331787109,2.890589952468872
-0.7799999999999998,0.24,0.6729351878166199,2.8430936336517334
-0.7799999999999998,0.28,0.6797956228256226,2.796945333480835
-0.7799999999999998,0.32,0.6874420642852783,2.7522759437561035
-0.7799999999999998,0.36,0.6957778334617615,2.7091848850250244
-0.7799999999999998,0.4,0.7047039866447449,2.667741298675537
-0.7799999999999998,0.44,0.7141215205192566,2.6279866695404053
-0.7799999999999998,0.48,0.7239331007003784,2.589937686920166
-0.7799999999999998,0.52,0.7340453863143921,2.5535900592803955
-0.7799999999999998,0.56,0.7443697452545166,2.5189218521118164
-0.7799999999999998,0.6,0.7548237442970276,2.4858970642089844
-0.7799999999999998,0.64,0.765331506729126,2.4544684886932373
-0.7799999999999998,0.68,0.7758241295814514,2.4245808124542236
-0.7799999999999998,0.72,0.7862404584884644,2.3961732387542725
-0.7799999999999998,0.76,0.7965261936187744,2.369180679321289
-0.7799999999999998,0.8,0.8066340684890747,2.343536853790283
-0.7799999999999998,0.84,0.8165240287780762,2.319174289703369
-0.7799999999999998,0.88,0.8261623382568359,2.2960262298583984
-0.7799999999999998,0.92,0.8355212211608887,2.274026870727539
-0.7799999999999998,0.96,0.8445781469345093,2.25311279296875
-0.7799999999999998,1.0,0.8533164262771606,2.233222484588623
-0.7799999999999998,1.04,0.8617231249809265,2.2142975330352783
-0.7799999999999998,1.08,0.8697900176048279,2.1962814331054688
-0.7799999999999998,1.12,0.8775119185447693,2.179121255874634

-0.7399999999999998,0.0,0.6291451454162598,3.1415927410125732
-0.7399999999999998,0.04,0.6297973990440369,3.0875911712646484
-0.7399999999999998,0.08,0.6317431926727295,3.033902883529663
-0.7399999999999998,0.12,0.6349499821662903,2.980829954147339
-0.7399999999999998,0.16,0.6393654346466064,2.928654432296753
-0.7399999999999998,0.2,0.6449193358421326,2.877629041671753
-0.7399999999999998,0.24,0.6515262126922607,2.827971935272217
-0.7399999999999998,0.28,0.6590891480445862,2.7798633575439453
-0.7399999999999998,0.32,0.6675029397010803,2.73344349861145
-0.7399999999999998,0.36,0.6766569018363953,2.688814163208008
-0.7399999999999998,0.4,0.6864386200904846,2.646040916442871
-0.7399999999999998,0.44,0.6967363357543945,2.6051571369171143
-0.7399999999999998,0.48,0.7074413895606995,2.5661678314208984
-0.7399999999999998,0.52,0.7184498310089111,2.529055118560791
-0.7399999999999998,0.56,0.7296640872955322,2.493781089782715
-0.7399999999999998,0.6,0.7409941554069519,2.460294485092163
-0.7399999999999998,0.64,0.7523577213287354,2.4285318851470947
-0.7399999999999998,0.68,0.7636808753013611,2.398422956466675
-0.7399999999999998,0.72,0.7748981714248657,2.3698923587799072
-0.7399999999999998,0.76,0.7859523892402649,2.342862129211426
-0.7399999999999998,0.8,0.7967943549156189,2.317253351211548
-0.7399999999999998,0.84,0.8073824644088745,2.292987585067749
-0.7399999999999998,0.88,0.8176820874214172,2.269988775253296
-0.7399999999999998,0.92,0.8276652097702026,2.248182773590088
-0.7399999999999998,0.96,0.8373099565505981,2.2274980545043945
-0.7399999999999998,1.0,0.846599817276001,2.207866668701172
-0.7399999999999998,1.04,0.8555231094360352,2.1892242431640625
-0.7399999999999998,1.08,0.8640723824501038,2.1715102195739746
-0.7399999999999998,1.12,0.872244119644165,2.1546666622161865

-0.6999999999999997,0.0,0.6043677926063538,3.1415927410125732
-0.6999999999999997,0.04,0.6050920486450195,3.0845117568969727
-0.6999999999999997,0.08,0.6072520613670349,3.0278005599975586
-0.6999999999999997,0.12,0.610809326171875,2.9718143939971924
-0.6999999999999997,0.16,0.6157017946243286,2.916881561279297
-0.6999999999999997,0.2,0.6218469738960266,2.863292932510376
-0.6999999999999997,0.24,0.6291451454162598,2.8112952709198
-0.6999999999999997,0.28,0.637483537197113,2.7610862255096436
-0.6999999999999997,0.32,0.6467405557632446,2.7128145694732666
-0.6999999999999997,0.36,0.6567896008491516,2.666581869125366
-0.6999999999999997,0.4,0.6675028800964355,2.6224465370178223
-0.6999999999999997,0.44,0.6787545680999756,2.5804290771484375
-0.6999999999999997,0.48,0.6904231309890747,2.5405189990997314
-0.6999999999999997,0.52,0.7023934721946716,2.502678632736206
-0.6999999999999997,0.56,0.7145587205886841,2.4668517112731934
-0.6999999999999997,0.6,0.726820707321167,2.432966470718384
-0.6999999999999997,0.64,0.7390907406806946,2.4009406566619873
-0.6999999999999997,0.68,0.7512897849082947,2.3706862926483154
-0.6999999999999997,0.72,0.7633486986160278,2.3421108722686768
-0.6999999999999997,0.76,0.7752074003219604,2.315121650695801
-0.6999999999999997,0.8,0.7868148684501648,2.289626359939575
-0.6999999999999997,0.84,0.7981284260749817,2.2655346393585205
-0.6999999999999997,0.88,0.8091131448745728,2.2427594661712646
-0.6999999999999997,0.92,0.8197410702705383,2.221217632293701
-0.6999999999999997,0.96,0.8299911022186279,2.2008302211761475
-0.6999999999999997,1.0,0.8398474454879761,2.1815223693847656
-0.6999999999999997,1.04,0.8492997288703918,2.1632237434387207
-0.6999999999999997,1.08,0.8583419919013977,2.1458685398101807
-0.6999999999999997,1.12,0.8669721484184265,2.1293957233428955

-0.6599999999999997,0.0,0.5783634185791016,3.1415927410125732
-0.6599999999999997,0.04,0.5791687369346619,3.0810606479644775
-0.6599999999999997,0.08,0.5815693140029907,3.0209689140319824
-0.6599999999999997,0.12,0.5855193138122559,2.9617390632629395
-0.6599999999999997,0.16,0.5909451246261597,2.903756618499756
-0.6599999999999997,0.2,0.5977490544319153,2.847357988357544
-0.6599999999999997,0.24,0.6058142781257629,2.7928216457366943
-0.6599999999999997,0.28,0.6150090098381042,2.740363836288452
-0.6599999999999997,0.32,0.6251927018165588,2.6901395320892334
-0.6599999999999997,0.36,0.6362202763557434,2.6422460079193115
-0.6599999999999997,0.4,0.6479466557502747,2.596728801727295
-0.6599999999999997,0.44,0.6602300405502319,2.5535900592803955
-0.6599999999999997,0.48,0.6729351878166199,2.512796401977539
-0.6599999999999997,0.52,0.6859351992607117,2.4742865562438965
-0.6599999999999997,0.56,0.6991130709648132,2.437978982925415
-0.6599999999999997,0.6,0.71236252784729,2.403777599334717
-0.6599999999999997,0.64,0.7255886793136597,2.3715779781341553
-0.6599999999999997,0.68,0.7387076616287231,2.3412702083587646
-0.6599999999999997,0.72,0.7516464591026306,2.312743663787842
-0.6599999999999997,0.76,0.7643430233001709,2.2858879566192627
-0.6599999999999997,0.8,0.7767448425292969,2.26059627532959
-0.6599999999999997,0.84,0.7888084650039673,2.2367656230926514
-0.6599999999999997,0.88,0.8004990816116333,2.2142975330352783
-0.6599999999999997,0.92,0.8117895126342773,2.1930992603302
-0.6599999999999997,0.96,0.8226591944694519,2.173083782196045
-0.6599999999999997,1.0,0.8330941200256348,2.1541693210601807
-0.6599999999999997,1.04,0.8430852890014648,2.1362802982330322
-0.6599999999999997,1.08,0.8526283502578735,2.1193456649780273
-0.6599999999999997,1.12,0.8617231249809265,2.1033003330230713

-0.6199999999999997,0.0,0.5511280298233032,3.1415927410125732
-0.6199999999999997,0.04,0.5520249009132385,3.0771658420562744
-0.6199999999999997,0.08,0.5546966195106506,3.0132694244384766
-0.6199999999999997,0.12,0.5590884685516357,2.9504082202911377
-0.6199999999999997,0.16,0.5651122331619263,2.889038324356079
-0.6199999999999997,0.2,0.5726519227027893,2.8295505046844482
-0.6199999999999997,0.24,0.5815693736076355,2.772258996963501
-0.6199999999999997,0.28,0.5917105674743652,2.717398166656494
-0.6199999999999997,0.32,0.6029125452041626,2.6651253700256348
-0.6199999999999997,0.36,0.6150090098381042,2.6155261993408203
-0.6199999999999997,0.4,0.6278351545333862,2.5686264038085938
-0.6199999999999997,0.44,0.641231894493103,2.5244011878967285
-0.6199999999999997,0.48,0.6550490856170654,2.4827866554260254
-0.6199999999999997,0.52,0.6691471338272095,2.4436898231506348
-0.6199999999999997,0.56,0.683398962020874,2.4069981575012207
-0.6199999999999997,0.6,0.6976903676986694,2.372586488723755
-0.6199999999999997,0.64,0.7119202613830566,2.340322732925415
-0.6199999999999997,0.68,0.726000189781189,2.3100733757019043
-0.6199999999999997,0.72,0.7398545145988464,2.281705856323242
-0.6199999999999997,0.76,0.7534189224243164,2.2550911903381348
-0.6199999999999997,0.8,0.7666401267051697,2.2301063537597656
-0.6199999999999997,0.84,0.7794747352600098,2.206634759902954
-0.6199999999999997,0.88,0.7918885946273804,2.1845664978027344
-0.6199999999999997,0.92,0.803855299949646,2.1637988090515137
-0.6199999999999997,0.96,0.8153560161590576,2.1442368030548096
-0.6199999999999997,1.0,0.8263781666755676,2.1257920265197754
-0.6199999999999997,1.04,0.8369147181510925,2.1083829402923584
-0.6199999999999997,1.08,0.8469635844230652,2.0919344425201416
-0.6199999999999997,1.12,0.8565266132354736,2.0763773918151855

-0.5799999999999996,0.0,0.5226654410362244,3.1415927410125732
-0.5799999999999996,0.04,0.5236660242080688,3.0727362632751465
-0.5799999999999996,0.08,0.5266451239585876,3.004526376724243
-0.5799999999999996,0.12,0.5315360426902771,2.937574625015259
-0.5799999999999996,0.16,0.5382328629493713,2.872425079345703
-0.5799999999999996,0.2,0.546596348285675,2.80953311920166
-0.5799999999999996,0.24,0.5564624667167664,2.7492525577545166
-0.5799999999999996,0.28,0.5676506161689758,2.691833019256592
-0.5799999999999996,0.32,0.5799716114997864,2.6374266147613525
-0.5799999999999996,0.36,0.593234121799469,2.5860989093780518
-0.5799999999999996,0.4,0.6072520613670349,2.5378432273864746
-0.5799999999999996,0.44,0.6218469738960266,2.4925971031188965
-0.5799999999999996,0.48,0.6368528008460999,2.4502556324005127
-0.5799999999999996,0.52,0.6521172523498535,2.4106860160827637
-0.5799999999999996,0.56,0.6675029397010803,2.3737363815307617
-0.5799999999999996,0.6,0.6828879714012146,2.339246988296509
-0.5799999999999996,0.64,0.6981657147407532,2.307053804397583
-0.5799999999999996,0.68,0.7132439613342285,2.2769954204559326
-0.5799999999999996,0.72,0.7280446290969849,2.248915672302246
-0.5799999999999996,0.76,0.7425023317337036,2.222665309906006
-0.5799999999999996,0.8,0.7565636038780212,2.1981046199798584
-0.5799999999999996,0.84,0.770185649394989,2.1751017570495605
-0.5799999999999996,0.88,0.7833353877067566,2.153535842895508
-0.5799999999999996,0.92,0.7959880828857422,2.1332943439483643
-0.5799999999999996,0.96,0.8081268072128296,2.114274024963379
-0.5799999999999996,1.0,0.8197411298751831,2.0963799953460693
-0.5799999999999996,1.04,0.8308262228965759,2.07952618598938
-0.5799999999999996,1.08,0.8413822650909424,2.0636327266693115
-0.5799999999999996,1.12,0.8514136672019958,2.0486273765563965

-0.5399999999999996,0.0,0.4929879903793335,3.1415927410125732
-0.5399999999999996,0.04,0.49410709738731384,3.0676536560058594
-0.5399999999999996,0.08,0.49743637442588806,2.994514226913452
-0.5399999999999996,0.12,0.5028942823410034,2.9229238033294678
-0.5399999999999996,0.16,0.5103516578674316,2.8535373210906982
-0.5399999999999996,0.2,0.5196406245231628,2.7868869304656982
-0.5399999999999996,0.24,0.5305652022361755,2.7233684062957764
-0.5399999999999996,0.28,0.5429125428199768,2.6632401943206787
-0.5399999999999996,0.32,0.5564624667167664,2.606637716293335
-0.5399999999999996,0.36,0.5709958672523499,2.5535900592803955
-0.5399999999999996,0.4,0.5863017439842224,2.5040438175201416
-0.5399999999999996,0.44,0.6021816730499268,2.457883358001709
-0.5399999999999996,0.48,0.618452787399292,2.414950370788574
-0.5399999999999996,0.52,0.6349500417709351,2.3750603199005127
-0.5399999999999996,0.56,0.6515262126922607,2.338014602661133
-0.5399999999999996,0.6,0.6680524349212646,2.3036115169525146
-0.5399999999999996,0.64,0.6844172477722168,2.271650791168213
-0.5399999999999996,0.68,0.7005255222320557,2.2419402599334717
-0.5399999999999996,0.72,0.7162978649139404,2.2142975330352783
-0.5399999999999996,0.76,0.7316685914993286,2.188552141189575
-0.5399999999999996,0.8,0.7465848326683044,2.164546012878418
-0.5399999999999996,0.84,0.761005163192749,2.1421337127685547
-0.5399999999999996,0.88,0.7748981714248657,2.1211822032928467
-0.5399999999999996,0.92,0.7882415652275085,2.101569890975952
-0.5399999999999996,0.96,0.8010205626487732,2.0831856727600098
-0.5399999999999996,1.0,0.8132273554801941,2.065929651260376
-0.5399999999999996,1.04,0.8248599767684937,2.0497100353240967
-0.5399999999999996,1.08,0.8359209895133972,2.0344438552856445
-0.5399999999999996,1.12,0.8464174866676331,2.0200564861297607

-0.49999999999999956,0.0,0.46211716532707214,3.1415927410125732
-0.49999999999999956,0.04,0.46337252855300903,3.061762571334839
-0.49999999999999956,0.08,0.46710386872291565,2.9829373359680176
-0.49999999999999956,0.12,0.4732099175453186,2.9060475826263428
-0.49999999999999956,0.16,0.4815315008163452,2.8318896293640137
-0.49999999999999956,0.2,0.4918642044067383,2.7610862255096436
-0.49999999999999956,0.24,0.5039725303649902,2.694072723388672
-0.49999999999999956,0.28,0.517604410648346,2.6311044692993164
-0.49999999999999956,0.32,0.5325033664703369,2.572279453277588
-0.49999999999999956,0.36,0.5484185814857483,2.5175695419311523
-0.49999999999999956,0.4,0.5651121735572815,2.4668517112731934
-0.49999999999999956,0.44,0.5823643207550049,2.4199378490448
-0.49999999999999956,0.48,0.5999755263328552,2.3765997886657715
-0.49999999999999956,0.52,0.6177680492401123,2.3365890979766846
-0.49999999999999956,0.56,0.6355860233306885,2.2996511459350586
-0.49999999999999956,0.6,0.653294563293457,2.2655346393585205
-0.49999999999999956,0.64,0.6707788705825806,2.233999252319336
-0.49999999999999956,0.68,0.6879419088363647,2.2048189640045166
-0.49999999999999956,0.72,0.7047039866447449,2.177783966064453
-0.49999999999999956,0.76,0.7210003137588501,2.1527013778686523
-0.49999999999999956,0.8,0.7367795705795288,2.1293957233428955
-0.49999999999999956,0.84,0.752002477645874,2.1077070236206055
-0.49999999999999956,0.88,0.7666401863098145,2.087491512298584
-0.49999999999999956,0.92,0.7806729078292847,2.0686185359954834
-0.49999999999999956,0.96,0.794089138507843,2.050971269607544
-0.49999999999999956,1.0,0.8068839907646179,2.0344438552856445
-0.49999999999999956,1.04,0.8190582394599915,2.0189414024353027
-0.49999999999999956,1.08,0.8306179046630859,2.004377841949463
-0.49999999999999956,1.12,0.8415727615356445,1.9906762838363647

-0.4599999999999995,0.0,0.430084228515625,3.1415927410125732
-0.4599999999999995,0.04,0.4314979016780853,3.054854393005371
-0.4599999999999995,0.08,0.43569499254226685,2.9694018363952637
-0.4599999999999995,0.12,0.4425477087497711,2.8864102363586426
-0.4599999999999995,0.16,0.45185747742652893,2.8068559169769287
-0.4599999999999995,0.2,0.4633725583553314,2.7314653396606445
-0.4599999999999995,0.24,0.47680801153182983,2.660705327987671
-0.4599999999999995,0.28,0.4918642044067383,2.594803810119629
-0.4599999999999995,0.32,0.5082423090934753,2.5337905883789062
-0.4599999999999995,0.36,0.5256558060646057,2.477546453475952
-0.4599999999999995,0.4,0.5438384413719177,2.425849199295044
-0.4599999999999995,0.44,0.5625481009483337,2.378412961959839
-0.4599999999999995,0.48,0.5815693140029907,2.33492112159729
-0.4599999999999995,0.52,0.6007131338119507,2.295046329498291
-0.4599999999999995,0.56,0.6198164224624634,2.258467435836792
-0.4599999999999995,0.6,0.6387399435043335,2.224879026412964
-0.4599999999999995,0.64,0.6573668718338013,2.193995714187622
-0.4599999999999995,0.68,0.6756002902984619,2.165555477142334
-0.4599999999999995,0.72,0.6933612823486328,2.1393208503723145
-0.4599999999999995,0.76,0.7105873227119446,2.115076780319214
-0.4599999999999995,0.8,0.7272295355796814,2.092630624771118
-0.4599999999999995,0.84,0.7432517409324646,2.071809768676758
-0.4599999999999995,0.88,0.7586281895637512,2.052459955215454
-0.4599999999999995,0.92,0.7733427286148071,2.0344438552856445
-0.4599999999999995,0.96,0.7873871922492981,2.017638683319092
-0.4599999999999995,1.0,0.80076003074646,2.0019350051879883
-0.4599999999999995,1.04,0.8134654760360718,1.9872349500656128
-0.4599999999999995,1.08,0.8255128264427185,1.973451018333435
-0.4599999999999995,1.12,0.8369147181510925,1.9605048894882202

-0.4199999999999995,0.0,0.39693042635917664,3.1415927410125732
-0.4199999999999995,0.04,0.3985302448272705,3.0466408729553223
-0.4199999999999995,0.08,0.40327274799346924,2.953371047973633
-0.4199999999999995,0.12,0.41099393367767334,2.863292932510376
-0.4199999999999995,0.16,0.4214419424533844,2.777613639831543
-0.4199999999999995,0.2,0.43430325388908386,2.6971733570098877
-0.4199999999999995,0.24,0.44923022389411926,2.6224465370178223
-0.4199999999999995,0.28,0.4658658504486084,2.5535900592803955
-0.4199999999999995,0.32,0.48386240005493164,2.490515947341919
-0.4199999999999995,0.36,0.5028942823410034,2.432966470718384
-0.4199999999999995,0.4,0.5226654410362244,2.380579948425293
-0.4199999999999995,0.44,0.5429125428199768,2.3329427242279053
-0.4199999999999995,0.48,0.5634056925773621,2.289626359939575
-0.4199999999999995,0.52,0.5839468836784363,2.2502100467681885
-0.4199999999999995,0.56,0.6043677926063538,2.214297294616699
-0.4199999999999995,0.6,0.6245273947715759,2.1815221309661865
-0.4199999999999995,0.64,0.6443089246749878,2.151552677154541
-0.4199999999999995,0.68,0.6636170744895935,2.1240906715393066
-0.4199999999999995,0.72,0.6823757886886597,2.0988707542419434
-0.4199999999999995,0.76,0.7005255222320557,2.075657606124878
-0.4199999999999995,0.8,0.7180213332176208,2.054243326187134
-0.4199999999999995,0.84,0.7348307371139526,2.0344438552856445
-0.4199999999999995,0.88,0.7509324550628662,2.0160973072052
-0.4199999999999995,0.92,0.7663139700889587,1.9990603923797607
-0.4199999999999995,0.96,0.7809709906578064,1.9832067489624023
-0.4199999999999995,1.0,0.7949060201644897,1.9684243202209473
-0.4199999999999995,1.04,0.8081267476081848,1.9546139240264893
-0.4199999999999995,1.08,0.8206459879875183,1.9416875839233398
-0.4199999999999995,1.12,0.83247971534729,1.9295669794082642

-0.37999999999999945,0.0,0.3627074658870697,3.1415927410125732
-0.37999999999999945,0.04,0.3645293116569519,3.0367157459259033
-0.37999999999999945,0.08,0.36991944909095764,2.934096336364746
-0.37999999999999945,0.12,0.3786623775959015,2.8357138633728027
-0.37999999999999945,0.16,0.39043277502059937,2.743070125579834
-0.37999999999999945,0.2,0.40483495593070984,2.6571147441864014
-0.37999999999999945,0.24,0.4214419722557068,2.5782763957977295
-0.37999999999999945,0.28,0.4398275315761566,2.506565809249878
-0.37999999999999945,0.32,0.4595886766910553,2.441699743270874
-0.37999999999999945,0.36,0.480358362197876,2.3832149505615234
-0.37999999999999945,0.4,0.5018116235733032,2.330559015274048
-0.37999999999999945,0.44,0.5236660242080688,2.283153772354126
-0.37999999999999945,0.48,0.5456802845001221,2.2404353618621826
-0.37999999999999945,0.52,0.5676506161689758,2.201875686645508
-0.37999999999999945,0.56,0.5894070267677307,2.1669952869415283
-0.37999999999999945,0.6,0.610809326171875,2.1353657245635986
-0.37999999999999945,0.64,0.6317431926727295,2.106607437133789
-0.37999999999999945,0.68,0.6521171927452087,2.0803885459899902
-0.37999999999999945,0.72,0.671859622001648,2.0564184188842773
-0.37999999999999945,0.76,0.6909157633781433,2.0344438552856445
-0.37999999999999945,0.8,0.7092452049255371,2.014244556427002
-0.37999999999999945,0.84,0.726820707321167,1.9956284761428833
-0.37999999999999945,0.88,0.7436252236366272,1.978427767753601
-0.37999999999999945,0.92,0.7596510052680969,1.962496280670166
-0.37999999999999945,0.96,0.7748981714248657,1.947705626487732
-0.37999999999999945,1.0,0.7893732190132141,1.933943271636963
-0.37999999999999945,1.04,0.8030877113342285,1.9211105108261108
-0.37999999999999945,1.08,0.8160581588745117,1.909119963645935
-0.37999999999999945,1.12,0.8283038139343262,1.8978943824768066

-0.3399999999999994,0.0,0.3274773955345154,3.1415927410125732
-0.3399999999999994,0.04,0.32956916093826294,3.0244839191436768
-0.3399999999999994,0.08,0.3357412815093994,2.9105019569396973
-0.3399999999999994,0.12,0.3457028865814209,2.802299976348877
-0.3399999999999994,0.16,0.3590247333049774,2.7017500400543213
-0.3399999999999994,0.2,0.37520021200180054,2.6098687648773193
-0.3399999999999994,0.24,0.3937015235424042,2.5269296169281006
-0.3399999999999994,0.28,0.41402095556259155,2.4526684284210205
-0.3399999999999994,0.32,0.43569499254226685,2.386488199234009
-0.3399999999999994,0.36,0.45831549167633057,2.3276307582855225
-0.3399999999999994,0.4,0.4815315008163452,2.2752904891967773
-0.3399999999999994,0.44,0.5050464868545532,2.228684902191162
-0.3399999999999994,0.48,0.528612494468689,2.1870932579040527
-0.3399999999999994,0.52,0.5520248413085938,2.1498706340789795
-0.3399999999999994,0.56,0.5751157402992249,2.1164515018463135
-0.3399999999999994,0.6,0.5977491140365601,2.0863454341888428
-0.3399999999999994,0.64,0.6198164224624634,2.0591301918029785
-0.3399999999999994,0.68,0.641231894493103,2.0344438552856445
-0.3399999999999994,0.72,0.6619301438331604,2.0119757652282715
-0.3399999999999994,0.76,0.6818622946739197,1.9914597272872925
-0.3399999999999994,0.8,0.7009941935539246,1.9726669788360596
-0.3399999999999994,0.84,0.7193038463592529,1.955401062965393
-0.3399999999999994,0.88,0.7367796301841736,1.9394922256469727
-0.3399999999999994,0.92,0.7534189224243164,1.9247937202453613
-0.3399999999999994,0.96,0.7692263722419739,1.9111782312393188
-0.3399999999999994,1.0,0.7842127084732056,1.8985347747802734
-0.3399999999999994,1.04,0.798393726348877,1.8867666721343994
-0.3399999999999994,1.08,0.8117893934249878,1.875788688659668
-0.3399999999999994,1.12,0.8244227170944214,1.8655264377593994

-0.2999999999999994,0.0,0.29131263494491577,3.1415927410125732
-0.2999999999999994,0.04,0.29374033212661743,3.0090410709381104
-0.2999999999999994,0.08,0.3008769154548645,2.8809902667999268
-0.2999999999999994,0.12,0.3123161792755127,2.7610862255096436
-0.2999999999999994,0.16,0.3274773955345154,2.6516354084014893
-0.2999999999999994,0.2,0.3457029163837433,2.5535900592803955
-0.2999999999999994,0.24,0.36633849143981934,2.4668517112731934
-0.2999999999999994,0.28,0.38878315687179565,2.3906636238098145
-0.2999999999999994,0.32,0.4125117361545563,2.3239476680755615
-0.2999999999999994,0.36,0.4370795786380768,2.2655346393585205
-0.2999999999999994,0.4,0.46211716532707214,2.2142975330352783
-0.2999999999999994,0.44,0.487321138381958,2.169215202331543
-0.2999999999999994,0.48,0.512444257736206,2.1293957233428955
-0.2999999999999994,0.52,0.5372866988182068,2.0940747261047363
-0.2999999999999994,0.56,0.5616875886917114,2.062605619430542
-0.2999999999999994,0.6,0.5855193138122559,2.0344440937042236
-0.2999999999999994,0.64,0.608681321144104,2.0091328620910645
-0.2999999999999994,0.68,0.6310964226722717,1.9862884283065796
-0.2999999999999994,0.72,0.6527066826820374,1.9655874967575073
-0.2999999999999994,0.76,0.6734708547592163,1.9467573165893555
-0.2999999999999994,0.8,0.6933614015579224,1.9295669794082642
-0.2999999999999994,0.84,0.71236252784729,1.9138202667236328
-0.2999999999999994,0.88,0.7304685711860657,1.8993494510650635
-0.2999999999999994,0.92,0.7476820349693298,1.886011004447937
-0.2999999999999994,0.96,0.764012336730957,1.8736811876296997
-0.2999999999999994,1.0,0.779474675655365,1.862253189086914
-0.2999999999999994,1.04,0.7940891981124878,1.8516340255737305
-0.2999999999999994,1.08,0.8078792095184326,1.8417432308197021
-0.2999999999999994,1.12,0.8208712339401245,1.8325098752975464

-0.25999999999999934,0.0,0.2542955279350281,3.1415927410125732
-0.25999999999999934,0.04,0.2571544051170349,2.988943338394165
-0.25999999999999934,0.08,0.2655121982097626,2.8430936336517334
-0.25999999999999934,0.12,0.2787778377532959,2.7091848850250244
-0.25999999999999934,0.16,0.29614323377609253,2.589937686920166
-0.25999999999999934,0.2,0.31674444675445557,2.4858970642089844
-0.25999999999999934,0.24,0.3397732079029083,2.3961732387542725
-0.25999999999999934,0.28,0.3645293414592743,2.319174289703369
-0.25999999999999934,0.32,0.39043277502059937,2.25311279296875
-0.25999999999999934,0.36,0.41701406240463257,2.1962814331054688
-0.25999999999999934,0.4,0.443897545337677,2.1471714973449707
-0.25999999999999934,0.44,0.47078415751457214,2.104504346847534
-0.25999999999999934,0.48,0.4974363446235657,2.0672190189361572
-0.25999999999999934,0.52,0.5236659646034241,2.0344440937042236
-0.25999999999999934,0.56,0.5493248701095581,2.0054664611816406
-0.25999999999999934,0.6,0.5742971301078796,1.9797041416168213
-0.25999999999999934,0.64,0.5984935760498047,1.9566789865493774
-0.25999999999999934,0.68,0.6218470335006714,1.935997724533081
-0.25999999999999934,0.72,0.644308865070343,1.9173351526260376
-0.25999999999999934,0.76,0.665846049785614,1.9004206657409668
-0.25999999999999934,0.8,0.6864386796951294,1.8850282430648804
-0.25999999999999934,0.84,0.706077516078949,1.8709675073623657
-0.25999999999999934,0.88,0.7247627377510071,1.8580777645111084
-0.25999999999999934,0.92,0.7425023317337036,1.8462224006652832
-0.25999999999999934,0.96,0.7593107223510742,1.83528470993042
-0.25999999999999934,1.0,0.7752074003219604,1.8251643180847168
-0.25999999999999934,1.04,0.7902163863182068,1.815774917602539
-0.25999999999999934,1.08,0.8043646216392517,1.8070415258407593
-0.25999999999999934,1.12,0.8176820278167725,1.7988989353179932

-0.2199999999999993,0.0,0.21651805937290192,3.1415927410125732
-0.2199999999999993,0.04,0.21995307505130768,2.9617390632629395
-0.2199999999999993,0.08,0.22990956902503967,2.7928216457366943
-0.2199999999999993,0.12,0.2454819232225418,2.6422460079193115
-0.2199999999999993,0.16,0.2655121982097626,2.512796401977539
-0.2199999999999993,0.2,0.28885936737060547,2.403777599334717
-0.2199999999999993,0.24,0.31454041600227356,2.312743663787842
-0.2199999999999993,0.28,0.34176525473594666,2.2367656230926514
-0.2199999999999993,0.32,0.36991944909095764,2.173083782196045
-0.2199999999999993,0.36,0.3985302448272705,2.1193456649780273
-0.2199999999999993,0.4,0.4272342622280121,2.0736396312713623
-0.2199999999999993,0.44,0.45575085282325745,2.0344438552856445
-0.2199999999999993,0.48,0.48386242985725403,2.000558614730835
-0.2199999999999993,0.52,0.5113999843597412,1.9710370302200317
-0.2199999999999993,0.56,0.5382328033447266,1.9451298713684082
-0.2199999999999993,0.6,0.5642604231834412,1.9222410917282104
-0.2199999999999993,0.64,0.5894070267677307,1.9018924236297607
-0.2199999999999993,0.68,0.6136173009872437,1.8836976289749146
-0.2199999999999993,0.72,0.6368528008460999,1.8673421144485474
-0.2199999999999993,0.76,0.6590891480445862,1.8525681495666504
-0.2199999999999993,0.8,0.6803141832351685,1.8391625881195068
-0.2199999999999993,0.84,0.7005255222320557,1.8269476890563965
-0.2199999999999993,0.88,0.7197294235229492,1.815774917602539
-0.2199999999999993,0.92,0.7379388809204102,1.8055189847946167
-0.2199999999999993,0.96,0.7551731467247009,1.796073079109192
-0.2199999999999993,1.0,0.7714560031890869,1.787346601486206
-0.2199999999999993,1.04,0.7868148684501648,1.779261589050293
-0.2199999999999993,1.08,0.8012805581092834,1.771750569343567
-0.2199999999999993,1.12,0.8148859143257141,1.7647554874420166

-0.17999999999999927,0.0,0.17808087170124054,3.1415927410125732
-0.17999999999999927,0.04,0.1823291778564453,2.9229238033294678
-0.17999999999999927,0.08,0.19446852803230286,2.7233684062957764
-0.17999999999999927,0.12,0.21302028000354767,2.5535900592803955
-0.17999999999999927,0.16,0.2362813651561737,2.414950370788574
-0.17999999999999927,0.2,0.26276159286499023,2.3036115169525146
-0.17999999999999927,0.24,0.29131263494491577,2.2142975330352783
-0.17999999999999927,0.28,0.32109394669532776,2.1421337127685547
-0.17999999999999927,0.32,0.3514974117279053,2.083185911178589
-0.17999999999999927,0.36,0.3820793926715851,2.0344438552856445
-0.17999999999999927,0.4,0.4125117361545563,1.993650197982788
-0.17999999999999927,0.44,0.4425477087497711,1.9591150283813477
-0.17999999999999927,0.48,0.47199976444244385,1.9295669794082642
-0.17999999999999927,0.52,0.5007245540618896,1.9040406942367554
-0.17999999999999927,0.56,0.5286125540733337,1.8817945718765259
-0.17999999999999927,0.6,0.5555810928344727,1.862253189086914
-0.17999999999999927,0.64,0.5815693140029907,1.844963788986206
-0.17999999999999927,0.68,0.6065342426300049,1.8295671939849854
-0.17999999999999927,0.72,0.6304477453231812,1.8157750368118286
-0.17999999999999927,0.76,0.6532946228981018,1.8033533096313477
-0.17999999999999927,0.8,0.6750698685646057,1.792110800743103
-0.17999999999999927,0.84,0.6957778930664062,1.7818896770477295
-0.17999999999999927,0.88,0.7154303193092346,1.7725586891174316
-0.17999999999999927,0.92,0.7340453863143921,1.764007806777954
-0.17999999999999927,0.96,0.7516465187072754,1.7561442852020264
-0.17999999999999927,1.0,0.7682613134384155,1.7488893270492554
-0.17999999999999927,1.04,0.7839208245277405,1.7421754598617554
-0.17999999999999927,1.08,0.7986586093902588,1.7359449863433838
-0.17999999999999927,1.12,0.8125103116035461,1.7301479578018188

-0.13999999999999924,0.0,0.13909244537353516,3.1415927410125732
-0.13999999999999924,0.04,0.14458191394805908,2.863292932510376
-0.13999999999999924,0.08,0.15986207127571106,2.6224465370178223
-0.13999999999999924,0.12,0.18232914805412292,2.432966470718384
-0.13999999999999924,0.16,0.20945657789707184,2.289626359939575
-0.13999999999999924,0.2,0.2393939346075058,2.1815223693847656
-0.13999999999999924,0.24,0.2709130346775055,2.0988707542419434
-0.13999999999999924,0.28,0.3032088279724121,2.0344438552856445
-0.13999999999999924,0.32,0.3357412815093994,1.9832067489624023
-0.13999999999999924,0.36,0.36813512444496155,1.9416875839233398
-0.13999999999999924,0.4,0.40012049674987793,1.9074711799621582
-0.13999999999999924,0.44,0.4314979612827301,1.8788490295410156
-0.13999999999999924,0.48,0.46211716532707214,1.8545904159545898
-0.13999999999999924,0.52,0.4918641746044159,1.8337910175323486
-0.13999999999999924,0.56,0.5206526517868042,1.8157750368118286
-0.13999999999999924,0.6,0.5484185218811035,1.8000283241271973
-0.13999999999999924,0.64,0.5751157402992249,1.78615403175354
-0.13999999999999924,0.68,0.6007131338119507,1.7738416194915771
-0.13999999999999924,0.72,0.6251927018165588,1.7628443241119385
-0.13999999999999924,0.76,0.6485471725463867,1.7529646158218384
-0.13999999999999924,0.8,0.670778751373291,1.7440420389175415
-0.13999999999999924,0.84,0.6918975114822388,1.7359449863433838
-0.13999999999999924,0.88,0.7119203209877014,1.7285650968551636
-0.13999999999999924,0.92,0.730869472026825,1.7218116521835327
-0.13999999999999924,0.96,0.7487722635269165,1.715608835220337
-0.13999999999999924,1.0,0.7656595706939697,1.7098922729492188
-0.13999999999999924,1.04,0.7815654277801514,1.704607367515564
-0.13999999999999924,1.08,0.7965261340141296,1.69970703125
-0.13999999999999924,1.12,0.8105793595314026,1.6951513290405273

-0.0999999999999992,0.0,0.0996679961681366,3.1415927410125732
-0.0999999999999992,0.04,0.10728877037763596,2.7610862255096436
-0.0999999999999992,0.08,0.12736697494983673,2.4668517112731934
-0.0999999999999992,0.12,0.15494680404663086,2.2655346393585205
-0.0999999999999992,0.16,0.1864720582962036,2.1293957233428955
-0.0999999999999992,0.2,0.21995307505130768,2.0344438552856445
-0.0999999999999992,0.24,0.2542955279350281,1.9655874967575073
-0.0999999999999992,0.28,0.28885939717292786,1.9138202667236328
-0.0999999999999992,0.32,0.32324016094207764,1.8736811876296997
-0.0999999999999992,0.36,0.3571634590625763,1.8417431116104126
-0.0999999999999992,0.4,0.39043277502059937,1.8157750368118286
-0.0999999999999992,0.44,0.42290183901786804,1.7942728996276855
-0.0999999999999992,0.48,0.4544592499732971,1.7761917114257812
-0.0999999999999992,0.52,0.48502030968666077,1.76078462600708
-0.0999999999999992,0.56,0.514520525932312,1.7475051879882812
-0.0999999999999992,0.6,0.5429125428199768,1.7359449863433838
-0.0999999999999992,0.64,0.5701637268066406,1.7257930040359497
-0.0999999999999992,0.68,0.5962534546852112,1.716808557510376
-0.0999999999999992,0.72,0.6211720705032349,1.708802342414856
-0.0999999999999992,0.76,0.6449192762374878,1.7016236782073975
-0.0999999999999992,0.8,0.6675029397010803,1.6951513290405273
-0.0999999999999992,0.84,0.6889379620552063,1.6892863512039185
-0.0999999999999992,0.88,0.7092453837394714,1.6839473247528076
-0.0999999999999992,0.92,0.7284507751464844,1.6790668964385986
-0.0999999999999992,0.96,0.7465847730636597,1.674588680267334
-0.0999999999999992,1.0,0.7636808753013611,1.6704649925231934
-0.0999999999999992,1.04,0.7797752022743225,1.666655421257019
-0.0999999999999992,1.08,0.7949060201644897,1.6631256341934204
-0.0999999999999992,1.12,0.8091130256652832,1.6598459482192993

-0.059999999999999165,0.0,0.05992810055613518,3.1415927410125732
-0.059999999999999165,0.04,0.07198629528284073,2.5535900592803955
-0.059999999999999165,0.08,0.0996679961681366,2.214297294616699
-0.059999999999999165,0.12,0.13336484134197235,2.0344438552856445
-0.059999999999999165,0.16,0.16923604905605316,1.9295669794082642
-0.059999999999999165,0.2,0.20582348108291626,1.8622530698776245
-0.059999999999999165,0.24,0.2424602061510086,1.8157750368118286
-0.059999999999999165,0.28,0.2787778377532959,1.7818896770477295
-0.059999999999999165,0.32,0.31454038619995117,1.7561442852020264
-0.059999999999999165,0.36,0.34958046674728394,1.7359449863433838
-0.059999999999999165,0.4,0.3837713897228241,1.7196862697601318
-0.059999999999999165,0.44,0.41701406240463257,1.7063239812850952
-0.059999999999999165,0.48,0.4492301940917969,1.6951513290405273
-0.059999999999999165,0.52,0.48035839200019836,1.6856728792190552
-0.059999999999999165,0.56,0.5103516578674316,1.6775319576263428
-0.059999999999999165,0.6,0.5391756296157837,1.6704649925231934
-0.059999999999999165,0.64,0.5668073296546936,1.6642731428146362
-0.059999999999999165,0.68,0.5932342410087585,1.6588037014007568
-0.059999999999999165,0.72,0.6184528470039368,1.653937578201294
-0.059999999999999165,0.76,0.642467737197876,1.6495802402496338
-0.059999999999999165,0.8,0.6652910709381104,1.6456562280654907
-0.059999999999999165,0.84,0.6869409084320068,1.6421037912368774
-0.059999999999999165,0.88,0.7074413895606995,1.638872742652893
-0.059999999999999165,0.92,0.7268206477165222,1.6359214782714844
-0.059999999999999165,0.96,0.7451112270355225,1.6332151889801025
-0.059999999999999165,1.0,0.762348473072052,1.6307244300842285
-0.059999999999999165,1.04,0.7785700559616089,1.6284247636795044
-0.059999999999999165,1.08,0.7938158512115479,1.6262948513031006
-0.059999999999999165,1.12,0.8081268668174744,1.6243165731430054

-0.01999999999999913,0.0,0.019997334107756615,3.1415927410125732
-0.01999999999999913,0.04,0.04469157010316849,2.0344438552856445
-0.01999999999999913,0.08,0.08227571099996567,1.815774917602539
-0.01999999999999913,0.12,0.12105860561132431,1.7359449863433838
-0.01999999999999913,0.16,0.15986207127571106,1.6951513290405273
-0.01999999999999913,0.2,0.1983337700366974,1.6704649925231934
-0.01999999999999913,0.24,0.2362813651561737,1.653937578201294
-0.01999999999999913,0.28,0.2735652029514313,1.6421037912368774
-0.01999999999999913,0.32,0.3100713789463043,1.6332151889801025
-0.01999999999999913,0.36,0.3457028865814209,1.6262948513031006
-0.01999999999999913,0.4,0.3803764283657074,1.6207547187805176
-0.01999999999999913,0.44,0.41402092576026917,1.6162196397781372
-0.01999999999999913,0.48,0.4465770721435547,1.6124389171600342
-0.01999999999999913,0.52,0.47799670696258545,1.609238862991333
-0.01999999999999913,0.56,0.5082423686981201,1.6064953804016113
-0.01999999999999913,0.6,0.5372866988182068,1.6041172742843628
-0.01999999999999913,0.64,0.5651122331619263,1.6020361185073853
-0.01999999999999913,0.68,0.5917105674743652,1.600199580192566
-0.01999999999999913,0.72,0.6170812845230103,1.598567008972168
-0.01999999999999913,0.76,0.6412320137023926,1.5971060991287231
-0.01999999999999913,0.8,0.6641764640808105,1.5957911014556885
-0.01999999999999913,0.84,0.6859351396560669,1.5946013927459717
-0.01999999999999913,0.88,0.7065331935882568,1.593519687652588
-0.01999999999999913,0.92,0.7260002493858337,1.5925320386886597
-0.01999999999999913,0.96,0.7443697452545166,1.5916266441345215
-0.01999999999999913,1.0,0.761678159236908,1.5907936096191406
-0.01999999999999913,1.04,0.7779639959335327,1.590024709701538
-0.01999999999999913,1.08,0.7932677268981934,1.5893126726150513
-0.01999999999999913,1.12,0.8076310157775879,1.5886515378952026

0.020000000000000906,0.0,0.019997334107756615,0.0
0.020000000000000906,0.04,0.04469157010316849,1.1071487665176392
0.020000000000000906,0.08,0.08227571099996567,1.3258177042007446
0.020000000000000906,0.12,0.12105860561132431,1.4056476354599
0.020000000000000906,0.16,0.15986207127571106,1.4464412927627563
0.020000000000000906,0.2,0.1983337700366974,1.4711276292800903
0.020000000000000906,0.24,0.2362813651561737,1.4876550436019897
0.020000000000000906,0.28,0.2735652029514313,1.4994888305664062
0.020000000000000906,0.32,0.3100713789463043,1.5083775520324707
0.020000000000000906,0.36,0.3457028865814209,1.515297770500183
0.020000000000000906,0.4,0.3803764283657074,1.5208379030227661
0.020000000000000906,0.44,0.41402092576026917,1.525373101234436
0.020000000000000906,0.48,0.4465770721435547,1.5291537046432495
0.020000000000000906,0.52,0.47799670696258545,1.5323537588119507
0.020000000000000906,0.56,0.5082423686981201,1.5350972414016724
0.020000000000000906,0.6,0.5372866988182068,1.537475347518921
0.020000000000000906,0.64,0.5651122331619263,1.5395565032958984
0.020000000000000906,0.68,0.5917105674743652,1.5413930416107178
0.020000000000000906,0.72,0.6170812845230103,1.5430257320404053
0.020000000000000906,0.76,0.6412320137023926,1.54448664188385
0.020000000000000906,0.8,0.6641764640808105,1.5458015203475952
0.020000000000000906,0.84,0.6859351396560669,1.5469913482666016
0.020000000000000906,0.88,0.7065331935882568,1.5480729341506958
0.020000000000000906,0.92,0.7260002493858337,1.549060583114624
0.020000000000000906,0.96,0.7443697452545166,1.5499659776687622
0.020000000000000906,1.0,0.761678159236908,1.550799012184143
0.020000000000000906,1.04,0.7779639959335327,1.5515679121017456
0.020000000000000906,1.08,0.7932677268981934,1.5522799491882324
0.020000000000000906,1.12,0.8076310157775879,1.552941083908081

0.06000000000000094,0.0,0.05992810055613518,0.0
0.06000000000000094,0.04,0.07198629528284073,0.5880026817321777
0.06000000000000094,0.08,0.0996679961681366,0.9272952675819397
0.06000000000000094,0.12,0.13336484134197235,1.1071487665176392
0.06000000000000094,0.16,0.16923604905605316,1.2120256423950195
0.06000000000000094,0.2,0.20582348108291626,1.2793395519256592
0.06000000000000094,0.24,0.2424602061510086,1.3258177042007446
0.06000000000000094,0.28,0.2787778377532959,1.3597029447555542
0.06000000000000094,0.32,0.31454038619995117,1.3854483366012573
0.06000000000000094,0.36,0.34958046674728394,1.4056476354599
0.06000000000000094,0.4,0.3837713897228241,1.4219063520431519
0.06000000000000094,0.44,0.41701406240463257,1.4352686405181885
0.06000000000000094,0.48,0.4492301940917969,1.4464412927627563
0.06000000000000094,0.52,0.48035839200019836,1.4559197425842285
0.06000000000000094,0.56,0.5103516578674316,1.464060664176941
0.06000000000000094,0.6,0.5391756296157837,1.4711276292800903
0.06000000000000094,0.64,0.5668073296546936,1.477319598197937
0.06000000000000094,0.68,0.5932342410087585,1.4827889204025269
0.06000000000000094,0.72,0.6184528470039368,1.4876550436019897
0.06000000000000094,0.76,0.642467737197876,1.49201238155365
0.06000000000000094,0.8,0.6652910709381104,1.4959365129470825
0.06000000000000094,0.84,0.6869409084320068,1.4994888305664062
0.06000000000000094,0.88,0.7074413895606995,1.5027198791503906
0.06000000000000094,0.92,0.7268206477165222,1.5056711435317993
0.06000000000000094,0.96,0.7451112270355225,1.5083775520324707
0.06000000000000094,1.0,0.762348473072052,1.5108681917190552
0.06000000000000094,1.04,0.7785700559616089,1.5131678581237793
0.06000000000000094,1.08,0.7938158512115479,1.515297770500183
0.06000000000000094,1.12,0.8081268668174744,1.5172760486602783

0.10000000000000098,0.0,0.0996679961681366,0.0
0.10000000000000098,0.04,0.10728877037763596,0.38050639629364014
0.10000000000000098,0.08,0.12736697494983673,0.6747409105300903
0.10000000000000098,0.12,0.15494680404663086,0.876058042049408
0.10000000000000098,0.16,0.1864720582962036,1.0121970176696777
0.10000000000000098,0.2,0.21995307505130768,1.1071487665176392
0.10000000000000098,0.24,0.2542955279350281,1.1760051250457764
0.10000000000000098,0.28,0.28885939717292786,1.2277723550796509
0.10000000000000098,0.32,0.32324016094207764,1.267911434173584
0.10000000000000098,0.36,0.3571634590625763,1.299849510192871
0.10000000000000098,0.4,0.39043277502059937,1.3258177042007446
0.10000000000000098,0.44,0.42290183901786804,1.3473197221755981
0.10000000000000098,0.48,0.4544592499732971,1.3654009103775024
0.10000000000000098,0.52,0.48502030968666077,1.3808081150054932
0.10000000000000098,0.56,0.514520525932312,1.3940874338150024
0.10000000000000098,0.6,0.5429125428199768,1.4056476354599
0.10000000000000098,0.64,0.5701637268066406,1.415799617767334
0.10000000000000098,0.68,0.5962534546852112,1.4247840642929077
0.10000000000000098,0.72,0.6211720705032349,1.4327902793884277
0.10000000000000098,0.76,0.6449192762374878,1.4399689435958862
0.10000000000000098,0.8,0.6675029397010803,1.4464412927627563
0.10000000000000098,0.84,0.6889379620552063,1.4523063898086548
0.10000000000000098,0.88,0.7092453837394714,1.4576454162597656
0.10000000000000098,0.92,0.7284507751464844,1.462525725364685
0.10000000000000098,0.96,0.7465847730636597,1.4670039415359497
0.10000000000000098,1.0,0.7636808753013611,1.4711276292800903
0.10000000000000098,1.04,0.7797752022743225,1.4749372005462646
0.10000000000000098,1.08,0.7949060201644897,1.4784669876098633
0.10000000000000098,1.12,0.8091130256652832,1.481746792793274

0.140000000000001,0.0,0.13909244537353516,0.0
0.140000000000001,0.04,0.14458191394805908,0.2782996892929077
0.140000000000001,0.08,0.15986207127571106,0.5191461443901062
0.140000000000001,0.12,0.18232914805412292,0.7086262702941895
0.140000000000001,0.16,0.20945657789707184,0.8519663214683533
0.140000000000001,0.2,0.2393939346075058,0.9600703716278076
0.140000000000001,0.24,0.2709130346775055,1.0427218675613403
0.140000000000001,0.28,0.3032088279724121,1.1071487665176392
0.140000000000001,0.32,0.3357412815093994,1.1583858728408813
0.140000000000001,0.36,0.36813512444496155,1.1999050378799438
0.140000000000001,0.4,0.40012049674987793,1.234121561050415
0.140000000000001,0.44,0.4314979612827301,1.262743592262268
0.140000000000001,0.48,0.46211716532707214,1.2870022058486938
0.140000000000001,0.52,0.4918641746044159,1.307801604270935
0.140000000000001,0.56,0.5206526517868042,1.325817584991455
0.140000000000001,0.6,0.5484185218811035,1.341564416885376
0.140000000000001,0.64,0.5751157402992249,1.3554385900497437
0.140000000000001,0.68,0.6007131338119507,1.367751121520996
0.140000000000001,0.72,0.6251927018165588,1.3787482976913452
0.140000000000001,0.76,0.6485471725463867,1.3886280059814453
0.140000000000001,0.8,0.670778751373291,1.3975507020950317
0.140000000000001,0.84,0.6918975114822388,1.4056476354599
0.140000000000001,0.88,0.7119203209877014,1.4130276441574097
0.140000000000001,0.92,0.730869472026825,1.419780969619751
0.140000000000001,0.96,0.7487722635269165,1.4259837865829468
0.140000000000001,1.0,0.7656595706939697,1.431700348854065
0.140000000000001,1.04,0.7815654277801514,1.4369853734970093
0.140000000000001,1.08,0.7965261340141296,1.4418855905532837
0.140000000000001,1.12,0.8105793595314026,1.4464412927627563

0.18000000000000105,0.0,0.17808087170124054,0.0
0.18000000000000105,0.04,0.1823291778564453,0.21866895258426666
0.18000000000000105,0.08,0.19446852803230286,0.4182243347167969
0.18000000000000105,0.12,0.21302028000354767,0.588002622127533
0.18000000000000105,0.16,0.2362813651561737,0.7266423106193542
0.18000000000000105,0.2,0.26276159286499023,0.8379811644554138
0.18000000000000105,0.24,0.29131263494491577,0.9272952079772949
0.18000000000000105,0.28,0.32109394669532776,0.9994588494300842
0.18000000000000105,0.32,0.3514974117279053,1.0584068298339844
0.18000000000000105,0.36,0.3820793926715851,1.1071486473083496
0.18000000000000105,0.4,0.4125117361545563,1.1479424238204956
0.18000000000000105,0.44,0.4425477087497711,1.182477593421936
0.18000000000000105,0.48,0.47199976444244385,1.2120256423950195
0.18000000000000105,0.52,0.5007245540618896,1.2375520467758179
0.18000000000000105,0.56,0.5286125540733337,1.2597980499267578
0.18000000000000105,0.6,0.5555810928344727,1.2793395519256592
0.18000000000000105,0.64,0.5815693140029907,1.2966288328170776
0.18000000000000105,0.68,0.6065342426300049,1.3120254278182983
0.18000000000000105,0.72,0.6304477453231812,1.325817584991455
0.18000000000000105,0.76,0.6532946228981018,1.3382394313812256
0.18000000000000105,0.8,0.6750698685646057,1.3494818210601807
0.18000000000000105,0.84,0.6957778930664062,1.3597029447555542
0.18000000000000105,0.88,0.7154303193092346,1.369033932685852
0.18000000000000105,0.92,0.7340453863143921,1.3775848150253296
0.18000000000000105,0.96,0.7516465187072754,1.3854483366012573
0.18000000000000105,1.0,0.7682613134384155,1.3927034139633179
0.18000000000000105,1.04,0.7839208245277405,1.3994171619415283
0.18000000000000105,1.08,0.7986586093902588,1.4056476354599
0.18000000000000105,1.12,0.8125103116035461,1.4114446640014648

0.22000000000000108,0.0,0.21651805937290192,0.0
0.22000000000000108,0.04,0.21995307505130768,0.17985349893569946
0.22000000000000108,0.08,0.22990956902503967,0.34877100586891174
0.22000000000000108,0.12,0.2454819232225418,0.49934670329093933
0.22000000000000108,0.16,0.2655121982097626,0.6287962794303894
0.22000000000000108,0.2,0.28885936737060547,0.7378150820732117
0.22000000000000108,0.24,0.31454041600227356,0.8288490772247314
0.22000000000000108,0.28,0.34176525473594666,0.9048271179199219
0.22000000000000108,0.32,0.36991944909095764,0.9685089588165283
0.22000000000000108,0.36,0.3985302448272705,1.0222468376159668
0.22000000000000108,0.4,0.4272342622280121,1.067953109741211
0.22000000000000108,0.44,0.45575085282325745,1.1071487665176392
0.22000000000000108,0.48,0.48386242985725403,1.1410341262817383
0.22000000000000108,0.52,0.5113999843597412,1.170555591583252
0.22000000000000108,0.56,0.5382328033447266,1.1964627504348755
0.22000000000000108,0.6,0.5642604231834412,1.2193515300750732
0.22000000000000108,0.64,0.5894070267677307,1.239700198173523
0.22000000000000108,0.68,0.6136173009872437,1.2578951120376587
0.22000000000000108,0.72,0.6368528008460999,1.2742505073547363
0.22000000000000108,0.76,0.6590891480445862,1.2890244722366333
0.22000000000000108,0.8,0.6803141832351685,1.3024301528930664
0.22000000000000108,0.84,0.7005255222320557,1.3146449327468872
0.22000000000000108,0.88,0.7197294235229492,1.3258177042007446
0.22000000000000108,0.92,0.7379388809204102,1.3360737562179565
0.22000000000000108,0.96,0.7551731467247009,1.3455195426940918
0.22000000000000108,1.0,0.7714560031890869,1.3542460203170776
0.22000000000000108,1.04,0.7868148684501648,1.3623310327529907
0.22000000000000108,1.08,0.8012805581092834,1.3698420524597168
0.22000000000000108,1.12,0.8148859143257141,1.3768372535705566

0.2600000000000011,0.0,0.2542955279350281,0.0
0.2600000000000011,0.04,0.2571544051170349,0.15264932811260223
0.2600000000000011,0.08,0.2655121982097626,0.2984989583492279
0.2600000000000011,0.12,0.2787778377532959,0.43240782618522644
0.2600000000000011,0.16,0.29614323377609253,0.5516549944877625
0.2600000000000011,0.2,0.31674444675445557,0.6556956171989441
0.2600000000000011,0.24,0.3397732079029083,0.7454195022583008
0.2600000000000011,0.28,0.3645293414592743,0.8224183320999146
0.2600000000000011,0.32,0.39043277502059937,0.8884797692298889
0.2600000000000011,0.36,0.41701406240463257,0.9453113079071045
0.2600000000000011,0.4,0.443897545337677,0.9944210648536682
0.2600000000000011,0.44,0.47078415751457214,1.03708815574646
0.2600000000000011,0.48,0.4974363446235657,1.0743736028671265
0.2600000000000011,0.52,0.5236659646034241,1.1071486473083496
0.2600000000000011,0.56,0.5493248701095581,1.136126160621643
0.2600000000000011,0.6,0.5742971301078796,1.1618884801864624
0.2600000000000011,0.64,0.5984935760498047,1.1849137544631958
0.2600000000000011,0.68,0.6218470335006714,1.2055948972702026
0.2600000000000011,0.72,0.644308865070343,1.224257469177246
0.2600000000000011,0.76,0.665846049785614,1.241171956062317
0.2600000000000011,0.8,0.6864386796951294,1.2565644979476929
0.2600000000000011,0.84,0.706077516078949,1.270625114440918
0.2600000000000011,0.88,0.7247627377510071,1.2835148572921753
0.2600000000000011,0.92,0.7425023317337036,1.2953702211380005
0.2600000000000011,0.96,0.7593107223510742,1.3063079118728638
0.2600000000000011,1.0,0.7752074003219604,1.316428303718567
0.2600000000000011,1.04,0.7902163863182068,1.3258177042007446
0.2600000000000011,1.08,0.8043646216392517,1.3345510959625244
0.2600000000000011,1.12,0.8176820278167725,1.3426936864852905

0.30000000000000115,0.0,0.29131263494491577,0.0
0.30000000000000115,0.04,0.29374033212661743,0.13255153596401215
0.30000000000000115,0.08,0.3008769154548645,0.2606024146080017
0.30000000000000115,0.12,0.3123161792755127,0.38050639629364014
0.30000000000000115,0.16,0.3274773955345154,0.489957332611084
0.30000000000000115,0.2,0.3457029163837433,0.5880025625228882
0.30000000000000115,0.24,0.36633849143981934,0.6747409701347351
0.30000000000000115,0.28,0.38878315687179565,0.750929057598114
0.30000000000000115,0.32,0.4125117361545563,0.8176450729370117
0.30000000000000115,0.36,0.4370795786380768,0.8760579824447632
0.30000000000000115,0.4,0.46211716532707214,0.9272952079772949
0.30000000000000115,0.44,0.487321138381958,0.9723774194717407
0.30000000000000115,0.48,0.512444257736206,1.0121970176696777
0.30000000000000115,0.52,0.5372866988182068,1.047518014907837
0.30000000000000115,0.56,0.5616875886917114,1.0789871215820312
0.30000000000000115,0.6,0.5855193138122559,1.1071486473083496
0.30000000000000115,0.64,0.608681321144104,1.1324597597122192
0.30000000000000115,0.68,0.6310964226722717,1.155304193496704
0.30000000000000115,0.72,0.6527066826820374,1.176005244255066
0.30000000000000115,0.76,0.6734708547592163,1.1948353052139282
0.30000000000000115,0.8,0.6933614015579224,1.2120256423950195
0.30000000000000115,0.84,0.71236252784729,1.2277723550796509
0.30000000000000115,0.88,0.7304685711860657,1.2422431707382202
0.30000000000000115,0.92,0.7476820349693298,1.2555816173553467
0.30000000000000115,0.96,0.764012336730957,1.267911434173584
0.30000000000000115,1.0,0.779474675655365,1.2793395519256592
0.30000000000000115,1.04,0.7940891981124878,1.2899585962295532
0.30000000000000115,1.08,0.8078792095184326,1.299849510192871
0.30000000000000115,1.12,0.8208712339401245,1.3090828657150269

0.3400000000000012,0.0,0.3274773955345154,0.0
0.3400000000000012,0.04,0.32956916093826294,0.11710875481367111
0.3400000000000012,0.08,0.3357412815093994,0.23109066486358643
0.3400000000000012,0.12,0.3457028865814209,0.33929264545440674
0.3400000000000012,0.16,0.3590247333049774,0.4398425817489624
0.3400000000000012,0.2,0.37520021200180054,0.5317240357398987
0.3400000000000012,0.24,0.3937015235424042,0.6146630048751831
0.3400000000000012,0.28,0.41402095556259155,0.6889243721961975
0.3400000000000012,0.32,0.43569499254226685,0.7551043629646301
0.3400000000000012,0.36,0.45831549167633057,0.8139618039131165
0.3400000000000012,0.4,0.4815315008163452,0.8663022518157959
0.3400000000000012,0.44,0.5050464868545532,0.9129077196121216
0.3400000000000012,0.48,0.528612494468689,0.9544994235038757
0.3400000000000012,0.52,0.5520248413085938,0.991722047328949
0.3400000000000012,0.56,0.5751157402992249,1.0251412391662598
0.3400000000000012,0.6,0.5977491140365601,1.0552473068237305
0.3400000000000012,0.64,0.6198164224624634,1.0824624300003052
0.3400000000000012,0.68,0.641231894493103,1.1071487665176392
0.3400000000000012,0.72,0.6619301438331604,1.1296168565750122
0.3400000000000012,0.76,0.6818622946739197,1.1501330137252808
0.3400000000000012,0.8,0.7009941935539246,1.1689256429672241
0.3400000000000012,0.84,0.7193038463592529,1.1861915588378906
0.3400000000000012,0.88,0.7367796301841736,1.202100396156311
0.3400000000000012,0.92,0.7534189224243164,1.2167989015579224
0.3400000000000012,0.96,0.7692263722419739,1.2304143905639648
0.3400000000000012,1.0,0.7842127084732056,1.2430578470230103
0.3400000000000012,1.04,0.798393726348877,1.2548260688781738
0.3400000000000012,1.08,0.8117893934249878,1.2658039331436157
0.3400000000000012,1.12,0.8244227170944214,1.2760661840438843

0.3800000000000012,0.0,0.3627074658870697,0.0
0.3800000000000012,0.04,0.3645293116569519,0.10487693548202515
0.3800000000000012,0.08,0.36991944909095764,0.20749622583389282
0.3800000000000012,0.12,0.3786623775959015,0.3058788776397705
0.3800000000000012,0.16,0.39043277502059937,0.3985224664211273
0.3800000000000012,0.2,0.40483495593070984,0.4844779074192047
0.3800000000000012,0.24,0.4214419722557068,0.563316285610199
0.3800000000000012,0.28,0.4398275315761566,0.635026752948761
0.3800000000000012,0.32,0.4595886766910553,0.6998928785324097
0.3800000000000012,0.36,0.480358362197876,0.758377730846405
0.3800000000000012,0.4,0.5018116235733032,0.8110335469245911
0.3800000000000012,0.44,0.5236660242080688,0.8584387898445129
0.3800000000000012,0.48,0.5456802845001221,0.9011573791503906
0.3800000000000012,0.52,0.5676506161689758,0.9397169351577759
0.3800000000000012,0.56,0.5894070267677307,0.9745972752571106
0.3800000000000012,0.6,0.610809326171875,1.006226897239685
0.3800000000000012,0.64,0.6317431926727295,1.034985065460205
0.3800000000000012,0.68,0.6521171927452087,1.0612040758132935
0.3800000000000012,0.72,0.671859622001648,1.0851742029190063
0.3800000000000012,0.76,0.6909157633781433,1.1071487665176392
0.3800000000000012,0.8,0.7092452049255371,1.1273479461669922
0.3800000000000012,0.84,0.726820707321167,1.1459641456604004
0.3800000000000012,0.88,0.7436252236366272,1.1631648540496826
0.3800000000000012,0.92,0.7596510052680969,1.1790963411331177
0.3800000000000012,0.96,0.7748981714248657,1.1938869953155518
0.3800000000000012,1.0,0.7893732190132141,1.2076493501663208
0.3800000000000012,1.04,0.8030877113342285,1.2204821109771729
0.3800000000000012,1.08,0.8160581588745117,1.2324727773666382
0.3800000000000012,1.12,0.8283038139343262,1.243698239326477

0.42000000000000126,0.0,0.39693042635917664,0.0
0.42000000000000126,0.04,0.3985302448272705,0.09495171904563904
0.42000000000000126,0.08,0.40327274799346924,0.1882214993238449
0.42000000000000126,0.12,0.41099393367767334,0.2782996594905853
0.42000000000000126,0.16,0.4214419424533844,0.3639789819717407
0.42000000000000126,0.2,0.43430325388908386,0.444419264793396
0.42000000000000126,0.24,0.44923022389411926,0.5191461443901062
0.42000000000000126,0.28,0.4658658504486084,0.588002622127533
0.42000000000000126,0.32,0.48386240005493164,0.6510767936706543
0.42000000000000126,0.36,0.5028942823410034,0.7086262702941895
0.42000000000000126,0.4,0.5226654410362244,0.7610127925872803
0.42000000000000126,0.44,0.5429125428199768,0.8086498379707336
0.42000000000000126,0.48,0.5634056925773621,0.851966381072998
0.42000000000000126,0.52,0.5839468836784363,0.8913825154304504
0.42000000000000126,0.56,0.6043677926063538,0.9272952675819397
0.42000000000000126,0.6,0.6245273947715759,0.9600704312324524
0.42000000000000126,0.64,0.6443089246749878,0.9900400638580322
0.42000000000000126,0.68,0.6636170744895935,1.0175020694732666
0.42000000000000126,0.72,0.6823757886886597,1.0427218675613403
0.42000000000000126,0.76,0.7005255222320557,1.0659350156784058
0.42000000000000126,0.8,0.7180213332176208,1.08734929561615
0.42000000000000126,0.84,0.7348307371139526,1.1071487665176392
0.42000000000000126,0.88,0.7509324550628662,1.1254953145980835
0.42000000000000126,0.92,0.7663139700889587,1.142532229423523
0.42000000000000126,0.96,0.7809709906578064,1.1583858728408813
0.42000000000000126,1.0,0.7949060201644897,1.1731683015823364
0.42000000000000126,1.04,0.8081267476081848,1.1869786977767944
0.42000000000000126,1.08,0.8206459879875183,1.1999050378799438
0.42000000000000126,1.12,0.83247971534729,1.212025761604309

0.4600000000000013,0.0,0.430084228515625,0.0
0.4600000000000013,0.04,0.4314979016780853,0.08673834800720215
0.4600000000000013,0.08,0.43569499254226685,0.1721908003091812
0.4600000000000013,0.12,0.4425477087497711,0.2551824152469635
0.4600000000000013,0.16,0.45185747742652893,0.3347368538379669
0.4600000000000013,0.2,0.4633725583553314,0.41012734174728394
0.4600000000000013,0.24,0.47680801153182983,0.4808873236179352
0.4600000000000013,0.28,0.4918642044067383,0.5467888712882996
0.4600000000000013,0.32,0.5082423090934753,0.6078020334243774
0.4600000000000013,0.36,0.5256558060646057,0.6640461683273315
0.4600000000000013,0.4,0.5438384413719177,0.7157435417175293
0.4600000000000013,0.44,0.5625481009483337,0.7631796002388
0.4600000000000013,0.48,0.5815693140029907,0.8066715598106384
0.4600000000000013,0.52,0.6007131338119507,0.8465463519096375
0.4600000000000013,0.56,0.6198164224624634,0.8831251263618469
0.4600000000000013,0.6,0.6387399435043335,0.9167135953903198
0.4600000000000013,0.64,0.6573668718338013,0.9475970268249512
0.4600000000000013,0.68,0.6756002902984619,0.9760370850563049
0.4600000000000013,0.72,0.6933612823486328,1.0022717714309692
0.4600000000000013,0.76,0.7105873227119446,1.0265158414840698
0.4600000000000013,0.8,0.7272295355796814,1.0489619970321655
0.4600000000000013,0.84,0.7432517409324646,1.0697829723358154
0.4600000000000013,0.88,0.7586281895637512,1.0891326665878296
0.4600000000000013,0.92,0.7733427286148071,1.1071487665176392
0.4600000000000013,0.96,0.7873871922492981,1.1239538192749023
0.4600000000000013,1.0,0.80076003074646,1.1396574974060059
0.4600000000000013,1.04,0.8134654760360718,1.154357671737671
0.4600000000000013,1.08,0.8255128264427185,1.1681417226791382
0.4600000000000013,1.12,0.8369147181510925,1.1810877323150635

0.5000000000000013,0.0,0.46211716532707214,0.0
0.5000000000000013,0.04,0.46337252855300903,0.07982999086380005
0.5000000000000013,0.08,0.46710386872291565,0.15865527093410492
0.5000000000000013,0.12,0.4732099175453186,0.23554499447345734
0.5000000000000013,0.16,0.4815315008163452,0.30970299243927
0.5000000000000013,0.2,0.4918642044067383,0.38050639629364014
0.5000000000000013,0.24,0.5039725303649902,0.44752001762390137
0.5000000000000013,0.28,0.517604410648346,0.5104882717132568
0.5000000000000013,0.32,0.5325033664703369,0.5693131685256958
0.5000000000000013,0.36,0.5484185814857483,0.6240230798721313
0.5000000000000013,0.4,0.5651121735572815,0.6747409701347351
0.5000000000000013,0.44,0.5823643207550049,0.7216548323631287
0.5000000000000013,0.48,0.5999755263328552,0.7649928331375122
0.5000000000000013,0.52,0.6177680492401123,0.8050034642219543
0.5000000000000013,0.56,0.6355860233306885,0.8419415950775146
0.5000000000000013,0.6,0.653294563293457,0.876058042049408
0.5000000000000013,0.64,0.6707788705825806,0.9075933694839478
0.5000000000000013,0.68,0.6879419088363647,0.9367735981941223
0.5000000000000013,0.72,0.7047039866447449,0.9638085961341858
0.5000000000000013,0.76,0.7210003137588501,0.9888911843299866
0.5000000000000013,0.8,0.7367795705795288,1.0121970176696777
0.5000000000000013,0.84,0.752002477645874,1.0338855981826782
0.5000000000000013,0.88,0.7666401863098145,1.0541012287139893
0.5000000000000013,0.92,0.7806729078292847,1.0729739665985107
0.5000000000000013,0.96,0.794089138507843,1.0906212329864502
0.5000000000000013,1.0,0.8068839907646179,1.1071487665176392
0.5000000000000013,1.04,0.8190582394599915,1.1226513385772705
0.5000000000000013,1.08,0.8306179046630859,1.1372148990631104
0.5000000000000013,1.12,0.8415727615356445,1.150916337966919

0.5400000000000014,0.0,0.4929879903793335,0.0
0.5400000000000014,0.04,0.49410709738731384,0.07393904030323029
0.5400000000000014,0.08,0.49743637442588806,0.14707836508750916
0.5400000000000014,0.12,0.5028942823410034,0.21866893768310547
0.5400000000000014,0.16,0.5103516578674316,0.2880554497241974
0.5400000000000014,0.2,0.5196406245231628,0.3547056317329407
0.5400000000000014,0.24,0.5305652022361755,0.4182243347167969
0.5400000000000014,0.28,0.5429125428199768,0.4783523976802826
0.5400000000000014,0.32,0.5564624667167664,0.5349550247192383
0.5400000000000014,0.36,0.5709958672523499,0.5880025625228882
0.5400000000000014,0.4,0.5863017439842224,0.6375488042831421
0.5400000000000014,0.44,0.6021816730499268,0.6837093234062195
0.5400000000000014,0.48,0.618452787399292,0.7266423106193542
0.5400000000000014,0.52,0.6349500417709351,0.7665324211120605
0.5400000000000014,0.56,0.6515262126922607,0.8035780191421509
0.5400000000000014,0.6,0.6680524349212646,0.8379811644554138
0.5400000000000014,0.64,0.6844172477722168,0.8699418902397156
0.5400000000000014,0.68,0.7005255222320557,0.8996524810791016
0.5400000000000014,0.72,0.7162978649139404,0.9272952079772949
0.5400000000000014,0.76,0.7316685914993286,0.9530405402183533
0.5400000000000014,0.8,0.7465848326683044,0.9770466685295105
0.5400000000000014,0.84,0.761005163192749,0.9994588494300842
0.5400000000000014,0.88,0.7748981714248657,1.0204102993011475
0.5400000000000014,0.92,0.7882415652275085,1.040022850036621
0.5400000000000014,0.96,0.8010205626487732,1.0584068298339844
0.5400000000000014,1.0,0.8132273554801941,1.0756629705429077
0.5400000000000014,1.04,0.8248599767684937,1.0918827056884766
0.5400000000000014,1.08,0.8359209895133972,1.1071487665176392
0.5400000000000014,1.12,0.8464174866676331,1.1215362548828125

0.5800000000000014,0.0,0.5226654410362244,0.0
0.5800000000000014,0.04,0.5236660242080688,0.06885649263858795
0.5800000000000014,0.08,0.5266451239585876,0.13706620037555695
0.5800000000000014,0.12,0.5315360426902771,0.2040179967880249
0.5800000000000014,0.16,0.5382328629493713,0.2691675126552582
0.5800000000000014,0.2,0.546596348285675,0.33205944299697876
0.5800000000000014,0.24,0.5564624667167664,0.39234018325805664
0.5800000000000014,0.28,0.5676506161689758,0.4497596323490143
0.5800000000000014,0.32,0.5799716114997864,0.5041660070419312
0.5800000000000014,0.36,0.593234121799469,0.5554937124252319
0.5800000000000014,0.4,0.6072520613670349,0.6037493348121643
0.5800000000000014,0.44,0.6218469738960266,0.648995578289032
0.5800000000000014,0.48,0.6368528008460999,0.6913369297981262
0.5800000000000014,0.52,0.6521172523498535,0.7309067249298096
0.5800000000000014,0.56,0.6675029397010803,0.7678561806678772
0.5800000000000014,0.6,0.6828879714012146,0.8023456931114197
0.5800000000000014,0.64,0.6981657147407532,0.8345388770103455
0.5800000000000014,0.68,0.7132439613342285,0.8645972609519958
0.5800000000000014,0.72,0.7280446290969849,0.8926770091056824
0.5800000000000014,0.76,0.7425023317337036,0.9189272522926331
0.5800000000000014,0.8,0.7565636038780212,0.9434881210327148
0.5800000000000014,0.84,0.770185649394989,0.9664908051490784
0.5800000000000014,0.88,0.7833353877067566,0.9880568385124207
0.5800000000000014,0.92,0.7959880828857422,1.008298397064209
0.5800000000000014,0.96,0.8081268072128296,1.0273187160491943
0.5800000000000014,1.0,0.8197411298751831,1.0452126264572144
0.5800000000000014,1.04,0.8308262228965759,1.0620664358139038
0.5800000000000014,1.08,0.8413822650909424,1.0779598951339722
0.5800000000000014,1.12,0.8514136672019958,1.0929652452468872

0.6200000000000014,0.0,0.5511280298233032,0.0
0.6200000000000014,0.04,0.5520249009132385,0.06442684680223465
0.6200000000000014,0.08,0.5546966195106506,0.12832322716712952
0.6200000000000014,0.12,0.5590884685516357,0.19118446111679077
0.6200000000000014,0.16,0.5651122331619263,0.2525542676448822
0.6200000000000014,0.2,0.5726519227027893,0.31204208731651306
0.6200000000000014,0.24,0.5815693736076355,0.3693336546421051
0.6200000000000014,0.28,0.5917105674743652,0.4241943955421448
0.6200000000000014,0.32,0.6029125452041626,0.4764673709869385
0.6200000000000014,0.36,0.6150090098381042,0.5260663628578186
0.6200000000000014,0.4,0.6278351545333862,0.5729661583900452
0.6200000000000014,0.44,0.641231894493103,0.6171914339065552
0.6200000000000014,0.48,0.6550490856170654,0.6588060259819031
0.6200000000000014,0.52,0.6691471338272095,0.6979027986526489
0.6200000000000014,0.56,0.683398962020874,0.734594464302063
0.6200000000000014,0.6,0.6976903676986694,0.7690061330795288
0.6200000000000014,0.64,0.7119202613830566,0.8012698888778687
0.6200000000000014,0.68,0.726000189781189,0.8315193057060242
0.6200000000000014,0.72,0.7398545145988464,0.859886884689331
0.6200000000000014,0.76,0.7534189224243164,0.8865015506744385
0.6200000000000014,0.8,0.7666401267051697,0.9114862084388733
0.6200000000000014,0.84,0.7794747352600098,0.9349578619003296
0.6200000000000014,0.88,0.7918885946273804,0.9570261836051941
0.6200000000000014,0.92,0.803855299949646,0.9777937531471252
0.6200000000000014,0.96,0.8153560161590576,0.9973557591438293
0.6200000000000014,1.0,0.8263781666755676,1.0158005952835083
0.6200000000000014,1.04,0.8369147181510925,1.0332096815109253
0.6200000000000014,1.08,0.8469635844230652,1.049658179283142
0.6200000000000014,1.12,0.8565266132354736,1.0652152299880981

0.6600000000000015,0.0,0.5783634185791016,0.0
0.6600000000000015,0.04,0.5791687369346619,0.060532014816999435
0.6600000000000015,0.08,0.5815693140029907,0.12062366306781769
0.6600000000000015,0.12,0.5855193138122559,0.17985348403453827
0.6600000000000015,0.16,0.5909451246261597,0.23783591389656067
0.6600000000000015,0.2,0.5977490544319153,0.2942345440387726
0.6600000000000015,0.24,0.6058142781257629,0.34877097606658936
0.6600000000000015,0.28,0.6150090098381042,0.40122878551483154
0.6600000000000015,0.32,0.6251927018165588,0.4514530599117279
0.6600000000000015,0.36,0.6362202763557434,0.49934667348861694
0.6600000000000015,0.4,0.6479466557502747,0.5448638796806335
0.6600000000000015,0.44,0.6602300405502319,0.5880025625228882
0.6600000000000015,0.48,0.6729351878166199,0.6287962794303894
0.6600000000000015,0.52,0.6859351992607117,0.667306125164032
0.6600000000000015,0.56,0.6991130709648132,0.7036137580871582
0.6600000000000015,0.6,0.71236252784729,0.7378149628639221
0.6600000000000015,0.64,0.7255886793136597,0.7700147032737732
0.6600000000000015,0.68,0.7387076616287231,0.800322413444519
0.6600000000000015,0.72,0.7516464591026306,0.8288490176200867
0.6600000000000015,0.76,0.7643430233001709,0.8557046055793762
0.6600000000000015,0.8,0.7767448425292969,0.8809962868690491
0.6600000000000015,0.84,0.7888084650039673,0.9048271179199219
0.6600000000000015,0.88,0.8004990816116333,0.9272952079772949
0.6600000000000015,0.92,0.8117895126342773,0.9484934210777283
0.6600000000000015,0.96,0.8226591944694519,0.9685089588165283
0.6600000000000015,1.0,0.8330941200256348,0.9874232411384583
0.6600000000000015,1.04,0.8430852890014648,1.005312442779541
0.6600000000000015,1.08,0.8526283502578735,1.0222469568252563
0.6600000000000015,1.12,0.8617231249809265,1.0382922887802124

0.7000000000000015,0.0,0.6043677926063538,0.0
0.7000000000000015,0.04,0.6050920486450195,0.05708077922463417
0.7000000000000015,0.08,0.6072520613670349,0.11379202455282211
0.7000000000000015,0.12,0.610809326171875,0.1697782725095749
0.7000000000000015,0.16,0.6157017946243286,0.22471117973327637
0.7000000000000015,0.2,0.6218469738960266,0.2782996594905853
0.7000000000000015,0.24,0.6291451454162598,0.3302973508834839
0.7000000000000015,0.28,0.637483537197113,0.38050639629364014
0.7000000000000015,0.32,0.6467405557632446,0.4287780523300171
0.7000000000000015,0.36,0.6567896008491516,0.4750107228755951
0.7000000000000015,0.4,0.6675028800964355,0.5191461443901062
0.7000000000000015,0.44,0.6787545680999756,0.5611634850502014
0.7000000000000015,0.48,0.6904231309890747,0.6010737419128418
0.7000000000000015,0.52,0.7023934721946716,0.6389139294624329
0.7000000000000015,0.56,0.7145587205886841,0.6747409701347351
0.7000000000000015,0.6,0.726820707321167,0.7086262702941895
0.7000000000000015,0.64,0.7390907406806946,0.7406519651412964
0.7000000000000015,0.68,0.7512897849082947,0.770906388759613
0.7000000000000015,0.72,0.7633486986160278,0.7994817495346069
0.7000000000000015,0.76,0.7752074003219604,0.8264710307121277
0.7000000000000015,0.8,0.7868148684501648,0.851966381072998
0.7000000000000015,0.84,0.7981284260749817,0.876058042049408
0.7000000000000015,0.88,0.8091131448745728,0.8988332152366638
0.7000000000000015,0.92,0.8197410702705383,0.9203749299049377
0.7000000000000015,0.96,0.8299911022186279,0.940762460231781
0.7000000000000015,1.0,0.8398474454879761,0.9600703716278076
0.7000000000000015,1.04,0.8492997288703918,0.9783689379692078
0.7000000000000015,1.08,0.8583419919013977,0.995724081993103
0.7000000000000015,1.12,0.8669721484184265,1.0121970176696777

0.7400000000000015,0.0,0.6291451454162598,0.0
0.7400000000000015,0.04,0.6297973990440369,0.05400150641798973
0.7400000000000015,0.08,0.6317431926727295,0.10768986493349075
0.7400000000000015,0.12,0.6349499821662903,0.1607627421617508
0.7400000000000015,0.16,0.6393654346466064,0.2129383385181427
0.7400000000000015,0.2,0.6449193358421326,0.2639636993408203
0.7400000000000015,0.24,0.6515262126922607,0.3136206865310669
0.7400000000000015,0.28,0.6590891480445862,0.361729234457016
0.7400000000000015,0.32,0.6675029397010803,0.4081491231918335
0.7400000000000015,0.36,0.6766569018363953,0.4527784287929535
0.7400000000000015,0.4,0.6864386200904846,0.4955516457557678
0.7400000000000015,0.44,0.6967363357543945,0.5364354848861694
0.7400000000000015,0.48,0.7074413895606995,0.5754247307777405
0.7400000000000015,0.52,0.7184498310089111,0.6125375032424927
0.7400000000000015,0.56,0.7296640872955322,0.6478114724159241
0.7400000000000015,0.6,0.7409941554069519,0.6812981963157654
0.7400000000000015,0.64,0.7523577213287354,0.7130608558654785
0.7400000000000015,0.68,0.7636808753013611,0.7431697249412537
0.7400000000000015,0.72,0.7748981714248657,0.771700382232666
0.7400000000000015,0.76,0.7859523892402649,0.7987306118011475
0.7400000000000015,0.8,0.7967943549156189,0.8243394494056702
0.7400000000000015,0.84,0.8073824644088745,0.8486050367355347
0.7400000000000015,0.88,0.8176820874214172,0.871603786945343
0.7400000000000015,0.92,0.8276652097702026,0.8934099674224854
0.7400000000000015,0.96,0.8373099565505981,0.9140946865081787
0.7400000000000015,1.0,0.846599817276001,0.9337260127067566
0.7400000000000015,1.04,0.8555231094360352,0.9523683190345764
0.7400000000000015,1.08,0.8640723824501038,0.9700825214385986
0.7400000000000015,1.12,0.872244119644165,0.9869258999824524

0.7800000000000016,0.0,0.6527066826820374,0.0
0.7800000000000016,0.04,0.6532946228981018,0.05123717337846756
0.7800000000000016,0.08,0.6550490856170654,0.10220672935247421
0.7800000000000016,0.12,0.6579424142837524,0.15264934301376343
0.7800000000000016,0.16,0.6619301438331604,0.2023216187953949
0.7800000000000016,0.2,0.6669521331787109,0.2510026693344116
0.7800000000000016,0.24,0.6729351878166199,0.2984989583492279
0.7800000000000016,0.28,0.6797956228256226,0.3446473479270935
0.7800000000000016,0.32,0.6874420642852783,0.38931676745414734
0.7800000000000016,0.36,0.6957778334617615,0.43240779638290405
0.7800000000000016,0.4,0.7047039866447449,0.47385135293006897
0.7800000000000016,0.44,0.7141215205192566,0.513606071472168
0.7800000000000016,0.48,0.7239331007003784,0.5516549944877625
0.7800000000000016,0.52,0.7340453863143921,0.588002622127533
0.7800000000000016,0.56,0.7443697452545166,0.6226708292961121
0.7800000000000016,0.6,0.7548237442970276,0.6556956171989441
0.7800000000000016,0.64,0.765331506729126,0.6871242523193359
0.7800000000000016,0.68,0.7758241295814514,0.7170118689537048
0.7800000000000016,0.72,0.7862404584884644,0.745419442653656
0.7800000000000016,0.76,0.7965261936187744,0.7724119424819946
0.7800000000000016,0.8,0.8066340684890747,0.7980557084083557
0.7800000000000016,0.84,0.8165240287780762,0.8224183320999146
0.7800000000000016,0.88,0.8261623382568359,0.84556645154953
0.7800000000000016,0.92,0.8355212211608887,0.8675657510757446
0.7800000000000016,0.96,0.8445781469345093,0.8884798288345337
0.7800000000000016,1.0,0.8533164262771606,0.9083700776100159
0.7800000000000016,1.04,0.8617231249809265,0.9272951483726501
0.7800000000000016,1.08,0.8697900176048279,0.9453113079071045
0.7800000000000016,1.12,0.8775119185447693,0.9624713659286499

0.8200000000000016,0.0,0.6750698685646057,0.0
0.8200000000000016,0.04,0.6756002306938171,0.04874185100197792
0.8200000000000016,0.08,0.6771833300590515,0.09725320339202881
0.8200000000000016,0.12,0.6797956228256226,0.14530999958515167
0.8200000000000016,0.16,0.683398962020874,0.19270075857639313
0.8200000000000016,0.2,0.68794184923172,0.23923160135746002
0.8200000000000016,0.24,0.6933612823486328,0.2847304344177246
0.8200000000000016,0.28,0.6995849013328552,0.3290497064590454
0.8200000000000016,0.32,0.7065330743789673,0.37206780910491943
0.8200000000000016,0.36,0.7141215205192566,0.41368916630744934
0.8200000000000016,0.4,0.7222628593444824,0.45384401082992554
0.8200000000000016,0.44,0.7308694124221802,0.49248576164245605
0.8200000000000016,0.48,0.7398545145988464,0.5295895934104919
0.8200000000000016,0.52,0.7491341233253479,0.5651494264602661
0.8200000000000016,0.56,0.7586281895637512,0.5991753339767456
0.8200000000000016,0.6,0.7682613730430603,0.6316906213760376
0.8200000000000016,0.64,0.7779640555381775,0.6627295613288879
0.8200000000000016,0.68,0.7876725196838379,0.6923344731330872
0.8200000000000016,0.72,0.7973294854164124,0.7205541133880615
0.8200000000000016,0.76,0.8068839311599731,0.7474417686462402
0.8200000000000016,0.8,0.8162912726402283,0.7730530500411987
0.8200000000000016,0.84,0.8255127668380737,0.7974457740783691
0.8200000000000016,0.88,0.8345158100128174,0.820677638053894
0.8200000000000016,0.92,0.8432729840278625,0.842806339263916
0.8200000000000016,0.96,0.8517621159553528,0.8638882637023926
0.8200000000000016,1.0,0.8599656820297241,0.8839786648750305
0.8200000000000016,1.04,0.8678706884384155,0.9031307101249695
0.8200000000000016,1.08,0.8754675984382629,0.9213955998420715
0.8200000000000016,1.12,0.882750391960144,0.9388220906257629

0.8600000000000017,0.0,0.6962577104568481,0.0
0.8600000000000017,0.04,0.6967364549636841,0.04647812619805336
0.8600000000000017,0.08,0.6981657147407532,0.09275631606578827
0.8600000000000017,0.12,0.7005255222320557,0.13863973319530487
0.8600000000000017,0.16,0.7037830948829651,0.1839434653520584
0.8600000000000017,0.2,0.7078939080238342,0.22849662601947784
0.8600000000000017,0.24,0.7128037214279175,0.2721458971500397
0.8600000000000017,0.28,0.7184497117996216,0.31475770473480225
0.8600000000000017,0.32,0.7247627377510071,0.35621964931488037
0.8600000000000017,0.36,0.7316685318946838,0.396441251039505
0.8600000000000017,0.4,0.7390906810760498,0.43535327911376953
0.8600000000000017,0.44,0.7469513416290283,0.47290661931037903
0.8600000000000017,0.48,0.7551732063293457,0.509070873260498
0.8600000000000017,0.52,0.7636808753013611,0.5438324213027954
0.8600000000000017,0.56,0.7724021673202515,0.5771922469139099
0.8600000000000017,0.6,0.7812685966491699,0.6091634035110474
0.8600000000000017,0.64,0.790216326713562,0.6397697925567627
0.8600000000000017,0.68,0.7991867661476135,0.6690430045127869
0.8600000000000017,0.72,0.8081268072128296,0.6970213055610657
0.8600000000000017,0.76,0.8169885277748108,0.7237479090690613
0.8600000000000017,0.8,0.8257296681404114,0.7492693066596985
0.8600000000000017,0.84,0.834313690662384,0.7736340165138245
0.8600000000000017,0.88,0.842708945274353,0.7968919277191162
0.8600000000000017,0.92,0.8508889079093933,0.8190932869911194
0.8600000000000017,0.96,0.8588317632675171,0.840287983417511
0.8600000000000017,1.0,0.8665197491645813,0.8605253100395203
0.8600000000000017,1.04,0.873939573764801,0.8798530697822571
0.8600000000000017,1.08,0.8810809850692749,0.898317813873291
0.8600000000000017,1.12,0.8879372477531433,0.9159643054008484

0.9000000000000017,0.0,0.7162978649139404,0.0
0.9000000000000017,0.04,0.7167302370071411,0.044415220618247986
0.9000000000000017,0.08,0.7180212736129761,0.08865589648485184
0.9000000000000017,0.12,0.7201539278030396,0.13255155086517334
0.9000000000000017,0.16,0.7230997681617737,0.1759396344423294
0.9000000000000017,0.2,0.7268206477165222,0.21866892278194427
0.9000000000000017,0.24,0.7312694191932678,0.2606023848056793
0.9000000000000017,0.28,0.7363914847373962,0.3016190528869629
0.9000000000000017,0.32,0.7421265244483948,0.3416155278682709
0.9000000000000017,0.36,0.7484095096588135,0.3805064260959625
0.9000000000000017,0.4,0.7551731467247009,0.4182243049144745
0.9000000000000017,0.44,0.7623483538627625,0.45471933484077454
0.9000000000000017,0.48,0.7698664665222168,0.4899573028087616
0.9000000000000017,0.52,0.777660071849823,0.5239193439483643
0.9000000000000017,0.56,0.7856638431549072,0.5565993189811707
0.9000000000000017,0.6,0.7938157916069031,0.5880025625228882
0.9000000000000017,0.64,0.8020578622817993,0.6181442141532898
0.9000000000000017,0.68,0.8103361129760742,0.6470471620559692
0.9000000000000017,0.72,0.8186011910438538,0.6747409701347351
0.9000000000000017,0.76,0.8268086910247803,0.7012599110603333
0.9000000000000017,0.8,0.8349189162254333,0.726642370223999
0.9000000000000017,0.84,0.8428972363471985,0.750929057598114
0.9000000000000017,0.88,0.8507134914398193,0.774162769317627
0.9000000000000017,0.92,0.8583419322967529,0.7963867783546448
0.9000000000000017,0.96,0.865761399269104,0.8176450729370117
0.9000000000000017,1.0,0.872954249382019,0.8379812836647034
0.9000000000000017,1.04,0.8799067139625549,0.8574382662773132
0.9000000000000017,1.08,0.8866086602210999,0.8760581016540527
0.9000000000000017,1.12,0.8930520415306091,0.8938814997673035

0.9400000000000017,0.0,0.7352222800254822,0.0
0.9400000000000017,0.04,0.7356128692626953,0.042527537792921066
0.9400000000000017,0.08,0.7367796897888184,0.08490180224180222
0.9400000000000017,0.12,0.7387075424194336,0.12697279453277588
0.9400000000000017,0.16,0.7413724064826965,0.16859695315361023
0.9400000000000017,0.2,0.7447409629821777,0.20963984727859497
0.9400000000000017,0.24,0.7487722635269165,0.24997863173484802
0.9400000000000017,0.28,0.7534189224243164,0.28950372338294983
0.9400000000000017,0.32,0.7586281299591064,0.3281199038028717
0.9400000000000017,0.36,0.7643430233001709,0.3657473027706146
0.9400000000000017,0.4,0.7705041766166687,0.40232110023498535
0.9400000000000017,0.44,0.7770505547523499,0.43779128789901733
0.9400000000000017,0.48,0.7839208245277405,0.4721219539642334
0.9400000000000017,0.52,0.7910547852516174,0.5052902102470398
0.9400000000000017,0.56,0.7983937859535217,0.5372847318649292
0.9400000000000017,0.6,0.805881679058075,0.5681046843528748
0.9400000000000017,0.64,0.8134655952453613,0.597758412361145
0.9400000000000017,0.68,0.8210961222648621,0.6262614130973816
0.9400000000000017,0.72,0.8287277817726135,0.6536359190940857
0.9400000000000017,0.76,0.8363194465637207,0.6799088716506958
0.9400000000000017,0.8,0.8438341021537781,0.7051112651824951
0.9400000000000017,0.84,0.8512389659881592,0.7292773723602295
0.9400000000000017,0.88,0.8585054278373718,0.7524430751800537
0.9400000000000017,0.92,0.8656090497970581,0.7746459245681763
0.9400000000000017,0.96,0.8725288510322571,0.7959240674972534
0.9400000000000017,1.0,0.8792477250099182,0.8163160681724548
0.9400000000000017,1.04,0.8857522010803223,0.8358603119850159
0.9400000000000017,1.08,0.8920312523841858,0.8545944690704346
0.9400000000000017,1.12,0.898077130317688,0.8725553750991821

0.9800000000000018,0.0,0.7530659437179565,0.0
0.9800000000000018,0.04,0.7534189820289612,0.04079368710517883
0.9800000000000018,0.08,0.7544736266136169,0.08145204186439514
0.9800000000000018,0.12,0.7562171220779419,0.12184242159128189
0.9800000000000018,0.16,0.7586281299591064,0.16183742880821228
0.9800000000000018,0.2,0.7616780996322632,0.20131708681583405
0.9800000000000018,0.24,0.765331506729126,0.24017098546028137
0.9800000000000018,0.28,0.7695468068122864,0.2782996892929077
0.9800000000000018,0.32,0.7742778062820435,0.3156156837940216
0.9800000000000018,0.36,0.7794747352600098,0.35204431414604187
0.9800000000000018,0.4,0.7850850224494934,0.3875238001346588
0.9800000000000018,0.44,0.7910548448562622,0.4220050275325775
0.9800000000000018,0.48,0.7973294258117676,0.455451101064682
0.9800000000000018,0.52,0.803855299949646,0.48783639073371887
0.9800000000000018,0.56,0.8105794787406921,0.5191460847854614
0.9800000000000018,0.6,0.8174512386322021,0.549374520778656
0.9800000000000018,0.64,0.8244227766990662,0.5785242319107056
0.9800000000000018,0.68,0.8314489126205444,0.6066051125526428
0.9800000000000018,0.72,0.8384878635406494,0.6336328983306885
0.9800000000000018,0.76,0.8455016016960144,0.6596288084983826
0.9800000000000018,0.8,0.8524555563926697,0.6846171021461487
0.9800000000000018,0.84,0.8593192100524902,0.7086262702941895
0.9800000000000018,0.88,0.8660654425621033,0.731686532497406
0.9800000000000018,0.92,0.8726708292961121,0.7538297176361084
0.9800000000000018,0.96,0.8791154623031616,0.7750892043113708
0.9800000000000018,1.0,0.8853825926780701,0.795498788356781
0.9800000000000018,1.04,0.8914586305618286,0.8150923252105713
0.9800000000000018,1.08,0.8973326086997986,0.8339037895202637
0.9800000000000018,1.12,0.9029967784881592,0.8519663214683533

1.0200000000000018,0.0,0.7698665261268616,0.0
1.0200000000000018,0.04,0.7701857089996338,0.039195604622364044
1.0200000000000018,0.08,0.7711393237113953,0.07827115058898926
1.0200000000000018,0.12,0.7727163434028625,0.11710873991250992
1.0200000000000018,0.16,0.7748981714248657,0.1555948555469513
1.0200000000000018,0.2,0.777660071849823,0.19362200796604156
1.0200000000000018,0.24,0.7809709906578064,0.23109064996242523
1.0200000000000018,0.28,0.7847948670387268,0.2679104208946228
1.0200000000000018,0.32,0.7890910506248474,0.30400094389915466
1.0200000000000018,0.36,0.7938158512115479,0.33929261565208435
1.0200000000000018,0.4,0.7989230155944824,0.37372681498527527
1.0200000000000018,0.44,0.8043645620346069,0.4072558879852295
1.0200000000000018,0.48,0.8100923299789429,0.4398425817489624
1.0200000000000018,0.52,0.8160580992698669,0.4714599847793579
1.0200000000000018,0.56,0.8222144842147827,0.5020902156829834
1.0200000000000018,0.6,0.8285159468650818,0.5317240357398987
1.0200000000000018,0.64,0.8349189162254333,0.5603598952293396
1.0200000000000018,0.68,0.8413823246955872,0.5880026817321777
1.0200000000000018,0.72,0.8478679060935974,0.6146629452705383
1.0200000000000018,0.76,0.8543404936790466,0.6403564810752869
1.0200000000000018,0.8,0.8607682585716248,0.6651027202606201
1.0200000000000018,0.84,0.86712247133255,0.6889244318008423
1.0200000000000018,0.88,0.873377799987793,0.7118468880653381
1.0200000000000018,0.92,0.8795120120048523,0.7338973879814148
1.0200000000000018,0.96,0.8855059146881104,0.7551044225692749
1.0200000000000018,1.0,0.8913435339927673,0.7754974961280823
1.0200000000000018,1.04,0.8970115184783936,0.7951065897941589
1.0200000000000018,1.08,0.9024989604949951,0.8139618635177612
1.0200000000000018,1.12,0.9077976942062378,0.8320931196212769

1.0600000000000018,0.0,0.7856638431549072,0.0
1.0600000000000018,0.04,0.7859523892402649,0.03771795332431793
1.0600000000000018,0.08,0.7868148684501648,0.07532890141010284
1.0600000000000018,0.12,0.7882415056228638,0.11272760480642319
1.0600000000000018,0.16,0.7902163863182068,0.14981244504451752
1.0600000000000018,0.2,0.7927176356315613,0.18648689985275269
1.0600000000000018,0.24,0.7957183718681335,0.22266095876693726
1.0600000000000018,0.28,0.7991868853569031,0.25825223326683044
1.0600000000000018,0.32,0.8030877113342285,0.29318690299987793
1.0600000000000018,0.36,0.8073824048042297,0.32740023732185364
1.0600000000000018,0.4,0.8120301365852356,0.36083680391311646
1.0600000000000018,0.44,0.8169885277748108,0.39345067739486694
1.0600000000000018,0.48,0.8222144246101379,0.4252050518989563
1.0600000000000018,0.52,0.8276652097702026,0.45607197284698486
1.0600000000000018,0.56,0.8332981467247009,0.4860319495201111
1.0600000000000018,0.6,0.8390725255012512,0.5150728225708008
1.0600000000000018,0.64,0.8449484705924988,0.5431895852088928
1.0600000000000018,0.68,0.8508889079093933,0.5703832507133484
1.0600000000000018,0.72,0.8568589687347412,0.5966603755950928
1.0600000000000018,0.76,0.8628261685371399,0.622032105922699
1.0600000000000018,0.8,0.8687611222267151,0.6465131640434265
1.0600000000000018,0.84,0.8746371269226074,0.6701220870018005
1.0600000000000018,0.88,0.8804304599761963,0.6928795576095581
1.0600000000000018,0.92,0.8861202597618103,0.7148085832595825
1.0600000000000018,0.96,0.8916881084442139,0.7359336018562317
1.0600000000000018,1.0,0.8971186876296997,0.7562801837921143
1.0600000000000018,1.04,0.902398943901062,0.775874674320221
1.0600000000000018,1.08,0.9075185060501099,0.7947437763214111
1.0600000000000018,1.12,0.912468671798706,0.8129141926765442

1.1000000000000019,0.0,0.8004990220069885,0.0
1.1000000000000019,0.04,0.8007599711418152,0.03634762391448021
1.1000000000000019,0.08,0.801540195941925,0.07259944081306458
1.1000000000000019,0.12,0.8028309345245361,0.1086612194776535
1.1000000000000019,0.16,0.8046185970306396,0.14444158971309662
1.1000000000000019,0.2,0.8068839907646179,0.17985348403453827
1.1000000000000019,0.24,0.8096036911010742,0.21481537818908691
1.1000000000000019,0.28,0.8127497434616089,0.24925212562084198
1.1000000000000019,0.32,0.816291332244873,0.2830958068370819
1.1000000000000019,0.36,0.8201943039894104,0.3162860870361328
1.1000000000000019,0.4,0.8244227170944214,0.34877100586891174
1.1000000000000019,0.44,0.8289391994476318,0.3805064260959625
1.1000000000000019,0.48,0.8337054252624512,0.4114561975002289
1.1000000000000019,0.52,0.838683009147644,0.44159236550331116
1.1000000000000019,0.56,0.8438341617584229,0.4708938002586365
1.1000000000000019,0.6,0.8491217494010925,0.49934667348861694
1.1000000000000019,0.64,0.8545101881027222,0.5269432067871094
1.1000000000000019,0.68,0.8599657416343689,0.5536813139915466
1.1000000000000019,0.72,0.8654563426971436,0.5795639753341675
1.1000000000000019,0.76,0.8709524869918823,0.6045985817909241
1.1000000000000019,0.8,0.8764272332191467,0.6287962794303894
1.1000000000000019,0.84,0.8818553686141968,0.6521713733673096
1.1000000000000019,0.88,0.8872150182723999,0.6747409105300903
1.1000000000000019,0.92,0.8924865126609802,0.6965240240097046
1.1000000000000019,0.96,0.8976526856422424,0.7175413370132446
1.1000000000000019,1.0,0.9026985168457031,0.7378150224685669
1.1000000000000019,1.04,0.9076116681098938,0.7573681473731995
1.1000000000000019,1.08,0.9123817682266235,0.7762241363525391
1.1000000000000019,1.12,0.917000412940979,0.7944068908691406



==> act_visu_Norm.csv <==
re,im,norm,phase
-1.1,0.0,1.0,3.1415927410125732
-1.1,0.04,0.9999999403953552,3.1052451133728027
-1.1,0.08,1.0,3.068993091583252
-1.1,0.12,1.0000001192092896,3.032931327819824
-1.1,0.16,0.9999999403953552,2.9971511363983154
-1.1,0.2,1.0,2.9617390632629395
-1.1,0.24,1.0000001192092896,2.9267773628234863
-1.1,0.28,1.0,2.8923404216766357
-1.1,0.32,0.9999999403953552,2.858496904373169
-1.1,0.36,0.9999999403953552,2.8253066539764404
-1.1,0.4,1.0,2.7928216457366943
-1.1,0.44,0.9999999403953552,2.7610862255096436
-1.1,0.48,0.9999999403953552,2.7301363945007324
-1.1,0.52,0.9999999403953552,2.700000286102295
-1.1,0.56,0.9999999403953552,2.670698881149292
-1.1,0.6,1.0,2.6422460079193115
-1.1,0.64,1.0,2.614649534225464
-1.1,0.68,1.0,2.587911367416382
-1.1,0.72,1.0000001192092896,2.562028646469116
-1.1,0.76,0.9999999403953552,2.536993980407715
-1.1,0.8,1.0,2.512796401977539
-1.1,0.84,1.0,2.4894211292266846
-1.1,0.88,0.9999999403953552,2.4668517112731934
-1.1,0.92,0.9999999403953552,2.445068597793579
-1.1,0.96,1.0,2.424051284790039
-1.1,1.0,1.0,2.403777599334717
-1.1,1.04,0.9999999403953552,2.3842246532440186
-1.1,1.08,1.0,2.365368604660034
-1.1,1.12,1.0,2.3471858501434326

-1.06,0.0,1.0,3.1415927410125732
-1.06,0.04,0.9999999403953552,3.103874683380127
-1.06,0.08,0.9999998807907104,3.0662636756896973
-1.06,0.12,1.0000001192092896,3.028865098953247
-1.06,0.16,0.9999999403953552,2.9917802810668945
-1.06,0.2,1.0,2.955105781555176
-1.06,0.24,1.0,2.918931722640991
-1.06,0.28,1.0,2.883340358734131
-1.06,0.32,1.0,2.8484058380126953
-1.06,0.36,0.9999999403953552,2.814192533493042
-1.06,0.4,1.0000001192092896,2.7807557582855225
-1.06,0.44,1.0,2.7481420040130615
-1.06,0.48,1.0,2.7163875102996826
-1.06,0.52,1.0,2.685520648956299
-1.06,0.56,0.9999999403953552,2.6555607318878174
-1.06,0.6,1.0,2.6265199184417725
-1.06,0.64,1.0,2.598402976989746
-1.06,0.68,1.0,2.57120943069458
-1.06,0.72,1.0,2.5449323654174805
-1.06,0.76,1.0,2.5195605754852295
-1.06,0.8,0.9999999403953552,2.495079517364502
-1.06,0.84,0.9999999403953552,2.471470594406128
-1.06,0.88,0.9999999403953552,2.4487130641937256
-1.06,0.92,1.0,2.426784038543701
-1.06,0.96,1.0,2.4056589603424072
-1.06,1.0,1.0,2.38531231880188
-1.06,1.04,1.0,2.365717887878418
-1.06,1.08,1.0,2.346848964691162
-1.06,1.12,1.0,2.3286783695220947

-1.02,0.0,1.0,3.1415927410125732
-1.02,0.04,0.9999999403953552,3.1023969650268555
-1.02,0.08,0.9999999403953552,3.063321590423584
-1.02,0.12,1.0,3.0244839191436768
-1.02,0.16,1.0,2.9859979152679443
-1.02,0.2,0.9999999403953552,2.9479706287384033
-1.02,0.24,1.0,2.9105019569396973
-1.02,0.28,1.0000001192092896,2.8736822605133057
-1.02,0.32,1.0000001192092896,2.8375916481018066
-1.02,0.36,0.9999999403953552,2.802299976348877
-1.02,0.4,1.0000001192092896,2.7678658962249756
-1.02,0.44,1.0,2.7343368530273438
-1.02,0.48,1.0,2.7017500400543213
-1.02,0.52,1.0,2.670132637023926
-1.02,0.56,1.0,2.63950252532959
-1.02,0.6,1.0,2.6098685264587402
-1.02,0.64,0.9999999403953552,2.581232786178589
-1.02,0.68,0.9999999403953552,2.5535900592803955
-1.02,0.72,1.0,2.5269296169281006
-1.02,0.76,1.0,2.5012362003326416
-1.02,0.8,0.9999999403953552,2.476490020751953
-1.02,0.84,1.0,2.4526681900024414
-1.02,0.88,1.0,2.429745674133301
-1.02,0.92,1.0,2.4076952934265137
-1.02,0.96,1.0,2.386488199234009
-1.02,1.0,1.0,2.3660950660705566
-1.02,1.04,1.0,2.3464860916137695
-1.02,1.08,1.0,2.3276307582855225
-1.02,1.12,0.9999999403953552,2.309499502182007

-0.98,0.0,1.0,3.1415927410125732
-0.98,0.04,0.9999999403953552,3.100799083709717
-0.98,0.08,1.0,3.060140609741211
-0.98,0.12,0.9999999403953552,3.0197501182556152
-0.98,0.16,0.9999998807907104,2.979755163192749
-0.98,0.2,1.0,2.9402756690979004
-0.98,0.24,1.0,2.901421546936035
-0.98,0.28,1.0,2.863292932510376
-0.98,0.32,0.9999999403953552,2.825977087020874
-0.98,0.36,1.0,2.789548397064209
-0.98,0.4,1.0,2.7540688514709473
-0.98,0.44,1.0,2.719587564468384
-0.98,0.48,0.9999998807907104,2.6861414909362793
-0.98,0.52,1.0,2.6537561416625977
-0.98,0.56,1.0,2.6224465370178223
-0.98,0.6,1.0,2.5922181606292725
-0.98,0.64,1.0,2.563068389892578
-0.98,0.68,0.9999999403953552,2.534987449645996
-0.98,0.72,1.0,2.5079596042633057
-0.98,0.76,1.0,2.481963872909546
-0.98,0.8,0.9999999403953552,2.4569754600524902
-0.98,0.84,0.9999999403953552,2.432966470718384
-0.98,0.88,1.0,2.4099061489105225
-0.98,0.92,1.0,2.387763023376465
-0.98,0.96,1.0,2.3665034770965576
-0.98,1.0,1.0,2.3460938930511475
-0.98,1.04,1.0,2.326500177383423
-0.98,1.08,0.9999999403953552,2.3076889514923096
-0.98,1.12,1.0,2.289626359939575

-0.94,0.0,1.0,3.1415927410125732
-0.94,0.04,1.0,3.099065065383911
-0.94,0.08,1.0000001192092896,3.0566909313201904
-0.94,0.12,0.9999999403953552,3.014619827270508
-0.94,0.16,0.9999999403953552,2.9729957580566406
-0.94,0.2,1.0,2.931952714920044
-0.94,0.24,1.0,2.8916139602661133
-0.94,0.28,1.0,2.8520889282226562
-0.94,0.32,1.0,2.8134727478027344
-0.94,0.36,1.0,2.7758452892303467
-0.94,0.4,0.9999999403953552,2.739271640777588
-0.94,0.44,1.0,2.703801393508911
-0.94,0.48,1.0,2.66947078704834
-0.94,0.52,1.0,2.6363024711608887
-0.94,0.56,1.0,2.6043078899383545
-0.94,0.6,1.0,2.5734879970550537
-0.94,0.64,0.9999999403953552,2.5438342094421387
-0.94,0.68,1.0,2.515331268310547
-0.94,0.72,1.0,2.4879567623138428
-0.94,0.76,0.9999998807907104,2.461683750152588
-0.94,0.8,0.9999999403953552,2.436481237411499
-0.94,0.84,0.9999999403953552,2.4123151302337646
-0.94,0.88,1.0,2.3891496658325195
-0.94,0.92,1.0,2.3669466972351074
-0.94,0.96,1.0,2.3456685543060303
-0.94,1.0,1.0,2.3252766132354736
-0.94,1.04,1.0,2.305732250213623
-0.94,1.08,1.0,2.2869982719421387
-0.94,1.12,1.0,2.2690372467041016

-0.8999999999999999,0.0,1.0,3.1415927410125732
-0.8999999999999999,0.04,0.9999999403953552,3.097177505493164
-0.8999999999999999,0.08,1.0000001192092896,3.0529367923736572
-0.8999999999999999,0.12,0.9999999403953552,3.0090410709381104
-0.8999999999999999,0.16,0.9999999403953552,2.9656529426574707
-0.8999999999999999,0.2,1.0,2.9229238033294678
-0.8999999999999999,0.24,0.9999999403953552,2.8809902667999268
-0.8999999999999999,0.28,0.9999999403953552,2.8399736881256104
-0.8999999999999999,0.32,1.0,2.7999770641326904
-0.8999999999999999,0.36,0.9999999403953552,2.7610862255096436
-0.8999999999999999,0.4,1.0,2.7233684062957764
-0.8999999999999999,0.44,0.9999999403953552,2.686873435974121
-0.8999999999999999,0.48,1.0,2.6516354084014893
-0.8999999999999999,0.52,1.0,2.617673397064209
-0.8999999999999999,0.56,1.0,2.584993362426758
-0.8999999999999999,0.6,0.9999999403953552,2.5535900592803955
-0.8999999999999999,0.64,1.0,2.5234484672546387
-0.8999999999999999,0.68,1.0,2.4945454597473145
-0.8999999999999999,0.72,1.0,2.4668517112731934
-0.8999999999999999,0.76,1.0,2.4403326511383057
-0.8999999999999999,0.8,0.9999999403953552,2.414950370788574
-0.8999999999999999,0.84,0.9999999403953552,2.3906636238098145
-0.8999999999999999,0.88,0.9999999403953552,2.3674299716949463
-0.8999999999999999,0.92,1.0,2.345205783843994
-0.8999999999999999,0.96,1.0,2.3239476680755615
-0.8999999999999999,1.0,1.0,2.3036115169525146
-0.8999999999999999,1.04,1.0,2.2841544151306152
-0.8999999999999999,1.08,1.0,2.2655346393585205
-0.8999999999999999,1.12,1.0,2.247711181640625

-0.8599999999999999,0.0,1.0,3.1415927410125732
-0.8599999999999999,0.04,1.0,3.0951144695281982
-0.8599999999999999,0.08,1.0000001192092896,3.0488362312316895
-0.8599999999999999,0.12,1.0,3.002952814102173
-0.8599999999999999,0.16,0.9999999403953552,2.9576492309570312
-0.8599999999999999,0.2,1.0,2.9130959510803223
-0.8599999999999999,0.24,0.9999999403953552,2.8694467544555664
-0.8599999999999999,0.28,1.0,2.8268349170684814
-0.8599999999999999,0.32,1.0,2.7853729724884033
-0.8599999999999999,0.36,1.0,2.7451515197753906
-0.8599999999999999,0.4,0.9999998807907104,2.7062394618988037
-0.8599999999999999,0.44,0.9999999403953552,2.6686861515045166
-0.8599999999999999,0.48,1.0,2.632521867752075
-0.8599999999999999,0.52,0.9999999403953552,2.5977602005004883
-0.8599999999999999,0.56,1.0,2.5644004344940186
-0.8599999999999999,0.6,1.0,2.5324292182922363
-0.8599999999999999,0.64,0.9999998807907104,2.5018229484558105
-0.8599999999999999,0.68,1.0,2.4725496768951416
-0.8599999999999999,0.72,0.9999999403953552,2.4445712566375732
-0.8599999999999999,0.76,0.9999999403953552,2.417844772338867
-0.8599999999999999,0.8,0.9999999403953552,2.3923232555389404
-0.8599999999999999,0.84,0.9999999403953552,2.3679585456848145
-0.8599999999999999,0.88,0.9999999403953552,2.344700813293457
-0.8599999999999999,0.92,1.0,2.3224992752075195
-0.8599999999999999,0.96,1.0,2.301304578781128
-0.8599999999999999,1.0,1.0,2.281067371368408
-0.8599999999999999,1.04,1.0,2.261739492416382
-0.8599999999999999,1.08,1.0,2.2432749271392822
-0.8599999999999999,1.12,1.0,2.22562837600708

-0.8199999999999998,0.0,1.0,3.1415927410125732
-0.8199999999999998,0.04,1.0,3.092850685119629
-0.8199999999999998,0.08,1.0,3.044339418411255
-0.8199999999999998,0.12,0.9999999403953552,2.9962825775146484
-0.8199999999999998,0.16,0.9999998807907104,2.9488918781280518
-0.8199999999999998,0.2,1.0,2.9023611545562744
-0.8199999999999998,0.24,0.9999999403953552,2.8568623065948486
-0.8199999999999998,0.28,0.9999999403953552,2.8125429153442383
-0.8199999999999998,0.32,1.0,2.7695248126983643
-0.8199999999999998,0.36,0.9999999403953552,2.727903366088867
-0.8199999999999998,0.4,1.0,2.687748670578003
-0.8199999999999998,0.44,1.0,2.649106979370117
-0.8199999999999998,0.48,1.0,2.6120030879974365
-0.8199999999999998,0.52,0.9999999403953552,2.5764431953430176
-0.8199999999999998,0.56,1.0,2.542417287826538
-0.8199999999999998,0.6,0.9999999403953552,2.509902000427246
-0.8199999999999998,0.64,1.0,2.47886323928833
-0.8199999999999998,0.68,0.9999999403953552,2.4492580890655518
-0.8199999999999998,0.72,0.9999999403953552,2.4210386276245117
-0.8199999999999998,0.76,1.0,2.394150972366333
-0.8199999999999998,0.8,0.9999999403953552,2.368539571762085
-0.8199999999999998,0.84,0.9999999403953552,2.344146966934204
-0.8199999999999998,0.88,1.0,2.3209149837493896
-0.8199999999999998,0.92,1.0,2.2987864017486572
-0.8199999999999998,0.96,0.9999999403953552,2.2777042388916016
-0.8199999999999998,1.0,1.0,2.2576138973236084
-0.8199999999999998,1.04,1.0,2.238461971282959
-0.8199999999999998,1.08,0.9999999403953552,2.2201969623565674
-0.8199999999999998,1.12,0.9999999403953552,2.202770471572876

-0.7799999999999998,0.0,1.0,3.1415927410125732
-0.7799999999999998,0.04,1.0,3.090355396270752
-0.7799999999999998,0.08,1.0000001192092896,3.039386034011841
-0.7799999999999998,0.12,0.9999999403953552,2.988943338394165
-0.7799999999999998,0.16,0.9999999403953552,2.9392709732055664
-0.7799999999999998,0.2,1.0,2.890589952468872
-0.7799999999999998,0.24,0.9999998807907104,2.8430936336517334
-0.7799999999999998,0.28,1.0,2.796945333480835
-0.7799999999999998,0.32,1.0000001192092896,2.7522759437561035
-0.7799999999999998,0.36,1.0,2.7091848850250244
-0.7799999999999998,0.4,1.0,2.667741298675537
-0.7799999999999998,0.44,0.9999999403953552,2.6279866695404053
-0.7799999999999998,0.48,1.0,2.589937686920166
-0.7799999999999998,0.52,1.0,2.5535900592803955
-0.7799999999999998,0.56,1.0,2.5189218521118164
-0.7799999999999998,0.6,0.9999999403953552,2.4858970642089844
-0.7799999999999998,0.64,1.0000001192092896,2.4544684886932373
-0.7799999999999998,0.68,0.9999999403953552,2.4245808124542236
-0.7799999999999998,0.72,1.0,2.3961732387542725
-0.7799999999999998,0.76,1.0,2.369180679321289
-0.7799999999999998,0.8,1.0,2.343536853790283
-0.7799999999999998,0.84,0.9999999403953552,2.319174289703369
-0.7799999999999998,0.88,0.9999998807907104,2.2960262298583984
-0.7799999999999998,0.92,1.0,2.274026870727539
-0.7799999999999998,0.96,0.9999999403953552,2.25311279296875
-0.7799999999999998,1.0,1.0,2.233222723007202
-0.7799999999999998,1.04,0.9999999403953552,2.2142975330352783
-0.7799999999999998,1.08,1.0,2.1962814331054688
-0.7799999999999998,1.12,1.0,2.179121255874634

-0.7399999999999998,0.0,1.0,3.1415927410125732
-0.7399999999999998,0.04,0.9999999403953552,3.0875911712646484
-0.7399999999999998,0.08,1.0,3.033902883529663
-0.7399999999999998,0.12,0.9999999403953552,2.980829954147339
-0.7399999999999998,0.16,0.9999998211860657,2.928654193878174
-0.7399999999999998,0.2,1.0,2.877629041671753
-0.7399999999999998,0.24,0.9999998807907104,2.827971935272217
-0.7399999999999998,0.28,0.9999998807907104,2.7798633575439453
-0.7399999999999998,0.32,1.0,2.73344349861145
-0.7399999999999998,0.36,0.9999998807907104,2.688814163208008
-0.7399999999999998,0.4,1.0,2.646040916442871
-0.7399999999999998,0.44,0.9999998807907104,2.6051571369171143
-0.7399999999999998,0.48,1.0,2.5661680698394775
-0.7399999999999998,0.52,1.0,2.529055118560791
-0.7399999999999998,0.56,1.0,2.493781328201294
-0.7399999999999998,0.6,0.9999999403953552,2.460294485092163
-0.7399999999999998,0.64,1.0,2.4285318851470947
-0.7399999999999998,0.68,0.9999999403953552,2.398422956466675
-0.7399999999999998,0.72,1.0,2.3698923587799072
-0.7399999999999998,0.76,0.9999999403953552,2.3428618907928467
-0.7399999999999998,0.8,0.9999999403953552,2.3172531127929688
-0.7399999999999998,0.84,0.9999999403953552,2.292987585067749
-0.7399999999999998,0.88,1.0,2.269988775253296
-0.7399999999999998,0.92,1.0,2.248182773590088
-0.7399999999999998,0.96,0.9999999403953552,2.2274980545043945
-0.7399999999999998,1.0,1.0,2.207866668701172
-0.7399999999999998,1.04,1.0,2.1892242431640625
-0.7399999999999998,1.08,1.0,2.1715099811553955
-0.7399999999999998,1.12,0.9999999403953552,2.1546666622161865

-0.6999999999999997,0.0,1.0,3.1415927410125732
-0.6999999999999997,0.04,0.9999999403953552,3.0845117568969727
-0.6999999999999997,0.08,1.0,3.0278005599975586
-0.6999999999999997,0.12,1.0,2.9718143939971924
-0.6999999999999997,0.16,0.9999999403953552,2.916881561279297
-0.6999999999999997,0.2,0.9999999403953552,2.863292932510376
-0.6999999999999997,0.24,0.9999999403953552,2.8112952709198
-0.6999999999999997,0.28,0.9999998807907104,2.7610862255096436
-0.6999999999999997,0.32,0.9999999403953552,2.7128145694732666
-0.6999999999999997,0.36,1.0,2.666581869125366
-0.6999999999999997,0.4,0.9999999403953552,2.6224465370178223
-0.6999999999999997,0.44,1.0,2.5804293155670166
-0.6999999999999997,0.48,1.0,2.5405189990997314
-0.6999999999999997,0.52,0.9999999403953552,2.502678632736206
-0.6999999999999997,0.56,1.0,2.4668517112731934
-0.6999999999999997,0.6,1.0,2.432966470718384
-0.6999999999999997,0.64,1.0,2.4009406566619873
-0.6999999999999997,0.68,0.9999999403953552,2.3706862926483154
-0.6999999999999997,0.72,1.0,2.3421108722686768
-0.6999999999999997,0.76,0.9999999403953552,2.315121650695801
-0.6999999999999997,0.8,0.9999999403953552,2.289626359939575
-0.6999999999999997,0.84,1.0,2.2655346393585205
-0.6999999999999997,0.88,1.0,2.2427594661712646
-0.6999999999999997,0.92,0.9999999403953552,2.221217632293701
-0.6999999999999997,0.96,1.0,2.2008302211761475
-0.6999999999999997,1.0,1.0,2.1815223693847656
-0.6999999999999997,1.04,1.0,2.1632237434387207
-0.6999999999999997,1.08,1.0,2.1458685398101807
-0.6999999999999997,1.12,1.0,2.1293954849243164

-0.6599999999999997,0.0,1.0,3.1415927410125732
-0.6599999999999997,0.04,0.9999999403953552,3.0810606479644775
-0.6599999999999997,0.08,0.9999999403953552,3.0209689140319824
-0.6599999999999997,0.12,1.0,2.9617390632629395
-0.6599999999999997,0.16,1.0,2.903756618499756
-0.6599999999999997,0.2,0.9999999403953552,2.847357988357544
-0.6599999999999997,0.24,1.0,2.7928216457366943
-0.6599999999999997,0.28,0.9999999403953552,2.740363836288452
-0.6599999999999997,0.32,1.0,2.6901395320892334
-0.6599999999999997,0.36,1.0,2.6422460079193115
-0.6599999999999997,0.4,1.0,2.596728801727295
-0.6599999999999997,0.44,0.9999999403953552,2.5535900592803955
-0.6599999999999997,0.48,1.0,2.512796401977539
-0.6599999999999997,0.52,1.0,2.4742865562438965
-0.6599999999999997,0.56,1.0,2.437978982925415
-0.6599999999999997,0.6,1.0,2.403777599334717
-0.6599999999999997,0.64,1.0,2.3715779781341553
-0.6599999999999997,0.68,1.0,2.3412702083587646
-0.6599999999999997,0.72,1.0,2.312743663787842
-0.6599999999999997,0.76,0.9999999403953552,2.2858879566192627
-0.6599999999999997,0.8,0.9999999403953552,2.26059627532959
-0.6599999999999997,0.84,1.0,2.2367656230926514
-0.6599999999999997,0.88,1.0,2.2142975330352783
-0.6599999999999997,0.92,1.0,2.1930992603302
-0.6599999999999997,0.96,0.9999999403953552,2.173083782196045
-0.6599999999999997,1.0,1.0,2.1541693210601807
-0.6599999999999997,1.04,1.0,2.1362802982330322
-0.6599999999999997,1.08,1.0,2.1193456649780273
-0.6599999999999997,1.12,0.9999999403953552,2.1033003330230713

-0.6199999999999997,0.0,1.0,3.1415927410125732
-0.6199999999999997,0.04,0.9999999403953552,3.0771658420562744
-0.6199999999999997,0.08,0.9999999403953552,3.0132694244384766
-0.6199999999999997,0.12,1.0,2.9504082202911377
-0.6199999999999997,0.16,0.9999999403953552,2.889038324356079
-0.6199999999999997,0.2,1.0,2.8295505046844482
-0.6199999999999997,0.24,1.0,2.772258996963501
-0.6199999999999997,0.28,1.0,2.717398166656494
-0.6199999999999997,0.32,0.9999999403953552,2.6651251316070557
-0.6199999999999997,0.36,0.9999999403953552,2.6155261993408203
-0.6199999999999997,0.4,0.9999999403953552,2.568626642227173
-0.6199999999999997,0.44,1.0,2.5244011878967285
-0.6199999999999997,0.48,0.9999999403953552,2.4827866554260254
-0.6199999999999997,0.52,1.0,2.4436898231506348
-0.6199999999999997,0.56,0.9999999403953552,2.4069981575012207
-0.6199999999999997,0.6,1.0,2.372586488723755
-0.6199999999999997,0.64,1.0,2.340322732925415
-0.6199999999999997,0.68,1.0,2.3100733757019043
-0.6199999999999997,0.72,1.0,2.281705856323242
-0.6199999999999997,0.76,0.9999999403953552,2.2550911903381348
-0.6199999999999997,0.8,1.0,2.2301063537597656
-0.6199999999999997,0.84,0.9999999403953552,2.206634759902954
-0.6199999999999997,0.88,1.0,2.1845664978027344
-0.6199999999999997,0.92,1.0000001192092896,2.1637988090515137
-0.6199999999999997,0.96,1.0,2.1442368030548096
-0.6199999999999997,1.0,1.0,2.1257920265197754
-0.6199999999999997,1.04,1.0,2.1083829402923584
-0.6199999999999997,1.08,1.0,2.0919344425201416
-0.6199999999999997,1.12,1.0,2.0763773918151855

-0.5799999999999996,0.0,1.0,3.1415927410125732
-0.5799999999999996,0.04,0.9999999403953552,3.0727362632751465
-0.5799999999999996,0.08,0.9999999403953552,3.004526376724243
-0.5799999999999996,0.12,1.0,2.937574625015259
-0.5799999999999996,0.16,1.0,2.872425079345703
-0.5799999999999996,0.2,1.0,2.80953311920166
-0.5799999999999996,0.24,1.0,2.7492525577545166
-0.5799999999999996,0.28,1.0,2.691833019256592
-0.5799999999999996,0.32,1.0,2.6374266147613525
-0.5799999999999996,0.36,1.0,2.5860989093780518
-0.5799999999999996,0.4,1.0,2.5378432273864746
-0.5799999999999996,0.44,1.0,2.4925971031188965
-0.5799999999999996,0.48,1.0000001192092896,2.4502556324005127
-0.5799999999999996,0.52,1.0,2.4106860160827637
-0.5799999999999996,0.56,1.0,2.3737363815307617
-0.5799999999999996,0.6,0.9999999403953552,2.339246988296509
-0.5799999999999996,0.64,1.0,2.307053804397583
-0.5799999999999996,0.68,0.9999999403953552,2.2769954204559326
-0.5799999999999996,0.72,1.0,2.248915672302246
-0.5799999999999996,0.76,1.0,2.222665309906006
-0.5799999999999996,0.8,1.0,2.1981046199798584
-0.5799999999999996,0.84,0.9999999403953552,2.1751017570495605
-0.5799999999999996,0.88,1.0,2.153535842895508
-0.5799999999999996,0.92,0.9999999403953552,2.1332943439483643
-0.5799999999999996,0.96,1.0,2.114274024963379
-0.5799999999999996,1.0,1.0,2.0963799953460693
-0.5799999999999996,1.04,1.0,2.07952618598938
-0.5799999999999996,1.08,1.0,2.0636327266693115
-0.5799999999999996,1.12,1.0,2.0486273765563965

-0.5399999999999996,0.0,1.0,3.1415927410125732
-0.5399999999999996,0.04,1.0,3.0676536560058594
-0.5399999999999996,0.08,0.9999999403953552,2.994514226913452
-0.5399999999999996,0.12,1.0,2.9229238033294678
-0.5399999999999996,0.16,1.0,2.853537082672119
-0.5399999999999996,0.2,1.0,2.7868869304656982
-0.5399999999999996,0.24,1.0,2.7233684062957764
-0.5399999999999996,0.28,1.0,2.6632401943206787
-0.5399999999999996,0.32,1.0,2.606637477874756
-0.5399999999999996,0.36,1.0,2.5535900592803955
-0.5399999999999996,0.4,1.0,2.5040438175201416
-0.5399999999999996,0.44,1.0,2.457883358001709
-0.5399999999999996,0.48,1.0,2.414950370788574
-0.5399999999999996,0.52,1.0,2.3750600814819336
-0.5399999999999996,0.56,1.0,2.338014602661133
-0.5399999999999996,0.6,1.0,2.3036115169525146
-0.5399999999999996,0.64,1.0,2.271650791168213
-0.5399999999999996,0.68,1.0,2.2419402599334717
-0.5399999999999996,0.72,0.9999999403953552,2.2142975330352783
-0.5399999999999996,0.76,0.9999999403953552,2.188552141189575
-0.5399999999999996,0.8,0.9999999403953552,2.164546012878418
-0.5399999999999996,0.84,1.0,2.1421337127685547
-0.5399999999999996,0.88,0.9999999403953552,2.1211822032928467
-0.5399999999999996,0.92,1.0,2.101569890975952
-0.5399999999999996,0.96,0.9999999403953552,2.0831856727600098
-0.5399999999999996,1.0,1.0,2.065929651260376
-0.5399999999999996,1.04,1.0,2.0497100353240967
-0.5399999999999996,1.08,0.9999999403953552,2.0344438552856445
-0.5399999999999996,1.12,0.9999998807907104,2.0200564861297607

-0.49999999999999956,0.0,1.0,3.1415927410125732
-0.49999999999999956,0.04,1.0,3.061762571334839
-0.49999999999999956,0.08,0.9999999403953552,2.9829373359680176
-0.49999999999999956,0.12,1.0,2.9060475826263428
-0.49999999999999956,0.16,1.0,2.8318896293640137
-0.49999999999999956,0.2,1.0,2.7610862255096436
-0.49999999999999956,0.24,0.9999999403953552,2.694072723388672
-0.49999999999999956,0.28,1.0,2.6311042308807373
-0.49999999999999956,0.32,0.9999999403953552,2.572279453277588
-0.49999999999999956,0.36,1.0000001192092896,2.5175695419311523
-0.49999999999999956,0.4,0.9999999403953552,2.4668517112731934
-0.49999999999999956,0.44,0.9999999403953552,2.4199378490448
-0.49999999999999956,0.48,1.0,2.3765997886657715
-0.49999999999999956,0.52,1.0,2.3365890979766846
-0.49999999999999956,0.56,1.0,2.2996511459350586
-0.49999999999999956,0.6,1.0,2.2655346393585205
-0.49999999999999956,0.64,1.0000001192092896,2.233999252319336
-0.49999999999999956,0.68,1.0,2.2048189640045166
-0.49999999999999956,0.72,0.9999999403953552,2.177783966064453
-0.49999999999999956,0.76,1.0,2.1527013778686523
-0.49999999999999956,0.8,1.0,2.1293957233428955
-0.49999999999999956,0.84,1.0,2.1077070236206055
-0.49999999999999956,0.88,1.0000001192092896,2.087491512298584
-0.49999999999999956,0.92,0.9999999403953552,2.0686187744140625
-0.49999999999999956,0.96,1.0,2.050971269607544
-0.49999999999999956,1.0,0.9999999403953552,2.0344438552856445
-0.49999999999999956,1.04,0.9999999403953552,2.0189414024353027
-0.49999999999999956,1.08,1.0,2.004377841949463
-0.49999999999999956,1.12,1.0,1.9906762838363647

-0.4599999999999995,0.0,1.0,3.1415927410125732
-0.4599999999999995,0.04,1.0,3.054854393005371
-0.4599999999999995,0.08,1.0,2.9694018363952637
-0.4599999999999995,0.12,0.9999998807907104,2.8864102363586426
-0.4599999999999995,0.16,1.0,2.8068556785583496
-0.4599999999999995,0.2,0.9999999403953552,2.7314653396606445
-0.4599999999999995,0.24,1.0000001192092896,2.660705327987671
-0.4599999999999995,0.28,1.0,2.594803810119629
-0.4599999999999995,0.32,1.0,2.5337905883789062
-0.4599999999999995,0.36,1.0,2.477546453475952
-0.4599999999999995,0.4,1.0,2.425848960876465
-0.4599999999999995,0.44,0.9999998807907104,2.378412961959839
-0.4599999999999995,0.48,1.0,2.33492112159729
-0.4599999999999995,0.52,1.0,2.295046329498291
-0.4599999999999995,0.56,1.0,2.258467674255371
-0.4599999999999995,0.6,0.9999999403953552,2.224879026412964
-0.4599999999999995,0.64,1.0,2.193995714187622
-0.4599999999999995,0.68,1.0,2.165555477142334
-0.4599999999999995,0.72,0.9999998807907104,2.1393208503723145
-0.4599999999999995,0.76,1.0,2.115076780319214
-0.4599999999999995,0.8,1.0,2.092630624771118
-0.4599999999999995,0.84,1.0000001192092896,2.071809768676758
-0.4599999999999995,0.88,1.0,2.052459955215454
-0.4599999999999995,0.92,0.9999999403953552,2.0344438552856445
-0.4599999999999995,0.96,1.0,2.017638683319092
-0.4599999999999995,1.0,1.0,2.0019350051879883
-0.4599999999999995,1.04,0.9999999403953552,1.9872349500656128
-0.4599999999999995,1.08,1.0,1.973451018333435
-0.4599999999999995,1.12,0.9999999403953552,1.9605048894882202

-0.4199999999999995,0.0,1.0,3.1415927410125732
-0.4199999999999995,0.04,1.0,3.0466408729553223
-0.4199999999999995,0.08,0.9999998807907104,2.953371047973633
-0.4199999999999995,0.12,0.9999998807907104,2.863292932510376
-0.4199999999999995,0.16,1.0,2.777613639831543
-0.4199999999999995,0.2,0.9999998807907104,2.6971733570098877
-0.4199999999999995,0.24,1.0,2.6224465370178223
-0.4199999999999995,0.28,0.9999999403953552,2.5535900592803955
-0.4199999999999995,0.32,1.0,2.490515947341919
-0.4199999999999995,0.36,1.0,2.432966470718384
-0.4199999999999995,0.4,1.0,2.380579948425293
-0.4199999999999995,0.44,0.9999999403953552,2.3329427242279053
-0.4199999999999995,0.48,1.0,2.289626359939575
-0.4199999999999995,0.52,1.0,2.2502100467681885
-0.4199999999999995,0.56,1.0,2.214297294616699
-0.4199999999999995,0.6,0.9999999403953552,2.1815223693847656
-0.4199999999999995,0.64,1.0,2.151552677154541
-0.4199999999999995,0.68,1.0,2.1240906715393066
-0.4199999999999995,0.72,1.0,2.0988707542419434
-0.4199999999999995,0.76,0.9999999403953552,2.075657606124878
-0.4199999999999995,0.8,0.9999999403953552,2.054243326187134
-0.4199999999999995,0.84,0.9999999403953552,2.0344438552856445
-0.4199999999999995,0.88,1.0,2.0160973072052
-0.4199999999999995,0.92,1.0,1.9990605115890503
-0.4199999999999995,0.96,0.9999999403953552,1.9832067489624023
-0.4199999999999995,1.0,1.0,1.9684243202209473
-0.4199999999999995,1.04,0.9999998807907104,1.9546140432357788
-0.4199999999999995,1.08,0.9999999403953552,1.9416875839233398
-0.4199999999999995,1.12,1.0,1.9295669794082642

-0.37999999999999945,0.0,1.0,3.1415927410125732
-0.37999999999999945,0.04,1.0,3.0367157459259033
-0.37999999999999945,0.08,0.9999998807907104,2.934096336364746
-0.37999999999999945,0.12,0.9999999403953552,2.8357138633728027
-0.37999999999999945,0.16,1.0,2.743070125579834
-0.37999999999999945,0.2,0.9999999403953552,2.6571147441864014
-0.37999999999999945,0.24,1.0,2.5782763957977295
-0.37999999999999945,0.28,1.0,2.506565809249878
-0.37999999999999945,0.32,1.0,2.441699743270874
-0.37999999999999945,0.36,1.0,2.3832149505615234
-0.37999999999999945,0.4,1.0,2.330559015274048
-0.37999999999999945,0.44,1.0,2.283153772354126
-0.37999999999999945,0.48,0.9999999403953552,2.2404353618621826
-0.37999999999999945,0.52,0.9999999403953552,2.201875686645508
-0.37999999999999945,0.56,0.9999999403953552,2.1669955253601074
-0.37999999999999945,0.6,1.0,2.1353657245635986
-0.37999999999999945,0.64,1.0,2.106607437133789
-0.37999999999999945,0.68,1.0,2.0803885459899902
-0.37999999999999945,0.72,0.9999999403953552,2.0564184188842773
-0.37999999999999945,0.76,0.9999999403953552,2.0344438552856445
-0.37999999999999945,0.8,0.9999999403953552,2.014244556427002
-0.37999999999999945,0.84,0.9999999403953552,1.9956284761428833
-0.37999999999999945,0.88,1.0000001192092896,1.978427767753601
-0.37999999999999945,0.92,1.0,1.962496280670166
-0.37999999999999945,0.96,1.0,1.947705626487732
-0.37999999999999945,1.0,1.0,1.9339433908462524
-0.37999999999999945,1.04,1.0,1.9211105108261108
-0.37999999999999945,1.08,1.0,1.909119963645935
-0.37999999999999945,1.12,0.9999999403953552,1.8978943824768066

-0.3399999999999994,0.0,1.0,3.1415927410125732
-0.3399999999999994,0.04,0.9999999403953552,3.0244839191436768
-0.3399999999999994,0.08,1.0,2.9105019569396973
-0.3399999999999994,0.12,0.9999999403953552,2.802299976348877
-0.3399999999999994,0.16,1.0,2.7017500400543213
-0.3399999999999994,0.2,1.0,2.6098685264587402
-0.3399999999999994,0.24,1.0,2.5269296169281006
-0.3399999999999994,0.28,1.0,2.4526681900024414
-0.3399999999999994,0.32,1.0,2.386488199234009
-0.3399999999999994,0.36,1.0,2.3276307582855225
-0.3399999999999994,0.4,0.9999999403953552,2.2752904891967773
-0.3399999999999994,0.44,1.0,2.228684902191162
-0.3399999999999994,0.48,0.9999999403953552,2.1870932579040527
-0.3399999999999994,0.52,0.9999999403953552,2.1498706340789795
-0.3399999999999994,0.56,0.9999999403953552,2.1164512634277344
-0.3399999999999994,0.6,1.0,2.0863454341888428
-0.3399999999999994,0.64,1.0,2.0591301918029785
-0.3399999999999994,0.68,0.9999999403953552,2.0344438552856445
-0.3399999999999994,0.72,1.0,2.0119757652282715
-0.3399999999999994,0.76,0.9999998807907104,1.9914597272872925
-0.3399999999999994,0.8,1.0,1.9726669788360596
-0.3399999999999994,0.84,1.0,1.955401062965393
-0.3399999999999994,0.88,1.0,1.9394922256469727
-0.3399999999999994,0.92,0.9999999403953552,1.9247937202453613
-0.3399999999999994,0.96,1.0,1.9111782312393188
-0.3399999999999994,1.0,1.0000001192092896,1.8985347747802734
-0.3399999999999994,1.04,1.0000001192092896,1.8867666721343994
-0.3399999999999994,1.08,1.0,1.875788688659668
-0.3399999999999994,1.12,1.0,1.8655264377593994

-0.2999999999999994,0.0,1.0,3.1415927410125732
-0.2999999999999994,0.04,1.0,3.0090410709381104
-0.2999999999999994,0.08,1.0,2.8809902667999268
-0.2999999999999994,0.12,0.9999999403953552,2.7610862255096436
-0.2999999999999994,0.16,1.0,2.6516354084014893
-0.2999999999999994,0.2,0.9999999403953552,2.5535900592803955
-0.2999999999999994,0.24,1.0,2.4668517112731934
-0.2999999999999994,0.28,0.9999999403953552,2.3906636238098145
-0.2999999999999994,0.32,1.0,2.3239476680755615
-0.2999999999999994,0.36,1.0,2.2655346393585205
-0.2999999999999994,0.4,1.0,2.2142975330352783
-0.2999999999999994,0.44,1.0,2.169215202331543
-0.2999999999999994,0.48,1.0,2.1293957233428955
-0.2999999999999994,0.52,1.0,2.0940747261047363
-0.2999999999999994,0.56,1.0,2.062605619430542
-0.2999999999999994,0.6,0.9999999403953552,2.0344438552856445
-0.2999999999999994,0.64,0.9999999403953552,2.0091328620910645
-0.2999999999999994,0.68,1.0,1.9862884283065796
-0.2999999999999994,0.72,1.0,1.9655874967575073
-0.2999999999999994,0.76,1.0,1.9467573165893555
-0.2999999999999994,0.8,1.0,1.9295669794082642
-0.2999999999999994,0.84,0.9999999403953552,1.9138202667236328
-0.2999999999999994,0.88,1.0,1.8993494510650635
-0.2999999999999994,0.92,1.0,1.886011004447937
-0.2999999999999994,0.96,0.9999999403953552,1.8736811876296997
-0.2999999999999994,1.0,0.9999999403953552,1.8622530698776245
-0.2999999999999994,1.04,1.0,1.8516340255737305
-0.2999999999999994,1.08,1.0,1.8417432308197021
-0.2999999999999994,1.12,0.9999999403953552,1.8325098752975464

-0.25999999999999934,0.0,1.0,3.1415927410125732
-0.25999999999999934,0.04,0.9999999403953552,2.988943338394165
-0.25999999999999934,0.08,1.0,2.8430936336517334
-0.25999999999999934,0.12,0.9999999403953552,2.7091848850250244
-0.25999999999999934,0.16,0.9999998807907104,2.589937686920166
-0.25999999999999934,0.2,0.9999999403953552,2.4858970642089844
-0.25999999999999934,0.24,1.0,2.3961732387542725
-0.25999999999999934,0.28,1.0,2.319174289703369
-0.25999999999999934,0.32,1.0,2.25311279296875
-0.25999999999999934,0.36,0.9999999403953552,2.1962814331054688
-0.25999999999999934,0.4,1.0,2.1471714973449707
-0.25999999999999934,0.44,1.0,2.1045045852661133
-0.25999999999999934,0.48,0.9999999403953552,2.0672190189361572
-0.25999999999999934,0.52,1.0,2.0344438552856445
-0.25999999999999934,0.56,1.0,2.0054664611816406
-0.25999999999999934,0.6,1.0,1.9797041416168213
-0.25999999999999934,0.64,1.0000001192092896,1.9566789865493774
-0.25999999999999934,0.68,1.0,1.935997724533081
-0.25999999999999934,0.72,1.0,1.9173351526260376
-0.25999999999999934,0.76,0.9999999403953552,1.9004207849502563
-0.25999999999999934,0.8,1.0,1.8850282430648804
-0.25999999999999934,0.84,1.0,1.8709675073623657
-0.25999999999999934,0.88,0.9999999403953552,1.8580777645111084
-0.25999999999999934,0.92,1.0,1.8462224006652832
-0.25999999999999934,0.96,0.9999999403953552,1.83528470993042
-0.25999999999999934,1.0,0.9999999403953552,1.8251643180847168
-0.25999999999999934,1.04,1.0,1.815774917602539
-0.25999999999999934,1.08,1.0,1.8070415258407593
-0.25999999999999934,1.12,1.0,1.7988989353179932

-0.2199999999999993,0.0,1.0,3.1415927410125732
-0.2199999999999993,0.04,0.9999999403953552,2.9617390632629395
-0.2199999999999993,0.08,1.0,2.7928216457366943
-0.2199999999999993,0.12,1.0,2.6422460079193115
-0.2199999999999993,0.16,1.0,2.512796401977539
-0.2199999999999993,0.2,0.9999999403953552,2.403777599334717
-0.2199999999999993,0.24,1.0,2.312743663787842
-0.2199999999999993,0.28,1.0,2.2367656230926514
-0.2199999999999993,0.32,1.0,2.173083782196045
-0.2199999999999993,0.36,1.0,2.1193456649780273
-0.2199999999999993,0.4,1.0,2.0736396312713623
-0.2199999999999993,0.44,1.0,2.0344438552856445
-0.2199999999999993,0.48,1.0,2.000558614730835
-0.2199999999999993,0.52,0.9999998807907104,1.9710370302200317
-0.2199999999999993,0.56,0.9999999403953552,1.9451299905776978
-0.2199999999999993,0.6,1.0,1.9222410917282104
-0.2199999999999993,0.64,1.0,1.9018924236297607
-0.2199999999999993,0.68,1.0,1.883697509765625
-0.2199999999999993,0.72,1.0,1.8673421144485474
-0.2199999999999993,0.76,0.9999999403953552,1.8525681495666504
-0.2199999999999993,0.8,1.0,1.8391624689102173
-0.2199999999999993,0.84,1.0,1.8269476890563965
-0.2199999999999993,0.88,1.0,1.815774917602539
-0.2199999999999993,0.92,0.9999999403953552,1.8055189847946167
-0.2199999999999993,0.96,1.0,1.796073079109192
-0.2199999999999993,1.0,1.0,1.787346601486206
-0.2199999999999993,1.04,1.0000001192092896,1.779261589050293
-0.2199999999999993,1.08,0.9999998807907104,1.771750569343567
-0.2199999999999993,1.12,0.9999999403953552,1.7647554874420166

-0.17999999999999927,0.0,1.0,3.1415927410125732
-0.17999999999999927,0.04,1.0,2.9229238033294678
-0.17999999999999927,0.08,1.0,2.7233684062957764
-0.17999999999999927,0.12,1.0,2.5535900592803955
-0.17999999999999927,0.16,1.0,2.414950370788574
-0.17999999999999927,0.2,1.0,2.3036115169525146
-0.17999999999999927,0.24,0.9999999403953552,2.2142975330352783
-0.17999999999999927,0.28,1.0,2.1421337127685547
-0.17999999999999927,0.32,1.0000001192092896,2.0831856727600098
-0.17999999999999927,0.36,1.0,2.0344438552856445
-0.17999999999999927,0.4,1.0,1.9936503171920776
-0.17999999999999927,0.44,1.0,1.9591150283813477
-0.17999999999999927,0.48,0.9999999403953552,1.9295669794082642
-0.17999999999999927,0.52,1.0,1.9040406942367554
-0.17999999999999927,0.56,1.0,1.8817945718765259
-0.17999999999999927,0.6,0.9999999403953552,1.8622530698776245
-0.17999999999999927,0.64,1.0,1.844963788986206
-0.17999999999999927,0.68,1.0,1.8295671939849854
-0.17999999999999927,0.72,0.9999999403953552,1.8157750368118286
-0.17999999999999927,0.76,1.0,1.8033533096313477
-0.17999999999999927,0.8,1.0000001192092896,1.792110800743103
-0.17999999999999927,0.84,1.0000001192092896,1.7818896770477295
-0.17999999999999927,0.88,1.0,1.7725586891174316
-0.17999999999999927,0.92,0.9999999403953552,1.764007806777954
-0.17999999999999927,0.96,0.9999999403953552,1.7561442852020264
-0.17999999999999927,1.0,1.0,1.7488892078399658
-0.17999999999999927,1.04,1.0,1.7421754598617554
-0.17999999999999927,1.08,0.9999999403953552,1.7359449863433838
-0.17999999999999927,1.12,1.0,1.7301479578018188

-0.13999999999999924,0.0,1.0,3.1415927410125732
-0.13999999999999924,0.04,0.9999999403953552,2.863292932510376
-0.13999999999999924,0.08,0.9999999403953552,2.6224465370178223
-0.13999999999999924,0.12,1.0,2.432966470718384
-0.13999999999999924,0.16,1.0,2.289626359939575
-0.13999999999999924,0.2,1.0,2.1815223693847656
-0.13999999999999924,0.24,0.9999998807907104,2.0988707542419434
-0.13999999999999924,0.28,0.9999999403953552,2.0344438552856445
-0.13999999999999924,0.32,1.0,1.9832067489624023
-0.13999999999999924,0.36,1.0,1.9416877031326294
-0.13999999999999924,0.4,1.0,1.9074711799621582
-0.13999999999999924,0.44,1.0,1.8788490295410156
-0.13999999999999924,0.48,1.0,1.8545904159545898
-0.13999999999999924,0.52,1.0,1.8337911367416382
-0.13999999999999924,0.56,0.9999999403953552,1.8157750368118286
-0.13999999999999924,0.6,0.9999999403953552,1.8000282049179077
-0.13999999999999924,0.64,1.0000001192092896,1.78615403175354
-0.13999999999999924,0.68,0.9999999403953552,1.7738415002822876
-0.13999999999999924,0.72,1.0,1.7628443241119385
-0.13999999999999924,0.76,0.9999999403953552,1.7529646158218384
-0.13999999999999924,0.8,1.0,1.7440420389175415
-0.13999999999999924,0.84,0.9999999403953552,1.7359449863433838
-0.13999999999999924,0.88,1.0,1.7285650968551636
-0.13999999999999924,0.92,1.0,1.7218116521835327
-0.13999999999999924,0.96,0.9999999403953552,1.715608835220337
-0.13999999999999924,1.0,0.9999999403953552,1.7098922729492188
-0.13999999999999924,1.04,1.0,1.704607367515564
-0.13999999999999924,1.08,1.0,1.69970703125
-0.13999999999999924,1.12,0.9999999403953552,1.6951513290405273

-0.0999999999999992,0.0,1.0,3.1415927410125732
-0.0999999999999992,0.04,0.9999999403953552,2.7610862255096436
-0.0999999999999992,0.08,1.0,2.4668517112731934
-0.0999999999999992,0.12,1.0,2.2655346393585205
-0.0999999999999992,0.16,1.0,2.1293957233428955
-0.0999999999999992,0.2,1.0,2.0344438552856445
-0.0999999999999992,0.24,0.9999999403953552,1.9655874967575073
-0.0999999999999992,0.28,0.9999999403953552,1.9138202667236328
-0.0999999999999992,0.32,1.0,1.8736811876296997
-0.0999999999999992,0.36,1.0,1.8417432308197021
-0.0999999999999992,0.4,1.0,1.8157750368118286
-0.0999999999999992,0.44,1.0,1.7942728996276855
-0.0999999999999992,0.48,1.0,1.7761917114257812
-0.0999999999999992,0.52,1.0,1.76078462600708
-0.0999999999999992,0.56,1.0,1.7475051879882812
-0.0999999999999992,0.6,0.9999999403953552,1.7359449863433838
-0.0999999999999992,0.64,1.0,1.7257931232452393
-0.0999999999999992,0.68,0.9999999403953552,1.716808557510376
-0.0999999999999992,0.72,1.0,1.708802342414856
-0.0999999999999992,0.76,1.0,1.7016236782073975
-0.0999999999999992,0.8,0.9999999403953552,1.6951513290405273
-0.0999999999999992,0.84,0.9999999403953552,1.689286231994629
-0.0999999999999992,0.88,1.0,1.6839473247528076
-0.0999999999999992,0.92,0.9999999403953552,1.6790668964385986
-0.0999999999999992,0.96,0.9999999403953552,1.674588680267334
-0.0999999999999992,1.0,0.9999998807907104,1.6704649925231934
-0.0999999999999992,1.04,1.0,1.666655421257019
-0.0999999999999992,1.08,1.0,1.6631256341934204
-0.0999999999999992,1.12,1.0,1.6598459482192993

-0.059999999999999165,0.0,1.0,3.1415927410125732
-0.059999999999999165,0.04,0.9999999403953552,2.5535900592803955
-0.059999999999999165,0.08,1.0,2.214297294616699
-0.059999999999999165,0.12,0.9999999403953552,2.0344438552856445
-0.059999999999999165,0.16,1.0,1.9295669794082642
-0.059999999999999165,0.2,1.0,1.8622530698776245
-0.059999999999999165,0.24,0.9999999403953552,1.8157750368118286
-0.059999999999999165,0.28,0.9999999403953552,1.7818896770477295
-0.059999999999999165,0.32,0.9999999403953552,1.7561442852020264
-0.059999999999999165,0.36,0.9999999403953552,1.7359449863433838
-0.059999999999999165,0.4,1.0,1.7196862697601318
-0.059999999999999165,0.44,0.9999999403953552,1.7063239812850952
-0.059999999999999165,0.48,0.9999999403953552,1.6951513290405273
-0.059999999999999165,0.52,1.0,1.6856728792190552
-0.059999999999999165,0.56,1.0,1.6775319576263428
-0.059999999999999165,0.6,1.0,1.6704649925231934
-0.059999999999999165,0.64,1.0,1.6642731428146362
-0.059999999999999165,0.68,1.0,1.6588037014007568
-0.059999999999999165,0.72,1.0000001192092896,1.653937578201294
-0.059999999999999165,0.76,1.0,1.6495802402496338
-0.059999999999999165,0.8,1.0,1.6456562280654907
-0.059999999999999165,0.84,0.9999999403953552,1.6421037912368774
-0.059999999999999165,0.88,1.0,1.638872742652893
-0.059999999999999165,0.92,1.0,1.6359214782714844
-0.059999999999999165,0.96,1.0,1.6332151889801025
-0.059999999999999165,1.0,1.0000001192092896,1.6307244300842285
-0.059999999999999165,1.04,1.0,1.6284247636795044
-0.059999999999999165,1.08,1.0,1.6262948513031006
-0.059999999999999165,1.12,1.0,1.6243165731430054

-0.01999999999999913,0.0,1.0,3.1415927410125732
-0.01999999999999913,0.04,1.0000001192092896,2.0344438552856445
-0.01999999999999913,0.08,1.0,1.815774917602539
-0.01999999999999913,0.12,0.9999999403953552,1.7359449863433838
-0.01999999999999913,0.16,1.0000001192092896,1.6951513290405273
-0.01999999999999913,0.2,1.0,1.6704649925231934
-0.01999999999999913,0.24,0.9999999403953552,1.653937578201294
-0.01999999999999913,0.28,0.9999999403953552,1.6421037912368774
-0.01999999999999913,0.32,1.0,1.6332151889801025
-0.01999999999999913,0.36,1.0,1.6262948513031006
-0.01999999999999913,0.4,1.0,1.6207547187805176
-0.01999999999999913,0.44,1.0,1.6162196397781372
-0.01999999999999913,0.48,0.9999998807907104,1.6124389171600342
-0.01999999999999913,0.52,0.9999999403953552,1.609238862991333
-0.01999999999999913,0.56,1.0,1.6064953804016113
-0.01999999999999913,0.6,1.0,1.6041172742843628
-0.01999999999999913,0.64,1.0,1.6020361185073853
-0.01999999999999913,0.68,1.0,1.600199580192566
-0.01999999999999913,0.72,0.9999999403953552,1.598567008972168
-0.01999999999999913,0.76,0.9999999403953552,1.5971060991287231
-0.01999999999999913,0.8,1.0,1.5957911014556885
-0.01999999999999913,0.84,1.0,1.5946013927459717
-0.01999999999999913,0.88,1.0000001192092896,1.593519687652588
-0.01999999999999913,0.92,1.0,1.5925320386886597
-0.01999999999999913,0.96,0.9999998807907104,1.5916266441345215
-0.01999999999999913,1.0,1.0,1.5907936096191406
-0.01999999999999913,1.04,1.0,1.590024709701538
-0.01999999999999913,1.08,1.0,1.5893126726150513
-0.01999999999999913,1.12,1.0,1.5886515378952026

0.020000000000000906,0.0,1.0,0.0
0.020000000000000906,0.04,1.0000001192092896,1.1071487665176392
0.020000000000000906,0.08,1.0,1.3258177042007446
0.020000000000000906,0.12,0.9999999403953552,1.4056476354599
0.020000000000000906,0.16,1.0000001192092896,1.4464412927627563
0.020000000000000906,0.2,1.0,1.4711276292800903
0.020000000000000906,0.24,0.9999999403953552,1.4876550436019897
0.020000000000000906,0.28,0.9999999403953552,1.4994888305664062
0.020000000000000906,0.32,1.0,1.5083775520324707
0.020000000000000906,0.36,1.0,1.515297770500183
0.020000000000000906,0.4,1.0,1.5208379030227661
0.020000000000000906,0.44,1.0,1.525373101234436
0.020000000000000906,0.48,0.9999998807907104,1.5291537046432495
0.020000000000000906,0.52,0.9999999403953552,1.5323537588119507
0.020000000000000906,0.56,1.0,1.5350972414016724
0.020000000000000906,0.6,1.0,1.537475347518921
0.020000000000000906,0.64,1.0,1.5395565032958984
0.020000000000000906,0.68,1.0,1.5413930416107178
0.020000000000000906,0.72,0.9999999403953552,1.5430257320404053
0.020000000000000906,0.76,0.9999999403953552,1.54448664188385
0.020000000000000906,0.8,1.0,1.5458015203475952
0.020000000000000906,0.84,1.0,1.5469913482666016
0.020000000000000906,0.88,1.0000001192092896,1.5480729341506958
0.020000000000000906,0.92,1.0,1.549060583114624
0.020000000000000906,0.96,0.9999998807907104,1.5499659776687622
0.020000000000000906,1.0,1.0,1.550799012184143
0.020000000000000906,1.04,1.0,1.5515679121017456
0.020000000000000906,1.08,1.0,1.5522799491882324
0.020000000000000906,1.12,1.0,1.552941083908081

0.06000000000000094,0.0,1.0,0.0
0.06000000000000094,0.04,0.9999999403953552,0.5880026817321777
0.06000000000000094,0.08,1.0,0.9272952675819397
0.06000000000000094,0.12,0.9999999403953552,1.1071487665176392
0.06000000000000094,0.16,1.0,1.2120256423950195
0.06000000000000094,0.2,1.0,1.2793395519256592
0.06000000000000094,0.24,0.9999999403953552,1.3258177042007446
0.06000000000000094,0.28,0.9999999403953552,1.3597029447555542
0.06000000000000094,0.32,0.9999999403953552,1.3854483366012573
0.06000000000000094,0.36,0.9999999403953552,1.4056476354599
0.06000000000000094,0.4,1.0,1.4219063520431519
0.06000000000000094,0.44,0.9999999403953552,1.4352686405181885
0.06000000000000094,0.48,0.9999999403953552,1.4464412927627563
0.06000000000000094,0.52,1.0,1.4559197425842285
0.06000000000000094,0.56,1.0,1.464060664176941
0.06000000000000094,0.6,1.0,1.4711276292800903
0.06000000000000094,0.64,1.0,1.477319598197937
0.06000000000000094,0.68,1.0,1.4827889204025269
0.06000000000000094,0.72,1.0000001192092896,1.4876550436019897
0.06000000000000094,0.76,1.0,1.49201238155365
0.06000000000000094,0.8,1.0,1.4959365129470825
0.06000000000000094,0.84,0.9999999403953552,1.4994888305664062
0.06000000000000094,0.88,1.0,1.5027198791503906
0.06000000000000094,0.92,1.0,1.5056711435317993
0.06000000000000094,0.96,1.0,1.5083775520324707
0.06000000000000094,1.0,1.0000001192092896,1.5108681917190552
0.06000000000000094,1.04,1.0,1.5131678581237793
0.06000000000000094,1.08,1.0,1.515297770500183
0.06000000000000094,1.12,1.0,1.5172760486602783

0.10000000000000098,0.0,1.0,0.0
0.10000000000000098,0.04,0.9999999403953552,0.38050636649131775
0.10000000000000098,0.08,1.0,0.6747409701347351
0.10000000000000098,0.12,1.0,0.876058042049408
0.10000000000000098,0.16,1.0,1.0121970176696777
0.10000000000000098,0.2,1.0,1.1071486473083496
0.10000000000000098,0.24,0.9999999403953552,1.1760051250457764
0.10000000000000098,0.28,0.9999999403953552,1.2277723550796509
0.10000000000000098,0.32,1.0,1.267911434173584
0.10000000000000098,0.36,1.0,1.299849510192871
0.10000000000000098,0.4,1.0,1.3258177042007446
0.10000000000000098,0.44,1.0,1.3473197221755981
0.10000000000000098,0.48,1.0,1.3654009103775024
0.10000000000000098,0.52,1.0,1.3808079957962036
0.10000000000000098,0.56,1.0,1.3940874338150024
0.10000000000000098,0.6,0.9999999403953552,1.4056476354599
0.10000000000000098,0.64,1.0,1.415799617767334
0.10000000000000098,0.68,0.9999999403953552,1.4247840642929077
0.10000000000000098,0.72,1.0,1.4327902793884277
0.10000000000000098,0.76,1.0,1.4399689435958862
0.10000000000000098,0.8,0.9999999403953552,1.4464412927627563
0.10000000000000098,0.84,0.9999999403953552,1.4523063898086548
0.10000000000000098,0.88,1.0,1.4576454162597656
0.10000000000000098,0.92,0.9999999403953552,1.462525725364685
0.10000000000000098,0.96,0.9999999403953552,1.4670039415359497
0.10000000000000098,1.0,0.9999998807907104,1.4711276292800903
0.10000000000000098,1.04,1.0,1.4749372005462646
0.10000000000000098,1.08,1.0,1.4784669876098633
0.10000000000000098,1.12,1.0,1.481746792793274

0.140000000000001,0.0,1.0,0.0
0.140000000000001,0.04,0.9999999403953552,0.2782996892929077
0.140000000000001,0.08,0.9999999403953552,0.5191461443901062
0.140000000000001,0.12,1.0,0.7086262702941895
0.140000000000001,0.16,1.0,0.8519663214683533
0.140000000000001,0.2,1.0,0.9600703716278076
0.140000000000001,0.24,0.9999998807907104,1.0427218675613403
0.140000000000001,0.28,0.9999999403953552,1.1071487665176392
0.140000000000001,0.32,1.0,1.1583858728408813
0.140000000000001,0.36,1.0,1.1999050378799438
0.140000000000001,0.4,1.0,1.234121561050415
0.140000000000001,0.44,1.0,1.262743592262268
0.140000000000001,0.48,1.0,1.2870022058486938
0.140000000000001,0.52,1.0,1.307801604270935
0.140000000000001,0.56,0.9999999403953552,1.3258177042007446
0.140000000000001,0.6,0.9999999403953552,1.341564416885376
0.140000000000001,0.64,1.0000001192092896,1.3554385900497437
0.140000000000001,0.68,0.9999999403953552,1.367751121520996
0.140000000000001,0.72,1.0,1.3787482976913452
0.140000000000001,0.76,0.9999999403953552,1.3886280059814453
0.140000000000001,0.8,1.0,1.3975507020950317
0.140000000000001,0.84,0.9999999403953552,1.4056476354599
0.140000000000001,0.88,1.0,1.4130276441574097
0.140000000000001,0.92,1.0,1.419780969619751
0.140000000000001,0.96,0.9999999403953552,1.4259837865829468
0.140000000000001,1.0,0.9999999403953552,1.431700348854065
0.140000000000001,1.04,1.0,1.4369853734970093
0.140000000000001,1.08,1.0,1.4418855905532837
0.140000000000001,1.12,0.9999999403953552,1.4464412927627563

0.18000000000000105,0.0,1.0,0.0
0.18000000000000105,0.04,1.0,0.21866893768310547
0.18000000000000105,0.08,1.0,0.4182243049144745
0.18000000000000105,0.12,1.0,0.588002622127533
0.18000000000000105,0.16,1.0,0.726642370223999
0.18000000000000105,0.2,1.0,0.8379811644554138
0.18000000000000105,0.24,0.9999999403953552,0.9272952079772949
0.18000000000000105,0.28,1.0,0.9994588494300842
0.18000000000000105,0.32,1.0000001192092896,1.0584068298339844
0.18000000000000105,0.36,1.0,1.1071486473083496
0.18000000000000105,0.4,1.0,1.1479424238204956
0.18000000000000105,0.44,1.0,1.182477593421936
0.18000000000000105,0.48,0.9999999403953552,1.2120256423950195
0.18000000000000105,0.52,1.0,1.2375520467758179
0.18000000000000105,0.56,1.0,1.2597980499267578
0.18000000000000105,0.6,0.9999999403953552,1.2793395519256592
0.18000000000000105,0.64,1.0,1.2966288328170776
0.18000000000000105,0.68,1.0,1.3120254278182983
0.18000000000000105,0.72,0.9999999403953552,1.325817584991455
0.18000000000000105,0.76,1.0,1.3382394313812256
0.18000000000000105,0.8,1.0000001192092896,1.3494818210601807
0.18000000000000105,0.84,1.0000001192092896,1.3597029447555542
0.18000000000000105,0.88,1.0,1.369033932685852
0.18000000000000105,0.92,0.9999999403953552,1.3775848150253296
0.18000000000000105,0.96,0.9999999403953552,1.3854483366012573
0.18000000000000105,1.0,1.0,1.3927034139633179
0.18000000000000105,1.04,1.0,1.3994171619415283
0.18000000000000105,1.08,0.9999999403953552,1.4056476354599
0.18000000000000105,1.12,1.0,1.4114446640014648

0.22000000000000108,0.0,1.0,0.0
0.22000000000000108,0.04,0.9999999403953552,0.17985349893569946
0.22000000000000108,0.08,1.0,0.34877103567123413
0.22000000000000108,0.12,1.0,0.49934670329093933
0.22000000000000108,0.16,1.0,0.6287962794303894
0.22000000000000108,0.2,0.9999999403953552,0.7378150224685669
0.22000000000000108,0.24,1.0,0.8288490772247314
0.22000000000000108,0.28,1.0,0.9048271179199219
0.22000000000000108,0.32,1.0,0.9685089588165283
0.22000000000000108,0.36,1.0,1.0222468376159668
0.22000000000000108,0.4,1.0,1.067953109741211
0.22000000000000108,0.44,1.0,1.1071487665176392
0.22000000000000108,0.48,1.0,1.1410340070724487
0.22000000000000108,0.52,0.9999998807907104,1.170555591583252
0.22000000000000108,0.56,0.9999999403953552,1.1964627504348755
0.22000000000000108,0.6,1.0,1.2193515300750732
0.22000000000000108,0.64,1.0,1.2397003173828125
0.22000000000000108,0.68,1.0,1.2578951120376587
0.22000000000000108,0.72,1.0,1.2742505073547363
0.22000000000000108,0.76,0.9999999403953552,1.2890244722366333
0.22000000000000108,0.8,1.0,1.3024301528930664
0.22000000000000108,0.84,1.0,1.3146449327468872
0.22000000000000108,0.88,1.0,1.3258177042007446
0.22000000000000108,0.92,0.9999999403953552,1.3360737562179565
0.22000000000000108,0.96,1.0,1.3455195426940918
0.22000000000000108,1.0,1.0,1.3542460203170776
0.22000000000000108,1.04,1.0000001192092896,1.3623311519622803
0.22000000000000108,1.08,0.9999998807907104,1.3698420524597168
0.22000000000000108,1.12,0.9999999403953552,1.3768372535705566

0.2600000000000011,0.0,1.0,0.0
0.2600000000000011,0.04,0.9999999403953552,0.15264932811260223
0.2600000000000011,0.08,1.0,0.2984989285469055
0.2600000000000011,0.12,0.9999999403953552,0.43240782618522644
0.2600000000000011,0.16,0.9999998807907104,0.5516550540924072
0.2600000000000011,0.2,0.9999999403953552,0.6556956171989441
0.2600000000000011,0.24,1.0,0.7454195022583008
0.2600000000000011,0.28,1.0,0.8224182724952698
0.2600000000000011,0.32,1.0,0.8884797692298889
0.2600000000000011,0.36,0.9999999403953552,0.9453113079071045
0.2600000000000011,0.4,1.0,0.994421124458313
0.2600000000000011,0.44,1.0,1.03708815574646
0.2600000000000011,0.48,0.9999999403953552,1.0743736028671265
0.2600000000000011,0.52,1.0,1.1071486473083496
0.2600000000000011,0.56,1.0,1.136126160621643
0.2600000000000011,0.6,1.0,1.1618884801864624
0.2600000000000011,0.64,1.0000001192092896,1.1849137544631958
0.2600000000000011,0.68,1.0,1.2055948972702026
0.2600000000000011,0.72,1.0,1.224257469177246
0.2600000000000011,0.76,0.9999999403953552,1.241171956062317
0.2600000000000011,0.8,1.0,1.2565644979476929
0.2600000000000011,0.84,1.0,1.270625114440918
0.2600000000000011,0.88,0.9999999403953552,1.2835148572921753
0.2600000000000011,0.92,1.0,1.2953702211380005
0.2600000000000011,0.96,0.9999999403953552,1.3063079118728638
0.2600000000000011,1.0,0.9999999403953552,1.316428303718567
0.2600000000000011,1.04,1.0,1.3258177042007446
0.2600000000000011,1.08,1.0,1.3345510959625244
0.2600000000000011,1.12,1.0,1.3426936864852905

0.30000000000000115,0.0,1.0,0.0
0.30000000000000115,0.04,1.0,0.13255153596401215
0.30000000000000115,0.08,1.0,0.2606024146080017
0.30000000000000115,0.12,0.9999999403953552,0.38050636649131775
0.30000000000000115,0.16,1.0,0.489957332611084
0.30000000000000115,0.2,0.9999999403953552,0.588002622127533
0.30000000000000115,0.24,1.0,0.6747409701347351
0.30000000000000115,0.28,0.9999999403953552,0.750929057598114
0.30000000000000115,0.32,1.0,0.8176450133323669
0.30000000000000115,0.36,1.0,0.8760579824447632
0.30000000000000115,0.4,1.0,0.9272951483726501
0.30000000000000115,0.44,1.0,0.9723774194717407
0.30000000000000115,0.48,1.0,1.0121970176696777
0.30000000000000115,0.52,1.0,1.047518014907837
0.30000000000000115,0.56,1.0,1.0789871215820312
0.30000000000000115,0.6,0.9999999403953552,1.1071487665176392
0.30000000000000115,0.64,0.9999999403953552,1.1324597597122192
0.30000000000000115,0.68,1.0,1.155304193496704
0.30000000000000115,0.72,1.0,1.1760051250457764
0.30000000000000115,0.76,1.0,1.1948354244232178
0.30000000000000115,0.8,1.0,1.2120256423950195
0.30000000000000115,0.84,0.9999999403953552,1.2277723550796509
0.30000000000000115,0.88,1.0,1.2422431707382202
0.30000000000000115,0.92,1.0,1.2555816173553467
0.30000000000000115,0.96,0.9999999403953552,1.267911434173584
0.30000000000000115,1.0,0.9999999403953552,1.2793395519256592
0.30000000000000115,1.04,1.0,1.2899585962295532
0.30000000000000115,1.08,1.0,1.299849510192871
0.30000000000000115,1.12,0.9999999403953552,1.3090828657150269

0.3400000000000012,0.0,1.0,0.0
0.3400000000000012,0.04,0.9999999403953552,0.11710875481367111
0.3400000000000012,0.08,1.0,0.23109067976474762
0.3400000000000012,0.12,0.9999999403953552,0.33929261565208435
0.3400000000000012,0.16,1.0,0.4398425817489624
0.3400000000000012,0.2,1.0,0.5317240357398987
0.3400000000000012,0.24,1.0,0.6146630048751831
0.3400000000000012,0.28,1.0,0.6889243721961975
0.3400000000000012,0.32,1.0,0.7551044225692749
0.3400000000000012,0.36,1.0,0.8139618039131165
0.3400000000000012,0.4,0.9999999403953552,0.8663022518157959
0.3400000000000012,0.44,1.0,0.9129077196121216
0.3400000000000012,0.48,0.9999999403953552,0.954499363899231
0.3400000000000012,0.52,0.9999999403953552,0.991722047328949
0.3400000000000012,0.56,0.9999999403953552,1.0251412391662598
0.3400000000000012,0.6,1.0,1.0552473068237305
0.3400000000000012,0.64,1.0,1.0824624300003052
0.3400000000000012,0.68,0.9999999403953552,1.1071487665176392
0.3400000000000012,0.72,1.0,1.1296168565750122
0.3400000000000012,0.76,0.9999998807907104,1.1501330137252808
0.3400000000000012,0.8,1.0,1.1689256429672241
0.3400000000000012,0.84,1.0,1.1861915588378906
0.3400000000000012,0.88,1.0,1.202100396156311
0.3400000000000012,0.92,0.9999999403953552,1.2167989015579224
0.3400000000000012,0.96,1.0,1.2304143905639648
0.3400000000000012,1.0,1.0000001192092896,1.2430578470230103
0.3400000000000012,1.04,1.0000001192092896,1.2548260688781738
0.3400000000000012,1.08,1.0,1.2658039331436157
0.3400000000000012,1.12,1.0,1.2760661840438843

0.3800000000000012,0.0,1.0,0.0
0.3800000000000012,0.04,1.0,0.10487694293260574
0.3800000000000012,0.08,0.9999998807907104,0.20749624073505402
0.3800000000000012,0.12,0.9999999403953552,0.3058789074420929
0.3800000000000012,0.16,1.0,0.3985224664211273
0.3800000000000012,0.2,0.9999999403953552,0.4844779074192047
0.3800000000000012,0.24,1.0,0.563316285610199
0.3800000000000012,0.28,1.0,0.635026752948761
0.3800000000000012,0.32,1.0,0.6998928785324097
0.3800000000000012,0.36,1.0,0.7583776712417603
0.3800000000000012,0.4,1.0,0.8110335469245911
0.3800000000000012,0.44,1.0,0.8584387898445129
0.3800000000000012,0.48,0.9999999403953552,0.9011573791503906
0.3800000000000012,0.52,0.9999999403953552,0.9397169351577759
0.3800000000000012,0.56,0.9999999403953552,0.9745972156524658
0.3800000000000012,0.6,1.0,1.006226897239685
0.3800000000000012,0.64,1.0,1.034985065460205
0.3800000000000012,0.68,1.0,1.0612040758132935
0.3800000000000012,0.72,0.9999999403953552,1.0851742029190063
0.3800000000000012,0.76,0.9999999403953552,1.1071487665176392
0.3800000000000012,0.8,0.9999999403953552,1.1273479461669922
0.3800000000000012,0.84,0.9999999403953552,1.1459641456604004
0.3800000000000012,0.88,1.0000001192092896,1.1631648540496826
0.3800000000000012,0.92,1.0,1.1790963411331177
0.3800000000000012,0.96,1.0,1.1938869953155518
0.3800000000000012,1.0,1.0,1.2076493501663208
0.3800000000000012,1.04,1.0,1.2204821109771729
0.3800000000000012,1.08,1.0,1.2324727773666382
0.3800000000000012,1.12,0.9999999403953552,1.243698239326477

0.42000000000000126,0.0,1.0,0.0
0.42000000000000126,0.04,1.0,0.09495171159505844
0.42000000000000126,0.08,0.9999998807907104,0.1882214993238449
0.42000000000000126,0.12,0.9999998807907104,0.2782996594905853
0.42000000000000126,0.16,1.0,0.3639789819717407
0.42000000000000126,0.2,0.9999998807907104,0.4444192349910736
0.42000000000000126,0.24,1.0,0.5191461443901062
0.42000000000000126,0.28,0.9999999403953552,0.588002622127533
0.42000000000000126,0.32,1.0,0.6510767340660095
0.42000000000000126,0.36,1.0,0.7086262702941895
0.42000000000000126,0.4,1.0,0.7610127925872803
0.42000000000000126,0.44,0.9999999403953552,0.8086498379707336
0.42000000000000126,0.48,1.0,0.8519663214683533
0.42000000000000126,0.52,1.0,0.8913825154304504
0.42000000000000126,0.56,1.0,0.9272952675819397
0.42000000000000126,0.6,0.9999999403953552,0.9600703716278076
0.42000000000000126,0.64,1.0,0.9900400042533875
0.42000000000000126,0.68,1.0,1.0175020694732666
0.42000000000000126,0.72,1.0,1.0427218675613403
0.42000000000000126,0.76,0.9999999403953552,1.0659350156784058
0.42000000000000126,0.8,0.9999999403953552,1.08734929561615
0.42000000000000126,0.84,0.9999999403953552,1.1071487665176392
0.42000000000000126,0.88,1.0,1.1254953145980835
0.42000000000000126,0.92,1.0,1.142532229423523
0.42000000000000126,0.96,0.9999999403953552,1.1583858728408813
0.42000000000000126,1.0,1.0,1.1731683015823364
0.42000000000000126,1.04,0.9999998807907104,1.1869786977767944
0.42000000000000126,1.08,0.9999999403953552,1.1999050378799438
0.42000000000000126,1.12,1.0,1.2120256423950195

0.4600000000000013,0.0,1.0,0.0
0.4600000000000013,0.04,1.0,0.08673834055662155
0.4600000000000013,0.08,1.0,0.1721908152103424
0.4600000000000013,0.12,0.9999998807907104,0.2551823854446411
0.4600000000000013,0.16,1.0,0.3347368538379669
0.4600000000000013,0.2,0.9999999403953552,0.41012731194496155
0.4600000000000013,0.24,1.0000001192092896,0.4808872640132904
0.4600000000000013,0.28,1.0,0.5467888712882996
0.4600000000000013,0.32,1.0,0.6078020334243774
0.4600000000000013,0.36,1.0,0.6640461683273315
0.4600000000000013,0.4,1.0,0.7157436013221741
0.4600000000000013,0.44,0.9999998807907104,0.7631796598434448
0.4600000000000013,0.48,1.0,0.8066715598106384
0.4600000000000013,0.52,1.0,0.8465463519096375
0.4600000000000013,0.56,1.0,0.8831250667572021
0.4600000000000013,0.6,0.9999999403953552,0.9167135953903198
0.4600000000000013,0.64,1.0,0.9475970268249512
0.4600000000000013,0.68,1.0,0.9760370850563049
0.4600000000000013,0.72,0.9999998807907104,1.0022717714309692
0.4600000000000013,0.76,1.0,1.0265158414840698
0.4600000000000013,0.8,1.0,1.0489619970321655
0.4600000000000013,0.84,1.0000001192092896,1.0697829723358154
0.4600000000000013,0.88,1.0,1.0891326665878296
0.4600000000000013,0.92,0.9999999403953552,1.1071487665176392
0.4600000000000013,0.96,1.0,1.1239538192749023
0.4600000000000013,1.0,1.0,1.1396576166152954
0.4600000000000013,1.04,0.9999999403953552,1.154357671737671
0.4600000000000013,1.08,1.0,1.1681417226791382
0.4600000000000013,1.12,0.9999999403953552,1.1810877323150635

0.5000000000000013,0.0,1.0,0.0
0.5000000000000013,0.04,1.0,0.07982999086380005
0.5000000000000013,0.08,0.9999999403953552,0.15865527093410492
0.5000000000000013,0.12,1.0,0.23554497957229614
0.5000000000000013,0.16,1.0,0.30970296263694763
0.5000000000000013,0.2,1.0,0.38050633668899536
0.5000000000000013,0.24,0.9999999403953552,0.4475199580192566
0.5000000000000013,0.28,1.0,0.5104883313179016
0.5000000000000013,0.32,0.9999999403953552,0.5693132281303406
0.5000000000000013,0.36,1.0000001192092896,0.6240230202674866
0.5000000000000013,0.4,0.9999999403953552,0.6747409701347351
0.5000000000000013,0.44,0.9999999403953552,0.7216548323631287
0.5000000000000013,0.48,1.0,0.7649928331375122
0.5000000000000013,0.52,1.0,0.8050035238265991
0.5000000000000013,0.56,1.0,0.8419415950775146
0.5000000000000013,0.6,1.0,0.8760579824447632
0.5000000000000013,0.64,1.0000001192092896,0.907593309879303
0.5000000000000013,0.68,1.0,0.9367735981941223
0.5000000000000013,0.72,0.9999999403953552,0.9638086557388306
0.5000000000000013,0.76,1.0,0.9888911843299866
0.5000000000000013,0.8,1.0,1.0121970176696777
0.5000000000000013,0.84,1.0,1.0338855981826782
0.5000000000000013,0.88,1.0000001192092896,1.0541012287139893
0.5000000000000013,0.92,0.9999999403953552,1.0729739665985107
0.5000000000000013,0.96,1.0,1.0906213521957397
0.5000000000000013,1.0,0.9999999403953552,1.1071487665176392
0.5000000000000013,1.04,0.9999999403953552,1.1226513385772705
0.5000000000000013,1.08,1.0,1.1372148990631104
0.5000000000000013,1.12,1.0,1.150916337966919

0.5400000000000014,0.0,1.0,0.0
0.5400000000000014,0.04,1.0,0.07393904030323029
0.5400000000000014,0.08,0.9999999403953552,0.14707835018634796
0.5400000000000014,0.12,1.0,0.21866892278194427
0.5400000000000014,0.16,1.0,0.2880554497241974
0.5400000000000014,0.2,1.0,0.3547056317329407
0.5400000000000014,0.24,1.0,0.4182243347167969
0.5400000000000014,0.28,1.0,0.478352427482605
0.5400000000000014,0.32,1.0,0.5349550843238831
0.5400000000000014,0.36,1.0,0.5880025625228882
0.5400000000000014,0.4,1.0,0.6375488042831421
0.5400000000000014,0.44,1.0,0.6837093234062195
0.5400000000000014,0.48,1.0,0.726642370223999
0.5400000000000014,0.52,1.0,0.7665324807167053
0.5400000000000014,0.56,1.0,0.8035779595375061
0.5400000000000014,0.6,1.0,0.8379811644554138
0.5400000000000014,0.64,1.0,0.8699418902397156
0.5400000000000014,0.68,1.0,0.8996524214744568
0.5400000000000014,0.72,0.9999999403953552,0.9272952079772949
0.5400000000000014,0.76,0.9999999403953552,0.9530405402183533
0.5400000000000014,0.8,0.9999999403953552,0.9770466089248657
0.5400000000000014,0.84,1.0,0.9994588494300842
0.5400000000000014,0.88,0.9999999403953552,1.020410418510437
0.5400000000000014,0.92,1.0,1.040022850036621
0.5400000000000014,0.96,0.9999999403953552,1.0584068298339844
0.5400000000000014,1.0,1.0,1.0756629705429077
0.5400000000000014,1.04,1.0,1.0918827056884766
0.5400000000000014,1.08,0.9999999403953552,1.1071487665176392
0.5400000000000014,1.12,0.9999998807907104,1.121536135673523

0.5800000000000014,0.0,1.0,0.0
0.5800000000000014,0.04,0.9999999403953552,0.06885649263858795
0.5800000000000014,0.08,0.9999999403953552,0.13706618547439575
0.5800000000000014,0.12,1.0,0.2040180116891861
0.5800000000000014,0.16,1.0,0.2691675126552582
0.5800000000000014,0.2,1.0,0.33205947279930115
0.5800000000000014,0.24,1.0,0.39234012365341187
0.5800000000000014,0.28,1.0,0.44975966215133667
0.5800000000000014,0.32,1.0,0.5041660070419312
0.5800000000000014,0.36,1.0,0.5554937124252319
0.5800000000000014,0.4,1.0,0.6037493348121643
0.5800000000000014,0.44,1.0,0.648995578289032
0.5800000000000014,0.48,1.0000001192092896,0.6913369297981262
0.5800000000000014,0.52,1.0,0.7309066653251648
0.5800000000000014,0.56,1.0,0.7678561806678772
0.5800000000000014,0.6,0.9999999403953552,0.8023456931114197
0.5800000000000014,0.64,1.0,0.8345389366149902
0.5800000000000014,0.68,0.9999999403953552,0.8645972609519958
0.5800000000000014,0.72,1.0,0.8926770687103271
0.5800000000000014,0.76,1.0,0.9189272522926331
0.5800000000000014,0.8,1.0,0.9434881210327148
0.5800000000000014,0.84,0.9999999403953552,0.9664908647537231
0.5800000000000014,0.88,1.0,0.9880568385124207
0.5800000000000014,0.92,0.9999999403953552,1.008298397064209
0.5800000000000014,0.96,1.0,1.0273187160491943
0.5800000000000014,1.0,1.0,1.0452125072479248
0.5800000000000014,1.04,1.0,1.0620664358139038
0.5800000000000014,1.08,1.0,1.0779598951339722
0.5800000000000014,1.12,1.0,1.0929652452468872

0.6200000000000014,0.0,1.0,0.0
0.6200000000000014,0.04,0.9999999403953552,0.06442683935165405
0.6200000000000014,0.08,0.9999999403953552,0.12832322716712952
0.6200000000000014,0.12,1.0,0.19118444621562958
0.6200000000000014,0.16,0.9999999403953552,0.2525542676448822
0.6200000000000014,0.2,1.0,0.31204211711883545
0.6200000000000014,0.24,1.0,0.3693336546421051
0.6200000000000014,0.28,1.0,0.4241943955421448
0.6200000000000014,0.32,0.9999999403953552,0.47646743059158325
0.6200000000000014,0.36,0.9999999403953552,0.5260663628578186
0.6200000000000014,0.4,0.9999999403953552,0.5729660987854004
0.6200000000000014,0.44,1.0,0.6171913743019104
0.6200000000000014,0.48,0.9999999403953552,0.6588059663772583
0.6200000000000014,0.52,1.0,0.6979027986526489
0.6200000000000014,0.56,0.9999999403953552,0.734594464302063
0.6200000000000014,0.6,1.0,0.7690061330795288
0.6200000000000014,0.64,1.0,0.8012698292732239
0.6200000000000014,0.68,1.0,0.8315193057060242
0.6200000000000014,0.72,1.0,0.859886884689331
0.6200000000000014,0.76,0.9999999403953552,0.8865015506744385
0.6200000000000014,0.8,1.0,0.9114862084388733
0.6200000000000014,0.84,0.9999999403953552,0.9349579215049744
0.6200000000000014,0.88,1.0,0.9570262432098389
0.6200000000000014,0.92,1.0000001192092896,0.9777937531471252
0.6200000000000014,0.96,1.0,0.9973557591438293
0.6200000000000014,1.0,1.0,1.0158005952835083
0.6200000000000014,1.04,1.0,1.0332096815109253
0.6200000000000014,1.08,1.0,1.049658179283142
0.6200000000000014,1.12,1.0,1.0652153491973877

0.6600000000000015,0.0,1.0,0.0
0.6600000000000015,0.04,0.9999999403953552,0.060532014816999435
0.6600000000000015,0.08,0.9999999403953552,0.12062366306781769
0.6600000000000015,0.12,1.0,0.17985349893569946
0.6600000000000015,0.16,1.0,0.23783592879772186
0.6600000000000015,0.2,0.9999999403953552,0.2942345440387726
0.6600000000000015,0.24,1.0,0.34877097606658936
0.6600000000000015,0.28,0.9999999403953552,0.40122881531715393
0.6600000000000015,0.32,1.0,0.4514530599117279
0.6600000000000015,0.36,1.0,0.49934667348861694
0.6600000000000015,0.4,1.0,0.5448639392852783
0.6600000000000015,0.44,0.9999999403953552,0.588002622127533
0.6600000000000015,0.48,1.0,0.6287962794303894
0.6600000000000015,0.52,1.0,0.667306125164032
0.6600000000000015,0.56,1.0,0.703613817691803
0.6600000000000015,0.6,1.0,0.7378150224685669
0.6600000000000015,0.64,1.0,0.7700147032737732
0.6600000000000015,0.68,1.0,0.800322413444519
0.6600000000000015,0.72,1.0,0.8288490176200867
0.6600000000000015,0.76,0.9999999403953552,0.8557046055793762
0.6600000000000015,0.8,0.9999999403953552,0.8809962868690491
0.6600000000000015,0.84,1.0,0.9048271179199219
0.6600000000000015,0.88,1.0,0.9272952079772949
0.6600000000000015,0.92,1.0,0.9484934210777283
0.6600000000000015,0.96,0.9999999403953552,0.9685089588165283
0.6600000000000015,1.0,1.0,0.9874232411384583
0.6600000000000015,1.04,1.0,1.005312442779541
0.6600000000000015,1.08,1.0,1.0222468376159668
0.6600000000000015,1.12,0.9999999403953552,1.0382921695709229

0.7000000000000015,0.0,1.0,0.0
0.7000000000000015,0.04,0.9999999403953552,0.05708078294992447
0.7000000000000015,0.08,1.0,0.11379201710224152
0.7000000000000015,0.12,1.0,0.1697782725095749
0.7000000000000015,0.16,0.9999999403953552,0.22471119463443756
0.7000000000000015,0.2,0.9999999403953552,0.2782996892929077
0.7000000000000015,0.24,0.9999999403953552,0.3302973806858063
0.7000000000000015,0.28,0.9999998807907104,0.38050636649131775
0.7000000000000015,0.32,0.9999999403953552,0.4287780523300171
0.7000000000000015,0.36,1.0,0.4750107526779175
0.7000000000000015,0.4,0.9999999403953552,0.5191461443901062
0.7000000000000015,0.44,1.0,0.5611634254455566
0.7000000000000015,0.48,1.0,0.6010737419128418
0.7000000000000015,0.52,0.9999999403953552,0.6389139294624329
0.7000000000000015,0.56,1.0,0.6747409701347351
0.7000000000000015,0.6,1.0,0.7086262702941895
0.7000000000000015,0.64,1.0,0.7406519651412964
0.7000000000000015,0.68,0.9999999403953552,0.7709064483642578
0.7000000000000015,0.72,1.0,0.7994817495346069
0.7000000000000015,0.76,0.9999999403953552,0.8264709711074829
0.7000000000000015,0.8,0.9999999403953552,0.8519663214683533
0.7000000000000015,0.84,1.0,0.8760581016540527
0.7000000000000015,0.88,1.0,0.898833155632019
0.7000000000000015,0.92,0.9999999403953552,0.9203749299049377
0.7000000000000015,0.96,1.0,0.940762460231781
0.7000000000000015,1.0,1.0,0.9600703716278076
0.7000000000000015,1.04,1.0,0.9783689379692078
0.7000000000000015,1.08,1.0,0.995724081993103
0.7000000000000015,1.12,1.0,1.0121970176696777

0.7400000000000015,0.0,1.0,0.0
0.7400000000000015,0.04,0.9999999403953552,0.05400150641798973
0.7400000000000015,0.08,1.0,0.10768987238407135
0.7400000000000015,0.12,0.9999999403953552,0.1607627421617508
0.7400000000000015,0.16,0.9999998211860657,0.2129383385181427
0.7400000000000015,0.2,1.0,0.2639637291431427
0.7400000000000015,0.24,0.9999998807907104,0.3136206567287445
0.7400000000000015,0.28,0.9999998807907104,0.361729234457016
0.7400000000000015,0.32,1.0,0.4081490933895111
0.7400000000000015,0.36,0.9999998807907104,0.4527784585952759
0.7400000000000015,0.4,1.0,0.4955516457557678
0.7400000000000015,0.44,0.9999998807907104,0.5364354848861694
0.7400000000000015,0.48,1.0,0.5754246711730957
0.7400000000000015,0.52,1.0,0.6125375032424927
0.7400000000000015,0.56,1.0,0.6478114128112793
0.7400000000000015,0.6,0.9999999403953552,0.6812981963157654
0.7400000000000015,0.64,1.0,0.7130608558654785
0.7400000000000015,0.68,0.9999999403953552,0.7431697249412537
0.7400000000000015,0.72,1.0,0.771700382232666
0.7400000000000015,0.76,0.9999999403953552,0.798730731010437
0.7400000000000015,0.8,0.9999999403953552,0.8243394494056702
0.7400000000000015,0.84,0.9999999403953552,0.8486050367355347
0.7400000000000015,0.88,1.0,0.871603786945343
0.7400000000000015,0.92,1.0,0.8934099078178406
0.7400000000000015,0.96,0.9999999403953552,0.9140946865081787
0.7400000000000015,1.0,1.0,0.9337259531021118
0.7400000000000015,1.04,1.0,0.9523683190345764
0.7400000000000015,1.08,1.0,0.9700825810432434
0.7400000000000015,1.12,0.9999999403953552,0.9869258999824524

0.7800000000000016,0.0,1.0,0.0
0.7800000000000016,0.04,1.0,0.05123717337846756
0.7800000000000016,0.08,1.0000001192092896,0.10220672190189362
0.7800000000000016,0.12,0.9999999403953552,0.15264932811260223
0.7800000000000016,0.16,0.9999999403953552,0.2023216336965561
0.7800000000000016,0.2,1.0,0.251002699136734
0.7800000000000016,0.24,0.9999998807907104,0.2984989285469055
0.7800000000000016,0.28,1.0,0.3446473181247711
0.7800000000000016,0.32,1.0000001192092896,0.38931673765182495
0.7800000000000016,0.36,1.0,0.43240779638290405
0.7800000000000016,0.4,1.0,0.47385135293006897
0.7800000000000016,0.44,0.9999999403953552,0.513606071472168
0.7800000000000016,0.48,1.0,0.5516549944877625
0.7800000000000016,0.52,1.0,0.588002622127533
0.7800000000000016,0.56,1.0,0.6226708292961121
0.7800000000000016,0.6,0.9999999403953552,0.6556956171989441
0.7800000000000016,0.64,1.0000001192092896,0.6871242523193359
0.7800000000000016,0.68,0.9999999403953552,0.7170118689537048
0.7800000000000016,0.72,1.0,0.7454195022583008
0.7800000000000016,0.76,1.0,0.7724118828773499
0.7800000000000016,0.8,1.0,0.7980557084083557
0.7800000000000016,0.84,0.9999999403953552,0.8224183320999146
0.7800000000000016,0.88,0.9999998807907104,0.84556645154953
0.7800000000000016,0.92,1.0,0.8675656914710999
0.7800000000000016,0.96,0.9999999403953552,0.8884797692298889
0.7800000000000016,1.0,1.0,0.9083700180053711
0.7800000000000016,1.04,0.9999999403953552,0.9272952079772949
0.7800000000000016,1.08,1.0,0.9453113079071045
0.7800000000000016,1.12,1.0,0.9624713063240051

0.8200000000000016,0.0,1.0,0.0
0.8200000000000016,0.04,1.0,0.04874185472726822
0.8200000000000016,0.08,1.0,0.09725320339202881
0.8200000000000016,0.12,0.9999999403953552,0.14530999958515167
0.8200000000000016,0.16,0.9999998807907104,0.19270078837871552
0.8200000000000016,0.2,1.0,0.23923158645629883
0.8200000000000016,0.24,0.9999999403953552,0.2847304344177246
0.8200000000000016,0.28,0.9999999403953552,0.3290497362613678
0.8200000000000016,0.32,1.0,0.37206777930259705
0.8200000000000016,0.36,0.9999999403953552,0.41368919610977173
0.8200000000000016,0.4,1.0,0.45384401082992554
0.8200000000000016,0.44,1.0,0.49248579144477844
0.8200000000000016,0.48,1.0,0.5295895934104919
0.8200000000000016,0.52,0.9999999403953552,0.5651494264602661
0.8200000000000016,0.56,1.0,0.5991753339767456
0.8200000000000016,0.6,0.9999999403953552,0.6316906213760376
0.8200000000000016,0.64,1.0,0.6627295017242432
0.8200000000000016,0.68,0.9999999403953552,0.6923344731330872
0.8200000000000016,0.72,0.9999999403953552,0.7205541729927063
0.8200000000000016,0.76,1.0,0.7474417686462402
0.8200000000000016,0.8,0.9999999403953552,0.7730530500411987
0.8200000000000016,0.84,0.9999999403953552,0.7974457740783691
0.8200000000000016,0.88,1.0,0.8206776976585388
0.8200000000000016,0.92,1.0,0.8428062796592712
0.8200000000000016,0.96,0.9999999403953552,0.8638883233070374
0.8200000000000016,1.0,1.0,0.8839787244796753
0.8200000000000016,1.04,1.0,0.9031307101249695
0.8200000000000016,1.08,0.9999999403953552,0.9213955998420715
0.8200000000000016,1.12,0.9999999403953552,0.9388220906257629

0.8600000000000017,0.0,1.0,0.0
0.8600000000000017,0.04,1.0,0.04647813364863396
0.8600000000000017,0.08,1.0000001192092896,0.09275631606578827
0.8600000000000017,0.12,1.0,0.13863973319530487
0.8600000000000017,0.16,0.9999999403953552,0.1839434653520584
0.8600000000000017,0.2,1.0,0.22849662601947784
0.8600000000000017,0.24,0.9999999403953552,0.2721458971500397
0.8600000000000017,0.28,1.0,0.31475770473480225
0.8600000000000017,0.32,1.0,0.35621964931488037
0.8600000000000017,0.36,1.0,0.396441251039505
0.8600000000000017,0.4,0.9999998807907104,0.43535327911376953
0.8600000000000017,0.44,0.9999999403953552,0.47290658950805664
0.8600000000000017,0.48,1.0,0.509070873260498
0.8600000000000017,0.52,0.9999999403953552,0.5438324213027954
0.8600000000000017,0.56,1.0,0.5771922469139099
0.8600000000000017,0.6,1.0,0.6091634631156921
0.8600000000000017,0.64,0.9999998807907104,0.6397697925567627
0.8600000000000017,0.68,1.0,0.6690430045127869
0.8600000000000017,0.72,0.9999999403953552,0.6970213651657104
0.8600000000000017,0.76,0.9999999403953552,0.723747968673706
0.8600000000000017,0.8,0.9999999403953552,0.7492693066596985
0.8600000000000017,0.84,0.9999999403953552,0.7736340165138245
0.8600000000000017,0.88,0.9999999403953552,0.7968919277191162
0.8600000000000017,0.92,1.0,0.8190932869911194
0.8600000000000017,0.96,1.0,0.840287983417511
0.8600000000000017,1.0,1.0,0.8605253100395203
0.8600000000000017,1.04,1.0,0.8798530697822571
0.8600000000000017,1.08,1.0,0.898317813873291
0.8600000000000017,1.12,1.0,0.9159642457962036

0.9000000000000017,0.0,1.0,0.0
0.9000000000000017,0.04,0.9999999403953552,0.044415220618247986
0.9000000000000017,0.08,1.0000001192092896,0.08865588903427124
0.9000000000000017,0.12,0.9999999403953552,0.13255153596401215
0.9000000000000017,0.16,0.9999999403953552,0.1759396344423294
0.9000000000000017,0.2,1.0,0.21866892278194427
0.9000000000000017,0.24,0.9999999403953552,0.2606023848056793
0.9000000000000017,0.28,0.9999999403953552,0.3016190528869629
0.9000000000000017,0.32,1.0,0.3416154980659485
0.9000000000000017,0.36,0.9999999403953552,0.38050636649131775
0.9000000000000017,0.4,1.0,0.4182243347167969
0.9000000000000017,0.44,0.9999999403953552,0.45471930503845215
0.9000000000000017,0.48,1.0,0.489957332611084
0.9000000000000017,0.52,1.0,0.5239193439483643
0.9000000000000017,0.56,1.0,0.5565993189811707
0.9000000000000017,0.6,0.9999999403953552,0.588002622127533
0.9000000000000017,0.64,1.0,0.6181442141532898
0.9000000000000017,0.68,1.0,0.6470471620559692
0.9000000000000017,0.72,1.0,0.6747409701347351
0.9000000000000017,0.76,1.0,0.701259970664978
0.9000000000000017,0.8,0.9999999403953552,0.7266423106193542
0.9000000000000017,0.84,0.9999999403953552,0.750929057598114
0.9000000000000017,0.88,0.9999999403953552,0.774162769317627
0.9000000000000017,0.92,1.0,0.7963867783546448
0.9000000000000017,0.96,1.0,0.8176450133323669
0.9000000000000017,1.0,1.0,0.8379812240600586
0.9000000000000017,1.04,1.0,0.8574382066726685
0.9000000000000017,1.08,1.0,0.8760581016540527
0.9000000000000017,1.12,1.0,0.8938814997673035

0.9400000000000017,0.0,1.0,0.0
0.9400000000000017,0.04,1.0,0.042527537792921066
0.9400000000000017,0.08,1.0000001192092896,0.08490179479122162
0.9400000000000017,0.12,0.9999999403953552,0.12697279453277588
0.9400000000000017,0.16,0.9999999403953552,0.16859693825244904
0.9400000000000017,0.2,1.0,0.20963984727859497
0.9400000000000017,0.24,1.0,0.24997861683368683
0.9400000000000017,0.28,1.0,0.28950369358062744
0.9400000000000017,0.32,1.0,0.3281199038028717
0.9400000000000017,0.36,1.0,0.3657473027706146
0.9400000000000017,0.4,0.9999999403953552,0.40232113003730774
0.9400000000000017,0.44,1.0,0.4377913177013397
0.9400000000000017,0.48,1.0,0.4721219837665558
0.9400000000000017,0.52,1.0,0.5052902102470398
0.9400000000000017,0.56,1.0,0.5372847318649292
0.9400000000000017,0.6,1.0,0.5681046843528748
0.9400000000000017,0.64,0.9999999403953552,0.597758412361145
0.9400000000000017,0.68,1.0,0.6262614130973816
0.9400000000000017,0.72,1.0,0.6536359190940857
0.9400000000000017,0.76,0.9999998807907104,0.6799088716506958
0.9400000000000017,0.8,0.9999999403953552,0.7051113247871399
0.9400000000000017,0.84,0.9999999403953552,0.7292774319648743
0.9400000000000017,0.88,1.0,0.7524430751800537
0.9400000000000017,0.92,1.0,0.7746459245681763
0.9400000000000017,0.96,1.0,0.7959240674972534
0.9400000000000017,1.0,1.0,0.8163161277770996
0.9400000000000017,1.04,1.0,0.8358603119850159
0.9400000000000017,1.08,1.0,0.8545944094657898
0.9400000000000017,1.12,1.0,0.8725554347038269

0.9800000000000018,0.0,1.0,0.0
0.9800000000000018,0.04,0.9999999403953552,0.040793683379888535
0.9800000000000018,0.08,1.0,0.08145204186439514
0.9800000000000018,0.12,0.9999999403953552,0.12184242904186249
0.9800000000000018,0.16,0.9999998807907104,0.16183742880821228
0.9800000000000018,0.2,1.0,0.20131708681583405
0.9800000000000018,0.24,1.0,0.24017098546028137
0.9800000000000018,0.28,1.0,0.2782996594905853
0.9800000000000018,0.32,0.9999999403953552,0.3156156837940216
0.9800000000000018,0.36,1.0,0.35204431414604187
0.9800000000000018,0.4,1.0,0.3875237703323364
0.9800000000000018,0.44,1.0,0.4220050573348999
0.9800000000000018,0.48,0.9999998807907104,0.4554510712623596
0.9800000000000018,0.52,1.0,0.48783642053604126
0.9800000000000018,0.56,1.0,0.5191460847854614
0.9800000000000018,0.6,1.0,0.5493744611740112
0.9800000000000018,0.64,1.0,0.5785242319107056
0.9800000000000018,0.68,0.9999999403953552,0.6066051125526428
0.9800000000000018,0.72,1.0,0.6336329579353333
0.9800000000000018,0.76,1.0,0.6596287488937378
0.9800000000000018,0.8,0.9999999403953552,0.6846171021461487
0.9800000000000018,0.84,0.9999999403953552,0.7086262702941895
0.9800000000000018,0.88,1.0,0.7316864728927612
0.9800000000000018,0.92,1.0,0.7538297176361084
0.9800000000000018,0.96,1.0,0.7750892043113708
0.9800000000000018,1.0,1.0,0.795498788356781
0.9800000000000018,1.04,1.0,0.8150923848152161
0.9800000000000018,1.08,0.9999999403953552,0.8339037895202637
0.9800000000000018,1.12,1.0,0.8519663214683533

1.0200000000000018,0.0,1.0,0.0
1.0200000000000018,0.04,0.9999999403953552,0.039195600897073746
1.0200000000000018,0.08,0.9999999403953552,0.07827114313840866
1.0200000000000018,0.12,1.0,0.11710874736309052
1.0200000000000018,0.16,1.0,0.1555948406457901
1.0200000000000018,0.2,0.9999999403953552,0.19362199306488037
1.0200000000000018,0.24,1.0,0.23109067976474762
1.0200000000000018,0.28,1.0000001192092896,0.2679104208946228
1.0200000000000018,0.32,1.0000001192092896,0.30400097370147705
1.0200000000000018,0.36,0.9999999403953552,0.33929261565208435
1.0200000000000018,0.4,1.0000001192092896,0.37372681498527527
1.0200000000000018,0.44,1.0,0.4072558879852295
1.0200000000000018,0.48,1.0,0.4398425817489624
1.0200000000000018,0.52,1.0,0.4714599549770355
1.0200000000000018,0.56,1.0,0.5020902156829834
1.0200000000000018,0.6,1.0,0.5317240357398987
1.0200000000000018,0.64,0.9999999403953552,0.5603599548339844
1.0200000000000018,0.68,0.9999999403953552,0.5880026817321777
1.0200000000000018,0.72,1.0,0.6146629452705383
1.0200000000000018,0.76,1.0,0.6403564810752869
1.0200000000000018,0.8,0.9999999403953552,0.6651026606559753
1.0200000000000018,0.84,1.0,0.6889244318008423
1.0200000000000018,0.88,1.0,0.7118468880653381
1.0200000000000018,0.92,1.0,0.7338973879814148
1.0200000000000018,0.96,1.0,0.7551044225692749
1.0200000000000018,1.0,1.0,0.775497555732727
1.0200000000000018,1.04,1.0,0.7951065897941589
1.0200000000000018,1.08,1.0,0.8139618635177612
1.0200000000000018,1.12,0.9999999403953552,0.8320931196212769

1.0600000000000018,0.0,1.0,0.0
1.0600000000000018,0.04,0.9999999403953552,0.03771795704960823
1.0600000000000018,0.08,0.9999998807907104,0.07532889395952225
1.0600000000000018,0.12,1.0000001192092896,0.11272761225700378
1.0600000000000018,0.16,0.9999999403953552,0.1498124599456787
1.0600000000000018,0.2,1.0,0.1864868849515915
1.0600000000000018,0.24,1.0,0.22266095876693726
1.0600000000000018,0.28,1.0,0.25825223326683044
1.0600000000000018,0.32,1.0,0.2931869328022003
1.0600000000000018,0.36,0.9999999403953552,0.32740020751953125
1.0600000000000018,0.4,1.0000001192092896,0.36083677411079407
1.0600000000000018,0.44,1.0,0.39345064759254456
1.0600000000000018,0.48,1.0,0.4252050220966339
1.0600000000000018,0.52,1.0,0.45607197284698486
1.0600000000000018,0.56,0.9999999403953552,0.4860319495201111
1.0600000000000018,0.6,1.0,0.5150728225708008
1.0600000000000018,0.64,1.0,0.5431895852088928
1.0600000000000018,0.68,1.0,0.5703832507133484
1.0600000000000018,0.72,1.0,0.5966603755950928
1.0600000000000018,0.76,1.0,0.6220320463180542
1.0600000000000018,0.8,0.9999999403953552,0.6465131640434265
1.0600000000000018,0.84,0.9999999403953552,0.6701220870018005
1.0600000000000018,0.88,0.9999999403953552,0.6928795576095581
1.0600000000000018,0.92,1.0,0.7148086428642273
1.0600000000000018,0.96,1.0,0.7359336614608765
1.0600000000000018,1.0,1.0,0.756280243396759
1.0600000000000018,1.04,1.0,0.775874674320221
1.0600000000000018,1.08,1.0,0.7947437167167664
1.0600000000000018,1.12,1.0,0.8129141926765442

1.1000000000000019,0.0,1.0,0.0
1.1000000000000019,0.04,0.9999999403953552,0.03634762391448021
1.1000000000000019,0.08,1.0,0.07259944826364517
1.1000000000000019,0.12,1.0000001192092896,0.1086612194776535
1.1000000000000019,0.16,0.9999999403953552,0.14444157481193542
1.1000000000000019,0.2,1.0,0.17985349893569946
1.1000000000000019,0.24,1.0000001192092896,0.2148153930902481
1.1000000000000019,0.28,1.0,0.24925212562084198
1.1000000000000019,0.32,0.9999999403953552,0.2830957770347595
1.1000000000000019,0.36,0.9999999403953552,0.3162861168384552
1.1000000000000019,0.4,1.0,0.34877100586891174
1.1000000000000019,0.44,0.9999999403953552,0.38050639629364014
1.1000000000000019,0.48,0.9999999403953552,0.41145625710487366
1.1000000000000019,0.52,0.9999999403953552,0.44159233570098877
1.1000000000000019,0.56,0.9999999403953552,0.47089383006095886
1.1000000000000019,0.6,1.0,0.49934667348861694
1.1000000000000019,0.64,1.0,0.5269432067871094
1.1000000000000019,0.68,1.0,0.5536813139915466
1.1000000000000019,0.72,1.0000001192092896,0.5795639753341675
1.1000000000000019,0.76,0.9999999403953552,0.6045985817909241
1.1000000000000019,0.8,1.0,0.6287962794303894
1.1000000000000019,0.84,1.0,0.6521714329719543
1.1000000000000019,0.88,0.9999999403953552,0.6747409105300903
1.1000000000000019,0.92,0.9999999403953552,0.6965239644050598
1.1000000000000019,0.96,1.0,0.7175412774085999
1.1000000000000019,1.0,1.0,0.7378150224685669
1.1000000000000019,1.04,0.9999999403953552,0.7573680877685547
1.1000000000000019,1.08,1.0,0.7762240767478943
1.1000000000000019,1.12,1.0,0.7944069504737854



==> act_visu_NormPhaseSin_psi.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,0.0
-1.1,0.04,1.1007270812988281,0.11416427046060562
-1.1,0.08,1.1029051542282104,0.22787761688232422
-1.1,0.12,1.1065260171890259,0.3406979441642761
-1.1,0.16,1.1115754842758179,0.45220038294792175
-1.1,0.2,1.1180340051651,0.561985194683075
-1.1,0.24,1.1258772611618042,0.6696842312812805
-1.1,0.28,1.1350771188735962,0.7749658226966858
-1.1,0.32,1.1456003189086914,0.8775396943092346
-1.1,0.36,1.157410979270935,0.9771579504013062
-1.1,0.4,1.1704699993133545,1.0736174583435059
-1.1,0.44,1.1847361326217651,1.1667582988739014
-1.1,0.48,1.2001667022705078,1.256462574005127
-1.1,0.52,1.2167168855667114,1.342652678489685
-1.1,0.56,1.2343419790267944,1.4252872467041016
-1.1,0.6,1.252996563911438,1.5043582916259766
-1.1,0.64,1.2726352214813232,1.579886794090271
-1.1,0.68,1.2932130098342896,1.651918888092041
-1.1,0.72,1.3146862983703613,1.720522165298462
-1.1,0.76,1.337011694908142,1.7857811450958252
-1.1,0.8,1.3601471185684204,1.847795844078064
-1.1,0.84,1.3840521574020386,1.9066754579544067
-1.1,0.88,1.4086875915527344,1.9625372886657715
-1.1,0.92,1.4340153932571411,2.015505075454712
-1.1,0.96,1.4599997997283936,2.0657050609588623
-1.1,1.0,1.4866069555282593,2.1132638454437256
-1.1,1.04,1.5138031244277954,2.1583099365234375
-1.1,1.08,1.5415576696395874,2.2009687423706055
-1.1,1.12,1.5698407888412476,2.241363525390625

-1.06,0.0,1.059999942779541,0.0
-1.06,0.04,1.0607545375823975,0.11846636235713959
-1.06,0.08,1.0630147457122803,0.23642896115779877
-1.06,0.12,1.0667705535888672,0.3533947467803955
-1.06,0.16,1.072007417678833,0.4688912332057953
-1.06,0.2,1.078702688217163,0.582476019859314
-1.06,0.24,1.0868301391601562,0.6937443017959595
-1.06,0.28,1.0963574647903442,0.8023349642753601
-1.06,0.32,1.1072487831115723,0.9079347252845764
-1.06,0.36,1.1194641590118408,1.010280966758728
-1.06,0.4,1.132960557937622,1.1091622114181519
-1.06,0.44,1.1476932764053345,1.2044167518615723
-1.06,0.48,1.1636149883270264,1.2959308624267578
-1.06,0.52,1.1806775331497192,1.3836359977722168
-1.06,0.56,1.1988327503204346,1.4675040245056152
-1.06,0.6,1.2180312871932983,1.547542929649353
-1.06,0.64,1.238224744796753,1.623792290687561
-1.06,0.68,1.2593648433685303,1.6963177919387817
-1.06,0.72,1.2814053297042847,1.7652078866958618
-1.06,0.76,1.3043005466461182,1.830567717552185
-1.06,0.8,1.3280060291290283,1.8925172090530396
-1.06,0.84,1.3524792194366455,1.9511855840682983
-1.06,0.88,1.3776791095733643,2.006709337234497
-1.06,0.92,1.4035667181015015,2.0592288970947266
-1.06,0.96,1.4301048517227173,2.10888671875
-1.06,1.0,1.4572577476501465,2.155825138092041
-1.06,1.04,1.484991431236267,2.2001852989196777
-1.06,1.08,1.5132745504379272,2.242105007171631
-1.06,1.12,1.542076587677002,2.2817180156707764

-1.02,0.0,1.0199999809265137,0.0
-1.02,0.04,1.0207840204238892,0.12310509383678436
-1.02,0.08,1.0231324434280396,0.24564507603645325
-1.02,0.12,1.0270345211029053,0.3670676350593567
-1.02,0.16,1.032472848892212,0.4868457019329071
-1.02,0.2,1.039422869682312,0.604487955570221
-1.02,0.24,1.0478549003601074,0.7195484042167664
-1.02,0.28,1.0577332973480225,0.8316329717636108
-1.02,0.32,1.0690182447433472,0.9404047131538391
-1.02,0.36,1.0816653966903687,1.0455851554870605
-1.02,0.4,1.0956274271011353,1.146956443786621
-1.02,0.44,1.1108554601669312,1.2443571090698242
-1.02,0.48,1.1272976398468018,1.3376809358596802
-1.02,0.52,1.1449015140533447,1.4268721342086792
-1.02,0.56,1.1636149883270264,1.5119192600250244
-1.02,0.6,1.1833850145339966,1.592850685119629
-1.02,0.64,1.2041596174240112,1.669728398323059
-1.02,0.68,1.2258872985839844,1.7426421642303467
-1.02,0.72,1.2485190629959106,1.8117038011550903
-1.02,0.76,1.2720062732696533,1.8770428895950317
-1.02,0.8,1.296302318572998,1.9388023614883423
-1.02,0.84,1.3213629722595215,1.9971332550048828
-1.02,0.88,1.3471449613571167,2.0521931648254395
-1.02,0.92,1.3736083507537842,2.1041407585144043
-1.02,0.96,1.4007140398025513,2.153136968612671
-1.02,1.0,1.4284257888793945,2.1993391513824463
-1.02,1.04,1.4567086696624756,2.242903232574463
-1.02,1.08,1.4855302572250366,2.2839794158935547
-1.02,1.12,1.5148597955703735,2.3227124214172363

-0.98,0.0,0.9800000190734863,0.0
-0.98,0.04,0.9808160662651062,0.12812159955501556
-0.98,0.08,0.983259916305542,0.25560635328292847
-0.98,0.12,0.9873196482658386,0.38183289766311646
-0.98,0.16,0.9929754734039307,0.5062108039855957
-0.98,0.2,1.0002000331878662,0.6281929016113281
-0.98,0.24,1.0089598894119263,0.7472867369651794
-0.98,0.28,1.0192153453826904,0.8630619049072266
-0.98,0.32,1.0309220552444458,0.9751559495925903
-0.98,0.36,1.0440306663513184,1.0832759141921997
-0.98,0.4,1.058489441871643,1.187198519706726
-0.98,0.44,1.0742439031600952,1.2867662906646729
-0.98,0.48,1.0912379026412964,1.3818843364715576
-0.98,0.52,1.1094141006469727,1.4725141525268555
-0.98,0.56,1.1287161111831665,1.558666467666626
-0.98,0.6,1.1490867137908936,1.6403948068618774
-0.98,0.64,1.1704699993133545,1.7177879810333252
-0.98,0.68,1.1928118467330933,1.7909640073776245
-0.98,0.72,1.2160593271255493,1.8600629568099976
-0.98,0.76,1.2401612997055054,1.9252418279647827
-0.98,0.8,1.2650692462921143,1.9866691827774048
-0.98,0.84,1.2907363176345825,2.0445213317871094
-0.98,0.88,1.3171180486679077,2.098978042602539
-0.98,0.92,1.3441725969314575,2.150218963623047
-0.98,0.96,1.3718599081039429,2.198423385620117
-0.98,1.0,1.4001429080963135,2.2437658309936523
-0.98,1.04,1.428985595703125,2.286416530609131
-0.98,1.08,1.4583553075790405,2.3265388011932373
-0.98,1.12,1.488220453262329,2.3642892837524414

-0.94,0.0,0.9399999976158142,0.0
-0.94,0.04,0.9408506751060486,0.13356393575668335
-0.94,0.08,0.943398118019104,0.2664065659046173
-0.94,0.12,0.9476286768913269,0.39782583713531494
-0.94,0.16,0.9535198211669922,0.5271572470664978
-0.94,0.2,0.9610410928726196,0.6537894010543823
-0.94,0.24,0.9701546430587769,0.7771774530410767
-0.94,0.28,0.9808159470558167,0.8968511819839478
-0.94,0.32,0.9929752945899963,1.012421727180481
-0.94,0.36,1.0065782070159912,1.123582124710083
-0.94,0.4,1.021567463874817,1.2301068305969238
-0.94,0.44,1.0378824472427368,1.3318473100662231
-0.94,0.48,1.0554620027542114,1.4287246465682983
-0.94,0.52,1.0742439031600952,1.5207237005233765
-0.94,0.56,1.0941661596298218,1.6078835725784302
-0.94,0.6,1.1151682138442993,1.6902883052825928
-0.94,0.64,1.1371897459030151,1.7680598497390747
-0.94,0.68,1.1601722240447998,1.8413498401641846
-0.94,0.72,1.1840606927871704,1.910330057144165
-0.94,0.76,1.2088011503219604,1.9751887321472168
-0.94,0.8,1.234342098236084,2.0361247062683105
-0.94,0.84,1.2606347799301147,2.0933406352996826
-0.94,0.88,1.2876335382461548,2.147040843963623
-0.94,0.92,1.315294623374939,2.197427988052368
-0.94,0.96,1.343577265739441,2.2447009086608887
-0.94,1.0,1.3724430799484253,2.2890515327453613
-0.94,1.04,1.4018558263778687,2.330664873123169
-0.94,1.08,1.4317821264266968,2.369718313217163
-0.94,1.12,1.4621902704238892,2.406378984451294

-0.8999999999999999,0.0,0.8999999761581421,0.0
-0.8999999999999999,0.04,0.9008884429931641,0.13948863744735718
-0.8999999999999999,0.08,0.9035484790802002,0.27815601229667664
-0.8999999999999999,0.12,0.9079647660255432,0.41520458459854126
-0.8999999999999999,0.16,0.9141116142272949,0.5498834848403931
-0.8999999999999999,0.2,0.9219544529914856,0.6815072298049927
-0.8999999999999999,0.24,0.9314504861831665,0.8094711303710938
-0.8999999999999999,0.28,0.9425497055053711,0.9332621097564697
-0.8999999999999999,0.32,0.9551963210105896,1.0524638891220093
-0.8999999999999999,0.36,0.9693297147750854,1.1667581796646118
-0.8999999999999999,0.4,0.9848857522010803,1.2759217023849487
-0.8999999999999999,0.44,1.0017982721328735,1.379819393157959
-0.8999999999999999,0.48,1.0199999809265137,1.4783966541290283
-0.8999999999999999,0.52,1.0394229888916016,1.5716683864593506
-0.8999999999999999,0.56,1.0599998235702515,1.6597094535827637
-0.8999999999999999,0.6,1.0816656351089478,1.7426419258117676
-0.8999999999999999,0.64,1.1043550968170166,1.8206278085708618
-0.8999999999999999,0.68,1.1280070543289185,1.8938560485839844
-0.8999999999999999,0.72,1.1525622606277466,1.9625375270843506
-0.8999999999999999,0.76,1.1779643297195435,2.02689528465271
-0.8999999999999999,0.8,1.2041594982147217,2.087160587310791
-0.8999999999999999,0.84,1.2310971021652222,2.143566131591797
-0.8999999999999999,0.88,1.2587295770645142,2.196342945098877
-0.8999999999999999,0.92,1.287011981010437,2.2457175254821777
-0.8999999999999999,0.96,1.315902590751648,2.2919089794158936
-0.8999999999999999,1.0,1.3453624248504639,2.335127592086792
-0.8999999999999999,1.04,1.3753544092178345,2.3755741119384766
-0.8999999999999999,1.08,1.405845046043396,2.413438558578491
-0.8999999999999999,1.12,1.4368020296096802,2.448899745941162

-0.8599999999999999,0.0,0.8600000143051147,0.0
-0.8599999999999999,0.04,0.8609297275543213,0.14596278965473175
-0.8599999999999999,0.08,0.8637128472328186,0.29098495841026306
-0.8599999999999999,0.12,0.868331789970398,0.43415558338165283
-0.8599999999999999,0.16,0.8747571706771851,0.5746220946311951
-0.8599999999999999,0.2,0.8829495906829834,0.7116131782531738
-0.8599999999999999,0.24,0.8928605318069458,0.8444568514823914
-0.8599999999999999,0.28,0.9044334888458252,0.9725932478904724
-0.8599999999999999,0.32,0.9176056385040283,1.0955792665481567
-0.8599999999999999,0.36,0.9323089718818665,1.2130886316299438
-0.8599999999999999,0.4,0.9484724402427673,1.3249062299728394
-0.8599999999999999,0.44,0.966022789478302,1.4309195280075073
-0.8599999999999999,0.48,0.9848857522010803,1.5311061143875122
-0.8599999999999999,0.52,1.0049874782562256,1.6255207061767578
-0.8599999999999999,0.56,1.0262553691864014,1.714282751083374
-0.8599999999999999,0.6,1.0486180782318115,1.797561526298523
-0.8599999999999999,0.64,1.072007656097412,1.8755645751953125
-0.8599999999999999,0.68,1.0963575839996338,1.9485276937484741
-0.8599999999999999,0.72,1.1216059923171997,2.0167033672332764
-0.8599999999999999,0.76,1.147693395614624,2.080355644226074
-0.8599999999999999,0.8,1.1745637655258179,2.1397511959075928
-0.8599999999999999,0.84,1.2021647691726685,2.195155143737793
-0.8599999999999999,0.88,1.2304471731185913,2.2468268871307373
-0.8599999999999999,0.92,1.2593649625778198,2.295018196105957
-0.8599999999999999,0.96,1.2888754606246948,2.3399693965911865
-0.8599999999999999,1.0,1.3189390897750854,2.381908893585205
-0.8599999999999999,1.04,1.3495184183120728,2.421053647994995
-0.8599999999999999,1.08,1.3805797100067139,2.4576056003570557
-0.8599999999999999,1.12,1.4120906591415405,2.4917547702789307

-0.8199999999999998,0.0,0.8199999928474426,0.0
-0.8199999999999998,0.04,0.8209750652313232,0.15306642651557922
-0.8199999999999998,0.08,0.823893129825592,0.3050485849380493
-0.8199999999999998,0.12,0.8287340402603149,0.45489999651908875
-0.8199999999999998,0.16,0.8354640007019043,0.6016475558280945
-0.8199999999999998,0.2,0.8440378904342651,0.7444198727607727
-0.8199999999999998,0.24,0.8544003367424011,0.8824694752693176
-0.8199999999999998,0.28,0.8664872050285339,1.0151863098144531
-0.8199999999999998,0.32,0.8802273273468018,1.1421024799346924
-0.8199999999999998,0.36,0.8955445289611816,1.26288902759552
-0.8199999999999998,0.4,0.9123595356941223,1.37734854221344
-0.8199999999999998,0.44,0.9305912256240845,1.485400676727295
-0.8199999999999998,0.48,0.9501579403877258,1.5870673656463623
-0.8199999999999998,0.52,0.970978856086731,1.6824549436569214
-0.8199999999999998,0.56,0.9929752349853516,1.7717379331588745
-0.8199999999999998,0.6,1.0160709619522095,1.8551417589187622
-0.8199999999999998,0.64,1.0401922464370728,1.9329304695129395
-0.8199999999999998,0.68,1.0652700662612915,2.0053913593292236
-0.8199999999999998,0.72,1.0912377834320068,2.072826623916626
-0.8199999999999998,0.76,1.1180340051651,2.1355435848236084
-0.8199999999999998,0.8,1.1456003189086914,2.1938490867614746
-0.8199999999999998,0.84,1.1738824844360352,2.2480428218841553
-0.8199999999999998,0.88,1.2028298377990723,2.298414468765259
-0.8199999999999998,0.92,1.2323960065841675,2.345240831375122
-0.8199999999999998,0.96,1.2625371217727661,2.388784646987915
-0.8199999999999998,1.0,1.2932130098342896,2.4292924404144287
-0.8199999999999998,1.04,1.3243865966796875,2.4669957160949707
-0.8199999999999998,1.08,1.3560235500335693,2.502110004425049
-0.8199999999999998,1.12,1.3880923986434937,2.534834146499634

-0.7799999999999998,0.0,0.7799999713897705,0.0
-0.7799999999999998,0.04,0.7810248732566833,0.1608959138393402
-0.7799999999999998,0.08,0.7840917110443115,0.32053321599960327
-0.7799999999999998,0.12,0.7891767621040344,0.47770175337791443
-0.7799999999999998,0.16,0.7962411642074585,0.6312846541404724
-0.7799999999999998,0.2,0.80523282289505,0.7802941799163818
-0.7799999999999998,0.24,0.8160882592201233,0.9238979816436768
-0.7799999999999998,0.28,0.8287339806556702,1.0614334344863892
-0.7799999999999998,0.32,0.8430894613265991,1.1924115419387817
-0.7799999999999998,0.36,0.8590692281723022,1.3165100812911987
-0.7799999999999998,0.4,0.8765842318534851,1.4335612058639526
-0.7799999999999998,0.44,0.8955445289611816,1.5435311794281006
-0.7799999999999998,0.48,0.915860116481781,1.6465009450912476
-0.7799999999999998,0.52,0.937443196773529,1.7426421642303467
-0.7799999999999998,0.56,0.9602082967758179,1.8321983814239502
-0.7799999999999998,0.6,0.9840731620788574,1.915462851524353
-0.7799999999999998,0.64,1.0089598894119263,1.9927647113800049
-0.7799999999999998,0.68,1.0347946882247925,2.064451217651367
-0.7799999999999998,0.72,1.061508297920227,2.1308798789978027
-0.7799999999999998,0.76,1.089036226272583,2.1924068927764893
-0.7799999999999998,0.8,1.117318034172058,2.2493810653686523
-0.7799999999999998,0.84,1.1462982892990112,2.3021388053894043
-0.7799999999999998,0.88,1.1759252548217773,2.351001262664795
-0.7799999999999998,0.92,1.2061508893966675,2.3962719440460205
-0.7799999999999998,0.96,1.2369316816329956,2.438234329223633
-0.7799999999999998,1.0,1.2682271003723145,2.4771530628204346
-0.7799999999999998,1.04,1.2999998331069946,2.5132741928100586
-0.7799999999999998,1.08,1.3322161436080933,2.5468242168426514
-0.7799999999999998,1.12,1.3648442029953003,2.5780110359191895

-0.7399999999999998,0.0,0.7400000095367432,0.0
-0.7399999999999998,0.04,0.7410803437232971,0.1695682853460312
-0.7399999999999998,0.08,0.7443117499351501,0.3376642167568207
-0.7399999999999998,0.12,0.7496666312217712,0.5028783679008484
-0.7399999999999998,0.16,0.7570998668670654,0.6639214754104614
-0.7399999999999998,0.2,0.7665507793426514,0.8196699023246765
-0.7399999999999998,0.24,0.7779461145401001,0.9691959619522095
-0.7399999999999998,0.28,0.7912017107009888,1.1117846965789795
-0.7399999999999998,0.32,0.8062258362770081,1.2469332218170166
-0.7399999999999998,0.36,0.8229216933250427,1.374338984489441
-0.7399999999999998,0.4,0.8411896824836731,1.4938807487487793
-0.7399999999999998,0.44,0.8609297871589661,1.6055907011032104
-0.7399999999999998,0.48,0.8820430040359497,1.7096269130706787
-0.7399999999999998,0.52,0.9044334888458252,1.8062446117401123
-0.7399999999999998,0.56,0.9280086159706116,1.8957711458206177
-0.7399999999999998,0.6,0.9526806473731995,1.9785809516906738
-0.7399999999999998,0.64,0.9783660769462585,2.0550789833068848
-0.7399999999999998,0.68,1.0049875974655151,2.125680923461914
-0.7399999999999998,0.72,1.0324727296829224,2.190805435180664
-0.7399999999999998,0.76,1.0607545375823975,2.2508604526519775
-0.7399999999999998,0.8,1.089770793914795,2.306241273880005
-0.7399999999999998,0.84,1.1194641590118408,2.3573224544525146
-0.7399999999999998,0.88,1.149782657623291,2.4044559001922607
-0.7399999999999998,0.92,1.1806777715682983,2.4479713439941406
-0.7399999999999998,0.96,1.212105631828308,2.488173484802246
-0.7399999999999998,1.0,1.2440255880355835,2.525343894958496
-0.7399999999999998,1.04,1.276401162147522,2.5597410202026367
-0.7399999999999998,1.08,1.309198260307312,2.591601610183716
-0.7399999999999998,1.12,1.34238600730896,2.6211416721343994

-0.6999999999999997,0.0,0.699999988079071,0.0
-0.6999999999999997,0.04,0.7011419534683228,0.17922720313072205
-0.6999999999999997,0.08,0.7045565843582153,0.35671716928482056
-0.6999999999999997,0.12,0.7102112174034119,0.5308154821395874
-0.6999999999999997,0.16,0.7180529236793518,0.7000248432159424
-0.6999999999999997,0.2,0.7280109524726868,0.8630619049072266
-0.6999999999999997,0.24,0.7400000095367432,1.0188950300216675
-0.6999999999999997,0.28,0.7539231181144714,1.1667581796646118
-0.6999999999999997,0.32,0.7696753144264221,1.306147813796997
-0.6999999999999997,0.36,0.7871466875076294,1.4368010759353638
-0.6999999999999997,0.4,0.8062258362770081,1.558666467666626
-0.6999999999999997,0.44,0.826801061630249,1.6718664169311523
-0.6999999999999997,0.48,0.8487637042999268,1.7766598463058472
-0.6999999999999997,0.52,0.8720091581344604,1.873407006263733
-0.6999999999999997,0.56,0.8964372873306274,1.9625375270843506
-0.6999999999999997,0.6,0.9219545722007751,2.0445213317871094
-0.6999999999999997,0.64,0.9484725594520569,2.1198501586914062
-0.6999999999999997,0.68,0.9759098291397095,2.189016819000244
-0.6999999999999997,0.72,1.0041911602020264,2.2525060176849365
-0.6999999999999997,0.76,1.0332473516464233,2.3107829093933105
-0.6999999999999997,0.8,1.0630146265029907,2.3642892837524414
-0.6999999999999997,0.84,1.0934349298477173,2.413438558578491
-0.6999999999999997,0.88,1.1244553327560425,2.458613872528076
-0.6999999999999997,0.92,1.1560276746749878,2.5001697540283203
-0.6999999999999997,0.96,1.1881077289581299,2.538430690765381
-0.6999999999999997,1.0,1.2206553220748901,2.573693037033081
-0.6999999999999997,1.04,1.2536345720291138,2.606227159500122
-0.6999999999999997,1.08,1.287011981010437,2.636276960372925
-0.6999999999999997,1.12,1.320757508277893,2.66406512260437

-0.6599999999999997,0.0,0.6600000262260437,0.0
-0.6599999999999997,0.04,0.6612110137939453,0.19005084037780762
-0.6599999999999997,0.08,0.6648308634757996,0.3780321478843689
-0.6599999999999997,0.12,0.670820415019989,0.5619852542877197
-0.6599999999999997,0.16,0.6791170835494995,0.740159273147583
-0.6599999999999997,0.2,0.6896376013755798,0.9110851287841797
-0.6599999999999997,0.24,0.7022819519042969,1.0736175775527954
-0.6599999999999997,0.28,0.7169379591941833,1.2269484996795654
-0.6599999999999997,0.32,0.7334849238395691,1.3705936670303345
-0.6599999999999997,0.36,0.7517978549003601,1.5043582916259766
-0.6599999999999997,0.4,0.771751344203949,1.6282929182052612
-0.6599999999999997,0.44,0.7932213544845581,1.7426421642303467
-0.6599999999999997,0.48,0.8160882592201233,1.8477959632873535
-0.6599999999999997,0.52,0.8402380347251892,1.9442445039749146
-0.6599999999999997,0.56,0.8655633330345154,2.0325398445129395
-0.6599999999999997,0.6,0.8919641971588135,2.1132638454437256
-0.6599999999999997,0.64,0.9193475842475891,2.187006711959839
-0.6599999999999997,0.68,0.9476286172866821,2.2543461322784424
-0.6599999999999997,0.72,0.9767292141914368,2.315837860107422
-0.6599999999999997,0.76,1.0065784454345703,2.372006416320801
-0.6599999999999997,0.8,1.0371114015579224,2.4233405590057373
-0.6599999999999997,0.84,1.0682696104049683,2.470292091369629
-0.6599999999999997,0.88,1.100000023841858,2.5132741928100586
-0.6599999999999997,0.92,1.1322543621063232,2.552664279937744
-0.6599999999999997,0.96,1.1649893522262573,2.588804006576538
-0.6599999999999997,1.0,1.1981652975082397,2.622002601623535
-0.6599999999999997,1.04,1.2317466735839844,2.6525392532348633
-0.6599999999999997,1.08,1.2657012939453125,2.6806640625
-0.6599999999999997,1.12,1.2999999523162842,2.7066028118133545

-0.6199999999999997,0.0,0.6200000047683716,0.0
-0.6199999999999997,0.04,0.6212890148162842,0.20226289331912994
-0.6199999999999997,0.08,0.6251400113105774,0.40203383564949036
-0.6199999999999997,0.12,0.6315061450004578,0.5969714522361755
-0.6199999999999997,0.16,0.6403124928474426,0.7850149869918823
-0.6199999999999997,0.2,0.6514599323272705,0.9644777178764343
-0.6199999999999997,0.24,0.6648308038711548,1.1340965032577515
-0.6199999999999997,0.28,0.6802940368652344,1.2930378913879395
-0.6199999999999997,0.32,0.6977106332778931,1.4408692121505737
-0.6199999999999997,0.36,0.7169379591941833,1.577505111694336
-0.6199999999999997,0.4,0.7378346920013428,1.703141689300537
-0.6199999999999997,0.44,0.7602631449699402,1.8181874752044678
-0.6199999999999997,0.48,0.7840918302536011,1.923198938369751
-0.6199999999999997,0.52,0.8091970682144165,2.0188260078430176
-0.6199999999999997,0.56,0.8354639410972595,2.1057662963867188
-0.6199999999999997,0.6,0.8627861738204956,2.1847307682037354
-0.6199999999999997,0.64,0.8910667300224304,2.256418466567993
-0.6199999999999997,0.68,0.9202173352241516,2.321498394012451
-0.6199999999999997,0.72,0.950157880783081,2.380600690841675
-0.6199999999999997,0.76,0.980816125869751,2.4343101978302
-0.6199999999999997,0.8,1.0121264457702637,2.4831624031066895
-0.6199999999999997,0.84,1.0440306663513184,2.527644157409668
-0.6199999999999997,0.88,1.076475739479065,2.568197011947632
-0.6199999999999997,0.92,1.1094143390655518,2.605217695236206
-0.6199999999999997,0.96,1.142803430557251,2.639061689376831
-0.6199999999999997,1.0,1.176605224609375,2.670048236846924
-0.6199999999999997,1.04,1.2107847929000854,2.6984615325927734
-0.6199999999999997,1.08,1.2453111410140991,2.7245559692382812
-0.6199999999999997,1.12,1.2801562547683716,2.7485580444335938

-0.5799999999999996,0.0,0.5799999833106995,0.0
-0.5799999999999996,0.04,0.5813777446746826,0.21614815294742584
-0.5799999999999996,0.08,0.5854912400245667,0.4292590618133545
-0.5799999999999996,0.12,0.5922836661338806,0.6365044116973877
-0.5799999999999996,0.16,0.6016643643379211,0.8354406356811523
-0.5799999999999996,0.2,0.6135144233703613,1.0241299867630005
-0.5799999999999996,0.24,0.6276942491531372,1.2011936902999878
-0.5799999999999996,0.28,0.6440496444702148,1.3658045530319214
-0.5799999999999996,0.32,0.662419855594635,1.517632246017456
-0.5799999999999996,0.36,0.682641863822937,1.6567593812942505
-0.5799999999999996,0.4,0.7045565843582153,1.783585786819458
-0.5799999999999996,0.44,0.7280110120773315,1.8987362384796143
-0.5799999999999996,0.48,0.7528611421585083,2.0029783248901367
-0.5799999999999996,0.52,0.7789735794067383,2.0971546173095703
-0.5799999999999996,0.56,0.8062257766723633,2.1821329593658447
-0.5799999999999996,0.6,0.8345059156417847,2.258768320083618
-0.5799999999999996,0.64,0.8637129068374634,2.3278794288635254
-0.5799999999999996,0.68,0.8937560319900513,2.390230417251587
-0.5799999999999996,0.72,0.9245539903640747,2.4465274810791016
-0.5799999999999996,0.76,0.9560335278511047,2.497413158416748
-0.5799999999999996,0.8,0.9881294965744019,2.543466329574585
-0.5799999999999996,0.84,1.0207840204238892,2.585206985473633
-0.5799999999999996,0.88,1.0539449453353882,2.623098850250244
-0.5799999999999996,0.92,1.0875661373138428,2.6575536727905273
-0.5799999999999996,0.96,1.1216058731079102,2.6889381408691406
-0.5799999999999996,1.0,1.1560274362564087,2.717575788497925
-0.5799999999999996,1.04,1.1907978057861328,2.743753671646118
-0.5799999999999996,1.08,1.2258875370025635,2.767725944519043
-0.5799999999999996,1.12,1.261269211769104,2.7897167205810547

-0.5399999999999996,0.0,0.5400000214576721,0.0
-0.5399999999999996,0.04,0.5414794683456421,0.23207473754882812
-0.5399999999999996,0.08,0.5458937883377075,0.4603961706161499
-0.5399999999999996,0.12,0.5531726479530334,0.6815072298049927
-0.5399999999999996,0.16,0.5632051229476929,0.8924898505210876
-0.5399999999999996,0.2,0.5758472084999084,1.0911202430725098
-0.5399999999999996,0.24,0.5909314751625061,1.2759217023849487
-0.5399999999999996,0.28,0.6082763075828552,1.4461290836334229
-0.5399999999999996,0.32,0.627694308757782,1.6015913486480713
-0.5399999999999996,0.36,0.6489992141723633,1.7426421642303467
-0.5399999999999996,0.4,0.6720119118690491,1.8699625730514526
-0.5399999999999996,0.44,0.6965630650520325,1.9844591617584229
-0.5399999999999996,0.48,0.7224956750869751,2.087160587310791
-0.5399999999999996,0.52,0.7496665716171265,2.1791396141052246
-0.5399999999999996,0.56,0.7779459953308105,2.261457681655884
-0.5399999999999996,0.6,0.8072174787521362,2.335127353668213
-0.5399999999999996,0.64,0.8373768329620361,2.401092529296875
-0.5399999999999996,0.68,0.8683317303657532,2.4602153301239014
-0.5399999999999996,0.72,0.8999999761581421,2.5132741928100586
-0.5399999999999996,0.76,0.9323090314865112,2.560964822769165
-0.5399999999999996,0.8,0.9651943445205688,2.603904962539673
-0.5399999999999996,0.84,0.998599112033844,2.6426401138305664
-0.5399999999999996,0.88,1.032472848892212,2.6776506900787354
-0.5399999999999996,0.92,1.0667706727981567,2.7093594074249268
-0.5399999999999996,0.96,1.1014537811279297,2.73813533782959
-0.5399999999999996,1.0,1.1364859342575073,2.7643041610717773
-0.5399999999999996,1.04,1.1718361377716064,2.788151264190674
-0.5399999999999996,1.08,1.2074767351150513,2.8099260330200195
-0.5399999999999996,1.12,1.2433825731277466,2.829848289489746

-0.49999999999999956,0.0,0.5,0.0
-0.49999999999999956,0.04,0.5015974640846252,0.250527024269104
-0.49999999999999956,0.08,0.5063595175743103,0.4963417947292328
-0.49999999999999956,0.12,0.514198362827301,0.7331628203392029
-0.49999999999999956,0.16,0.5249762535095215,0.9574811458587646
-0.49999999999999956,0.2,0.5385164618492126,1.1667582988739014
-0.49999999999999956,0.24,0.5546169877052307,1.3594648838043213
-0.49999999999999956,0.28,0.5730618834495544,1.5349928140640259
-0.49999999999999956,0.32,0.5936329364776611,1.6934869289398193
-0.49999999999999956,0.36,0.6161168217658997,1.8356475830078125
-0.49999999999999956,0.4,0.6403123736381531,1.9625375270843506
-0.49999999999999956,0.44,0.666033148765564,2.0754237174987793
-0.49999999999999956,0.48,0.693108856678009,2.1756532192230225
-0.49999999999999956,0.52,0.7213875651359558,2.264564037322998
-0.49999999999999956,0.56,0.750732958316803,2.3434324264526367
-0.49999999999999956,0.6,0.7810249924659729,2.413438081741333
-0.49999999999999956,0.64,0.8121575713157654,2.475651741027832
-0.49999999999999956,0.68,0.8440378308296204,2.5310275554656982
-0.49999999999999956,0.72,0.8765843510627747,2.5804097652435303
-0.49999999999999956,0.76,0.9097252488136292,2.624540090560913
-0.49999999999999956,0.8,0.9433980584144592,2.6640655994415283
-0.49999999999999956,0.84,0.9775480031967163,2.6995484828948975
-0.49999999999999956,0.88,1.0121264457702637,2.731478691101074
-0.49999999999999956,0.92,1.0470912456512451,2.7602803707122803
-0.49999999999999956,0.96,1.0824047327041626,2.786323070526123
-0.49999999999999956,1.0,1.1180340051651,2.8099257946014404
-0.49999999999999956,1.04,1.1539497375488281,2.8313679695129395
-0.49999999999999956,1.08,1.1901261806488037,2.850891590118408
-0.49999999999999956,1.12,1.2265398502349854,2.8687074184417725

-0.4599999999999995,0.0,0.46000000834465027,0.0
-0.4599999999999995,0.04,0.46173587441444397,0.27215495705604553
-0.4599999999999995,0.08,0.46690475940704346,0.5382842421531677
-0.4599999999999995,0.12,0.475394606590271,0.7930067777633667
-0.4599999999999995,0.16,0.48703184723854065,1.0320780277252197
-0.4599999999999995,0.2,0.50159752368927,1.2526350021362305
-0.4599999999999995,0.24,0.5188448429107666,1.4531941413879395
-0.4599999999999995,0.28,0.5385164618492126,1.6334617137908936
-0.4599999999999995,0.32,0.5603570938110352,1.794052004814148
-0.4599999999999995,0.36,0.5841231942176819,1.9361896514892578
-0.4599999999999995,0.4,0.6095900535583496,2.061446189880371
-0.4599999999999995,0.44,0.6365532875061035,2.1715400218963623
-0.4599999999999995,0.48,0.6648308038711548,2.268193006515503
-0.4599999999999995,0.52,0.6942621469497681,2.3530423641204834
-0.4599999999999995,0.56,0.7247068285942078,2.42759108543396
-0.4599999999999995,0.6,0.7560423612594604,2.493187665939331
-0.4599999999999995,0.64,0.788162350654602,2.5510215759277344
-0.4599999999999995,0.68,0.8209750652313232,2.6021292209625244
-0.4599999999999995,0.72,0.8544003963470459,2.6474082469940186
-0.4599999999999995,0.76,0.8883693218231201,2.6876327991485596
-0.4599999999999995,0.8,0.9228217005729675,2.723466634750366
-0.4599999999999995,0.84,0.9577056169509888,2.755479574203491
-0.4599999999999995,0.88,0.9929754137992859,2.7841594219207764
-0.4599999999999995,0.92,1.028591275215149,2.8099260330200195
-0.4599999999999995,0.96,1.064518690109253,2.8331387042999268
-0.4599999999999995,1.0,1.1007269620895386,2.854107141494751
-0.4599999999999995,1.04,1.137189507484436,2.8730974197387695
-0.4599999999999995,1.08,1.1738824844360352,2.890340566635132
-0.4599999999999995,1.12,1.210784912109375,2.9060354232788086

-0.4199999999999995,0.0,0.41999998688697815,0.0
-0.4199999999999995,0.04,0.4219004511833191,0.2978515923023224
-0.4199999999999995,0.08,0.4275512099266052,0.5878300666809082
-0.4199999999999995,0.12,0.4368066191673279,0.8630618453025818
-0.4199999999999995,0.16,0.44944411516189575,1.1183923482894897
-0.4199999999999995,0.2,0.4651881456375122,1.35067617893219
-0.4199999999999995,0.24,0.48373544216156006,1.558666706085205
-0.4199999999999995,0.28,0.504777193069458,1.7426421642303467
-0.4199999999999995,0.32,0.52801513671875,1.903941035270691
-0.4199999999999995,0.36,0.5531726479530334,2.0445213317871094
-0.4199999999999995,0.4,0.5799999833106995,2.1666157245635986
-0.4199999999999995,0.44,0.6082762479782104,2.272488594055176
-0.4199999999999995,0.48,0.6378087401390076,2.3642895221710205
-0.4199999999999995,0.52,0.6684308648109436,2.443974494934082
-0.4199999999999995,0.56,0.699999988079071,2.5132741928100586
-0.4199999999999995,0.6,0.7323933839797974,2.573692798614502
-0.4199999999999995,0.64,0.765506386756897,2.6265220642089844
-0.4199999999999995,0.68,0.7992496490478516,2.672860860824585
-0.4199999999999995,0.72,0.8335466980934143,2.713641405105591
-0.4199999999999995,0.76,0.868331789970398,2.749652147293091
-0.4199999999999995,0.8,0.903548538684845,2.781559705734253
-0.4199999999999995,0.84,0.9391485452651978,2.8099260330200195
-0.4199999999999995,0.88,0.9750897884368896,2.8352277278900146
-0.4199999999999995,0.92,1.0113357305526733,2.8578693866729736
-0.4199999999999995,0.96,1.047855019569397,2.8781931400299072
-0.4199999999999995,1.0,1.0846197605133057,2.8964920043945312
-0.4199999999999995,1.04,1.1216059923171997,2.9130160808563232
-0.4199999999999995,1.08,1.158792495727539,2.9279792308807373
-0.4199999999999995,1.12,1.1961605548858643,2.9415650367736816

-0.37999999999999945,0.0,0.3799999952316284,0.0
-0.37999999999999945,0.04,0.3820994794368744,0.3288770318031311
-0.37999999999999945,0.08,0.38832980394363403,0.6472010016441345
-0.37999999999999945,0.12,0.3984971344470978,0.9460320472717285
-0.37999999999999945,0.16,0.41231057047843933,1.2191171646118164
-0.37999999999999945,0.2,0.4294182062149048,1.4631856679916382
-0.37999999999999945,0.24,0.44944408535957336,1.6775885820388794
-0.37999999999999945,0.28,0.47201696038246155,1.863589882850647
-0.37999999999999945,0.32,0.49678972363471985,2.0236120223999023
-0.37999999999999945,0.36,0.5234500765800476,2.160613536834717
-0.37999999999999945,0.4,0.5517245531082153,2.277653217315674
-0.37999999999999945,0.44,0.5813776850700378,2.3776297569274902
-0.37999999999999945,0.48,0.612209141254425,2.4631526470184326
-0.37999999999999945,0.52,0.6440497040748596,2.5364937782287598
-0.37999999999999945,0.56,0.6767569780349731,2.5995919704437256
-0.37999999999999945,0.6,0.7102112174034119,2.6540775299072266
-0.37999999999999945,0.64,0.7443117499351501,2.7013134956359863
-0.37999999999999945,0.68,0.7789736390113831,2.7424330711364746
-0.37999999999999945,0.72,0.8141252398490906,2.778376579284668
-0.37999999999999945,0.76,0.8497058153152466,2.8099260330200195
-0.37999999999999945,0.8,0.8856635093688965,2.8377301692962646
-0.37999999999999945,0.84,0.9219545125961304,2.862330198287964
-0.37999999999999945,0.88,0.9585405588150024,2.8841781616210938
-0.37999999999999945,0.92,0.9953893423080444,2.9036529064178467
-0.37999999999999945,0.96,1.0324727296829224,2.9210739135742188
-0.37999999999999945,1.0,1.0697664022445679,2.936709403991699
-0.37999999999999945,1.04,1.1072487831115723,2.9507880210876465
-0.37999999999999945,1.08,1.1449017524719238,2.963503360748291
-0.37999999999999945,1.12,1.1827088594436646,2.9750211238861084

-0.3399999999999994,0.0,0.3400000035762787,0.0
-0.3399999999999994,0.04,0.34234490990638733,0.3670675754547119
-0.3399999999999994,0.08,0.34928497672080994,0.7195483446121216
-0.3399999999999994,0.12,0.36055517196655273,1.04558527469635
-0.3399999999999994,0.16,0.3757658898830414,1.3376808166503906
-0.3399999999999994,0.2,0.39446163177490234,1.592850685119629
-0.3399999999999994,0.24,0.4161730408668518,1.8117038011550903
-0.3399999999999994,0.28,0.44045430421829224,1.9971332550048828
-0.3399999999999994,0.32,0.46690472960472107,2.153136730194092
-0.3399999999999994,0.36,0.4951767325401306,2.2839791774749756
-0.3399999999999994,0.4,0.5249761939048767,2.3937032222747803
-0.3399999999999994,0.44,0.5560575723648071,2.4858953952789307
-0.3399999999999994,0.48,0.5882176756858826,2.5636165142059326
-0.3399999999999994,0.52,0.6212890148162842,2.629417657852173
-0.3399999999999994,0.56,0.6551336050033569,2.685394048690796
-0.3399999999999994,0.6,0.6896376013755798,2.73325514793396
-0.3399999999999994,0.64,0.7247068285942078,2.7743899822235107
-0.3399999999999994,0.68,0.7602631449699402,2.8099260330200195
-0.3399999999999994,0.72,0.7962411642074585,2.840780735015869
-0.3399999999999994,0.76,0.8325864672660828,2.8677027225494385
-0.3399999999999994,0.8,0.8692525625228882,2.8913049697875977
-0.3399999999999994,0.84,0.9062008857727051,2.9120893478393555
-0.3399999999999994,0.88,0.943398118019104,2.9304721355438232
-0.3399999999999994,0.92,0.9808160662651062,2.9467966556549072
-0.3399999999999994,0.96,1.0184301137924194,2.961351156234741
-0.3399999999999994,1.0,1.0562195777893066,2.974374294281006
-0.3399999999999994,1.04,1.0941663980484009,2.986069440841675
-0.3399999999999994,1.08,1.1322542428970337,2.9966061115264893
-0.3399999999999994,1.12,1.1704699993133545,3.006129026412964

-0.2999999999999994,0.0,0.30000001192092896,0.0
-0.2999999999999994,0.04,0.3026549220085144,0.41520461440086365
-0.2999999999999994,0.08,0.31048348546028137,0.8094711899757385
-0.2999999999999994,0.12,0.323109894990921,1.1667581796646118
-0.2999999999999994,0.16,0.3400000333786011,1.4783965349197388
-0.2999999999999994,0.2,0.36055511236190796,1.7426421642303467
-0.2999999999999994,0.24,0.3841874599456787,1.9625375270843506
-0.2999999999999994,0.28,0.4103657007217407,2.1435658931732178
-0.2999999999999994,0.32,0.4386342465877533,2.2919087409973145
-0.2999999999999994,0.36,0.46861496567726135,2.413438081741333
-0.2999999999999994,0.4,0.4999999403953552,2.5132744312286377
-0.2999999999999994,0.44,0.5325410962104797,2.595669984817505
-0.2999999999999994,0.48,0.5660389065742493,2.6640655994415283
-0.2999999999999994,0.52,0.6003332138061523,2.7212023735046387
-0.2999999999999994,0.56,0.6352952122688293,2.7692511081695557
-0.2999999999999994,0.6,0.6708204746246338,2.8099257946014404
-0.2999999999999994,0.64,0.7068239450454712,2.84458327293396
-0.2999999999999994,0.68,0.7432361841201782,2.8742990493774414
-0.2999999999999994,0.72,0.7799999713897705,2.8999316692352295
-0.2999999999999994,0.76,0.8170679211616516,2.9221689701080322
-0.2999999999999994,0.8,0.8544003367424011,2.9415652751922607
-0.2999999999999994,0.84,0.8919641375541687,2.9585697650909424
-0.2999999999999994,0.88,0.9297311305999756,2.9735496044158936
-0.2999999999999994,0.92,0.9676777124404907,2.9868059158325195
-0.2999999999999994,0.96,1.0057833194732666,2.9985873699188232
-0.2999999999999994,1.0,1.0440306663513184,3.0090997219085693
-0.2999999999999994,1.04,1.082404613494873,3.0185165405273438
-0.2999999999999994,1.08,1.1208926439285278,3.0269808769226074
-0.2999999999999994,1.12,1.159482717514038,3.0346152782440186

-0.25999999999999934,0.0,0.25999999046325684,0.0
-0.25999999999999934,0.04,0.26305893063545227,0.47770175337791443
-0.25999999999999934,0.08,0.27202939987182617,0.9238979816436768
-0.25999999999999934,0.12,0.2863564193248749,1.3165102005004883
-0.25999999999999934,0.16,0.30528679490089417,1.646500587463379
-0.25999999999999934,0.2,0.32802435755729675,1.915462851524353
-0.25999999999999934,0.24,0.3538360893726349,2.130880117416382
-0.25999999999999934,0.28,0.382099449634552,2.3021388053894043
-0.25999999999999934,0.32,0.41231057047843933,2.438234329223633
-0.25999999999999934,0.36,0.44407206773757935,2.5468239784240723
-0.25999999999999934,0.4,0.47707438468933105,2.6340487003326416
-0.25999999999999934,0.44,0.5110772848129272,2.7046806812286377
-0.25999999999999934,0.48,0.5458937883377075,2.7623772621154785
-0.25999999999999934,0.52,0.5813776254653931,2.8099260330200195
-0.25999999999999934,0.56,0.6174139976501465,2.8494527339935303
-0.25999999999999934,0.6,0.6539112329483032,2.8825860023498535
-0.25999999999999934,0.64,0.6907966136932373,2.910580635070801
-0.25999999999999934,0.68,0.7280109524726868,2.934410572052002
-0.25999999999999934,0.72,0.7655063271522522,2.9548373222351074
-0.25999999999999934,0.76,0.8032435178756714,2.972461700439453
-0.25999999999999934,0.8,0.8411896228790283,2.9877617359161377
-0.25999999999999934,0.84,0.8793179988861084,3.001119375228882
-0.25999999999999934,0.88,0.9176056385040283,3.012843132019043
-0.25999999999999934,0.92,0.9560334086418152,3.023184299468994
-0.25999999999999934,0.96,0.9945854544639587,3.032348155975342
-0.25999999999999934,1.0,1.0332473516464233,3.040503978729248
-0.25999999999999934,1.04,1.072007417678833,3.047792673110962
-0.25999999999999934,1.08,1.1108555793762207,3.054330825805664
-0.25999999999999934,1.12,1.149782657623291,3.0602164268493652

-0.2199999999999993,0.0,0.2199999988079071,0.0
-0.2199999999999993,0.04,0.22360682487487793,0.5619853138923645
-0.2199999999999993,0.08,0.23409399390220642,1.0736174583435059
-0.2199999999999993,0.12,0.2505992352962494,1.5043585300445557
-0.2199999999999993,0.16,0.27202942967414856,1.8477959632873535
-0.2199999999999993,0.2,0.2973213791847229,2.1132640838623047
-0.2199999999999993,0.24,0.32557642459869385,2.31583833694458
-0.2199999999999993,0.28,0.35608989000320435,2.47029185295105
-0.2199999999999993,0.32,0.38832974433898926,2.588804006576538
-0.2199999999999993,0.36,0.4219004809856415,2.680663824081421
-0.2199999999999993,0.4,0.45650845766067505,2.752713918685913
-0.2199999999999993,0.44,0.49193495512008667,2.8099260330200195
-0.2199999999999993,0.48,0.52801513671875,2.8559117317199707
-0.2199999999999993,0.52,0.5646237730979919,2.893303871154785
-0.2199999999999993,0.56,0.6016643643379211,2.924042224884033
-0.2199999999999993,0.6,0.6390618085861206,2.9495668411254883
-0.2199999999999993,0.64,0.6767569780349731,2.9709620475769043
-0.2199999999999993,0.68,0.7147027254104614,2.989051342010498
-0.2199999999999993,0.72,0.7528611421585083,3.004467010498047
-0.2199999999999993,0.76,0.7912015914916992,3.0177013874053955
-0.2199999999999993,0.8,0.8296987414360046,3.0291407108306885
-0.2199999999999993,0.84,0.8683317303657532,3.0390896797180176
-0.2199999999999993,0.88,0.90708327293396,3.047792673110962
-0.2199999999999993,0.92,0.9459387063980103,3.0554468631744385
-0.2199999999999993,0.96,0.9848857522010803,3.0622119903564453
-0.2199999999999993,1.0,1.0239139795303345,3.0682191848754883
-0.2199999999999993,1.04,1.0630145072937012,3.0735764503479004
-0.2199999999999993,1.08,1.102179765701294,3.0783729553222656
-0.2199999999999993,1.12,1.1414027214050293,3.082683801651001

-0.17999999999999927,0.0,0.18000000715255737,0.0
-0.17999999999999927,0.04,0.18439091742038727,0.6815071105957031
-0.17999999999999927,0.08,0.1969771832227707,1.2759215831756592
-0.17999999999999927,0.12,0.2163330614566803,1.7426421642303467
-0.17999999999999927,0.16,0.2408318966627121,2.087160587310791
-0.17999999999999927,0.2,0.2690724730491638,2.335127592086792
-0.17999999999999927,0.24,0.29999998211860657,2.5132741928100586
-0.17999999999999927,0.28,0.3328663408756256,2.6426401138305664
-0.17999999999999927,0.32,0.3671512007713318,2.7381350994110107
-0.17999999999999927,0.36,0.4024922251701355,2.8099260330200195
-0.17999999999999927,0.4,0.4386342465877533,2.8648860454559326
-0.17999999999999927,0.44,0.4753945767879486,2.907691717147827
-0.17999999999999927,0.48,0.5126402378082275,2.9415650367736816
-0.17999999999999927,0.52,0.5502726435661316,2.9687612056732178
-0.17999999999999927,0.56,0.5882176756858826,2.9908859729766846
-0.17999999999999927,0.6,0.62641841173172,3.0090997219085693
-0.17999999999999927,0.64,0.6648308038711548,3.024257183074951
-0.17999999999999927,0.68,0.7034202218055725,3.036993980407715
-0.17999999999999927,0.72,0.7421589493751526,3.047792673110962
-0.17999999999999927,0.76,0.7810249924659729,3.0570218563079834
-0.17999999999999927,0.8,0.8199999928474426,3.0649688243865967
-0.17999999999999927,0.84,0.8590691685676575,3.071857213973999
-0.17999999999999927,0.88,0.8982204794883728,3.0778656005859375
-0.17999999999999927,0.92,0.9374434351921082,3.0831358432769775
-0.17999999999999927,0.96,0.9767292737960815,3.0877840518951416
-0.17999999999999927,1.0,1.0160709619522095,3.0919032096862793
-0.17999999999999927,1.04,1.0554618835449219,3.0955700874328613
-0.17999999999999927,1.08,1.0948972702026367,3.0988481044769287
-0.17999999999999927,1.12,1.1343719959259033,3.101789712905884

-0.13999999999999924,0.0,0.14000000059604645,0.0
-0.13999999999999924,0.04,0.14560219645500183,0.8630619049072266
-0.13999999999999924,0.08,0.1612451821565628,1.5586663484573364
-0.13999999999999924,0.12,0.18439088761806488,2.0445215702056885
-0.13999999999999924,0.16,0.21260292828083038,2.3642895221710205
-0.13999999999999924,0.2,0.24413108825683594,2.57369327545166
-0.13999999999999924,0.24,0.27784889936447144,2.713641405105591
-0.13999999999999924,0.28,0.3130495250225067,2.8099260330200195
-0.13999999999999924,0.32,0.34928494691848755,2.8781931400299072
-0.13999999999999924,0.36,0.3862641155719757,2.9279792308807373
-0.13999999999999924,0.4,0.42379239201545715,2.9652185440063477
-0.13999999999999924,0.44,0.4617358446121216,2.9937047958374023
-0.13999999999999924,0.48,0.4999999701976776,3.0159292221069336
-0.13999999999999924,0.52,0.5385164618492126,3.033571481704712
-0.13999999999999924,0.56,0.5772348046302795,3.047792673110962
-0.13999999999999924,0.6,0.6161168813705444,3.0594122409820557
-0.13999999999999924,0.64,0.6551335453987122,3.0690221786499023
-0.13999999999999924,0.68,0.6942622661590576,3.077054977416992
-0.13999999999999924,0.72,0.7334848046302795,3.0838356018066406
-0.13999999999999924,0.76,0.7727872133255005,3.089609146118164
-0.13999999999999924,0.8,0.8121575713157654,3.09456467628479
-0.13999999999999924,0.84,0.851586639881134,3.0988481044769287
-0.13999999999999924,0.88,0.8910667896270752,3.1025750637054443
-0.13999999999999924,0.92,0.9305912256240845,3.105837821960449
-0.13999999999999924,0.96,0.9701545834541321,3.1087098121643066
-0.13999999999999924,1.0,1.0097523927688599,3.111250400543213
-0.13999999999999924,1.04,1.0493806600570679,3.113509178161621
-0.13999999999999924,1.08,1.0890363454818726,3.115525484085083
-0.13999999999999924,1.12,1.1287161111831665,3.117332935333252

-0.0999999999999992,0.0,0.10000000149011612,0.0
-0.0999999999999992,0.04,0.1077033057808876,1.1667581796646118
-0.0999999999999992,0.08,0.12806248664855957,1.9625372886657715
-0.0999999999999992,0.12,0.15620499849319458,2.413438320159912
-0.0999999999999992,0.16,0.18867963552474976,2.664065361022949
-0.0999999999999992,0.2,0.22360679507255554,2.8099260330200195
-0.0999999999999992,0.24,0.2600000202655792,2.8999316692352295
-0.0999999999999992,0.28,0.2973213791847229,2.9585695266723633
-0.0999999999999992,0.32,0.3352610766887665,2.9985873699188232
-0.0999999999999992,0.36,0.3736307919025421,3.0269808769226074
-0.0999999999999992,0.4,0.41231054067611694,3.047792673110962
-0.0999999999999992,0.44,0.4512205421924591,3.0634703636169434
-0.0999999999999992,0.48,0.49030601978302,3.0755579471588135
-0.0999999999999992,0.52,0.5295280814170837,3.085064172744751
-0.0999999999999992,0.56,0.5688585042953491,3.092670440673828
-0.0999999999999992,0.6,0.6082762479782104,3.0988478660583496
-0.0999999999999992,0.64,0.6477653980255127,3.103931427001953
-0.0999999999999992,0.68,0.6873136162757874,3.108163595199585
-0.0999999999999992,0.72,0.7269112467765808,3.1117234230041504
-0.0999999999999992,0.76,0.7665507197380066,3.114745616912842
-0.0999999999999992,0.8,0.8062257766723633,3.117332935333252
-0.0999999999999992,0.84,0.8459315299987793,3.1195647716522217
-0.0999999999999992,0.88,0.885663628578186,3.1215031147003174
-0.0999999999999992,0.92,0.9254189133644104,3.123196840286255
-0.0999999999999992,0.96,0.9651942253112793,3.1246860027313232
-0.0999999999999992,1.0,1.0049874782562256,3.1260013580322266
-0.0999999999999992,1.04,1.0447965860366821,3.127169609069824
-0.0999999999999992,1.08,1.0846197605133057,3.128211736679077
-0.0999999999999992,1.12,1.124455451965332,3.1291446685791016

-0.059999999999999165,0.0,0.05999999865889549,0.0
-0.059999999999999165,0.04,0.07211103290319443,1.7426421642303467
-0.059999999999999165,0.08,0.10000000149011612,2.5132739543914795
-0.059999999999999165,0.12,0.13416409492492676,2.8099260330200195
-0.059999999999999165,0.16,0.17088006436824799,2.9415650367736816
-0.059999999999999165,0.2,0.2088061422109604,3.0091001987457275
-0.059999999999999165,0.24,0.24738635122776031,3.047792673110962
-0.059999999999999165,0.28,0.2863564193248749,3.07185697555542
-0.059999999999999165,0.32,0.32557645440101624,3.0877840518951416
-0.059999999999999165,0.36,0.3649657368659973,3.0988481044769287
-0.059999999999999165,0.4,0.40447497367858887,3.10683536529541
-0.059999999999999165,0.44,0.4440721273422241,3.1127848625183105
-0.059999999999999165,0.48,0.48373547196388245,3.117333173751831
-0.059999999999999165,0.52,0.5234500765800476,3.1208863258361816
-0.059999999999999165,0.56,0.5632051229476929,3.1237144470214844
-0.059999999999999165,0.6,0.6029925346374512,3.1260013580322266
-0.059999999999999165,0.64,0.642806351184845,3.1278772354125977
-0.059999999999999165,0.68,0.6826419234275818,3.12943434715271
-0.059999999999999165,0.72,0.7224956154823303,3.1307411193847656
-0.059999999999999165,0.76,0.7623647451400757,3.131847858428955
-0.059999999999999165,0.8,0.8022468090057373,3.132794141769409
-0.059999999999999165,0.84,0.8421401381492615,3.1336092948913574
-0.059999999999999165,0.88,0.8820430636405945,3.1343159675598145
-0.059999999999999165,0.92,0.9219544529914856,3.1349329948425293
-0.059999999999999165,0.96,0.9618731737136841,3.135474681854248
-0.059999999999999165,1.0,1.001798152923584,3.135953187942505
-0.059999999999999165,1.04,1.041729211807251,3.1363778114318848
-0.059999999999999165,1.08,1.0816655158996582,3.1367557048797607
-0.059999999999999165,1.12,1.1216059923171997,3.137094259262085

-0.01999999999999913,0.0,0.019999999552965164,0.0
-0.01999999999999913,0.04,0.04472135752439499,2.8099260330200195
-0.01999999999999913,0.08,0.08246210217475891,3.047792673110962
-0.01999999999999913,0.12,0.12165524065494537,3.0988481044769287
-0.01999999999999913,0.16,0.16124515235424042,3.117332935333252
-0.01999999999999913,0.2,0.2009975165128708,3.1260018348693848
-0.01999999999999913,0.24,0.2408318817615509,3.1307411193847656
-0.01999999999999913,0.28,0.28071337938308716,3.1336090564727783
-0.01999999999999913,0.32,0.32062438130378723,3.135474681854248
-0.01999999999999913,0.36,0.36055511236190796,3.1367557048797607
-0.01999999999999913,0.4,0.4004996716976166,3.1376733779907227
-0.01999999999999913,0.44,0.440454363822937,3.138352394104004
-0.01999999999999913,0.48,0.480416476726532,3.138869047164917
-0.01999999999999913,0.52,0.5203844904899597,3.1392712593078613
-0.01999999999999913,0.56,0.5603570342063904,3.1395909786224365
-0.01999999999999913,0.6,0.6003332138061523,3.1398489475250244
-0.01999999999999913,0.64,0.6403124332427979,3.14005970954895
-0.01999999999999913,0.68,0.6802941560745239,3.1402347087860107
-0.01999999999999913,0.72,0.720277726650238,3.140381097793579
-0.01999999999999913,0.76,0.7602631449699402,3.140505313873291
-0.01999999999999913,0.8,0.8002499341964722,3.1406116485595703
-0.01999999999999913,0.84,0.8402380347251892,3.140702724456787
-0.01999999999999913,0.88,0.8802273273468018,3.1407816410064697
-0.01999999999999913,0.92,0.9202173948287964,3.14085054397583
-0.01999999999999913,0.96,0.9602082967758179,3.140911102294922
-0.01999999999999913,1.0,1.000199794769287,3.1409647464752197
-0.01999999999999913,1.04,1.0401921272277832,3.141011953353882
-0.01999999999999913,1.08,1.0801852941513062,3.141054391860962
-0.01999999999999913,1.12,1.1201786994934082,3.141091823577881

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,2.8099260330200195
0.020000000000000906,0.08,0.08246210217475891,3.047792673110962
0.020000000000000906,0.12,0.12165524065494537,3.0988481044769287
0.020000000000000906,0.16,0.16124515235424042,3.117332935333252
0.020000000000000906,0.2,0.2009975165128708,3.1260018348693848
0.020000000000000906,0.24,0.2408318817615509,3.1307411193847656
0.020000000000000906,0.28,0.28071337938308716,3.1336090564727783
0.020000000000000906,0.32,0.32062438130378723,3.135474681854248
0.020000000000000906,0.36,0.36055511236190796,3.1367557048797607
0.020000000000000906,0.4,0.4004996716976166,3.1376733779907227
0.020000000000000906,0.44,0.440454363822937,3.138352394104004
0.020000000000000906,0.48,0.480416476726532,3.138869047164917
0.020000000000000906,0.52,0.5203844904899597,3.1392712593078613
0.020000000000000906,0.56,0.5603570342063904,3.1395909786224365
0.020000000000000906,0.6,0.6003332138061523,3.1398489475250244
0.020000000000000906,0.64,0.6403124332427979,3.14005970954895
0.020000000000000906,0.68,0.6802941560745239,3.1402347087860107
0.020000000000000906,0.72,0.720277726650238,3.140381097793579
0.020000000000000906,0.76,0.7602631449699402,3.140505313873291
0.020000000000000906,0.8,0.8002499341964722,3.1406116485595703
0.020000000000000906,0.84,0.8402380347251892,3.140702724456787
0.020000000000000906,0.88,0.8802273273468018,3.1407816410064697
0.020000000000000906,0.92,0.9202173948287964,3.14085054397583
0.020000000000000906,0.96,0.9602082967758179,3.140911102294922
0.020000000000000906,1.0,1.000199794769287,3.1409647464752197
0.020000000000000906,1.04,1.0401921272277832,3.141011953353882
0.020000000000000906,1.08,1.0801852941513062,3.141054391860962
0.020000000000000906,1.12,1.1201786994934082,3.141091823577881

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211103290319443,1.7426421642303467
0.06000000000000094,0.08,0.10000000149011612,2.5132739543914795
0.06000000000000094,0.12,0.13416409492492676,2.8099260330200195
0.06000000000000094,0.16,0.17088006436824799,2.9415650367736816
0.06000000000000094,0.2,0.2088061422109604,3.0091001987457275
0.06000000000000094,0.24,0.24738635122776031,3.047792673110962
0.06000000000000094,0.28,0.2863564193248749,3.07185697555542
0.06000000000000094,0.32,0.32557645440101624,3.0877840518951416
0.06000000000000094,0.36,0.3649657368659973,3.0988481044769287
0.06000000000000094,0.4,0.40447497367858887,3.10683536529541
0.06000000000000094,0.44,0.4440721273422241,3.1127848625183105
0.06000000000000094,0.48,0.48373547196388245,3.117333173751831
0.06000000000000094,0.52,0.5234500765800476,3.1208863258361816
0.06000000000000094,0.56,0.5632051229476929,3.1237144470214844
0.06000000000000094,0.6,0.6029925346374512,3.1260013580322266
0.06000000000000094,0.64,0.642806351184845,3.1278772354125977
0.06000000000000094,0.68,0.6826419234275818,3.12943434715271
0.06000000000000094,0.72,0.7224956154823303,3.1307411193847656
0.06000000000000094,0.76,0.7623647451400757,3.131847858428955
0.06000000000000094,0.8,0.8022468090057373,3.132794141769409
0.06000000000000094,0.84,0.8421401381492615,3.1336092948913574
0.06000000000000094,0.88,0.8820430636405945,3.1343159675598145
0.06000000000000094,0.92,0.9219544529914856,3.1349329948425293
0.06000000000000094,0.96,0.9618731737136841,3.135474681854248
0.06000000000000094,1.0,1.001798152923584,3.135953187942505
0.06000000000000094,1.04,1.041729211807251,3.1363778114318848
0.06000000000000094,1.08,1.0816655158996582,3.1367557048797607
0.06000000000000094,1.12,1.1216059923171997,3.137094259262085

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.1077033057808876,1.1667581796646118
0.10000000000000098,0.08,0.12806248664855957,1.9625372886657715
0.10000000000000098,0.12,0.15620499849319458,2.413438320159912
0.10000000000000098,0.16,0.18867963552474976,2.664065361022949
0.10000000000000098,0.2,0.22360679507255554,2.8099260330200195
0.10000000000000098,0.24,0.2600000202655792,2.8999316692352295
0.10000000000000098,0.28,0.2973213791847229,2.9585695266723633
0.10000000000000098,0.32,0.3352610766887665,2.9985873699188232
0.10000000000000098,0.36,0.3736307919025421,3.0269808769226074
0.10000000000000098,0.4,0.41231054067611694,3.047792673110962
0.10000000000000098,0.44,0.4512205421924591,3.0634703636169434
0.10000000000000098,0.48,0.49030601978302,3.0755579471588135
0.10000000000000098,0.52,0.5295280814170837,3.085064172744751
0.10000000000000098,0.56,0.5688585042953491,3.092670440673828
0.10000000000000098,0.6,0.6082762479782104,3.0988478660583496
0.10000000000000098,0.64,0.6477653980255127,3.103931427001953
0.10000000000000098,0.68,0.6873136162757874,3.108163595199585
0.10000000000000098,0.72,0.7269112467765808,3.1117234230041504
0.10000000000000098,0.76,0.7665507197380066,3.114745616912842
0.10000000000000098,0.8,0.8062257766723633,3.117332935333252
0.10000000000000098,0.84,0.8459315299987793,3.1195647716522217
0.10000000000000098,0.88,0.885663628578186,3.1215031147003174
0.10000000000000098,0.92,0.9254189133644104,3.123196840286255
0.10000000000000098,0.96,0.9651942253112793,3.1246860027313232
0.10000000000000098,1.0,1.0049874782562256,3.1260013580322266
0.10000000000000098,1.04,1.0447965860366821,3.127169609069824
0.10000000000000098,1.08,1.0846197605133057,3.128211736679077
0.10000000000000098,1.12,1.124455451965332,3.1291446685791016

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.8630619049072266
0.140000000000001,0.08,0.1612451821565628,1.5586663484573364
0.140000000000001,0.12,0.18439088761806488,2.0445215702056885
0.140000000000001,0.16,0.21260292828083038,2.3642895221710205
0.140000000000001,0.2,0.24413108825683594,2.57369327545166
0.140000000000001,0.24,0.27784889936447144,2.713641405105591
0.140000000000001,0.28,0.3130495250225067,2.8099260330200195
0.140000000000001,0.32,0.34928494691848755,2.8781931400299072
0.140000000000001,0.36,0.3862641155719757,2.9279792308807373
0.140000000000001,0.4,0.42379239201545715,2.9652185440063477
0.140000000000001,0.44,0.4617358446121216,2.9937047958374023
0.140000000000001,0.48,0.4999999701976776,3.0159292221069336
0.140000000000001,0.52,0.5385164618492126,3.033571481704712
0.140000000000001,0.56,0.5772348046302795,3.047792673110962
0.140000000000001,0.6,0.6161168813705444,3.0594122409820557
0.140000000000001,0.64,0.6551335453987122,3.0690221786499023
0.140000000000001,0.68,0.6942622661590576,3.077054977416992
0.140000000000001,0.72,0.7334848046302795,3.0838356018066406
0.140000000000001,0.76,0.7727872133255005,3.089609146118164
0.140000000000001,0.8,0.8121575713157654,3.09456467628479
0.140000000000001,0.84,0.851586639881134,3.0988481044769287
0.140000000000001,0.88,0.8910667896270752,3.1025750637054443
0.140000000000001,0.92,0.9305912256240845,3.105837821960449
0.140000000000001,0.96,0.9701545834541321,3.1087098121643066
0.140000000000001,1.0,1.0097523927688599,3.111250400543213
0.140000000000001,1.04,1.0493806600570679,3.113509178161621
0.140000000000001,1.08,1.0890363454818726,3.115525484085083
0.140000000000001,1.12,1.1287161111831665,3.117332935333252

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439091742038727,0.6815071105957031
0.18000000000000105,0.08,0.1969771832227707,1.2759215831756592
0.18000000000000105,0.12,0.2163330614566803,1.7426421642303467
0.18000000000000105,0.16,0.2408318966627121,2.087160587310791
0.18000000000000105,0.2,0.2690724730491638,2.335127592086792
0.18000000000000105,0.24,0.29999998211860657,2.5132741928100586
0.18000000000000105,0.28,0.3328663408756256,2.6426401138305664
0.18000000000000105,0.32,0.3671512007713318,2.7381350994110107
0.18000000000000105,0.36,0.4024922251701355,2.8099260330200195
0.18000000000000105,0.4,0.4386342465877533,2.8648860454559326
0.18000000000000105,0.44,0.4753945767879486,2.907691717147827
0.18000000000000105,0.48,0.5126402378082275,2.9415650367736816
0.18000000000000105,0.52,0.5502726435661316,2.9687612056732178
0.18000000000000105,0.56,0.5882176756858826,2.9908859729766846
0.18000000000000105,0.6,0.62641841173172,3.0090997219085693
0.18000000000000105,0.64,0.6648308038711548,3.024257183074951
0.18000000000000105,0.68,0.7034202218055725,3.036993980407715
0.18000000000000105,0.72,0.7421589493751526,3.047792673110962
0.18000000000000105,0.76,0.7810249924659729,3.0570218563079834
0.18000000000000105,0.8,0.8199999928474426,3.0649688243865967
0.18000000000000105,0.84,0.8590691685676575,3.071857213973999
0.18000000000000105,0.88,0.8982204794883728,3.0778656005859375
0.18000000000000105,0.92,0.9374434351921082,3.0831358432769775
0.18000000000000105,0.96,0.9767292737960815,3.0877840518951416
0.18000000000000105,1.0,1.0160709619522095,3.0919032096862793
0.18000000000000105,1.04,1.0554618835449219,3.0955700874328613
0.18000000000000105,1.08,1.0948972702026367,3.0988481044769287
0.18000000000000105,1.12,1.1343719959259033,3.101789712905884

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360682487487793,0.5619853138923645
0.22000000000000108,0.08,0.23409399390220642,1.0736174583435059
0.22000000000000108,0.12,0.2505992352962494,1.5043585300445557
0.22000000000000108,0.16,0.27202942967414856,1.8477959632873535
0.22000000000000108,0.2,0.2973213791847229,2.1132640838623047
0.22000000000000108,0.24,0.32557642459869385,2.31583833694458
0.22000000000000108,0.28,0.35608989000320435,2.47029185295105
0.22000000000000108,0.32,0.38832974433898926,2.588804006576538
0.22000000000000108,0.36,0.4219004809856415,2.680663824081421
0.22000000000000108,0.4,0.45650845766067505,2.752713918685913
0.22000000000000108,0.44,0.49193495512008667,2.8099260330200195
0.22000000000000108,0.48,0.52801513671875,2.8559117317199707
0.22000000000000108,0.52,0.5646237730979919,2.893303871154785
0.22000000000000108,0.56,0.6016643643379211,2.924042224884033
0.22000000000000108,0.6,0.6390618085861206,2.9495668411254883
0.22000000000000108,0.64,0.6767569780349731,2.9709620475769043
0.22000000000000108,0.68,0.7147027254104614,2.989051342010498
0.22000000000000108,0.72,0.7528611421585083,3.004467010498047
0.22000000000000108,0.76,0.7912015914916992,3.0177013874053955
0.22000000000000108,0.8,0.8296987414360046,3.0291407108306885
0.22000000000000108,0.84,0.8683317303657532,3.0390896797180176
0.22000000000000108,0.88,0.90708327293396,3.047792673110962
0.22000000000000108,0.92,0.9459387063980103,3.0554468631744385
0.22000000000000108,0.96,0.9848857522010803,3.0622119903564453
0.22000000000000108,1.0,1.0239139795303345,3.0682191848754883
0.22000000000000108,1.04,1.0630145072937012,3.0735764503479004
0.22000000000000108,1.08,1.102179765701294,3.0783729553222656
0.22000000000000108,1.12,1.1414027214050293,3.082683801651001

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305893063545227,0.47770175337791443
0.2600000000000011,0.08,0.27202939987182617,0.9238979816436768
0.2600000000000011,0.12,0.2863564193248749,1.3165102005004883
0.2600000000000011,0.16,0.30528679490089417,1.646500587463379
0.2600000000000011,0.2,0.32802435755729675,1.915462851524353
0.2600000000000011,0.24,0.3538360893726349,2.130880117416382
0.2600000000000011,0.28,0.382099449634552,2.3021388053894043
0.2600000000000011,0.32,0.41231057047843933,2.438234329223633
0.2600000000000011,0.36,0.44407206773757935,2.5468239784240723
0.2600000000000011,0.4,0.47707438468933105,2.6340487003326416
0.2600000000000011,0.44,0.5110772848129272,2.7046806812286377
0.2600000000000011,0.48,0.5458937883377075,2.7623772621154785
0.2600000000000011,0.52,0.5813776254653931,2.8099260330200195
0.2600000000000011,0.56,0.6174139976501465,2.8494527339935303
0.2600000000000011,0.6,0.6539112329483032,2.8825860023498535
0.2600000000000011,0.64,0.6907966136932373,2.910580635070801
0.2600000000000011,0.68,0.7280109524726868,2.934410572052002
0.2600000000000011,0.72,0.7655063271522522,2.9548373222351074
0.2600000000000011,0.76,0.8032435178756714,2.972461700439453
0.2600000000000011,0.8,0.8411896228790283,2.9877617359161377
0.2600000000000011,0.84,0.8793179988861084,3.001119375228882
0.2600000000000011,0.88,0.9176056385040283,3.012843132019043
0.2600000000000011,0.92,0.9560334086418152,3.023184299468994
0.2600000000000011,0.96,0.9945854544639587,3.032348155975342
0.2600000000000011,1.0,1.0332473516464233,3.040503978729248
0.2600000000000011,1.04,1.072007417678833,3.047792673110962
0.2600000000000011,1.08,1.1108555793762207,3.054330825805664
0.2600000000000011,1.12,1.149782657623291,3.0602164268493652

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.41520461440086365
0.30000000000000115,0.08,0.31048348546028137,0.8094711899757385
0.30000000000000115,0.12,0.323109894990921,1.1667581796646118
0.30000000000000115,0.16,0.3400000333786011,1.4783965349197388
0.30000000000000115,0.2,0.36055511236190796,1.7426421642303467
0.30000000000000115,0.24,0.3841874599456787,1.9625375270843506
0.30000000000000115,0.28,0.4103657007217407,2.1435658931732178
0.30000000000000115,0.32,0.4386342465877533,2.2919087409973145
0.30000000000000115,0.36,0.46861496567726135,2.413438081741333
0.30000000000000115,0.4,0.4999999403953552,2.5132744312286377
0.30000000000000115,0.44,0.5325410962104797,2.595669984817505
0.30000000000000115,0.48,0.5660389065742493,2.6640655994415283
0.30000000000000115,0.52,0.6003332138061523,2.7212023735046387
0.30000000000000115,0.56,0.6352952122688293,2.7692511081695557
0.30000000000000115,0.6,0.6708204746246338,2.8099257946014404
0.30000000000000115,0.64,0.7068239450454712,2.84458327293396
0.30000000000000115,0.68,0.7432361841201782,2.8742990493774414
0.30000000000000115,0.72,0.7799999713897705,2.8999316692352295
0.30000000000000115,0.76,0.8170679211616516,2.9221689701080322
0.30000000000000115,0.8,0.8544003367424011,2.9415652751922607
0.30000000000000115,0.84,0.8919641375541687,2.9585697650909424
0.30000000000000115,0.88,0.9297311305999756,2.9735496044158936
0.30000000000000115,0.92,0.9676777124404907,2.9868059158325195
0.30000000000000115,0.96,1.0057833194732666,2.9985873699188232
0.30000000000000115,1.0,1.0440306663513184,3.0090997219085693
0.30000000000000115,1.04,1.082404613494873,3.0185165405273438
0.30000000000000115,1.08,1.1208926439285278,3.0269808769226074
0.30000000000000115,1.12,1.159482717514038,3.0346152782440186

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234490990638733,0.3670675754547119
0.3400000000000012,0.08,0.34928497672080994,0.7195483446121216
0.3400000000000012,0.12,0.36055517196655273,1.04558527469635
0.3400000000000012,0.16,0.3757658898830414,1.3376808166503906
0.3400000000000012,0.2,0.39446163177490234,1.592850685119629
0.3400000000000012,0.24,0.4161730408668518,1.8117038011550903
0.3400000000000012,0.28,0.44045430421829224,1.9971332550048828
0.3400000000000012,0.32,0.46690472960472107,2.153136730194092
0.3400000000000012,0.36,0.4951767325401306,2.2839791774749756
0.3400000000000012,0.4,0.5249761939048767,2.3937032222747803
0.3400000000000012,0.44,0.5560575723648071,2.4858953952789307
0.3400000000000012,0.48,0.5882176756858826,2.5636165142059326
0.3400000000000012,0.52,0.6212890148162842,2.629417657852173
0.3400000000000012,0.56,0.6551336050033569,2.685394048690796
0.3400000000000012,0.6,0.6896376013755798,2.73325514793396
0.3400000000000012,0.64,0.7247068285942078,2.7743899822235107
0.3400000000000012,0.68,0.7602631449699402,2.8099260330200195
0.3400000000000012,0.72,0.7962411642074585,2.840780735015869
0.3400000000000012,0.76,0.8325864672660828,2.8677027225494385
0.3400000000000012,0.8,0.8692525625228882,2.8913049697875977
0.3400000000000012,0.84,0.9062008857727051,2.9120893478393555
0.3400000000000012,0.88,0.943398118019104,2.9304721355438232
0.3400000000000012,0.92,0.9808160662651062,2.9467966556549072
0.3400000000000012,0.96,1.0184301137924194,2.961351156234741
0.3400000000000012,1.0,1.0562195777893066,2.974374294281006
0.3400000000000012,1.04,1.0941663980484009,2.986069440841675
0.3400000000000012,1.08,1.1322542428970337,2.9966061115264893
0.3400000000000012,1.12,1.1704699993133545,3.006129026412964

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.3820994794368744,0.3288770318031311
0.3800000000000012,0.08,0.38832980394363403,0.6472010016441345
0.3800000000000012,0.12,0.3984971344470978,0.9460320472717285
0.3800000000000012,0.16,0.41231057047843933,1.2191171646118164
0.3800000000000012,0.2,0.4294182062149048,1.4631856679916382
0.3800000000000012,0.24,0.44944408535957336,1.6775885820388794
0.3800000000000012,0.28,0.47201696038246155,1.863589882850647
0.3800000000000012,0.32,0.49678972363471985,2.0236120223999023
0.3800000000000012,0.36,0.5234500765800476,2.160613536834717
0.3800000000000012,0.4,0.5517245531082153,2.277653217315674
0.3800000000000012,0.44,0.5813776850700378,2.3776297569274902
0.3800000000000012,0.48,0.612209141254425,2.4631526470184326
0.3800000000000012,0.52,0.6440497040748596,2.5364937782287598
0.3800000000000012,0.56,0.6767569780349731,2.5995919704437256
0.3800000000000012,0.6,0.7102112174034119,2.6540775299072266
0.3800000000000012,0.64,0.7443117499351501,2.7013134956359863
0.3800000000000012,0.68,0.7789736390113831,2.7424330711364746
0.3800000000000012,0.72,0.8141252398490906,2.778376579284668
0.3800000000000012,0.76,0.8497058153152466,2.8099260330200195
0.3800000000000012,0.8,0.8856635093688965,2.8377301692962646
0.3800000000000012,0.84,0.9219545125961304,2.862330198287964
0.3800000000000012,0.88,0.9585405588150024,2.8841781616210938
0.3800000000000012,0.92,0.9953893423080444,2.9036529064178467
0.3800000000000012,0.96,1.0324727296829224,2.9210739135742188
0.3800000000000012,1.0,1.0697664022445679,2.936709403991699
0.3800000000000012,1.04,1.1072487831115723,2.9507880210876465
0.3800000000000012,1.08,1.1449017524719238,2.963503360748291
0.3800000000000012,1.12,1.1827088594436646,2.9750211238861084

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004511833191,0.2978515923023224
0.42000000000000126,0.08,0.4275512099266052,0.5878300666809082
0.42000000000000126,0.12,0.4368066191673279,0.8630618453025818
0.42000000000000126,0.16,0.44944411516189575,1.1183923482894897
0.42000000000000126,0.2,0.4651881456375122,1.35067617893219
0.42000000000000126,0.24,0.48373544216156006,1.558666706085205
0.42000000000000126,0.28,0.504777193069458,1.7426421642303467
0.42000000000000126,0.32,0.52801513671875,1.903941035270691
0.42000000000000126,0.36,0.5531726479530334,2.0445213317871094
0.42000000000000126,0.4,0.5799999833106995,2.1666157245635986
0.42000000000000126,0.44,0.6082762479782104,2.272488594055176
0.42000000000000126,0.48,0.6378087401390076,2.3642895221710205
0.42000000000000126,0.52,0.6684308648109436,2.443974494934082
0.42000000000000126,0.56,0.699999988079071,2.5132741928100586
0.42000000000000126,0.6,0.7323933839797974,2.573692798614502
0.42000000000000126,0.64,0.765506386756897,2.6265220642089844
0.42000000000000126,0.68,0.7992496490478516,2.672860860824585
0.42000000000000126,0.72,0.8335466980934143,2.713641405105591
0.42000000000000126,0.76,0.868331789970398,2.749652147293091
0.42000000000000126,0.8,0.903548538684845,2.781559705734253
0.42000000000000126,0.84,0.9391485452651978,2.8099260330200195
0.42000000000000126,0.88,0.9750897884368896,2.8352277278900146
0.42000000000000126,0.92,1.0113357305526733,2.8578693866729736
0.42000000000000126,0.96,1.047855019569397,2.8781931400299072
0.42000000000000126,1.0,1.0846197605133057,2.8964920043945312
0.42000000000000126,1.04,1.1216059923171997,2.9130160808563232
0.42000000000000126,1.08,1.158792495727539,2.9279792308807373
0.42000000000000126,1.12,1.1961605548858643,2.9415650367736816

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.46173587441444397,0.27215495705604553
0.4600000000000013,0.08,0.46690475940704346,0.5382842421531677
0.4600000000000013,0.12,0.475394606590271,0.7930067777633667
0.4600000000000013,0.16,0.48703184723854065,1.0320780277252197
0.4600000000000013,0.2,0.50159752368927,1.2526350021362305
0.4600000000000013,0.24,0.5188448429107666,1.4531941413879395
0.4600000000000013,0.28,0.5385164618492126,1.6334617137908936
0.4600000000000013,0.32,0.5603570938110352,1.794052004814148
0.4600000000000013,0.36,0.5841231942176819,1.9361896514892578
0.4600000000000013,0.4,0.6095900535583496,2.061446189880371
0.4600000000000013,0.44,0.6365532875061035,2.1715400218963623
0.4600000000000013,0.48,0.6648308038711548,2.268193006515503
0.4600000000000013,0.52,0.6942621469497681,2.3530423641204834
0.4600000000000013,0.56,0.7247068285942078,2.42759108543396
0.4600000000000013,0.6,0.7560423612594604,2.493187665939331
0.4600000000000013,0.64,0.788162350654602,2.5510215759277344
0.4600000000000013,0.68,0.8209750652313232,2.6021292209625244
0.4600000000000013,0.72,0.8544003963470459,2.6474082469940186
0.4600000000000013,0.76,0.8883693218231201,2.6876327991485596
0.4600000000000013,0.8,0.9228217005729675,2.723466634750366
0.4600000000000013,0.84,0.9577056169509888,2.755479574203491
0.4600000000000013,0.88,0.9929754137992859,2.7841594219207764
0.4600000000000013,0.92,1.028591275215149,2.8099260330200195
0.4600000000000013,0.96,1.064518690109253,2.8331387042999268
0.4600000000000013,1.0,1.1007269620895386,2.854107141494751
0.4600000000000013,1.04,1.137189507484436,2.8730974197387695
0.4600000000000013,1.08,1.1738824844360352,2.890340566635132
0.4600000000000013,1.12,1.210784912109375,2.9060354232788086

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.250527024269104
0.5000000000000013,0.08,0.5063595175743103,0.4963417947292328
0.5000000000000013,0.12,0.514198362827301,0.7331628203392029
0.5000000000000013,0.16,0.5249762535095215,0.9574811458587646
0.5000000000000013,0.2,0.5385164618492126,1.1667582988739014
0.5000000000000013,0.24,0.5546169877052307,1.3594648838043213
0.5000000000000013,0.28,0.5730618834495544,1.5349928140640259
0.5000000000000013,0.32,0.5936329364776611,1.6934869289398193
0.5000000000000013,0.36,0.6161168217658997,1.8356475830078125
0.5000000000000013,0.4,0.6403123736381531,1.9625375270843506
0.5000000000000013,0.44,0.666033148765564,2.0754237174987793
0.5000000000000013,0.48,0.693108856678009,2.1756532192230225
0.5000000000000013,0.52,0.7213875651359558,2.264564037322998
0.5000000000000013,0.56,0.750732958316803,2.3434324264526367
0.5000000000000013,0.6,0.7810249924659729,2.413438081741333
0.5000000000000013,0.64,0.8121575713157654,2.475651741027832
0.5000000000000013,0.68,0.8440378308296204,2.5310275554656982
0.5000000000000013,0.72,0.8765843510627747,2.5804097652435303
0.5000000000000013,0.76,0.9097252488136292,2.624540090560913
0.5000000000000013,0.8,0.9433980584144592,2.6640655994415283
0.5000000000000013,0.84,0.9775480031967163,2.6995484828948975
0.5000000000000013,0.88,1.0121264457702637,2.731478691101074
0.5000000000000013,0.92,1.0470912456512451,2.7602803707122803
0.5000000000000013,0.96,1.0824047327041626,2.786323070526123
0.5000000000000013,1.0,1.1180340051651,2.8099257946014404
0.5000000000000013,1.04,1.1539497375488281,2.8313679695129395
0.5000000000000013,1.08,1.1901261806488037,2.850891590118408
0.5000000000000013,1.12,1.2265398502349854,2.8687074184417725

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.23207473754882812
0.5400000000000014,0.08,0.5458937883377075,0.4603961706161499
0.5400000000000014,0.12,0.5531726479530334,0.6815072298049927
0.5400000000000014,0.16,0.5632051229476929,0.8924898505210876
0.5400000000000014,0.2,0.5758472084999084,1.0911202430725098
0.5400000000000014,0.24,0.5909314751625061,1.2759217023849487
0.5400000000000014,0.28,0.6082763075828552,1.4461290836334229
0.5400000000000014,0.32,0.627694308757782,1.6015913486480713
0.5400000000000014,0.36,0.6489992141723633,1.7426421642303467
0.5400000000000014,0.4,0.6720119118690491,1.8699625730514526
0.5400000000000014,0.44,0.6965630650520325,1.9844591617584229
0.5400000000000014,0.48,0.7224956750869751,2.087160587310791
0.5400000000000014,0.52,0.7496665716171265,2.1791396141052246
0.5400000000000014,0.56,0.7779459953308105,2.261457681655884
0.5400000000000014,0.6,0.8072174787521362,2.335127353668213
0.5400000000000014,0.64,0.8373768329620361,2.401092529296875
0.5400000000000014,0.68,0.8683317303657532,2.4602153301239014
0.5400000000000014,0.72,0.8999999761581421,2.5132741928100586
0.5400000000000014,0.76,0.9323090314865112,2.560964822769165
0.5400000000000014,0.8,0.9651943445205688,2.603904962539673
0.5400000000000014,0.84,0.998599112033844,2.6426401138305664
0.5400000000000014,0.88,1.032472848892212,2.6776506900787354
0.5400000000000014,0.92,1.0667706727981567,2.7093594074249268
0.5400000000000014,0.96,1.1014537811279297,2.73813533782959
0.5400000000000014,1.0,1.1364859342575073,2.7643041610717773
0.5400000000000014,1.04,1.1718361377716064,2.788151264190674
0.5400000000000014,1.08,1.2074767351150513,2.8099260330200195
0.5400000000000014,1.12,1.2433825731277466,2.829848289489746

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813777446746826,0.21614815294742584
0.5800000000000014,0.08,0.5854912400245667,0.4292590618133545
0.5800000000000014,0.12,0.5922836661338806,0.6365044116973877
0.5800000000000014,0.16,0.6016643643379211,0.8354406356811523
0.5800000000000014,0.2,0.6135144233703613,1.0241299867630005
0.5800000000000014,0.24,0.6276942491531372,1.2011936902999878
0.5800000000000014,0.28,0.6440496444702148,1.3658045530319214
0.5800000000000014,0.32,0.662419855594635,1.517632246017456
0.5800000000000014,0.36,0.682641863822937,1.6567593812942505
0.5800000000000014,0.4,0.7045565843582153,1.783585786819458
0.5800000000000014,0.44,0.7280110120773315,1.8987362384796143
0.5800000000000014,0.48,0.7528611421585083,2.0029783248901367
0.5800000000000014,0.52,0.7789735794067383,2.0971546173095703
0.5800000000000014,0.56,0.8062257766723633,2.1821329593658447
0.5800000000000014,0.6,0.8345059156417847,2.258768320083618
0.5800000000000014,0.64,0.8637129068374634,2.3278794288635254
0.5800000000000014,0.68,0.8937560319900513,2.390230417251587
0.5800000000000014,0.72,0.9245539903640747,2.4465274810791016
0.5800000000000014,0.76,0.9560335278511047,2.497413158416748
0.5800000000000014,0.8,0.9881294965744019,2.543466329574585
0.5800000000000014,0.84,1.0207840204238892,2.585206985473633
0.5800000000000014,0.88,1.0539449453353882,2.623098850250244
0.5800000000000014,0.92,1.0875661373138428,2.6575536727905273
0.5800000000000014,0.96,1.1216058731079102,2.6889381408691406
0.5800000000000014,1.0,1.1560274362564087,2.717575788497925
0.5800000000000014,1.04,1.1907978057861328,2.743753671646118
0.5800000000000014,1.08,1.2258875370025635,2.767725944519043
0.5800000000000014,1.12,1.261269211769104,2.7897167205810547

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.20226289331912994
0.6200000000000014,0.08,0.6251400113105774,0.40203383564949036
0.6200000000000014,0.12,0.6315061450004578,0.5969714522361755
0.6200000000000014,0.16,0.6403124928474426,0.7850149869918823
0.6200000000000014,0.2,0.6514599323272705,0.9644777178764343
0.6200000000000014,0.24,0.6648308038711548,1.1340965032577515
0.6200000000000014,0.28,0.6802940368652344,1.2930378913879395
0.6200000000000014,0.32,0.6977106332778931,1.4408692121505737
0.6200000000000014,0.36,0.7169379591941833,1.577505111694336
0.6200000000000014,0.4,0.7378346920013428,1.703141689300537
0.6200000000000014,0.44,0.7602631449699402,1.8181874752044678
0.6200000000000014,0.48,0.7840918302536011,1.923198938369751
0.6200000000000014,0.52,0.8091970682144165,2.0188260078430176
0.6200000000000014,0.56,0.8354639410972595,2.1057662963867188
0.6200000000000014,0.6,0.8627861738204956,2.1847307682037354
0.6200000000000014,0.64,0.8910667300224304,2.256418466567993
0.6200000000000014,0.68,0.9202173352241516,2.321498394012451
0.6200000000000014,0.72,0.950157880783081,2.380600690841675
0.6200000000000014,0.76,0.980816125869751,2.4343101978302
0.6200000000000014,0.8,1.0121264457702637,2.4831624031066895
0.6200000000000014,0.84,1.0440306663513184,2.527644157409668
0.6200000000000014,0.88,1.076475739479065,2.568197011947632
0.6200000000000014,0.92,1.1094143390655518,2.605217695236206
0.6200000000000014,0.96,1.142803430557251,2.639061689376831
0.6200000000000014,1.0,1.176605224609375,2.670048236846924
0.6200000000000014,1.04,1.2107847929000854,2.6984615325927734
0.6200000000000014,1.08,1.2453111410140991,2.7245559692382812
0.6200000000000014,1.12,1.2801562547683716,2.7485580444335938

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110137939453,0.19005084037780762
0.6600000000000015,0.08,0.6648308634757996,0.3780321478843689
0.6600000000000015,0.12,0.670820415019989,0.5619852542877197
0.6600000000000015,0.16,0.6791170835494995,0.740159273147583
0.6600000000000015,0.2,0.6896376013755798,0.9110851287841797
0.6600000000000015,0.24,0.7022819519042969,1.0736175775527954
0.6600000000000015,0.28,0.7169379591941833,1.2269484996795654
0.6600000000000015,0.32,0.7334849238395691,1.3705936670303345
0.6600000000000015,0.36,0.7517978549003601,1.5043582916259766
0.6600000000000015,0.4,0.771751344203949,1.6282929182052612
0.6600000000000015,0.44,0.7932213544845581,1.7426421642303467
0.6600000000000015,0.48,0.8160882592201233,1.8477959632873535
0.6600000000000015,0.52,0.8402380347251892,1.9442445039749146
0.6600000000000015,0.56,0.8655633330345154,2.0325398445129395
0.6600000000000015,0.6,0.8919641971588135,2.1132638454437256
0.6600000000000015,0.64,0.9193475842475891,2.187006711959839
0.6600000000000015,0.68,0.9476286172866821,2.2543461322784424
0.6600000000000015,0.72,0.9767292141914368,2.315837860107422
0.6600000000000015,0.76,1.0065784454345703,2.372006416320801
0.6600000000000015,0.8,1.0371114015579224,2.4233405590057373
0.6600000000000015,0.84,1.0682696104049683,2.470292091369629
0.6600000000000015,0.88,1.100000023841858,2.5132741928100586
0.6600000000000015,0.92,1.1322543621063232,2.552664279937744
0.6600000000000015,0.96,1.1649893522262573,2.588804006576538
0.6600000000000015,1.0,1.1981652975082397,2.622002601623535
0.6600000000000015,1.04,1.2317466735839844,2.6525392532348633
0.6600000000000015,1.08,1.2657012939453125,2.6806640625
0.6600000000000015,1.12,1.2999999523162842,2.7066028118133545

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,0.17922720313072205
0.7000000000000015,0.08,0.7045565843582153,0.35671716928482056
0.7000000000000015,0.12,0.7102112174034119,0.5308154821395874
0.7000000000000015,0.16,0.7180529236793518,0.7000248432159424
0.7000000000000015,0.2,0.7280109524726868,0.8630619049072266
0.7000000000000015,0.24,0.7400000095367432,1.0188950300216675
0.7000000000000015,0.28,0.7539231181144714,1.1667581796646118
0.7000000000000015,0.32,0.7696753144264221,1.306147813796997
0.7000000000000015,0.36,0.7871466875076294,1.4368010759353638
0.7000000000000015,0.4,0.8062258362770081,1.558666467666626
0.7000000000000015,0.44,0.826801061630249,1.6718664169311523
0.7000000000000015,0.48,0.8487637042999268,1.7766598463058472
0.7000000000000015,0.52,0.8720091581344604,1.873407006263733
0.7000000000000015,0.56,0.8964372873306274,1.9625375270843506
0.7000000000000015,0.6,0.9219545722007751,2.0445213317871094
0.7000000000000015,0.64,0.9484725594520569,2.1198501586914062
0.7000000000000015,0.68,0.9759098291397095,2.189016819000244
0.7000000000000015,0.72,1.0041911602020264,2.2525060176849365
0.7000000000000015,0.76,1.0332473516464233,2.3107829093933105
0.7000000000000015,0.8,1.0630146265029907,2.3642892837524414
0.7000000000000015,0.84,1.0934349298477173,2.413438558578491
0.7000000000000015,0.88,1.1244553327560425,2.458613872528076
0.7000000000000015,0.92,1.1560276746749878,2.5001697540283203
0.7000000000000015,0.96,1.1881077289581299,2.538430690765381
0.7000000000000015,1.0,1.2206553220748901,2.573693037033081
0.7000000000000015,1.04,1.2536345720291138,2.606227159500122
0.7000000000000015,1.08,1.287011981010437,2.636276960372925
0.7000000000000015,1.12,1.320757508277893,2.66406512260437

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,0.1695682853460312
0.7400000000000015,0.08,0.7443117499351501,0.3376642167568207
0.7400000000000015,0.12,0.7496666312217712,0.5028783679008484
0.7400000000000015,0.16,0.7570998668670654,0.6639214754104614
0.7400000000000015,0.2,0.7665507793426514,0.8196699023246765
0.7400000000000015,0.24,0.7779461145401001,0.9691959619522095
0.7400000000000015,0.28,0.7912017107009888,1.1117846965789795
0.7400000000000015,0.32,0.8062258362770081,1.2469332218170166
0.7400000000000015,0.36,0.8229216933250427,1.374338984489441
0.7400000000000015,0.4,0.8411896824836731,1.4938807487487793
0.7400000000000015,0.44,0.8609297871589661,1.6055907011032104
0.7400000000000015,0.48,0.8820430040359497,1.7096269130706787
0.7400000000000015,0.52,0.9044334888458252,1.8062446117401123
0.7400000000000015,0.56,0.9280086159706116,1.8957711458206177
0.7400000000000015,0.6,0.9526806473731995,1.9785809516906738
0.7400000000000015,0.64,0.9783660769462585,2.0550789833068848
0.7400000000000015,0.68,1.0049875974655151,2.125680923461914
0.7400000000000015,0.72,1.0324727296829224,2.190805435180664
0.7400000000000015,0.76,1.0607545375823975,2.2508604526519775
0.7400000000000015,0.8,1.089770793914795,2.306241273880005
0.7400000000000015,0.84,1.1194641590118408,2.3573224544525146
0.7400000000000015,0.88,1.149782657623291,2.4044559001922607
0.7400000000000015,0.92,1.1806777715682983,2.4479713439941406
0.7400000000000015,0.96,1.212105631828308,2.488173484802246
0.7400000000000015,1.0,1.2440255880355835,2.525343894958496
0.7400000000000015,1.04,1.276401162147522,2.5597410202026367
0.7400000000000015,1.08,1.309198260307312,2.591601610183716
0.7400000000000015,1.12,1.34238600730896,2.6211416721343994

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810248732566833,0.1608959138393402
0.7800000000000016,0.08,0.7840917110443115,0.32053321599960327
0.7800000000000016,0.12,0.7891767621040344,0.47770175337791443
0.7800000000000016,0.16,0.7962411642074585,0.6312846541404724
0.7800000000000016,0.2,0.80523282289505,0.7802941799163818
0.7800000000000016,0.24,0.8160882592201233,0.9238979816436768
0.7800000000000016,0.28,0.8287339806556702,1.0614334344863892
0.7800000000000016,0.32,0.8430894613265991,1.1924115419387817
0.7800000000000016,0.36,0.8590692281723022,1.3165100812911987
0.7800000000000016,0.4,0.8765842318534851,1.4335612058639526
0.7800000000000016,0.44,0.8955445289611816,1.5435311794281006
0.7800000000000016,0.48,0.915860116481781,1.6465009450912476
0.7800000000000016,0.52,0.937443196773529,1.7426421642303467
0.7800000000000016,0.56,0.9602082967758179,1.8321983814239502
0.7800000000000016,0.6,0.9840731620788574,1.915462851524353
0.7800000000000016,0.64,1.0089598894119263,1.9927647113800049
0.7800000000000016,0.68,1.0347946882247925,2.064451217651367
0.7800000000000016,0.72,1.061508297920227,2.1308798789978027
0.7800000000000016,0.76,1.089036226272583,2.1924068927764893
0.7800000000000016,0.8,1.117318034172058,2.2493810653686523
0.7800000000000016,0.84,1.1462982892990112,2.3021388053894043
0.7800000000000016,0.88,1.1759252548217773,2.351001262664795
0.7800000000000016,0.92,1.2061508893966675,2.3962719440460205
0.7800000000000016,0.96,1.2369316816329956,2.438234329223633
0.7800000000000016,1.0,1.2682271003723145,2.4771530628204346
0.7800000000000016,1.04,1.2999998331069946,2.5132741928100586
0.7800000000000016,1.08,1.3322161436080933,2.5468242168426514
0.7800000000000016,1.12,1.3648442029953003,2.5780110359191895

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,0.15306642651557922
0.8200000000000016,0.08,0.823893129825592,0.3050485849380493
0.8200000000000016,0.12,0.8287340402603149,0.45489999651908875
0.8200000000000016,0.16,0.8354640007019043,0.6016475558280945
0.8200000000000016,0.2,0.8440378904342651,0.7444198727607727
0.8200000000000016,0.24,0.8544003367424011,0.8824694752693176
0.8200000000000016,0.28,0.8664872050285339,1.0151863098144531
0.8200000000000016,0.32,0.8802273273468018,1.1421024799346924
0.8200000000000016,0.36,0.8955445289611816,1.26288902759552
0.8200000000000016,0.4,0.9123595356941223,1.37734854221344
0.8200000000000016,0.44,0.9305912256240845,1.485400676727295
0.8200000000000016,0.48,0.9501579403877258,1.5870673656463623
0.8200000000000016,0.52,0.970978856086731,1.6824549436569214
0.8200000000000016,0.56,0.9929752349853516,1.7717379331588745
0.8200000000000016,0.6,1.0160709619522095,1.8551417589187622
0.8200000000000016,0.64,1.0401922464370728,1.9329304695129395
0.8200000000000016,0.68,1.0652700662612915,2.0053913593292236
0.8200000000000016,0.72,1.0912377834320068,2.072826623916626
0.8200000000000016,0.76,1.1180340051651,2.1355435848236084
0.8200000000000016,0.8,1.1456003189086914,2.1938490867614746
0.8200000000000016,0.84,1.1738824844360352,2.2480428218841553
0.8200000000000016,0.88,1.2028298377990723,2.298414468765259
0.8200000000000016,0.92,1.2323960065841675,2.345240831375122
0.8200000000000016,0.96,1.2625371217727661,2.388784646987915
0.8200000000000016,1.0,1.2932130098342896,2.4292924404144287
0.8200000000000016,1.04,1.3243865966796875,2.4669957160949707
0.8200000000000016,1.08,1.3560235500335693,2.502110004425049
0.8200000000000016,1.12,1.3880923986434937,2.534834146499634

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,0.14596278965473175
0.8600000000000017,0.08,0.8637128472328186,0.29098495841026306
0.8600000000000017,0.12,0.868331789970398,0.43415558338165283
0.8600000000000017,0.16,0.8747571706771851,0.5746220946311951
0.8600000000000017,0.2,0.8829495906829834,0.7116131782531738
0.8600000000000017,0.24,0.8928605318069458,0.8444568514823914
0.8600000000000017,0.28,0.9044334888458252,0.9725932478904724
0.8600000000000017,0.32,0.9176056385040283,1.0955792665481567
0.8600000000000017,0.36,0.9323089718818665,1.2130886316299438
0.8600000000000017,0.4,0.9484724402427673,1.3249062299728394
0.8600000000000017,0.44,0.966022789478302,1.4309195280075073
0.8600000000000017,0.48,0.9848857522010803,1.5311061143875122
0.8600000000000017,0.52,1.0049874782562256,1.6255207061767578
0.8600000000000017,0.56,1.0262553691864014,1.714282751083374
0.8600000000000017,0.6,1.0486180782318115,1.797561526298523
0.8600000000000017,0.64,1.072007656097412,1.8755645751953125
0.8600000000000017,0.68,1.0963575839996338,1.9485276937484741
0.8600000000000017,0.72,1.1216059923171997,2.0167033672332764
0.8600000000000017,0.76,1.147693395614624,2.080355644226074
0.8600000000000017,0.8,1.1745637655258179,2.1397511959075928
0.8600000000000017,0.84,1.2021647691726685,2.195155143737793
0.8600000000000017,0.88,1.2304471731185913,2.2468268871307373
0.8600000000000017,0.92,1.2593649625778198,2.295018196105957
0.8600000000000017,0.96,1.2888754606246948,2.3399693965911865
0.8600000000000017,1.0,1.3189390897750854,2.381908893585205
0.8600000000000017,1.04,1.3495184183120728,2.421053647994995
0.8600000000000017,1.08,1.3805797100067139,2.4576056003570557
0.8600000000000017,1.12,1.4120906591415405,2.4917547702789307

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.13948863744735718
0.9000000000000017,0.08,0.9035484790802002,0.27815601229667664
0.9000000000000017,0.12,0.9079647660255432,0.41520458459854126
0.9000000000000017,0.16,0.9141116142272949,0.5498834848403931
0.9000000000000017,0.2,0.9219544529914856,0.6815072298049927
0.9000000000000017,0.24,0.9314504861831665,0.8094711303710938
0.9000000000000017,0.28,0.9425497055053711,0.9332621097564697
0.9000000000000017,0.32,0.9551963210105896,1.0524638891220093
0.9000000000000017,0.36,0.9693297147750854,1.1667581796646118
0.9000000000000017,0.4,0.9848857522010803,1.2759217023849487
0.9000000000000017,0.44,1.0017982721328735,1.379819393157959
0.9000000000000017,0.48,1.0199999809265137,1.4783966541290283
0.9000000000000017,0.52,1.0394229888916016,1.5716683864593506
0.9000000000000017,0.56,1.0599998235702515,1.6597094535827637
0.9000000000000017,0.6,1.0816656351089478,1.7426419258117676
0.9000000000000017,0.64,1.1043550968170166,1.8206278085708618
0.9000000000000017,0.68,1.1280070543289185,1.8938560485839844
0.9000000000000017,0.72,1.1525622606277466,1.9625375270843506
0.9000000000000017,0.76,1.1779643297195435,2.02689528465271
0.9000000000000017,0.8,1.2041594982147217,2.087160587310791
0.9000000000000017,0.84,1.2310971021652222,2.143566131591797
0.9000000000000017,0.88,1.2587295770645142,2.196342945098877
0.9000000000000017,0.92,1.287011981010437,2.2457175254821777
0.9000000000000017,0.96,1.315902590751648,2.2919089794158936
0.9000000000000017,1.0,1.3453624248504639,2.335127592086792
0.9000000000000017,1.04,1.3753544092178345,2.3755741119384766
0.9000000000000017,1.08,1.405845046043396,2.413438558578491
0.9000000000000017,1.12,1.4368020296096802,2.448899745941162

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.13356393575668335
0.9400000000000017,0.08,0.943398118019104,0.2664065659046173
0.9400000000000017,0.12,0.9476286768913269,0.39782583713531494
0.9400000000000017,0.16,0.9535198211669922,0.5271572470664978
0.9400000000000017,0.2,0.9610410928726196,0.6537894010543823
0.9400000000000017,0.24,0.9701546430587769,0.7771774530410767
0.9400000000000017,0.28,0.9808159470558167,0.8968511819839478
0.9400000000000017,0.32,0.9929752945899963,1.012421727180481
0.9400000000000017,0.36,1.0065782070159912,1.123582124710083
0.9400000000000017,0.4,1.021567463874817,1.2301068305969238
0.9400000000000017,0.44,1.0378824472427368,1.3318473100662231
0.9400000000000017,0.48,1.0554620027542114,1.4287246465682983
0.9400000000000017,0.52,1.0742439031600952,1.5207237005233765
0.9400000000000017,0.56,1.0941661596298218,1.6078835725784302
0.9400000000000017,0.6,1.1151682138442993,1.6902883052825928
0.9400000000000017,0.64,1.1371897459030151,1.7680598497390747
0.9400000000000017,0.68,1.1601722240447998,1.8413498401641846
0.9400000000000017,0.72,1.1840606927871704,1.910330057144165
0.9400000000000017,0.76,1.2088011503219604,1.9751887321472168
0.9400000000000017,0.8,1.234342098236084,2.0361247062683105
0.9400000000000017,0.84,1.2606347799301147,2.0933406352996826
0.9400000000000017,0.88,1.2876335382461548,2.147040843963623
0.9400000000000017,0.92,1.315294623374939,2.197427988052368
0.9400000000000017,0.96,1.343577265739441,2.2447009086608887
0.9400000000000017,1.0,1.3724430799484253,2.2890515327453613
0.9400000000000017,1.04,1.4018558263778687,2.330664873123169
0.9400000000000017,1.08,1.4317821264266968,2.369718313217163
0.9400000000000017,1.12,1.4621902704238892,2.406378984451294

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160662651062,0.12812159955501556
0.9800000000000018,0.08,0.983259916305542,0.25560635328292847
0.9800000000000018,0.12,0.9873196482658386,0.38183289766311646
0.9800000000000018,0.16,0.9929754734039307,0.5062108039855957
0.9800000000000018,0.2,1.0002000331878662,0.6281929016113281
0.9800000000000018,0.24,1.0089598894119263,0.7472867369651794
0.9800000000000018,0.28,1.0192153453826904,0.8630619049072266
0.9800000000000018,0.32,1.0309220552444458,0.9751559495925903
0.9800000000000018,0.36,1.0440306663513184,1.0832759141921997
0.9800000000000018,0.4,1.058489441871643,1.187198519706726
0.9800000000000018,0.44,1.0742439031600952,1.2867662906646729
0.9800000000000018,0.48,1.0912379026412964,1.3818843364715576
0.9800000000000018,0.52,1.1094141006469727,1.4725141525268555
0.9800000000000018,0.56,1.1287161111831665,1.558666467666626
0.9800000000000018,0.6,1.1490867137908936,1.6403948068618774
0.9800000000000018,0.64,1.1704699993133545,1.7177879810333252
0.9800000000000018,0.68,1.1928118467330933,1.7909640073776245
0.9800000000000018,0.72,1.2160593271255493,1.8600629568099976
0.9800000000000018,0.76,1.2401612997055054,1.9252418279647827
0.9800000000000018,0.8,1.2650692462921143,1.9866691827774048
0.9800000000000018,0.84,1.2907363176345825,2.0445213317871094
0.9800000000000018,0.88,1.3171180486679077,2.098978042602539
0.9800000000000018,0.92,1.3441725969314575,2.150218963623047
0.9800000000000018,0.96,1.3718599081039429,2.198423385620117
0.9800000000000018,1.0,1.4001429080963135,2.2437658309936523
0.9800000000000018,1.04,1.428985595703125,2.286416530609131
0.9800000000000018,1.08,1.4583553075790405,2.3265388011932373
0.9800000000000018,1.12,1.488220453262329,2.3642892837524414

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,0.12310509383678436
1.0200000000000018,0.08,1.0231324434280396,0.24564507603645325
1.0200000000000018,0.12,1.0270345211029053,0.3670676350593567
1.0200000000000018,0.16,1.032472848892212,0.4868457019329071
1.0200000000000018,0.2,1.039422869682312,0.604487955570221
1.0200000000000018,0.24,1.0478549003601074,0.7195484042167664
1.0200000000000018,0.28,1.0577332973480225,0.8316329717636108
1.0200000000000018,0.32,1.0690182447433472,0.9404047131538391
1.0200000000000018,0.36,1.0816653966903687,1.0455851554870605
1.0200000000000018,0.4,1.0956274271011353,1.146956443786621
1.0200000000000018,0.44,1.1108554601669312,1.2443571090698242
1.0200000000000018,0.48,1.1272976398468018,1.3376809358596802
1.0200000000000018,0.52,1.1449015140533447,1.4268721342086792
1.0200000000000018,0.56,1.1636149883270264,1.5119192600250244
1.0200000000000018,0.6,1.1833850145339966,1.592850685119629
1.0200000000000018,0.64,1.2041596174240112,1.669728398323059
1.0200000000000018,0.68,1.2258872985839844,1.7426421642303467
1.0200000000000018,0.72,1.2485190629959106,1.8117038011550903
1.0200000000000018,0.76,1.2720062732696533,1.8770428895950317
1.0200000000000018,0.8,1.296302318572998,1.9388023614883423
1.0200000000000018,0.84,1.3213629722595215,1.9971332550048828
1.0200000000000018,0.88,1.3471449613571167,2.0521931648254395
1.0200000000000018,0.92,1.3736083507537842,2.1041407585144043
1.0200000000000018,0.96,1.4007140398025513,2.153136968612671
1.0200000000000018,1.0,1.4284257888793945,2.1993391513824463
1.0200000000000018,1.04,1.4567086696624756,2.242903232574463
1.0200000000000018,1.08,1.4855302572250366,2.2839794158935547
1.0200000000000018,1.12,1.5148597955703735,2.3227124214172363

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.0607545375823975,0.11846636235713959
1.0600000000000018,0.08,1.0630147457122803,0.23642896115779877
1.0600000000000018,0.12,1.0667705535888672,0.3533947467803955
1.0600000000000018,0.16,1.072007417678833,0.4688912332057953
1.0600000000000018,0.2,1.078702688217163,0.582476019859314
1.0600000000000018,0.24,1.0868301391601562,0.6937443017959595
1.0600000000000018,0.28,1.0963574647903442,0.8023349642753601
1.0600000000000018,0.32,1.1072487831115723,0.9079347252845764
1.0600000000000018,0.36,1.1194641590118408,1.010280966758728
1.0600000000000018,0.4,1.132960557937622,1.1091622114181519
1.0600000000000018,0.44,1.1476932764053345,1.2044167518615723
1.0600000000000018,0.48,1.1636149883270264,1.2959308624267578
1.0600000000000018,0.52,1.1806775331497192,1.3836359977722168
1.0600000000000018,0.56,1.1988327503204346,1.4675040245056152
1.0600000000000018,0.6,1.2180312871932983,1.547542929649353
1.0600000000000018,0.64,1.238224744796753,1.623792290687561
1.0600000000000018,0.68,1.2593648433685303,1.6963177919387817
1.0600000000000018,0.72,1.2814053297042847,1.7652078866958618
1.0600000000000018,0.76,1.3043005466461182,1.830567717552185
1.0600000000000018,0.8,1.3280060291290283,1.8925172090530396
1.0600000000000018,0.84,1.3524792194366455,1.9511855840682983
1.0600000000000018,0.88,1.3776791095733643,2.006709337234497
1.0600000000000018,0.92,1.4035667181015015,2.0592288970947266
1.0600000000000018,0.96,1.4301048517227173,2.10888671875
1.0600000000000018,1.0,1.4572577476501465,2.155825138092041
1.0600000000000018,1.04,1.484991431236267,2.2001852989196777
1.0600000000000018,1.08,1.5132745504379272,2.242105007171631
1.0600000000000018,1.12,1.542076587677002,2.2817180156707764

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,0.11416427046060562
1.1000000000000019,0.08,1.1029051542282104,0.22787761688232422
1.1000000000000019,0.12,1.1065260171890259,0.3406979441642761
1.1000000000000019,0.16,1.1115754842758179,0.45220038294792175
1.1000000000000019,0.2,1.1180340051651,0.561985194683075
1.1000000000000019,0.24,1.1258772611618042,0.6696842312812805
1.1000000000000019,0.28,1.1350771188735962,0.7749658226966858
1.1000000000000019,0.32,1.1456003189086914,0.8775396943092346
1.1000000000000019,0.36,1.157410979270935,0.9771579504013062
1.1000000000000019,0.4,1.1704699993133545,1.0736174583435059
1.1000000000000019,0.44,1.1847361326217651,1.1667582988739014
1.1000000000000019,0.48,1.2001667022705078,1.256462574005127
1.1000000000000019,0.52,1.2167168855667114,1.342652678489685
1.1000000000000019,0.56,1.2343419790267944,1.4252872467041016
1.1000000000000019,0.6,1.252996563911438,1.5043582916259766
1.1000000000000019,0.64,1.2726352214813232,1.579886794090271
1.1000000000000019,0.68,1.2932130098342896,1.651918888092041
1.1000000000000019,0.72,1.3146862983703613,1.720522165298462
1.1000000000000019,0.76,1.337011694908142,1.7857811450958252
1.1000000000000019,0.8,1.3601471185684204,1.847795844078064
1.1000000000000019,0.84,1.3840521574020386,1.9066754579544067
1.1000000000000019,0.88,1.4086875915527344,1.9625372886657715
1.1000000000000019,0.92,1.4340153932571411,2.015505075454712
1.1000000000000019,0.96,1.4599997997283936,2.0657050609588623
1.1000000000000019,1.0,1.4866069555282593,2.1132638454437256
1.1000000000000019,1.04,1.5138031244277954,2.1583099365234375
1.1000000000000019,1.08,1.5415576696395874,2.2009687423706055
1.1000000000000019,1.12,1.5698407888412476,2.241363525390625



==> act_visu_NormalizedPhaseTanh_psi.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,3.1415927410125732
-1.1,0.04,1.1007272005081177,3.1407082080841064
-1.1,0.08,1.1029052734375,3.1397597789764404
-1.1,0.12,1.1065260171890259,3.1387457847595215
-1.1,0.16,1.1115753650665283,3.137665271759033
-1.1,0.2,1.1180340051651,3.136517286300659
-1.1,0.24,1.1258772611618042,3.1353018283843994
-1.1,0.28,1.1350771188735962,3.134018898010254
-1.1,0.32,1.1456001996994019,3.1326699256896973
-1.1,0.36,1.1574108600616455,3.1312553882598877
-1.1,0.4,1.170470118522644,3.1297779083251953
-1.1,0.44,1.1847362518310547,3.128239870071411
-1.1,0.48,1.2001667022705078,3.126643180847168
-1.1,0.52,1.2167168855667114,3.1249916553497314
-1.1,0.56,1.2343419790267944,3.12328839302063
-1.1,0.6,1.2529964447021484,3.12153697013855
-1.1,0.64,1.2726352214813232,3.119741439819336
-1.1,0.68,1.2932130098342896,3.117905855178833
-1.1,0.72,1.3146861791610718,3.1160337924957275
-1.1,0.76,1.337011694908142,3.1141300201416016
-1.1,0.8,1.3601471185684204,3.1121981143951416
-1.1,0.84,1.384052038192749,3.1102421283721924
-1.1,0.88,1.4086874723434448,3.1082658767700195
-1.1,0.92,1.4340153932571411,3.1062734127044678
-1.1,0.96,1.459999918937683,3.1042680740356445
-1.1,1.0,1.4866068363189697,3.1022536754608154
-1.1,1.04,1.5138030052185059,3.1002330780029297
-1.1,1.08,1.5415575504302979,3.0982096195220947
-1.1,1.12,1.569840908050537,3.0961861610412598

-1.06,0.0,1.059999942779541,3.1415927410125732
-1.06,0.04,1.060754418373108,3.1406733989715576
-1.06,0.08,1.0630146265029907,3.1396853923797607
-1.06,0.12,1.0667706727981567,3.13862681388855
-1.06,0.16,1.072007417678833,3.13749623298645
-1.06,0.2,1.078702688217163,3.1362931728363037
-1.06,0.24,1.0868301391601562,3.135017156600952
-1.06,0.28,1.0963574647903442,3.133669137954712
-1.06,0.32,1.1072487831115723,3.132249593734741
-1.06,0.36,1.1194641590118408,3.130760908126831
-1.06,0.4,1.132960557937622,3.129204511642456
-1.06,0.44,1.1476932764053345,3.1275837421417236
-1.06,0.48,1.1636149883270264,3.125901937484741
-1.06,0.52,1.1806775331497192,3.124162197113037
-1.06,0.56,1.1988327503204346,3.122368812561035
-1.06,0.6,1.2180311679840088,3.12052583694458
-1.06,0.64,1.2382246255874634,3.118637800216675
-1.06,0.68,1.2593647241592407,3.116708993911743
-1.06,0.72,1.2814053297042847,3.114743947982788
-1.06,0.76,1.3043006658554077,3.1127474308013916
-1.06,0.8,1.3280061483383179,3.1107237339019775
-1.06,0.84,1.3524792194366455,3.108677625656128
-1.06,0.88,1.3776791095733643,3.1066129207611084
-1.06,0.92,1.403566837310791,3.1045336723327637
-1.06,0.96,1.4301048517227173,3.1024439334869385
-1.06,1.0,1.4572577476501465,3.1003475189208984
-1.06,1.04,1.484991431236267,3.09824800491333
-1.06,1.08,1.5132746696472168,3.0961480140686035
-1.06,1.12,1.542076587677002,3.094050884246826

-1.02,0.0,1.0199999809265137,3.1415927410125732
-1.02,0.04,1.0207841396331787,3.1406362056732178
-1.02,0.08,1.023132562637329,3.1396050453186035
-1.02,0.12,1.0270345211029053,3.1384975910186768
-1.02,0.16,1.0324727296829224,3.137312412261963
-1.02,0.2,1.039422869682312,3.1360487937927246
-1.02,0.24,1.0478549003601074,3.134706497192383
-1.02,0.28,1.0577332973480225,3.133286237716675
-1.02,0.32,1.0690181255340576,3.1317899227142334
-1.02,0.36,1.0816653966903687,3.1302192211151123
-1.02,0.4,1.0956276655197144,3.1285765171051025
-1.02,0.44,1.1108554601669312,3.1268656253814697
-1.02,0.48,1.1272977590560913,3.1250901222229004
-1.02,0.52,1.1449015140533447,3.1232545375823975
-1.02,0.56,1.1636149883270264,3.1213629245758057
-1.02,0.6,1.183384895324707,3.119420289993286
-1.02,0.64,1.2041594982147217,3.117431879043579
-1.02,0.68,1.225887417793274,3.1154026985168457
-1.02,0.72,1.2485190629959106,3.113337755203247
-1.02,0.76,1.2720062732696533,3.1112420558929443
-1.02,0.8,1.2963024377822876,3.1091206073760986
-1.02,0.84,1.321362853050232,3.106978178024292
-1.02,0.88,1.3471450805664062,3.1048197746276855
-1.02,0.92,1.3736082315444946,3.102649211883545
-1.02,0.96,1.4007141590118408,3.100471019744873
-1.02,1.0,1.428425669670105,3.0982890129089355
-1.02,1.04,1.456708550453186,3.096106767654419
-1.02,1.08,1.4855302572250366,3.0939276218414307
-1.02,1.12,1.5148597955703735,3.091754913330078

-0.98,0.0,0.9800000190734863,3.1415927410125732
-0.98,0.04,0.9808160066604614,3.1405954360961914
-0.98,0.08,0.9832598567008972,3.1395175457000732
-0.98,0.12,0.9873196482658386,3.1383566856384277
-0.98,0.16,0.9929754734039307,3.1371114253997803
-0.98,0.2,1.0001999139785767,3.1357810497283936
-0.98,0.24,1.0089598894119263,3.1343657970428467
-0.98,0.28,1.0192152261734009,3.132866621017456
-0.98,0.32,1.0309220552444458,3.1312849521636963
-0.98,0.36,1.044030785560608,3.1296238899230957
-0.98,0.4,1.0584895610809326,3.1278862953186035
-0.98,0.44,1.0742439031600952,3.1260762214660645
-0.98,0.48,1.0912377834320068,3.1241984367370605
-0.98,0.52,1.1094141006469727,3.1222574710845947
-0.98,0.56,1.1287161111831665,3.1202588081359863
-0.98,0.6,1.1490867137908936,3.118208169937134
-0.98,0.64,1.1704699993133545,3.1161108016967773
-0.98,0.68,1.1928118467330933,3.113973379135132
-0.98,0.72,1.2160592079162598,3.1118006706237793
-0.98,0.76,1.240161418914795,3.1095988750457764
-0.98,0.8,1.2650692462921143,3.107372999191284
-0.98,0.84,1.2907363176345825,3.1051290035247803
-0.98,0.88,1.3171180486679077,3.1028711795806885
-0.98,0.92,1.3441725969314575,3.10060453414917
-0.98,0.96,1.3718600273132324,3.0983335971832275
-0.98,1.0,1.400142788887024,3.096062183380127
-0.98,1.04,1.4289857149124146,3.093794584274292
-0.98,1.08,1.4583553075790405,3.091533660888672
-0.98,1.12,1.4882203340530396,3.089282989501953

-0.94,0.0,0.9399999976158142,3.1415927410125732
-0.94,0.04,0.9408506751060486,3.1405513286590576
-0.94,0.08,0.9433980584144592,3.1394219398498535
-0.94,0.12,0.9476287364959717,3.138202428817749
-0.94,0.16,0.9535198211669922,3.1368908882141113
-0.94,0.2,0.9610410928726196,3.1354870796203613
-0.94,0.24,0.9701545834541321,3.133991003036499
-0.94,0.28,0.9808160066604614,3.13240385055542
-0.94,0.32,0.9929753541946411,3.130728244781494
-0.94,0.36,1.0065783262252808,3.128967046737671
-0.94,0.4,1.021567463874817,3.127124547958374
-0.94,0.44,1.0378824472427368,3.1252055168151855
-0.94,0.48,1.0554620027542114,3.1232147216796875
-0.94,0.52,1.0742437839508057,3.1211585998535156
-0.94,0.56,1.0941662788391113,3.1190431118011475
-0.94,0.6,1.1151680946350098,3.1168744564056396
-0.94,0.64,1.137189507484436,3.114659547805786
-0.94,0.68,1.1601722240447998,3.1124048233032227
-0.94,0.72,1.1840606927871704,3.110116481781006
-0.94,0.76,1.2088011503219604,3.1078009605407715
-0.94,0.8,1.2343419790267944,3.105463981628418
-0.94,0.84,1.2606347799301147,3.103111743927002
-0.94,0.88,1.2876335382461548,3.1007494926452637
-0.94,0.92,1.3152947425842285,3.098381996154785
-0.94,0.96,1.343577265739441,3.0960140228271484
-0.94,1.0,1.3724429607391357,3.0936501026153564
-0.94,1.04,1.4018558263778687,3.0912935733795166
-0.94,1.08,1.4317822456359863,3.0889487266540527
-0.94,1.12,1.4621902704238892,3.086618185043335

-0.8999999999999999,0.0,0.8999999761581421,3.1415927410125732
-0.8999999999999999,0.04,0.9008883833885193,3.1405029296875
-0.8999999999999999,0.08,0.903548538684845,3.139317274093628
-0.8999999999999999,0.12,0.9079647660255432,3.138032913208008
-0.8999999999999999,0.16,0.9141116142272949,3.136648178100586
-0.8999999999999999,0.2,0.9219544529914856,3.135162591934204
-0.8999999999999999,0.24,0.9314505457878113,3.1335766315460205
-0.8999999999999999,0.28,0.9425497055053711,3.131892204284668
-0.8999999999999999,0.32,0.9551963210105896,3.1301116943359375
-0.8999999999999999,0.36,0.9693296551704407,3.128239870071411
-0.8999999999999999,0.4,0.9848857522010803,3.1262807846069336
-0.8999999999999999,0.44,1.001798391342163,3.1242406368255615
-0.8999999999999999,0.48,1.0199999809265137,3.1221258640289307
-0.8999999999999999,0.52,1.039422869682312,3.119943141937256
-0.8999999999999999,0.56,1.059999942779541,3.117699384689331
-0.8999999999999999,0.6,1.081665277481079,3.1154026985168457
-0.8999999999999999,0.64,1.104354977607727,3.1130597591400146
-0.8999999999999999,0.68,1.1280070543289185,3.1106786727905273
-0.8999999999999999,0.72,1.1525622606277466,3.1082658767700195
-0.8999999999999999,0.76,1.1779643297195435,3.1058287620544434
-0.8999999999999999,0.8,1.2041593790054321,3.1033737659454346
-0.8999999999999999,0.84,1.2310971021652222,3.10090708732605
-0.8999999999999999,0.88,1.2587295770645142,3.0984346866607666
-0.8999999999999999,0.92,1.287011981010437,3.095961570739746
-0.8999999999999999,0.96,1.3159027099609375,3.0934925079345703
-0.8999999999999999,1.0,1.3453623056411743,3.0910322666168213
-0.8999999999999999,1.04,1.3753544092178345,3.0885848999023438
-0.8999999999999999,1.08,1.4058449268341064,3.086153984069824
-0.8999999999999999,1.12,1.436801791191101,3.083742618560791

-0.8599999999999999,0.0,0.8600000143051147,3.1415927410125732
-0.8599999999999999,0.04,0.8609297275543213,3.1404500007629395
-0.8599999999999999,0.08,0.8637128472328186,3.139202117919922
-0.8599999999999999,0.12,0.868331789970398,3.137845754623413
-0.8599999999999999,0.16,0.8747571706771851,3.1363794803619385
-0.8599999999999999,0.2,0.8829495310783386,3.1348025798797607
-0.8599999999999999,0.24,0.8928605318069458,3.1331162452697754
-0.8599999999999999,0.28,0.9044334888458252,3.1313228607177734
-0.8599999999999999,0.32,0.9176055788993835,3.129425525665283
-0.8599999999999999,0.36,0.9323089718818665,3.127429962158203
-0.8599999999999999,0.4,0.9484725594520569,3.1253416538238525
-0.8599999999999999,0.44,0.9660227298736572,3.1231677532196045
-0.8599999999999999,0.48,0.9848857522010803,3.120915651321411
-0.8599999999999999,0.52,1.0049875974655151,3.118593215942383
-0.8599999999999999,0.56,1.0262553691864014,3.1162095069885254
-0.8599999999999999,0.6,1.0486180782318115,3.1137726306915283
-0.8599999999999999,0.64,1.072007656097412,3.11129093170166
-0.8599999999999999,0.68,1.0963575839996338,3.1087732315063477
-0.8599999999999999,0.72,1.1216059923171997,3.106226921081543
-0.8599999999999999,0.76,1.1476932764053345,3.1036601066589355
-0.8599999999999999,0.8,1.1745637655258179,3.1010794639587402
-0.8599999999999999,0.84,1.2021647691726685,3.09849214553833
-0.8599999999999999,0.88,1.2304471731185913,3.0959038734436035
-0.8599999999999999,0.92,1.2593649625778198,3.093320608139038
-0.8599999999999999,0.96,1.2888754606246948,3.090747117996216
-0.8599999999999999,1.0,1.318938970565796,3.0881881713867188
-0.8599999999999999,1.04,1.3495184183120728,3.0856475830078125
-0.8599999999999999,1.08,1.3805797100067139,3.0831291675567627
-0.8599999999999999,1.12,1.4120906591415405,3.0806357860565186

-0.8199999999999998,0.0,0.8199999928474426,3.1415927410125732
-0.8199999999999998,0.04,0.8209750056266785,3.1403915882110596
-0.8199999999999998,0.08,0.823893129825592,3.1390743255615234
-0.8199999999999998,0.12,0.8287340402603149,3.1376380920410156
-0.8199999999999998,0.16,0.8354640007019043,3.136080503463745
-0.8199999999999998,0.2,0.8440378904342651,3.134401321411133
-0.8199999999999998,0.24,0.8544003963470459,3.1326024532318115
-0.8199999999999998,0.28,0.8664871454238892,3.1306862831115723
-0.8199999999999998,0.32,0.880227267742157,3.1286582946777344
-0.8199999999999998,0.36,0.8955444693565369,3.1265242099761963
-0.8199999999999998,0.4,0.9123595356941223,3.12429141998291
-0.8199999999999998,0.44,0.9305912256240845,3.1219682693481445
-0.8199999999999998,0.48,0.9501579403877258,3.1195642948150635
-0.8199999999999998,0.52,0.9709787964820862,3.1170883178710938
-0.8199999999999998,0.56,0.9929752945899963,3.1145505905151367
-0.8199999999999998,0.6,1.01607084274292,3.1119606494903564
-0.8199999999999998,0.64,1.0401922464370728,3.109328508377075
-0.8199999999999998,0.68,1.065269947052002,3.106663465499878
-0.8199999999999998,0.72,1.0912379026412964,3.103973865509033
-0.8199999999999998,0.76,1.1180338859558105,3.1012685298919678
-0.8199999999999998,0.8,1.1456003189086914,3.098555326461792
-0.8199999999999998,0.84,1.1738826036453247,3.0958406925201416
-0.8199999999999998,0.88,1.2028298377990723,3.0931317806243896
-0.8199999999999998,0.92,1.232395887374878,3.0904343128204346
-0.8199999999999998,0.96,1.2625371217727661,3.0877530574798584
-0.8199999999999998,1.0,1.293212890625,3.085092544555664
-0.8199999999999998,1.04,1.324386715888977,3.0824575424194336
-0.8199999999999998,1.08,1.3560235500335693,3.079850673675537
-0.8199999999999998,1.12,1.388092279434204,3.077275514602661

-0.7799999999999998,0.0,0.7799999713897705,3.1415927410125732
-0.7799999999999998,0.04,0.7810248732566833,3.140326976776123
-0.7799999999999998,0.08,0.7840917110443115,3.138932704925537
-0.7799999999999998,0.12,0.7891767621040344,3.137406349182129
-0.7799999999999998,0.16,0.7962411046028137,3.1357460021972656
-0.7799999999999998,0.2,0.80523282289505,3.133951425552368
-0.7799999999999998,0.24,0.8160882592201233,3.1320250034332275
-0.7799999999999998,0.28,0.8287340402603149,3.1299710273742676
-0.7799999999999998,0.32,0.8430895209312439,3.1277952194213867
-0.7799999999999998,0.36,0.8590692281723022,3.1255054473876953
-0.7799999999999998,0.4,0.8765843510627747,3.123110771179199
-0.7799999999999998,0.44,0.8955444693565369,3.1206214427948
-0.7799999999999998,0.48,0.9158601760864258,3.1180484294891357
-0.7799999999999998,0.52,0.937443196773529,3.1154026985168457
-0.7799999999999998,0.56,0.9602082371711731,3.1126956939697266
-0.7799999999999998,0.6,0.9840731620788574,3.1099393367767334
-0.7799999999999998,0.64,1.0089597702026367,3.1071438789367676
-0.7799999999999998,0.68,1.034794807434082,3.1043198108673096
-0.7799999999999998,0.72,1.061508297920227,3.1014771461486816
-0.7799999999999998,0.76,1.089036226272583,3.0986247062683105
-0.7799999999999998,0.8,1.1173181533813477,3.095771312713623
-0.7799999999999998,0.84,1.1462984085083008,3.092923879623413
-0.7799999999999998,0.88,1.1759252548217773,3.0900893211364746
-0.7799999999999998,0.92,1.2061508893966675,3.0872738361358643
-0.7799999999999998,0.96,1.2369316816329956,3.084482192993164
-0.7799999999999998,1.0,1.2682271003723145,3.081719160079956
-0.7799999999999998,1.04,1.2999998331069946,3.078988552093506
-0.7799999999999998,1.08,1.3322162628173828,3.076293706893921
-0.7799999999999998,1.12,1.3648444414138794,3.0736374855041504

-0.7399999999999998,0.0,0.7400000095367432,3.1415927410125732
-0.7399999999999998,0.04,0.7410802841186523,3.1402547359466553
-0.7399999999999998,0.08,0.7443117499351501,3.1387741565704346
-0.7399999999999998,0.12,0.7496666312217712,3.137146234512329
-0.7399999999999998,0.16,0.7570998072624207,3.135369300842285
-0.7399999999999998,0.2,0.7665507197380066,3.133443593978882
-0.7399999999999998,0.24,0.7779461145401001,3.1313726902008057
-0.7399999999999998,0.28,0.7912017703056335,3.1291615962982178
-0.7399999999999998,0.32,0.8062257766723633,3.1268184185028076
-0.7399999999999998,0.36,0.822921633720398,3.1243531703948975
-0.7399999999999998,0.4,0.8411896824836731,3.1217763423919678
-0.7399999999999998,0.44,0.8609298467636108,3.11910080909729
-0.7399999999999998,0.48,0.8820430636405945,3.116339921951294
-0.7399999999999998,0.52,0.9044334888458252,3.113506317138672
-0.7399999999999998,0.56,0.9280086755752563,3.1106138229370117
-0.7399999999999998,0.6,0.9526805281639099,3.107675075531006
-0.7399999999999998,0.64,0.9783658981323242,3.1047027111053467
-0.7399999999999998,0.68,1.0049874782562256,3.101707935333252
-0.7399999999999998,0.72,1.0324727296829224,3.0987019538879395
-0.7399999999999998,0.76,1.0607545375823975,3.0956943035125732
-0.7399999999999998,0.8,1.0897706747055054,3.092693567276001
-0.7399999999999998,0.84,1.1194640398025513,3.089707612991333
-0.7399999999999998,0.88,1.149782657623291,3.0867435932159424
-0.7399999999999998,0.92,1.1806777715682983,3.0838074684143066
-0.7399999999999998,0.96,1.2121055126190186,3.080904006958008
-0.7399999999999998,1.0,1.244025707244873,3.0780375003814697
-0.7399999999999998,1.04,1.2764010429382324,3.075212001800537
-0.7399999999999998,1.08,1.309198260307312,3.072430372238159
-0.7399999999999998,1.12,1.34238600730896,3.069694757461548

-0.6999999999999997,0.0,0.699999988079071,3.1415927410125732
-0.6999999999999997,0.04,0.7011419534683228,3.140174150466919
-0.6999999999999997,0.08,0.7045565843582153,3.1385955810546875
-0.6999999999999997,0.12,0.7102111577987671,3.136852264404297
-0.6999999999999997,0.16,0.7180530428886414,3.134942054748535
-0.6999999999999997,0.2,0.7280110120773315,3.132866621017456
-0.6999999999999997,0.24,0.7400000095367432,3.1306300163269043
-0.6999999999999997,0.28,0.7539231181144714,3.128239870071411
-0.6999999999999997,0.32,0.7696752548217773,3.1257059574127197
-0.6999999999999997,0.36,0.7871467471122742,3.1230409145355225
-0.6999999999999997,0.4,0.8062257766723633,3.1202588081359863
-0.6999999999999997,0.44,0.826801061630249,3.1173744201660156
-0.6999999999999997,0.48,0.8487637042999268,3.11440372467041
-0.6999999999999997,0.52,0.8720090985298157,3.1113624572753906
-0.6999999999999997,0.56,0.896437406539917,3.1082658767700195
-0.6999999999999997,0.6,0.9219545125961304,3.1051290035247803
-0.6999999999999997,0.64,0.9484724998474121,3.1019651889801025
-0.6999999999999997,0.68,0.9759097695350647,3.098788022994995
-0.6999999999999997,0.72,1.0041910409927368,3.0956082344055176
-0.6999999999999997,0.76,1.0332473516464233,3.0924370288848877
-0.6999999999999997,0.8,1.0630145072937012,3.089282989501953
-0.6999999999999997,0.84,1.0934348106384277,3.086153984069824
-0.6999999999999997,0.88,1.124455451965332,3.083057403564453
-0.6999999999999997,0.92,1.1560275554656982,3.0799989700317383
-0.6999999999999997,0.96,1.1881077289581299,3.0769832134246826
-0.6999999999999997,1.0,1.2206553220748901,3.07401442527771
-0.6999999999999997,1.04,1.2536345720291138,3.0710959434509277
-0.6999999999999997,1.08,1.2870121002197266,3.068229913711548
-0.6999999999999997,1.12,1.3207573890686035,3.0654187202453613

-0.6599999999999997,0.0,0.6600000262260437,3.1415927410125732
-0.6599999999999997,0.04,0.6612110137939453,3.140083074569702
-0.6599999999999997,0.08,0.6648309230804443,3.1383931636810303
-0.6599999999999997,0.12,0.670820415019989,3.136517286300659
-0.6599999999999997,0.16,0.6791171431541443,3.1344540119171143
-0.6599999999999997,0.2,0.6896376013755798,3.1322057247161865
-0.6599999999999997,0.24,0.7022820115089417,3.1297779083251953
-0.6599999999999997,0.28,0.7169379591941833,3.1271815299987793
-0.6599999999999997,0.32,0.7334848642349243,3.12442946434021
-0.6599999999999997,0.36,0.7517977952957153,3.12153697013855
-0.6599999999999997,0.4,0.7717512845993042,3.1185219287872314
-0.6599999999999997,0.44,0.7932213544845581,3.1154026985168457
-0.6599999999999997,0.48,0.8160881996154785,3.1121981143951416
-0.6599999999999997,0.52,0.8402380347251892,3.10892653465271
-0.6599999999999997,0.56,0.8655634522438049,3.1056063175201416
-0.6599999999999997,0.6,0.8919641375541687,3.1022536754608154
-0.6599999999999997,0.64,0.9193475246429443,3.098884344100952
-0.6599999999999997,0.68,0.9476286768913269,3.0955121517181396
-0.6599999999999997,0.72,0.9767292737960815,3.092149496078491
-0.6599999999999997,0.76,1.0065784454345703,3.0888071060180664
-0.6599999999999997,0.8,1.0371114015579224,3.08549427986145
-0.6599999999999997,0.84,1.0682696104049683,3.082219362258911
-0.6599999999999997,0.88,1.0999999046325684,3.078988552093506
-0.6599999999999997,0.92,1.1322543621063232,3.075807809829712
-0.6599999999999997,0.96,1.1649893522262573,3.072681427001953
-0.6599999999999997,1.0,1.1981651782989502,3.069612741470337
-0.6599999999999997,1.04,1.2317466735839844,3.0666046142578125
-0.6599999999999997,1.08,1.265701413154602,3.0636587142944336
-0.6599999999999997,1.12,1.3000000715255737,3.060776710510254

-0.6199999999999997,0.0,0.6200000047683716,3.1415927410125732
-0.6199999999999997,0.04,0.6212889552116394,3.139979600906372
-0.6199999999999997,0.08,0.6251399517059326,3.1381614208221436
-0.6199999999999997,0.12,0.6315061450004578,3.1361324787139893
-0.6199999999999997,0.16,0.6403124928474426,3.1338913440704346
-0.6199999999999997,0.2,0.6514598727226257,3.131441593170166
-0.6199999999999997,0.24,0.6648308634757996,3.1287922859191895
-0.6199999999999997,0.28,0.6802940368652344,3.1259570121765137
-0.6199999999999997,0.32,0.6977106332778931,3.122952938079834
-0.6199999999999997,0.36,0.7169379591941833,3.119800090789795
-0.6199999999999997,0.4,0.737834632396698,3.1165201663970947
-0.6199999999999997,0.44,0.7602631449699402,3.113136053085327
-0.6199999999999997,0.48,0.7840917706489563,3.109670400619507
-0.6199999999999997,0.52,0.8091970682144165,3.106144428253174
-0.6199999999999997,0.56,0.8354638814926147,3.102579116821289
-0.6199999999999997,0.6,0.8627861738204956,3.0989930629730225
-0.6199999999999997,0.64,0.8910667300224304,3.0954034328460693
-0.6199999999999997,0.68,0.9202173352241516,3.091824769973755
-0.6199999999999997,0.72,0.9501579403877258,3.088270425796509
-0.6199999999999997,0.76,0.9808160066604614,3.0847513675689697
-0.6199999999999997,0.8,1.0121264457702637,3.0812766551971436
-0.6199999999999997,0.84,1.0440306663513184,3.0778541564941406
-0.6199999999999997,0.88,1.0764756202697754,3.0744900703430176
-0.6199999999999997,0.92,1.1094141006469727,3.0711891651153564
-0.6199999999999997,0.96,1.1428035497665405,3.067955493927002
-0.6199999999999997,1.0,1.1766051054000854,3.064791440963745
-0.6199999999999997,1.04,1.210784912109375,3.061699390411377
-0.6199999999999997,1.08,1.2453112602233887,3.058680295944214
-0.6199999999999997,1.12,1.2801563739776611,3.055734872817993

-0.5799999999999996,0.0,0.5799999833106995,3.1415927410125732
-0.5799999999999996,0.04,0.5813776254653931,3.1398608684539795
-0.5799999999999996,0.08,0.5854912400245667,3.1378941535949707
-0.5799999999999996,0.12,0.5922836661338806,3.135686159133911
-0.5799999999999996,0.16,0.6016643047332764,3.1332361698150635
-0.5799999999999996,0.2,0.6135143637657166,3.1305501461029053
-0.5799999999999996,0.24,0.6276941895484924,3.127640724182129
-0.5799999999999996,0.28,0.6440496444702148,3.1245267391204834
-0.5799999999999996,0.32,0.6624197959899902,3.121230363845825
-0.5799999999999996,0.36,0.682641863822937,3.1177778244018555
-0.5799999999999996,0.4,0.7045565843582153,3.114196300506592
-0.5799999999999996,0.44,0.7280110716819763,3.1105129718780518
-0.5799999999999996,0.48,0.7528610825538635,3.1067557334899902
-0.5799999999999996,0.52,0.7789736390113831,3.1029491424560547
-0.5799999999999996,0.56,0.8062256574630737,3.099116802215576
-0.5799999999999996,0.6,0.8345057368278503,3.0952796936035156
-0.5799999999999996,0.64,0.8637127876281738,3.0914559364318848
-0.5799999999999996,0.68,0.893756091594696,3.087660789489746
-0.5799999999999996,0.72,0.9245538711547852,3.0839080810546875
-0.5799999999999996,0.76,0.9560334086418152,3.0802085399627686
-0.5799999999999996,0.8,0.9881294965744019,3.076570749282837
-0.5799999999999996,0.84,1.0207840204238892,3.073002338409424
-0.5799999999999996,0.88,1.0539450645446777,3.0695080757141113
-0.5799999999999996,0.92,1.0875661373138428,3.0660922527313232
-0.5799999999999996,0.96,1.1216061115264893,3.0627574920654297
-0.5799999999999996,1.0,1.1560274362564087,3.0595059394836426
-0.5799999999999996,1.04,1.1907979249954224,3.056338310241699
-0.5799999999999996,1.08,1.2258872985839844,3.0532548427581787
-0.5799999999999996,1.12,1.2612690925598145,3.050255298614502

-0.5399999999999996,0.0,0.5400000214576721,3.1415927410125732
-0.5399999999999996,0.04,0.5414794087409973,3.139723300933838
-0.5399999999999996,0.08,0.5458937883377075,3.137582540512085
-0.5399999999999996,0.12,0.5531727075576782,3.135162591934204
-0.5399999999999996,0.16,0.5632051229476929,3.1324644088745117
-0.5399999999999996,0.2,0.5758472084999084,3.129497766494751
-0.5399999999999996,0.24,0.5909314751625061,3.1262807846069336
-0.5399999999999996,0.28,0.6082762479782104,3.1228387355804443
-0.5399999999999996,0.32,0.6276942491531372,3.11920166015625
-0.5399999999999996,0.36,0.6489992141723633,3.1154026985168457
-0.5399999999999996,0.4,0.6720119118690491,3.111476182937622
-0.5399999999999996,0.44,0.6965630650520325,3.1074559688568115
-0.5399999999999996,0.48,0.7224956154823303,3.1033737659454346
-0.5399999999999996,0.52,0.7496665716171265,3.0992591381073
-0.5399999999999996,0.56,0.7779459953308105,3.095137596130371
-0.5399999999999996,0.6,0.8072173595428467,3.0910322666168213
-0.5399999999999996,0.64,0.8373768329620361,3.0869624614715576
-0.5399999999999996,0.68,0.868331789970398,3.0829434394836426
-0.5399999999999996,0.72,0.8999999761581421,3.078988552093506
-0.5399999999999996,0.76,0.9323089718818665,3.075108289718628
-0.5399999999999996,0.8,0.9651942253112793,3.07131028175354
-0.5399999999999996,0.84,0.9985990524291992,3.0676004886627197
-0.5399999999999996,0.88,1.032472848892212,3.0639829635620117
-0.5399999999999996,0.92,1.0667707920074463,3.0604605674743652
-0.5399999999999996,0.96,1.1014537811279297,3.057034730911255
-0.5399999999999996,1.0,1.1364858150482178,3.053706407546997
-0.5399999999999996,1.04,1.1718361377716064,3.0504746437072754
-0.5399999999999996,1.08,1.2074767351150513,3.0473389625549316
-0.5399999999999996,1.12,1.2433825731277466,3.044297456741333

-0.49999999999999956,0.0,0.5,3.1415927410125732
-0.49999999999999956,0.04,0.50159752368927,3.1395621299743652
-0.49999999999999956,0.08,0.5063595175743103,3.137214183807373
-0.49999999999999956,0.12,0.514198362827301,3.13454008102417
-0.49999999999999956,0.16,0.5249761343002319,3.1315433979034424
-0.49999999999999956,0.2,0.5385164022445679,3.128239870071411
-0.49999999999999956,0.24,0.5546170473098755,3.12465500831604
-0.49999999999999956,0.28,0.5730619430541992,3.120823860168457
-0.49999999999999956,0.32,0.5936329364776611,3.1167867183685303
-0.49999999999999956,0.36,0.6161168217658997,3.112586498260498
-0.49999999999999956,0.4,0.6403124332427979,3.1082658767700195
-0.49999999999999956,0.44,0.666033148765564,3.1038658618927
-0.49999999999999956,0.48,0.693108856678009,3.099423885345459
-0.49999999999999956,0.52,0.7213875651359558,3.094973087310791
-0.49999999999999956,0.56,0.7507328987121582,3.0905418395996094
-0.49999999999999956,0.6,0.7810249924659729,3.086153984069824
-0.49999999999999956,0.64,0.8121575713157654,3.081829309463501
-0.49999999999999956,0.68,0.8440378308296204,3.077582836151123
-0.49999999999999956,0.72,0.8765842914581299,3.0734267234802246
-0.49999999999999956,0.76,0.9097252488136292,3.0693697929382324
-0.49999999999999956,0.8,0.9433980584144592,3.0654187202453613
-0.49999999999999956,0.84,0.9775478839874268,3.061577320098877
-0.49999999999999956,0.88,1.0121265649795532,3.0578482151031494
-0.49999999999999956,0.92,1.0470912456512451,3.054232358932495
-0.49999999999999956,0.96,1.082404613494873,3.050729513168335
-0.49999999999999956,1.0,1.1180340051651,3.0473389625549316
-0.49999999999999956,1.04,1.1539498567581177,3.044058322906494
-0.49999999999999956,1.08,1.1901260614395142,3.0408859252929688
-0.49999999999999956,1.12,1.226539969444275,3.037818670272827

-0.4599999999999995,0.0,0.46000000834465027,3.1415927410125732
-0.4599999999999995,0.04,0.46173587441444397,3.139370918273926
-0.4599999999999995,0.08,0.4669046998023987,3.136772632598877
-0.4599999999999995,0.12,0.475394606590271,3.1337890625
-0.4599999999999995,0.16,0.4870317876338959,3.1304280757904053
-0.4599999999999995,0.2,0.50159752368927,3.126713752746582
-0.4599999999999995,0.24,0.5188447833061218,3.1226844787597656
-0.4599999999999995,0.28,0.5385164618492126,3.1183884143829346
-0.4599999999999995,0.32,0.5603570938110352,3.113879442214966
-0.4599999999999995,0.36,0.5841232538223267,3.10921311378479
-0.4599999999999995,0.4,0.6095899939537048,3.104442834854126
-0.4599999999999995,0.44,0.6365532279014587,3.0996174812316895
-0.4599999999999995,0.48,0.6648308038711548,3.0947797298431396
-0.4599999999999995,0.52,0.6942621469497681,3.0899667739868164
-0.4599999999999995,0.56,0.7247068285942078,3.085207939147949
-0.4599999999999995,0.6,0.7560423612594604,3.0805277824401855
-0.4599999999999995,0.64,0.7881624102592468,3.0759451389312744
-0.4599999999999995,0.68,0.8209750652313232,3.0714735984802246
-0.4599999999999995,0.72,0.8544003367424011,3.0671231746673584
-0.4599999999999995,0.76,0.8883693218231201,3.0629007816314697
-0.4599999999999995,0.8,0.9228217005729675,3.058809995651245
-0.4599999999999995,0.84,0.9577054977416992,3.0548529624938965
-0.4599999999999995,0.88,0.9929752945899963,3.051029682159424
-0.4599999999999995,0.92,1.028591275215149,3.0473389625549316
-0.4599999999999995,0.96,1.064518690109253,3.04377818107605
-0.4599999999999995,1.0,1.1007269620895386,3.0403449535369873
-0.4599999999999995,1.04,1.1371896266937256,3.0370354652404785
-0.4599999999999995,1.08,1.1738824844360352,3.033845901489258
-0.4599999999999995,1.12,1.2107847929000854,3.0307724475860596

-0.4199999999999995,0.0,0.41999998688697815,3.1415927410125732
-0.4199999999999995,0.04,0.4219004511833191,3.1391398906707764
-0.4199999999999995,0.08,0.42755115032196045,3.1362340450286865
-0.4199999999999995,0.12,0.4368066191673279,3.132866621017456
-0.4199999999999995,0.16,0.449444055557251,3.1290531158447266
-0.4199999999999995,0.2,0.4651881456375122,3.1248316764831543
-0.4199999999999995,0.24,0.48373544216156006,3.1202588081359863
-0.4199999999999995,0.28,0.504777193069458,3.1154026985168457
-0.4199999999999995,0.32,0.52801513671875,3.1103355884552
-0.4199999999999995,0.36,0.5531727075576782,3.1051290035247803
-0.4199999999999995,0.4,0.5799999833106995,3.0998477935791016
-0.4199999999999995,0.44,0.6082763075828552,3.0945496559143066
-0.4199999999999995,0.48,0.6378087401390076,3.089282989501953
-0.4199999999999995,0.52,0.6684309244155884,3.084085702896118
-0.4199999999999995,0.56,0.699999988079071,3.078988552093506
-0.4199999999999995,0.6,0.7323933243751526,3.07401442527771
-0.4199999999999995,0.64,0.7655062675476074,3.0691792964935303
-0.4199999999999995,0.68,0.7992496490478516,3.0644938945770264
-0.4199999999999995,0.72,0.8335466980934143,3.059965133666992
-0.4199999999999995,0.76,0.8683317303657532,3.055596351623535
-0.4199999999999995,0.8,0.9035484790802002,3.0513880252838135
-0.4199999999999995,0.84,0.9391485452651978,3.0473389625549316
-0.4199999999999995,0.88,0.9750897884368896,3.0434458255767822
-0.4199999999999995,0.92,1.0113357305526733,3.0397050380706787
-0.4199999999999995,0.96,1.0478549003601074,3.036112070083618
-0.4199999999999995,1.0,1.0846196413040161,3.0326616764068604
-0.4199999999999995,1.04,1.1216059923171997,3.029348134994507
-0.4199999999999995,1.08,1.158792495727539,3.0261662006378174
-0.4199999999999995,1.12,1.1961605548858643,3.0231099128723145

-0.37999999999999945,0.0,0.3799999952316284,3.1415927410125732
-0.37999999999999945,0.04,0.3820994198322296,3.1388556957244873
-0.37999999999999945,0.08,0.38832977414131165,3.1355631351470947
-0.37999999999999945,0.12,0.39849719405174255,3.131709098815918
-0.37999999999999945,0.16,0.41231054067611694,3.1273224353790283
-0.37999999999999945,0.2,0.4294182062149048,3.122464418411255
-0.37999999999999945,0.24,0.44944411516189575,3.117220163345337
-0.37999999999999945,0.28,0.47201696038246155,3.1116855144500732
-0.37999999999999945,0.32,0.49678969383239746,3.105957508087158
-0.37999999999999945,0.36,0.5234500169754028,3.1001267433166504
-0.37999999999999945,0.4,0.5517244935035706,3.094271421432495
-0.37999999999999945,0.44,0.5813777446746826,3.088456630706787
-0.37999999999999945,0.48,0.6122090816497803,3.082733631134033
-0.37999999999999945,0.52,0.6440497040748596,3.0771408081054688
-0.37999999999999945,0.56,0.6767569184303284,3.0717060565948486
-0.37999999999999945,0.6,0.7102111577987671,3.0664479732513428
-0.37999999999999945,0.64,0.7443117499351501,3.061378240585327
-0.37999999999999945,0.68,0.7789735794067383,3.0565028190612793
-0.37999999999999945,0.72,0.8141253590583801,3.051823616027832
-0.37999999999999945,0.76,0.8497058153152466,3.0473389625549316
-0.37999999999999945,0.8,0.8856635689735413,3.0430450439453125
-0.37999999999999945,0.84,0.9219543933868408,3.0389366149902344
-0.37999999999999945,0.88,0.9585405588150024,3.0350072383880615
-0.37999999999999945,0.92,0.9953893423080444,3.031250238418579
-0.37999999999999945,0.96,1.0324727296829224,3.0276575088500977
-0.37999999999999945,1.0,1.0697662830352783,3.024221658706665
-0.37999999999999945,1.04,1.1072487831115723,3.02093505859375
-0.37999999999999945,1.08,1.1449017524719238,3.0177903175354004
-0.37999999999999945,1.12,1.1827088594436646,3.014780044555664

-0.3399999999999994,0.0,0.3400000035762787,3.1415927410125732
-0.3399999999999994,0.04,0.34234488010406494,3.1384975910186768
-0.3399999999999994,0.08,0.34928497672080994,3.134706497192383
-0.3399999999999994,0.12,0.36055514216423035,3.1302192211151123
-0.3399999999999994,0.16,0.37576591968536377,3.1250901222229004
-0.3399999999999994,0.2,0.39446166157722473,3.119420289993286
-0.3399999999999994,0.24,0.4161730110645294,3.113337755203247
-0.3399999999999994,0.28,0.4404543340206146,3.106978178024292
-0.3399999999999994,0.32,0.46690472960472107,3.100471019744873
-0.3399999999999994,0.36,0.4951767325401306,3.0939276218414307
-0.3399999999999994,0.4,0.5249761939048767,3.0874388217926025
-0.3399999999999994,0.44,0.5560575723648071,3.081073760986328
-0.3399999999999994,0.48,0.5882176756858826,3.0748825073242188
-0.3399999999999994,0.52,0.6212888956069946,3.068899393081665
-0.3399999999999994,0.56,0.6551336050033569,3.063145637512207
-0.3399999999999994,0.6,0.6896376013755798,3.0576324462890625
-0.3399999999999994,0.64,0.7247068285942078,3.052363872528076
-0.3399999999999994,0.68,0.7602631449699402,3.0473389625549316
-0.3399999999999994,0.72,0.7962411046028137,3.0425519943237305
-0.3399999999999994,0.76,0.8325863480567932,3.037996292114258
-0.3399999999999994,0.8,0.8692525029182434,3.0336620807647705
-0.3399999999999994,0.84,0.9062008857727051,3.0295393466949463
-0.3399999999999994,0.88,0.9433980584144592,3.025617837905884
-0.3399999999999994,0.92,0.9808159470558167,3.0218865871429443
-0.3399999999999994,0.96,1.0184301137924194,3.0183353424072266
-0.3399999999999994,1.0,1.0562195777893066,3.01495361328125
-0.3399999999999994,1.04,1.0941662788391113,3.0117316246032715
-0.3399999999999994,1.08,1.1322543621063232,3.008660078048706
-0.3399999999999994,1.12,1.1704699993133545,3.005729913711548

-0.2999999999999994,0.0,0.30000001192092896,3.1415927410125732
-0.2999999999999994,0.04,0.3026549220085144,3.138032913208008
-0.2999999999999994,0.08,0.310483455657959,3.1335766315460205
-0.2999999999999994,0.12,0.323109894990921,3.128239870071411
-0.2999999999999994,0.16,0.3400000035762787,3.1221258640289307
-0.2999999999999994,0.2,0.36055511236190796,3.1154026985168457
-0.2999999999999994,0.24,0.3841874897480011,3.1082658767700195
-0.2999999999999994,0.28,0.4103657007217407,3.10090708732605
-0.2999999999999994,0.32,0.4386342465877533,3.0934925079345703
-0.2999999999999994,0.36,0.46861499547958374,3.086153984069824
-0.2999999999999994,0.4,0.4999999701976776,3.078988552093506
-0.2999999999999994,0.44,0.5325410962104797,3.0720629692077637
-0.2999999999999994,0.48,0.5660389065742493,3.0654187202453613
-0.2999999999999994,0.52,0.6003332138061523,3.0590786933898926
-0.2999999999999994,0.56,0.6352952122688293,3.0530521869659424
-0.2999999999999994,0.6,0.670820415019989,3.0473389625549316
-0.2999999999999994,0.64,0.7068239450454712,3.041931629180908
-0.2999999999999994,0.68,0.7432361841201782,3.0368192195892334
-0.2999999999999994,0.72,0.7799999117851257,3.0319881439208984
-0.2999999999999994,0.76,0.8170678615570068,3.027423620223999
-0.2999999999999994,0.8,0.8544002771377563,3.0231099128723145
-0.2999999999999994,0.84,0.8919640779495239,3.019031524658203
-0.2999999999999994,0.88,0.9297311305999756,3.01517391204834
-0.2999999999999994,0.92,0.967677652835846,3.0115222930908203
-0.2999999999999994,0.96,1.0057833194732666,3.0080630779266357
-0.2999999999999994,1.0,1.0440306663513184,3.0047831535339355
-0.2999999999999994,1.04,1.082404613494873,3.0016708374023438
-0.2999999999999994,1.08,1.1208925247192383,2.9987149238586426
-0.2999999999999994,1.12,1.159482717514038,2.9959046840667725

-0.25999999999999934,0.0,0.25999999046325684,3.1415927410125732
-0.25999999999999934,0.04,0.26305893063545227,3.137406349182129
-0.25999999999999934,0.08,0.2720293700695038,3.1320250034332275
-0.25999999999999934,0.12,0.2863564193248749,3.1255054473876953
-0.25999999999999934,0.16,0.3052867650985718,3.1180484294891357
-0.25999999999999934,0.2,0.32802441716194153,3.1099393367767334
-0.25999999999999934,0.24,0.3538360893726349,3.1014771461486816
-0.25999999999999934,0.28,0.382099449634552,3.092923879623413
-0.25999999999999934,0.32,0.41231054067611694,3.084482192993164
-0.25999999999999934,0.36,0.44407209753990173,3.076293706893921
-0.25999999999999934,0.4,0.47707435488700867,3.068448543548584
-0.25999999999999934,0.44,0.5110772252082825,3.0609962940216064
-0.25999999999999934,0.48,0.5458937287330627,3.0539588928222656
-0.25999999999999934,0.52,0.5813776254653931,3.0473389625549316
-0.25999999999999934,0.56,0.6174139976501465,3.041126012802124
-0.25999999999999934,0.6,0.6539113521575928,3.0353033542633057
-0.25999999999999934,0.64,0.6907965540885925,3.029849052429199
-0.25999999999999934,0.68,0.7280110120773315,3.024740219116211
-0.25999999999999934,0.72,0.7655063271522522,3.0199525356292725
-0.25999999999999934,0.76,0.8032435178756714,3.015463352203369
-0.25999999999999934,0.8,0.8411896228790283,3.011249542236328
-0.25999999999999934,0.84,0.8793178200721741,3.0072906017303467
-0.25999999999999934,0.88,0.9176056385040283,3.0035669803619385
-0.25999999999999934,0.92,0.9560334086418152,3.000060558319092
-0.25999999999999934,0.96,0.9945853352546692,2.9967546463012695
-0.25999999999999934,1.0,1.033247470855713,2.99363374710083
-0.25999999999999934,1.04,1.072007417678833,2.9906842708587646
-0.25999999999999934,1.08,1.1108555793762207,2.9878933429718018
-0.25999999999999934,1.12,1.149782657623291,2.9852490425109863

-0.2199999999999993,0.0,0.2199999988079071,3.1415927410125732
-0.2199999999999993,0.04,0.22360680997371674,3.136517286300659
-0.2199999999999993,0.08,0.23409399390220642,3.1297779083251953
-0.2199999999999993,0.12,0.2505992650985718,3.12153697013855
-0.2199999999999993,0.16,0.27202939987182617,3.1121981143951416
-0.2199999999999993,0.2,0.2973213791847229,3.1022536754608154
-0.2199999999999993,0.24,0.32557639479637146,3.092149496078491
-0.2199999999999993,0.28,0.35608989000320435,3.082219362258911
-0.2199999999999993,0.32,0.38832974433898926,3.072681427001953
-0.2199999999999993,0.36,0.4219004213809967,3.0636587142944336
-0.2199999999999993,0.4,0.45650845766067505,3.0552072525024414
-0.2199999999999993,0.44,0.49193498492240906,3.0473389625549316
-0.2199999999999993,0.48,0.5280150771141052,3.0400390625
-0.2199999999999993,0.52,0.5646237730979919,3.033278703689575
-0.2199999999999993,0.56,0.6016643643379211,3.0270211696624756
-0.2199999999999993,0.6,0.6390617489814758,3.0212278366088867
-0.2199999999999993,0.64,0.6767569780349731,3.015859603881836
-0.2199999999999993,0.68,0.7147027254104614,3.0108795166015625
-0.2199999999999993,0.72,0.7528612613677979,3.0062525272369385
-0.2199999999999993,0.76,0.7912017107009888,3.0019471645355225
-0.2199999999999993,0.8,0.8296987414360046,2.997934579849243
-0.2199999999999993,0.84,0.868331789970398,2.994188070297241
-0.2199999999999993,0.88,0.9070833325386047,2.9906842708587646
-0.2199999999999993,0.92,0.9459387063980103,2.9874019622802734
-0.2199999999999993,0.96,0.9848858118057251,2.9843218326568604
-0.2199999999999993,1.0,1.023913860321045,2.981426954269409
-0.2199999999999993,1.04,1.0630146265029907,2.9787020683288574
-0.2199999999999993,1.08,1.102179765701294,2.976133108139038
-0.2199999999999993,1.12,1.1414027214050293,2.973707675933838

-0.17999999999999927,0.0,0.18000000715255737,3.1415927410125732
-0.17999999999999927,0.04,0.18439090251922607,3.135162591934204
-0.17999999999999927,0.08,0.1969771534204483,3.1262807846069336
-0.17999999999999927,0.12,0.2163330763578415,3.1154026985168457
-0.17999999999999927,0.16,0.2408318668603897,3.1033737659454346
-0.17999999999999927,0.2,0.26907244324684143,3.0910322666168213
-0.17999999999999927,0.24,0.29999998211860657,3.078988552093506
-0.17999999999999927,0.28,0.332866370677948,3.0676004886627197
-0.17999999999999927,0.32,0.3671512305736542,3.057034969329834
-0.17999999999999927,0.36,0.4024921953678131,3.0473389625549316
-0.17999999999999927,0.4,0.4386342167854309,3.0384912490844727
-0.17999999999999927,0.44,0.4753945469856262,3.030437707901001
-0.17999999999999927,0.48,0.5126402974128723,3.0231099128723145
-0.17999999999999927,0.52,0.5502725839614868,3.0164363384246826
-0.17999999999999927,0.56,0.5882176756858826,3.0103485584259033
-0.17999999999999927,0.6,0.6264183521270752,3.0047831535339355
-0.17999999999999927,0.64,0.6648308038711548,2.9996836185455322
-0.17999999999999927,0.68,0.7034202218055725,2.9949989318847656
-0.17999999999999927,0.72,0.7421590685844421,2.9906842708587646
-0.17999999999999927,0.76,0.7810249924659729,2.9867007732391357
-0.17999999999999927,0.8,0.8199999928474426,2.983013391494751
-0.17999999999999927,0.84,0.8590692281723022,2.9795925617218018
-0.17999999999999927,0.88,0.8982204794883728,2.9764113426208496
-0.17999999999999927,0.92,0.9374434351921082,2.9734463691711426
-0.17999999999999927,0.96,0.9767292737960815,2.970677137374878
-0.17999999999999927,1.0,1.01607084274292,2.968086004257202
-0.17999999999999927,1.04,1.0554618835449219,2.965656042098999
-0.17999999999999927,1.08,1.0948973894119263,2.9633734226226807
-0.17999999999999927,1.12,1.1343721151351929,2.9612255096435547

-0.13999999999999924,0.0,0.14000000059604645,3.1415927410125732
-0.13999999999999924,0.04,0.14560219645500183,3.132866621017456
-0.13999999999999924,0.08,0.16124515235424042,3.1202588081359863
-0.13999999999999924,0.12,0.18439088761806488,3.1051290035247803
-0.13999999999999924,0.16,0.2126029133796692,3.089282989501953
-0.13999999999999924,0.2,0.24413108825683594,3.07401442527771
-0.13999999999999924,0.24,0.27784889936447144,3.059965133666992
-0.13999999999999924,0.28,0.3130495250225067,3.0473389625549316
-0.13999999999999924,0.32,0.34928497672080994,3.036112070083618
-0.13999999999999924,0.36,0.3862641453742981,3.0261662006378174
-0.13999999999999924,0.4,0.42379242181777954,3.017352342605591
-0.13999999999999924,0.44,0.46173587441444397,3.0095229148864746
-0.13999999999999924,0.48,0.5,3.0025436878204346
-0.13999999999999924,0.52,0.5385164618492126,2.996297597885132
-0.13999999999999924,0.56,0.5772348046302795,2.9906842708587646
-0.13999999999999924,0.6,0.6161168813705444,2.9856183528900146
-0.13999999999999924,0.64,0.6551335453987122,2.981027841567993
-0.13999999999999924,0.68,0.6942622065544128,2.9768519401550293
-0.13999999999999924,0.72,0.7334848046302795,2.973039150238037
-0.13999999999999924,0.76,0.7727872133255005,2.969545841217041
-0.13999999999999924,0.8,0.8121575713157654,2.966334581375122
-0.13999999999999924,0.84,0.8515868186950684,2.9633734226226807
-0.13999999999999924,0.88,0.89106684923172,2.96063494682312
-0.13999999999999924,0.92,0.9305912852287292,2.9580953121185303
-0.13999999999999924,0.96,0.9701545834541321,2.9557344913482666
-0.13999999999999924,1.0,1.0097523927688599,2.9535341262817383
-0.13999999999999924,1.04,1.0493806600570679,2.951478958129883
-0.13999999999999924,1.08,1.089036464691162,2.9495551586151123
-0.13999999999999924,1.12,1.1287161111831665,2.9477505683898926

-0.0999999999999992,0.0,0.10000000149011612,3.1415927410125732
-0.0999999999999992,0.04,0.10770329087972641,3.128239870071411
-0.0999999999999992,0.08,0.12806250154972076,3.1082658767700195
-0.0999999999999992,0.12,0.15620499849319458,3.086153984069824
-0.0999999999999992,0.16,0.18867963552474976,3.0654187202453613
-0.0999999999999992,0.2,0.22360680997371674,3.0473389625549316
-0.0999999999999992,0.24,0.2600000202655792,3.0319881439208984
-0.0999999999999992,0.28,0.2973213493824005,3.019031524658203
-0.0999999999999992,0.32,0.33526110649108887,3.0080630779266357
-0.0999999999999992,0.36,0.3736308217048645,2.9987149238586426
-0.0999999999999992,0.4,0.41231054067611694,2.9906842708587646
-0.0999999999999992,0.44,0.4512206017971039,2.9837286472320557
-0.0999999999999992,0.48,0.49030601978302,2.977656602859497
-0.0999999999999992,0.52,0.5295280814170837,2.972316265106201
-0.0999999999999992,0.56,0.5688585042953491,2.967587471008301
-0.0999999999999992,0.6,0.6082763075828552,2.9633734226226807
-0.0999999999999992,0.64,0.6477653980255127,2.959596633911133
-0.0999999999999992,0.68,0.6873136162757874,2.956193208694458
-0.0999999999999992,0.72,0.7269112467765808,2.9531118869781494
-0.0999999999999992,0.76,0.7665507793426514,2.9503095149993896
-0.0999999999999992,0.8,0.8062257766723633,2.9477505683898926
-0.0999999999999992,0.84,0.8459315299987793,2.945404529571533
-0.0999999999999992,0.88,0.885663628578186,2.943246603012085
-0.0999999999999992,0.92,0.9254189133644104,2.9412550926208496
-0.0999999999999992,0.96,0.9651942849159241,2.9394118785858154
-0.0999999999999992,1.0,1.0049875974655151,2.9377007484436035
-0.0999999999999992,1.04,1.0447967052459717,2.936108112335205
-0.0999999999999992,1.08,1.0846198797225952,2.934622287750244
-0.0999999999999992,1.12,1.124455451965332,2.9332332611083984

-0.059999999999999165,0.0,0.05999999865889549,3.1415927410125732
-0.059999999999999165,0.04,0.07211102545261383,3.1154026985168457
-0.059999999999999165,0.08,0.09999998658895493,3.078988552093506
-0.059999999999999165,0.12,0.13416408002376556,3.0473389625549316
-0.059999999999999165,0.16,0.1708800494670868,3.0231099128723145
-0.059999999999999165,0.2,0.2088061273097992,3.0047831535339355
-0.059999999999999165,0.24,0.24738635122776031,2.9906842708587646
-0.059999999999999165,0.28,0.2863564193248749,2.9795925617218018
-0.059999999999999165,0.32,0.32557645440101624,2.970677137374878
-0.059999999999999165,0.36,0.3649657666683197,2.9633734226226807
-0.059999999999999165,0.4,0.40447497367858887,2.957289695739746
-0.059999999999999165,0.44,0.44407209753990173,2.952148675918579
-0.059999999999999165,0.48,0.48373550176620483,2.9477505683898926
-0.059999999999999165,0.52,0.5234500765800476,2.943946361541748
-0.059999999999999165,0.56,0.5632051229476929,2.940624952316284
-0.059999999999999165,0.6,0.602992594242096,2.9377007484436035
-0.059999999999999165,0.64,0.642806351184845,2.9351065158843994
-0.059999999999999165,0.68,0.6826419830322266,2.9327900409698486
-0.059999999999999165,0.72,0.7224956750869751,2.93070912361145
-0.059999999999999165,0.76,0.7623646855354309,2.9288296699523926
-0.059999999999999165,0.8,0.8022468686103821,2.927124261856079
-0.059999999999999165,0.84,0.8421400785446167,2.925569534301758
-0.059999999999999165,0.88,0.8820431232452393,2.9241464138031006
-0.059999999999999165,0.92,0.9219544529914856,2.922839403152466
-0.059999999999999165,0.96,0.9618731141090393,2.9216341972351074
-0.059999999999999165,1.0,1.0017982721328735,2.9205198287963867
-0.059999999999999165,1.04,1.0417290925979614,2.9194862842559814
-0.059999999999999165,1.08,1.0816655158996582,2.918524980545044
-0.059999999999999165,1.12,1.1216059923171997,2.917628765106201

-0.01999999999999913,0.0,0.019999999552965164,3.1415927410125732
-0.01999999999999913,0.04,0.04472136124968529,3.0473389625549316
-0.01999999999999913,0.08,0.08246210962533951,2.9906842708587646
-0.01999999999999913,0.12,0.12165525555610657,2.9633734226226807
-0.01999999999999913,0.16,0.16124515235424042,2.9477505683898926
-0.01999999999999913,0.2,0.2009975016117096,2.9377007484436035
-0.01999999999999913,0.24,0.2408318966627121,2.93070912361145
-0.01999999999999913,0.28,0.28071334958076477,2.925569534301758
-0.01999999999999913,0.32,0.32062435150146484,2.9216341972351074
-0.01999999999999913,0.36,0.36055511236190796,2.918524980545044
-0.01999999999999913,0.4,0.4004996716976166,2.9160072803497314
-0.01999999999999913,0.44,0.44045430421829224,2.913926601409912
-0.01999999999999913,0.48,0.480416476726532,2.9121789932250977
-0.01999999999999913,0.52,0.5203844904899597,2.9106900691986084
-0.01999999999999913,0.56,0.5603570342063904,2.9094066619873047
-0.01999999999999913,0.6,0.6003331542015076,2.9082887172698975
-0.01999999999999913,0.64,0.6403124332427979,2.907306671142578
-0.01999999999999913,0.68,0.6802941560745239,2.9064364433288574
-0.01999999999999913,0.72,0.720277726650238,2.90566086769104
-0.01999999999999913,0.76,0.7602631449699402,2.9049646854400635
-0.01999999999999913,0.8,0.8002499341964722,2.904336452484131
-0.01999999999999913,0.84,0.8402380347251892,2.903766632080078
-0.01999999999999913,0.88,0.880227267742157,2.903247594833374
-0.01999999999999913,0.92,0.9202174544334412,2.9027726650238037
-0.01999999999999913,0.96,0.9602082967758179,2.902336597442627
-0.01999999999999913,1.0,1.0001999139785767,2.9019346237182617
-0.01999999999999913,1.04,1.0401922464370728,2.9015631675720215
-0.01999999999999913,1.08,1.0801852941513062,2.9012186527252197
-0.01999999999999913,1.12,1.1201785802841187,2.9008984565734863

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,2.5323030948638916
0.020000000000000906,0.08,0.08246210962533951,2.7378108501434326
0.020000000000000906,0.12,0.12165524810552597,2.795652389526367
0.020000000000000906,0.16,0.1612451672554016,2.8222053050994873
0.020000000000000906,0.2,0.2009975016117096,2.8373584747314453
0.020000000000000906,0.24,0.2408318966627121,2.8471338748931885
0.020000000000000906,0.28,0.28071340918540955,2.8539562225341797
0.020000000000000906,0.32,0.3206244111061096,2.858985424041748
0.020000000000000906,0.36,0.36055508255958557,2.8628451824188232
0.020000000000000906,0.4,0.4004996418952942,2.8659002780914307
0.020000000000000906,0.44,0.44045430421829224,2.8683784008026123
0.020000000000000906,0.48,0.48041650652885437,2.8704285621643066
0.020000000000000906,0.52,0.5203844904899597,2.8721530437469482
0.020000000000000906,0.56,0.5603570342063904,2.8736236095428467
0.020000000000000906,0.6,0.6003331542015076,2.874892473220825
0.020000000000000906,0.64,0.6403124928474426,2.875998020172119
0.020000000000000906,0.68,0.6802940964698792,2.8769702911376953
0.020000000000000906,0.72,0.7202777862548828,2.8778319358825684
0.020000000000000906,0.76,0.7602631449699402,2.878600597381592
0.020000000000000906,0.8,0.8002499938011169,2.87929105758667
0.020000000000000906,0.84,0.8402380347251892,2.8799140453338623
0.020000000000000906,0.88,0.8802273273468018,2.880479574203491
0.020000000000000906,0.92,0.9202173948287964,2.8809947967529297
0.020000000000000906,0.96,0.9602083563804626,2.8814661502838135
0.020000000000000906,1.0,1.0002000331878662,2.881899356842041
0.020000000000000906,1.04,1.0401921272277832,2.882298469543457
0.020000000000000906,1.08,1.0801851749420166,2.8826675415039062
0.020000000000000906,1.12,1.1201785802841187,2.883009910583496

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211103290319443,1.6664105653762817
0.06000000000000094,0.08,0.10000000149011612,2.299832582473755
0.06000000000000094,0.12,0.13416408002376556,2.5323030948638916
0.06000000000000094,0.16,0.17088006436824799,2.6402547359466553
0.06000000000000094,0.2,0.2088060975074768,2.700240135192871
0.06000000000000094,0.24,0.24738635122776031,2.7378108501434326
0.06000000000000094,0.28,0.2863563895225525,2.763355255126953
0.06000000000000094,0.32,0.32557642459869385,2.7817747592926025
0.06000000000000094,0.36,0.3649657368659973,2.795652389526367
0.06000000000000094,0.4,0.40447497367858887,2.806467056274414
0.06000000000000094,0.44,0.44407209753990173,2.815124034881592
0.06000000000000094,0.48,0.48373547196388245,2.8222053050994873
0.06000000000000094,0.52,0.5234500765800476,2.8281030654907227
0.06000000000000094,0.56,0.5632051825523376,2.8330891132354736
0.06000000000000094,0.6,0.6029925346374512,2.8373584747314453
0.06000000000000094,0.64,0.642806351184845,2.841054916381836
0.06000000000000094,0.68,0.6826419234275818,2.8442862033843994
0.06000000000000094,0.72,0.7224956154823303,2.8471338748931885
0.06000000000000094,0.76,0.7623647451400757,2.849663019180298
0.06000000000000094,0.8,0.8022468090057373,2.851923704147339
0.06000000000000094,0.84,0.8421401977539062,2.8539562225341797
0.06000000000000094,0.88,0.8820431232452393,2.8557937145233154
0.06000000000000094,0.92,0.9219545125961304,2.8574626445770264
0.06000000000000094,0.96,0.9618732333183289,2.858985424041748
0.06000000000000094,1.0,1.0017982721328735,2.860379934310913
0.06000000000000094,1.04,1.041729211807251,2.8616623878479004
0.06000000000000094,1.08,1.081665277481079,2.8628451824188232
0.06000000000000094,1.12,1.1216059923171997,2.8639395236968994

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.1077033057808876,1.1451293230056763
0.10000000000000098,0.08,0.12806248664855957,1.8544520139694214
0.10000000000000098,0.12,0.15620499849319458,2.221341371536255
0.10000000000000098,0.16,0.18867962062358856,2.417574882507324
0.10000000000000098,0.2,0.22360678017139435,2.5323030948638916
0.10000000000000098,0.24,0.2600000202655792,2.605257749557495
0.10000000000000098,0.28,0.2973213791847229,2.65490460395813
0.10000000000000098,0.32,0.3352610766887665,2.69053316116333
0.10000000000000098,0.36,0.3736307919025421,2.717190980911255
0.10000000000000098,0.4,0.41231054067611694,2.7378108501434326
0.10000000000000098,0.44,0.4512205719947815,2.754194736480713
0.10000000000000098,0.48,0.49030601978302,2.7675039768218994
0.10000000000000098,0.52,0.5295280814170837,2.7785162925720215
0.10000000000000098,0.56,0.5688585042953491,2.787770986557007
0.10000000000000098,0.6,0.6082762479782104,2.795652389526367
0.10000000000000098,0.64,0.6477653980255127,2.8024415969848633
0.10000000000000098,0.68,0.6873136162757874,2.8083488941192627
0.10000000000000098,0.72,0.7269112467765808,2.8135340213775635
0.10000000000000098,0.76,0.7665507197380066,2.8181204795837402
0.10000000000000098,0.8,0.8062257170677185,2.8222053050994873
0.10000000000000098,0.84,0.8459314703941345,2.82586669921875
0.10000000000000098,0.88,0.885663628578186,2.8291661739349365
0.10000000000000098,0.92,0.9254188537597656,2.8321545124053955
0.10000000000000098,0.96,0.9651943445205688,2.834873914718628
0.10000000000000098,1.0,1.0049875974655151,2.8373584747314453
0.10000000000000098,1.04,1.0447965860366821,2.839637517929077
0.10000000000000098,1.08,1.0846197605133057,2.841735601425171
0.10000000000000098,1.12,1.124455451965332,2.843672752380371

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.8556001782417297
0.140000000000001,0.08,0.1612451672554016,1.5042753219604492
0.140000000000001,0.12,0.18439088761806488,1.9229581356048584
0.140000000000001,0.16,0.21260292828083038,2.182417631149292
0.140000000000001,0.2,0.24413108825683594,2.3470630645751953
0.140000000000001,0.24,0.27784889936447144,2.456334114074707
0.140000000000001,0.28,0.3130494952201843,2.5323030948638916
0.140000000000001,0.32,0.34928497672080994,2.5873637199401855
0.140000000000001,0.36,0.3862641155719757,2.6287119388580322
0.140000000000001,0.4,0.42379236221313477,2.660702705383301
0.140000000000001,0.44,0.46173587441444397,2.6860811710357666
0.140000000000001,0.48,0.5,2.7066428661346436
0.140000000000001,0.52,0.5385164618492126,2.7236039638519287
0.140000000000001,0.56,0.5772348046302795,2.7378108501434326
0.140000000000001,0.6,0.6161168813705444,2.7498693466186523
0.140000000000001,0.64,0.6551336050033569,2.760222911834717
0.140000000000001,0.68,0.6942622065544128,2.7692031860351562
0.140000000000001,0.72,0.7334848046302795,2.7770612239837646
0.140000000000001,0.76,0.7727872133255005,2.783992290496826
0.140000000000001,0.8,0.8121575713157654,2.790148973464966
0.140000000000001,0.84,0.8515867590904236,2.795652389526367
0.140000000000001,0.88,0.89106684923172,2.8005998134613037
0.140000000000001,0.92,0.9305912256240845,2.8050711154937744
0.140000000000001,0.96,0.9701546430587769,2.8091306686401367
0.140000000000001,1.0,1.0097523927688599,2.8128323554992676
0.140000000000001,1.04,1.0493806600570679,2.816221237182617
0.140000000000001,1.08,1.089036226272583,2.8193349838256836
0.140000000000001,1.12,1.1287161111831665,2.8222053050994873

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439091742038727,0.6787551045417786
0.18000000000000105,0.08,0.1969771534204483,1.2469394207000732
0.18000000000000105,0.12,0.2163330763578415,1.6664105653762817
0.18000000000000105,0.16,0.2408319115638733,1.958250880241394
0.18000000000000105,0.2,0.2690724730491638,2.1592183113098145
0.18000000000000105,0.24,0.30000001192092896,2.299832582473755
0.18000000000000105,0.28,0.3328663408756256,2.4008545875549316
0.18000000000000105,0.32,0.3671512305736542,2.475546360015869
0.18000000000000105,0.36,0.4024922251701355,2.5323030948638916
0.18000000000000105,0.4,0.4386342465877533,2.576510429382324
0.18000000000000105,0.44,0.475394606590271,2.611701488494873
0.18000000000000105,0.48,0.5126402378082275,2.6402547359466553
0.18000000000000105,0.52,0.5502726435661316,2.6638097763061523
0.18000000000000105,0.56,0.5882176756858826,2.683525800704956
0.18000000000000105,0.6,0.62641841173172,2.700240135192871
0.18000000000000105,0.64,0.6648308038711548,2.714568614959717
0.18000000000000105,0.68,0.7034202218055725,2.7269744873046875
0.18000000000000105,0.72,0.7421590089797974,2.7378108501434326
0.18000000000000105,0.76,0.7810249924659729,2.7473506927490234
0.18000000000000105,0.8,0.8199999332427979,2.7558085918426514
0.18000000000000105,0.84,0.8590692281723022,2.763355255126953
0.18000000000000105,0.88,0.8982204794883728,2.770127534866333
0.18000000000000105,0.92,0.9374433755874634,2.7762370109558105
0.18000000000000105,0.96,0.9767292737960815,2.7817747592926025
0.18000000000000105,1.0,1.01607084274292,2.786816358566284
0.18000000000000105,1.04,1.0554618835449219,2.791424512863159
0.18000000000000105,1.08,1.0948971509933472,2.795652389526367
0.18000000000000105,1.12,1.1343721151351929,2.799544095993042

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.5611035823822021
0.22000000000000108,0.08,0.23409399390220642,1.057270884513855
0.22000000000000108,0.12,0.2505992650985718,1.455595850944519
0.22000000000000108,0.16,0.27202939987182617,1.757117509841919
0.22000000000000108,0.2,0.2973213791847229,1.9797455072402954
0.22000000000000108,0.24,0.32557642459869385,2.1438276767730713
0.22000000000000108,0.28,0.35608989000320435,2.266122579574585
0.22000000000000108,0.32,0.38832977414131165,2.358856678009033
0.22000000000000108,0.36,0.4219004213809967,2.4305381774902344
0.22000000000000108,0.4,0.45650848746299744,2.4870102405548096
0.22000000000000108,0.44,0.4919349253177643,2.5323030948638916
0.22000000000000108,0.48,0.52801513671875,2.569228172302246
0.22000000000000108,0.52,0.5646237730979919,2.599778652191162
0.22000000000000108,0.56,0.6016643643379211,2.6253907680511475
0.22000000000000108,0.6,0.6390618085861206,2.647118330001831
0.22000000000000108,0.64,0.6767570376396179,2.6657462120056152
0.22000000000000108,0.68,0.7147027254104614,2.681868314743042
0.22000000000000108,0.72,0.7528612017631531,2.6959407329559326
0.22000000000000108,0.76,0.791201651096344,2.7083187103271484
0.22000000000000108,0.8,0.8296987414360046,2.7192816734313965
0.22000000000000108,0.84,0.8683317303657532,2.729052782058716
0.22000000000000108,0.88,0.9070833325386047,2.7378108501434326
0.22000000000000108,0.92,0.9459386467933655,2.7457022666931152
0.22000000000000108,0.96,0.9848858118057251,2.7528464794158936
0.22000000000000108,1.0,1.0239139795303345,2.759342908859253
0.22000000000000108,1.04,1.0630145072937012,2.7652738094329834
0.22000000000000108,1.08,1.1021796464920044,2.7707090377807617
0.22000000000000108,1.12,1.1414027214050293,2.7757065296173096

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305893063545227,0.4776521921157837
0.2600000000000011,0.08,0.27202939987182617,0.9142765998840332
0.2600000000000011,0.12,0.2863564193248749,1.2844582796096802
0.2600000000000011,0.16,0.3052867352962494,1.5822227001190186
0.2600000000000011,0.2,0.32802435755729675,1.8147259950637817
0.2600000000000011,0.24,0.3538361191749573,1.9942036867141724
0.2600000000000011,0.28,0.382099449634552,2.1328742504119873
0.2600000000000011,0.32,0.41231054067611694,2.2409017086029053
0.2600000000000011,0.36,0.44407206773757935,2.3260767459869385
0.2600000000000011,0.4,0.47707438468933105,2.3941519260406494
0.2600000000000011,0.44,0.5110772848129272,2.4493179321289062
0.2600000000000011,0.48,0.5458938479423523,2.494624137878418
0.2600000000000011,0.52,0.5813775658607483,2.5323030948638916
0.2600000000000011,0.56,0.6174139976501465,2.564004898071289
0.2600000000000011,0.6,0.653911292552948,2.5909624099731445
0.2600000000000011,0.64,0.6907966136932373,2.6141090393066406
0.2600000000000011,0.68,0.7280109524726868,2.634159564971924
0.2600000000000011,0.72,0.7655063271522522,2.651668071746826
0.2600000000000011,0.76,0.8032434582710266,2.6670687198638916
0.2600000000000011,0.8,0.8411896228790283,2.680706262588501
0.2600000000000011,0.84,0.8793178796768188,2.6928553581237793
0.2600000000000011,0.88,0.9176056385040283,2.7037394046783447
0.2600000000000011,0.92,0.9560335278511047,2.7135398387908936
0.2600000000000011,0.96,0.994585394859314,2.7224061489105225
0.2600000000000011,1.0,1.0332473516464233,2.730462074279785
0.2600000000000011,1.04,1.072007417678833,2.7378108501434326
0.2600000000000011,1.08,1.1108556985855103,2.744539499282837
0.2600000000000011,1.12,1.149782657623291,2.7507214546203613

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.4155502915382385
0.30000000000000115,0.08,0.31048348546028137,0.8036587834358215
0.30000000000000115,0.12,0.323109894990921,1.1451293230056763
0.30000000000000115,0.16,0.3400000333786011,1.4321956634521484
0.30000000000000115,0.2,0.36055517196655273,1.6664105653762817
0.30000000000000115,0.24,0.3841874897480011,1.8544520139694214
0.30000000000000115,0.28,0.4103657007217407,2.0045926570892334
0.30000000000000115,0.32,0.4386342465877533,2.1246819496154785
0.30000000000000115,0.36,0.46861499547958374,2.221341371536255
0.30000000000000115,0.4,0.4999999701976776,2.299832582473755
0.30000000000000115,0.44,0.5325411558151245,2.3642139434814453
0.30000000000000115,0.48,0.5660388469696045,2.417574882507324
0.30000000000000115,0.52,0.6003332138061523,2.46225905418396
0.30000000000000115,0.56,0.6352952122688293,2.5000476837158203
0.30000000000000115,0.6,0.6708203554153442,2.5323030948638916
0.30000000000000115,0.64,0.7068238854408264,2.560075521469116
0.30000000000000115,0.68,0.7432361841201782,2.5841803550720215
0.30000000000000115,0.72,0.7799999713897705,2.605257511138916
0.30000000000000115,0.76,0.8170679211616516,2.623814344406128
0.30000000000000115,0.8,0.8544003963470459,2.6402547359466553
0.30000000000000115,0.84,0.8919641375541687,2.65490460395813
0.30000000000000115,0.88,0.9297311305999756,2.668029308319092
0.30000000000000115,0.92,0.967677652835846,2.6798458099365234
0.30000000000000115,0.96,1.0057833194732666,2.69053316116333
0.30000000000000115,1.0,1.0440306663513184,2.700240135192871
0.30000000000000115,1.04,1.082404613494873,2.7090909481048584
0.30000000000000115,1.08,1.1208926439285278,2.717190980911255
0.30000000000000115,1.12,1.159482717514038,2.7246289253234863

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.36760565638542175
0.3400000000000012,0.08,0.3492850065231323,0.7160089015960693
0.3400000000000012,0.12,0.36055514216423035,1.0306583642959595
0.3400000000000012,0.16,0.3757658898830414,1.3039535284042358
0.3400000000000012,0.2,0.39446160197257996,1.534727931022644
0.3400000000000012,0.24,0.4161730110645294,1.7261463403701782
0.3400000000000012,0.28,0.4404543340206146,1.8834651708602905
0.3400000000000012,0.32,0.46690472960472107,2.0124170780181885
0.3400000000000012,0.36,0.495176762342453,2.1183247566223145
0.3400000000000012,0.4,0.5249762535095215,2.205737352371216
0.3400000000000012,0.44,0.5560575723648071,2.2783727645874023
0.3400000000000012,0.48,0.5882176756858826,2.339195489883423
0.3400000000000012,0.52,0.6212889552116394,2.3905394077301025
0.3400000000000012,0.56,0.6551336050033569,2.434234380722046
0.3400000000000012,0.6,0.6896376013755798,2.4717142581939697
0.3400000000000012,0.64,0.7247068881988525,2.5041067600250244
0.3400000000000012,0.68,0.7602631449699402,2.5323030948638916
0.3400000000000012,0.72,0.7962411642074585,2.5570125579833984
0.3400000000000012,0.76,0.832586407661438,2.5788023471832275
0.3400000000000012,0.8,0.8692525625228882,2.598130226135254
0.3400000000000012,0.84,0.9062008857727051,2.615368127822876
0.3400000000000012,0.88,0.9433981776237488,2.6308200359344482
0.3400000000000012,0.92,0.9808160066604614,2.6447365283966064
0.3400000000000012,0.96,1.0184301137924194,2.65732479095459
0.3400000000000012,1.0,1.0562195777893066,2.6687588691711426
0.3400000000000012,1.04,1.0941661596298218,2.6791837215423584
0.3400000000000012,1.08,1.1322543621063232,2.6887221336364746
0.3400000000000012,1.12,1.1704699993133545,2.697479009628296

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.3295063078403473
0.3800000000000012,0.08,0.38832977414131165,0.6450764536857605
0.3800000000000012,0.12,0.39849719405174255,0.935545802116394
0.3800000000000012,0.16,0.41231057047843933,1.1941224336624146
0.3800000000000012,0.2,0.4294181764125824,1.418447494506836
0.3800000000000012,0.24,0.44944411516189575,1.609575629234314
0.3800000000000012,0.28,0.47201696038246155,1.770617127418518
0.3800000000000012,0.32,0.49678972363471985,1.9055676460266113
0.3800000000000012,0.36,0.5234501361846924,2.0185225009918213
0.3800000000000012,0.4,0.5517246127128601,2.113248109817505
0.3800000000000012,0.44,0.5813776850700378,2.1930036544799805
0.3800000000000012,0.48,0.612209141254425,2.260512113571167
0.3800000000000012,0.52,0.6440497040748596,2.3180015087127686
0.3800000000000012,0.56,0.6767569780349731,2.367274045944214
0.3800000000000012,0.6,0.7102112174034119,2.4097790718078613
0.3800000000000012,0.64,0.7443118095397949,2.446682929992676
0.3800000000000012,0.68,0.7789736390113831,2.4789235591888428
0.3800000000000012,0.72,0.8141253590583801,2.507258653640747
0.3800000000000012,0.76,0.8497057557106018,2.5323030948638916
0.3800000000000012,0.8,0.8856635093688965,2.5545578002929688
0.3800000000000012,0.84,0.9219545125961304,2.5744335651397705
0.3800000000000012,0.88,0.9585404992103577,2.592268705368042
0.3800000000000012,0.92,0.995389461517334,2.6083438396453857
0.3800000000000012,0.96,1.0324727296829224,2.622893810272217
0.3800000000000012,1.0,1.0697662830352783,2.6361138820648193
0.3800000000000012,1.04,1.1072487831115723,2.648170232772827
0.3800000000000012,1.08,1.1449018716812134,2.659203052520752
0.3800000000000012,1.12,1.1827088594436646,2.6693315505981445

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004511833191,0.29851919412612915
0.42000000000000126,0.08,0.42755115032196045,0.5866168141365051
0.42000000000000126,0.12,0.4368065595626831,0.8556000590324402
0.42000000000000126,0.16,0.44944408535957336,1.099616527557373
0.42000000000000126,0.2,0.4651881158351898,1.3158948421478271
0.42000000000000126,0.24,0.48373544216156006,1.5042755603790283
0.42000000000000126,0.28,0.504777193069458,1.6664105653762817
0.42000000000000126,0.32,0.52801513671875,1.8049588203430176
0.42000000000000126,0.36,0.5531726479530334,1.9229581356048584
0.42000000000000126,0.4,0.5799999833106995,2.02341890335083
0.42000000000000126,0.44,0.6082762479782104,2.109100341796875
0.42000000000000126,0.48,0.6378087997436523,2.182417631149292
0.42000000000000126,0.52,0.6684309244155884,2.2454233169555664
0.42000000000000126,0.56,0.699999988079071,2.299832582473755
0.42000000000000126,0.6,0.7323933243751526,2.3470630645751953
0.42000000000000126,0.64,0.7655063271522522,2.3882808685302734
0.42000000000000126,0.68,0.7992497086524963,2.424442768096924
0.42000000000000126,0.72,0.8335466384887695,2.456334114074707
0.42000000000000126,0.76,0.8683318495750427,2.4846012592315674
0.42000000000000126,0.8,0.9035484790802002,2.509777069091797
0.42000000000000126,0.84,0.939148485660553,2.5323030948638916
0.42000000000000126,0.88,0.9750897884368896,2.552546739578247
0.42000000000000126,0.92,1.0113357305526733,2.570814371109009
0.42000000000000126,0.96,1.047855019569397,2.5873637199401855
0.42000000000000126,1.0,1.0846197605133057,2.6024115085601807
0.42000000000000126,1.04,1.1216059923171997,2.6161422729492188
0.42000000000000126,1.08,1.1587926149368286,2.6287119388580322
0.42000000000000126,1.12,1.1961605548858643,2.6402547359466553

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.27283233404159546
0.4600000000000013,0.08,0.46690472960472107,0.537674069404602
0.4600000000000013,0.12,0.475394606590271,0.7876558303833008
0.4600000000000013,0.16,0.48703181743621826,1.017808198928833
0.4600000000000013,0.2,0.5015974044799805,1.2253305912017822
0.4600000000000013,0.24,0.5188447833061218,1.409401297569275
0.4600000000000013,0.28,0.5385165214538574,1.5707131624221802
0.4600000000000013,0.32,0.5603570938110352,1.710937261581421
0.4600000000000013,0.36,0.5841232538223267,1.8322523832321167
0.4600000000000013,0.4,0.6095899939537048,1.936994194984436
0.4600000000000013,0.44,0.6365532279014587,2.027432680130005
0.4600000000000013,0.48,0.6648308038711548,2.1056485176086426
0.4600000000000013,0.52,0.6942621469497681,2.1734793186187744
0.4600000000000013,0.56,0.7247068285942078,2.2325119972229004
0.4600000000000013,0.6,0.7560423612594604,2.284092903137207
0.4600000000000013,0.64,0.7881624698638916,2.3293569087982178
0.4600000000000013,0.68,0.8209750652313232,2.369253396987915
0.4600000000000013,0.72,0.8544003367424011,2.4045748710632324
0.4600000000000013,0.76,0.8883692622184753,2.4359841346740723
0.4600000000000013,0.8,0.9228216409683228,2.464034080505371
0.4600000000000013,0.84,0.9577056169509888,2.4891881942749023
0.4600000000000013,0.88,0.9929753541946411,2.5118353366851807
0.4600000000000013,0.92,1.0285911560058594,2.5323030948638916
0.4600000000000013,0.96,1.064518690109253,2.5508689880371094
0.4600000000000013,1.0,1.1007269620895386,2.567767381668091
0.4600000000000013,1.04,1.137189507484436,2.5831992626190186
0.4600000000000013,1.08,1.1738824844360352,2.5973358154296875
0.4600000000000013,1.12,1.210784912109375,2.610323667526245

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.25119835138320923
0.5000000000000013,0.08,0.5063595771789551,0.49613937735557556
0.5000000000000013,0.12,0.514198362827301,0.7293171882629395
0.5000000000000013,0.16,0.5249761939048767,0.9465304613113403
0.5000000000000013,0.2,0.5385164618492126,1.1451294422149658
0.5000000000000013,0.24,0.5546169877052307,1.323959469795227
0.5000000000000013,0.28,0.5730619430541992,1.4831002950668335
0.5000000000000013,0.32,0.5936329364776611,1.6235160827636719
0.5000000000000013,0.36,0.6161168813705444,1.7467117309570312
0.5000000000000013,0.4,0.6403124332427979,1.8544520139694214
0.5000000000000013,0.44,0.6660330295562744,1.9485589265823364
0.5000000000000013,0.48,0.6931089162826538,2.03078293800354
0.5000000000000013,0.52,0.7213875651359558,2.1027305126190186
0.5000000000000013,0.56,0.7507330179214478,2.1658332347869873
0.5000000000000013,0.6,0.7810249924659729,2.221341371536255
0.5000000000000013,0.64,0.8121575713157654,2.2703323364257812
0.5000000000000013,0.68,0.8440378904342651,2.3137264251708984
0.5000000000000013,0.72,0.8765843510627747,2.3523061275482178
0.5000000000000013,0.76,0.9097251892089844,2.386734962463379
0.5000000000000013,0.8,0.9433980584144592,2.417574882507324
0.5000000000000013,0.84,0.9775480031967163,2.4453017711639404
0.5000000000000013,0.88,1.0121264457702637,2.4703195095062256
0.5000000000000013,0.92,1.0470912456512451,2.4929709434509277
0.5000000000000013,0.96,1.0824047327041626,2.5135490894317627
0.5000000000000013,1.0,1.1180340051651,2.5323030948638916
0.5000000000000013,1.04,1.1539496183395386,2.549447774887085
0.5000000000000013,1.08,1.1901259422302246,2.565167188644409
0.5000000000000013,1.12,1.2265398502349854,2.579619884490967

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.23273158073425293
0.5400000000000014,0.08,0.5458937883377075,0.4604736864566803
0.5400000000000014,0.12,0.5531726479530334,0.6787551641464233
0.5400000000000014,0.16,0.5632051229476929,0.8840222954750061
0.5400000000000014,0.2,0.5758472084999084,1.0738478899002075
0.5400000000000014,0.24,0.5909314155578613,1.2469394207000732
0.5400000000000014,0.28,0.6082763075828552,1.402997612953186
0.5400000000000014,0.32,0.627694308757782,1.5424906015396118
0.5400000000000014,0.36,0.6489993333816528,1.6664105653762817
0.5400000000000014,0.4,0.6720119118690491,1.7760547399520874
0.5400000000000014,0.44,0.6965629458427429,1.8728539943695068
0.5400000000000014,0.48,0.7224956154823303,1.9582509994506836
0.5400000000000014,0.52,0.7496666312217712,2.033621311187744
0.5400000000000014,0.56,0.7779459953308105,2.100231885910034
0.5400000000000014,0.6,0.8072174191474915,2.1592183113098145
0.5400000000000014,0.64,0.8373768329620361,2.2115838527679443
0.5400000000000014,0.68,0.868331789970398,2.2582027912139893
0.5400000000000014,0.72,0.9000000357627869,2.299832582473755
0.5400000000000014,0.76,0.9323089718818665,2.3371245861053467
0.5400000000000014,0.8,0.9651942253112793,2.370638608932495
0.5400000000000014,0.84,0.9985990524291992,2.4008545875549316
0.5400000000000014,0.88,1.032472848892212,2.4281842708587646
0.5400000000000014,0.92,1.0667707920074463,2.4529805183410645
0.5400000000000014,0.96,1.1014536619186401,2.475546360015869
0.5400000000000014,1.0,1.1364858150482178,2.4961438179016113
0.5400000000000014,1.04,1.1718361377716064,2.514997959136963
0.5400000000000014,1.08,1.2074767351150513,2.5323030948638916
0.5400000000000014,1.12,1.2433825731277466,2.5482289791107178

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.2167859673500061
0.5800000000000014,0.08,0.5854911804199219,0.42953088879585266
0.5800000000000014,0.12,0.5922836661338806,0.6345598697662354
0.5800000000000014,0.16,0.6016643643379211,0.8288576602935791
0.5800000000000014,0.2,0.6135144829750061,1.0102384090423584
0.5800000000000014,0.24,0.6276941299438477,1.1773841381072998
0.5800000000000014,0.28,0.6440496444702148,1.3297713994979858
0.5800000000000014,0.32,0.662419855594635,1.4675277471542358
0.5800000000000014,0.36,0.6826419234275818,1.5912625789642334
0.5800000000000014,0.4,0.7045566439628601,1.7019002437591553
0.5800000000000014,0.44,0.7280110120773315,1.8005410432815552
0.5800000000000014,0.48,0.7528611421585083,1.8883517980575562
0.5800000000000014,0.52,0.7789736390113831,1.9664901494979858
0.5800000000000014,0.56,0.8062258362770081,2.036057233810425
0.5800000000000014,0.6,0.8345058560371399,2.0980679988861084
0.5800000000000014,0.64,0.8637129068374634,2.1534392833709717
0.5800000000000014,0.68,0.893756091594696,2.2029881477355957
0.5800000000000014,0.72,0.9245539903640747,2.247433662414551
0.5800000000000014,0.76,0.95603346824646,2.2874057292938232
0.5800000000000014,0.8,0.9881294369697571,2.3234524726867676
0.5800000000000014,0.84,1.0207840204238892,2.3560497760772705
0.5800000000000014,0.88,1.0539449453353882,2.385610580444336
0.5800000000000014,0.92,1.0875661373138428,2.412492036819458
0.5800000000000014,0.96,1.1216059923171997,2.437004327774048
0.5800000000000014,1.0,1.1560275554656982,2.459416389465332
0.5800000000000014,1.04,1.1907979249954224,2.479961633682251
0.5800000000000014,1.08,1.225887417793274,2.4988436698913574
0.5800000000000014,1.12,1.2612690925598145,2.5162389278411865

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.2028796523809433
0.6200000000000014,0.08,0.6251400113105774,0.40244123339653015
0.6200000000000014,0.12,0.6315061450004578,0.5956317186355591
0.6200000000000014,0.16,0.6403123736381531,0.7798804044723511
0.6200000000000014,0.2,0.6514598727226257,0.9532375335693359
0.6200000000000014,0.24,0.6648308038711548,1.114420771598816
0.6200000000000014,0.28,0.6802940964698792,1.2627837657928467
0.6200000000000014,0.32,0.6977105736732483,1.3982261419296265
0.6200000000000014,0.36,0.7169378995895386,1.5210758447647095
0.6200000000000014,0.4,0.737834632396698,1.6319658756256104
0.6200000000000014,0.44,0.7602630853652954,1.7317228317260742
0.6200000000000014,0.48,0.7840918302536011,1.821273922920227
0.6200000000000014,0.52,0.809197187423706,1.9015790224075317
0.6200000000000014,0.56,0.8354639410972595,1.973580241203308
0.6200000000000014,0.6,0.8627861738204956,2.038170337677002
0.6200000000000014,0.64,0.89106684923172,2.0961759090423584
0.6200000000000014,0.68,0.9202173352241516,2.1483476161956787
0.6200000000000014,0.72,0.950157880783081,2.195359230041504
0.6200000000000014,0.76,0.9808160066604614,2.237809658050537
0.6200000000000014,0.8,1.0121264457702637,2.276228189468384
0.6200000000000014,0.84,1.0440306663513184,2.311079740524292
0.6200000000000014,0.88,1.076475739479065,2.3427720069885254
0.6200000000000014,0.92,1.1094142198562622,2.3716623783111572
0.6200000000000014,0.96,1.1428035497665405,2.3980627059936523
0.6200000000000014,1.0,1.176605224609375,2.422246217727661
0.6200000000000014,1.04,1.2107847929000854,2.4444518089294434
0.6200000000000014,1.08,1.2453112602233887,2.464888572692871
0.6200000000000014,1.12,1.2801563739776611,2.4837400913238525

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.1906457245349884
0.6600000000000015,0.08,0.6648309230804443,0.3785342872142792
0.6600000000000015,0.12,0.6708203554153442,0.5611035823822021
0.6600000000000015,0.16,0.6791170835494995,0.7361512780189514
0.6600000000000015,0.2,0.6896376013755798,0.9019445776939392
0.6600000000000015,0.24,0.7022820115089417,1.057270884513855
0.6600000000000015,0.28,0.7169379591941833,1.2014251947402954
0.6600000000000015,0.32,0.7334848642349243,1.3341585397720337
0.6600000000000015,0.36,0.7517979145050049,1.45559561252594
0.6600000000000015,0.4,0.771751344203949,1.5661448240280151
0.6600000000000015,0.44,0.7932212948799133,1.6664105653762817
0.6600000000000015,0.48,0.8160882592201233,1.757117509841919
0.6600000000000015,0.52,0.8402380347251892,1.8390486240386963
0.6600000000000015,0.56,0.8655634522438049,1.9129993915557861
0.6600000000000015,0.6,0.8919641375541687,1.9797452688217163
0.6600000000000015,0.64,0.9193476438522339,2.0400209426879883
0.6600000000000015,0.68,0.9476286768913269,2.0945074558258057
0.6600000000000015,0.72,0.9767292141914368,2.143827438354492
0.6600000000000015,0.76,1.0065784454345703,2.1885433197021484
0.6600000000000015,0.8,1.0371114015579224,2.229158878326416
0.6600000000000015,0.84,1.0682696104049683,2.266122579574585
0.6600000000000015,0.88,1.100000023841858,2.299832582473755
0.6600000000000015,0.92,1.1322543621063232,2.3306403160095215
0.6600000000000015,0.96,1.1649892330169678,2.358856678009033
0.6600000000000015,1.0,1.1981651782989502,2.384755849838257
0.6600000000000015,1.04,1.2317466735839844,2.408578634262085
0.6600000000000015,1.08,1.265701413154602,2.4305381774902344
0.6600000000000015,1.12,1.3000000715255737,2.450822353363037

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011420130729675,0.17980033159255981
0.7000000000000015,0.08,0.7045565843582153,0.3572850823402405
0.7000000000000015,0.12,0.7102112174034119,0.5302847027778625
0.7000000000000015,0.16,0.7180529236793518,0.6969018578529358
0.7000000000000015,0.2,0.7280109524726868,0.8556000590324402
0.7000000000000015,0.24,0.7400000095367432,1.0052495002746582
0.7000000000000015,0.28,0.7539231181144714,1.1451294422149658
0.7000000000000015,0.32,0.7696752548217773,1.2748973369598389
0.7000000000000015,0.36,0.7871466875076294,1.394533634185791
0.7000000000000015,0.4,0.8062257170677185,1.5042755603790283
0.7000000000000015,0.44,0.8268011212348938,1.6045501232147217
0.7000000000000015,0.48,0.8487637042999268,1.695912480354309
0.7000000000000015,0.52,0.8720091581344604,1.7789918184280396
0.7000000000000015,0.56,0.8964374661445618,1.8544520139694214
0.7000000000000015,0.6,0.9219544529914856,1.9229581356048584
0.7000000000000015,0.64,0.9484725594520569,1.9851553440093994
0.7000000000000015,0.68,0.9759098291397095,2.0416548252105713
0.7000000000000015,0.72,1.0041910409927368,2.0930252075195312
0.7000000000000015,0.76,1.0332473516464233,2.1397881507873535
0.7000000000000015,0.8,1.0630146265029907,2.182417631149292
0.7000000000000015,0.84,1.0934349298477173,2.221341609954834
0.7000000000000015,0.88,1.1244555711746216,2.256943702697754
0.7000000000000015,0.92,1.1560276746749878,2.2895665168762207
0.7000000000000015,0.96,1.1881077289581299,2.3195157051086426
0.7000000000000015,1.0,1.2206554412841797,2.3470630645751953
0.7000000000000015,1.04,1.2536346912384033,2.3724498748779297
0.7000000000000015,1.08,1.2870121002197266,2.395890235900879
0.7000000000000015,1.12,1.3207573890686035,2.417574882507324

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410802245140076,0.17012019455432892
0.7400000000000015,0.08,0.7443117499351501,0.33827701210975647
0.7400000000000015,0.12,0.7496666312217712,0.5026182532310486
0.7400000000000015,0.16,0.7570998072624207,0.6615006327629089
0.7400000000000015,0.2,0.7665507197380066,0.8135612607002258
0.7400000000000015,0.24,0.7779460549354553,0.9577580690383911
0.7400000000000015,0.28,0.791201651096344,1.0933802127838135
0.7400000000000015,0.32,0.8062258362770081,1.2200303077697754
0.7400000000000015,0.36,0.8229215741157532,1.3375879526138306
0.7400000000000015,0.4,0.8411896228790283,1.4461621046066284
0.7400000000000015,0.44,0.8609297275543213,1.546039342880249
0.7400000000000015,0.48,0.8820430040359497,1.6376347541809082
0.7400000000000015,0.52,0.90443354845047,1.7214471101760864
0.7400000000000015,0.56,0.9280085563659668,1.798022747039795
0.7400000000000015,0.6,0.9526804685592651,1.8679258823394775
0.7400000000000015,0.64,0.9783660173416138,1.9317177534103394
0.7400000000000015,0.68,1.0049875974655151,1.9899406433105469
0.7400000000000015,0.72,1.032472848892212,2.0431082248687744
0.7400000000000015,0.76,1.0607545375823975,2.0916996002197266
0.7400000000000015,0.8,1.0897705554962158,2.1361563205718994
0.7400000000000015,0.84,1.1194641590118408,2.176882266998291
0.7400000000000015,0.88,1.149782657623291,2.2142434120178223
0.7400000000000015,0.92,1.1806777715682983,2.248570203781128
0.7400000000000015,0.96,1.2121055126190186,2.2801601886749268
0.7400000000000015,1.0,1.244025707244873,2.3092799186706543
0.7400000000000015,1.04,1.276401162147522,2.3361685276031494
0.7400000000000015,1.08,1.309198260307312,2.361039638519287
0.7400000000000015,1.12,1.3423861265182495,2.3840839862823486

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,0.16142742335796356
0.7800000000000016,0.08,0.7840917110443115,0.32117587327957153
0.7800000000000016,0.12,0.7891766428947449,0.4776521623134613
0.7800000000000016,0.16,0.7962411642074585,0.629425585269928
0.7800000000000016,0.2,0.8052328824996948,0.7752853035926819
0.7800000000000016,0.24,0.8160881996154785,0.9142764806747437
0.7800000000000016,0.28,0.8287339806556702,1.0457133054733276
0.7800000000000016,0.32,0.8430895209312439,1.1691702604293823
0.7800000000000016,0.36,0.8590692281723022,1.2844582796096802
0.7800000000000016,0.4,0.8765842318534851,1.3915910720825195
0.7800000000000016,0.44,0.8955444693565369,1.4907456636428833
0.7800000000000016,0.48,0.9158602952957153,1.5822227001190186
0.7800000000000016,0.52,0.9374433159828186,1.6664105653762817
0.7800000000000016,0.56,0.9602081775665283,1.7437539100646973
0.7800000000000016,0.6,0.9840731620788574,1.8147257566452026
0.7800000000000016,0.64,1.0089597702026367,1.8798096179962158
0.7800000000000016,0.68,1.034794569015503,1.9394824504852295
0.7800000000000016,0.72,1.0615081787109375,1.9942036867141724
0.7800000000000016,0.76,1.0890363454818726,2.0444095134735107
0.7800000000000016,0.8,1.1173181533813477,2.0905072689056396
0.7800000000000016,0.84,1.1462984085083008,2.1328742504119873
0.7800000000000016,0.88,1.1759252548217773,2.17185640335083
0.7800000000000016,0.92,1.206151008605957,2.2077701091766357
0.7800000000000016,0.96,1.2369316816329956,2.2409019470214844
0.7800000000000016,1.0,1.2682271003723145,2.2715113162994385
0.7800000000000016,1.04,1.3000000715255737,2.299832582473755
0.7800000000000016,1.08,1.3322161436080933,2.3260767459869385
0.7800000000000016,1.12,1.3648442029953003,2.350433826446533

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.820975124835968,0.15357840061187744
0.8200000000000016,0.08,0.8238931894302368,0.30570995807647705
0.8200000000000016,0.12,0.8287340402603149,0.45501503348350525
0.8200000000000016,0.16,0.8354640007019043,0.6002412438392639
0.8200000000000016,0.2,0.8440379500389099,0.7403110861778259
0.8200000000000016,0.24,0.8544003367424011,0.8743526339530945
0.8200000000000016,0.28,0.8664870858192444,1.0017133951187134
0.8200000000000016,0.32,0.880227267742157,1.1219582557678223
0.8200000000000016,0.36,0.8955445289611816,1.2348531484603882
0.8200000000000016,0.4,0.9123595356941223,1.3403421640396118
0.8200000000000016,0.44,0.9305912256240845,1.4385169744491577
0.8200000000000016,0.48,0.950157880783081,1.5295860767364502
0.8200000000000016,0.52,0.970978856086731,1.613845944404602
0.8200000000000016,0.56,0.9929751753807068,1.6916530132293701
0.8200000000000016,0.6,1.01607084274292,1.7634004354476929
0.8200000000000016,0.64,1.0401923656463623,1.8295000791549683
0.8200000000000016,0.68,1.065269947052002,1.8903679847717285
0.8200000000000016,0.72,1.0912377834320068,1.9464117288589478
0.8200000000000016,0.76,1.1180341243743896,1.9980252981185913
0.8200000000000016,0.8,1.1456003189086914,2.0455808639526367
0.8200000000000016,0.84,1.1738824844360352,2.089428663253784
0.8200000000000016,0.88,1.2028299570083618,2.1298930644989014
0.8200000000000016,0.92,1.232396125793457,2.1672728061676025
0.8200000000000016,0.96,1.2625371217727661,2.201843023300171
0.8200000000000016,1.0,1.2932130098342896,2.233853816986084
0.8200000000000016,1.04,1.3243865966796875,2.263532876968384
0.8200000000000016,1.08,1.3560235500335693,2.2910871505737305
0.8200000000000016,1.12,1.3880921602249146,2.3167037963867188

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609296679496765,0.1464563012123108
0.8600000000000017,0.08,0.8637129068374634,0.291657030582428
0.8600000000000017,0.12,0.8683318495750427,0.43439972400665283
0.8600000000000017,0.16,0.8747571706771851,0.5735832452774048
0.8600000000000017,0.2,0.8829495310783386,0.7082462310791016
0.8600000000000017,0.24,0.8928605318069458,0.8375937938690186
0.8600000000000017,0.28,0.9044336080551147,0.961011528968811
0.8600000000000017,0.32,0.9176055788993835,1.0780662298202515
0.8600000000000017,0.36,0.9323089718818665,1.188496470451355
0.8600000000000017,0.4,0.9484724998474121,1.2921960353851318
0.8600000000000017,0.44,0.9660228490829468,1.3891911506652832
0.8600000000000017,0.48,0.9848857522010803,1.4796169996261597
0.8600000000000017,0.52,1.0049875974655151,1.5636932849884033
0.8600000000000017,0.56,1.026255488395691,1.641701340675354
0.8600000000000017,0.6,1.048618197441101,1.7139643430709839
0.8600000000000017,0.64,1.072007417678833,1.78083074092865
0.8600000000000017,0.68,1.0963575839996338,1.8426589965820312
0.8600000000000017,0.72,1.1216059923171997,1.89980947971344
0.8600000000000017,0.76,1.1476932764053345,1.9526336193084717
0.8600000000000017,0.8,1.1745637655258179,2.0014705657958984
0.8600000000000017,0.84,1.202164649963379,2.0466415882110596
0.8600000000000017,0.88,1.2304471731185913,2.0884485244750977
0.8600000000000017,0.92,1.2593649625778198,2.1271731853485107
0.8600000000000017,0.96,1.2888754606246948,2.1630756855010986
0.8600000000000017,1.0,1.318938970565796,2.1963958740234375
0.8600000000000017,1.04,1.3495185375213623,2.227353811264038
0.8600000000000017,1.08,1.3805795907974243,2.256150722503662
0.8600000000000017,1.12,1.4120906591415405,2.2829692363739014

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008883833885193,0.13996461033821106
0.9000000000000017,0.08,0.9035484790802002,0.27883273363113403
0.9000000000000017,0.12,0.9079647064208984,0.4155503511428833
0.9000000000000017,0.16,0.9141116142272949,0.5491443872451782
0.9000000000000017,0.2,0.9219544529914856,0.6787551641464233
0.9000000000000017,0.24,0.9314504861831665,0.8036588430404663
0.9000000000000017,0.28,0.9425497651100159,0.9232800602912903
0.9000000000000017,0.32,0.9551962614059448,1.0371958017349243
0.9000000000000017,0.36,0.9693295955657959,1.1451293230056763
0.9000000000000017,0.4,0.9848856925964355,1.2469394207000732
0.9000000000000017,0.44,1.0017982721328735,1.3426028490066528
0.9000000000000017,0.48,1.0199999809265137,1.4321959018707275
0.9000000000000017,0.52,1.0394229888916016,1.5158753395080566
0.9000000000000017,0.56,1.059999942779541,1.5938595533370972
0.9000000000000017,0.6,1.0816655158996582,1.6664105653762817
0.9000000000000017,0.64,1.104354977607727,1.7338199615478516
0.9000000000000017,0.68,1.1280070543289185,1.7963957786560059
0.9000000000000017,0.72,1.1525623798370361,1.8544520139694214
0.9000000000000017,0.76,1.177964448928833,1.9083019495010376
0.9000000000000017,0.8,1.2041593790054321,1.9582509994506836
0.9000000000000017,0.84,1.2310971021652222,2.0045926570892334
0.9000000000000017,0.88,1.2587295770645142,2.0476062297821045
0.9000000000000017,0.92,1.287011981010437,2.0875542163848877
0.9000000000000017,0.96,1.3159027099609375,2.1246821880340576
0.9000000000000017,1.0,1.3453624248504639,2.1592183113098145
0.9000000000000017,1.04,1.3753544092178345,2.191373348236084
0.9000000000000017,1.08,1.4058449268341064,2.221341609954834
0.9000000000000017,1.12,1.4368020296096802,2.249300956726074

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506155014038,0.13402333855628967
0.9400000000000017,0.08,0.9433980584144592,0.2670835256576538
0.9400000000000017,0.12,0.9476286172866821,0.3982515037059784
0.9400000000000017,0.16,0.953519880771637,0.526664137840271
0.9400000000000017,0.2,0.9610410928726196,0.6515503525733948
0.9400000000000017,0.24,0.9701546430587769,0.7722504734992981
0.9400000000000017,0.28,0.9808160066604614,0.8882285952568054
0.9400000000000017,0.32,0.9929753541946411,0.9990767240524292
0.9400000000000017,0.36,1.0065784454345703,1.1045116186141968
0.9400000000000017,0.4,1.0215673446655273,1.2043684720993042
0.9400000000000017,0.44,1.0378824472427368,1.2985866069793701
0.9400000000000017,0.48,1.0554620027542114,1.3871965408325195
0.9400000000000017,0.52,1.0742439031600952,1.4703035354614258
0.9400000000000017,0.56,1.0941663980484009,1.5480728149414062
0.9400000000000017,0.6,1.1151682138442993,1.620713710784912
0.9400000000000017,0.64,1.1371896266937256,1.688468337059021
0.9400000000000017,0.68,1.1601722240447998,1.7515983581542969
0.9400000000000017,0.72,1.18406081199646,1.810376763343811
0.9400000000000017,0.76,1.208801031112671,1.8650799989700317
0.9400000000000017,0.8,1.2343417406082153,1.915981411933899
0.9400000000000017,0.84,1.2606347799301147,1.9633471965789795
0.9400000000000017,0.88,1.2876336574554443,2.007434606552124
0.9400000000000017,0.92,1.3152945041656494,2.0484871864318848
0.9400000000000017,0.96,1.343577265739441,2.0867345333099365
0.9400000000000017,1.0,1.3724429607391357,2.122391939163208
0.9400000000000017,1.04,1.4018559455871582,2.155661106109619
0.9400000000000017,1.08,1.4317821264266968,2.186727523803711
0.9400000000000017,1.12,1.4621901512145996,2.215763568878174

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,0.12856540083885193
0.9800000000000018,0.08,0.9832598567008972,0.2562801241874695
0.9800000000000018,0.12,0.9873196482658386,0.3823215663433075
0.9800000000000018,0.16,0.9929754137992859,0.5059204697608948
0.9800000000000018,0.2,1.0002000331878662,0.6263835430145264
0.9800000000000018,0.24,1.0089598894119263,0.7431094646453857
0.9800000000000018,0.28,1.0192153453826904,0.8556000590324402
0.9800000000000018,0.32,1.0309220552444458,0.9634652733802795
0.9800000000000018,0.36,1.0440306663513184,1.0664222240447998
0.9800000000000018,0.4,1.0584895610809326,1.164290428161621
0.9800000000000018,0.44,1.0742439031600952,1.2569820880889893
0.9800000000000018,0.48,1.0912377834320068,1.3444913625717163
0.9800000000000018,0.52,1.1094142198562622,1.426882266998291
0.9800000000000018,0.56,1.1287161111831665,1.5042753219604492
0.9800000000000018,0.6,1.149086594581604,1.5768357515335083
0.9800000000000018,0.64,1.170470118522644,1.644761085510254
0.9800000000000018,0.68,1.1928117275238037,1.7082724571228027
0.9800000000000018,0.72,1.2160592079162598,1.7676053047180176
0.9800000000000018,0.76,1.2401611804962158,1.8230019807815552
0.9800000000000018,0.8,1.2650691270828247,1.8747059106826782
0.9800000000000018,0.84,1.2907363176345825,1.9229581356048584
0.9800000000000018,0.88,1.3171181678771973,1.9679920673370361
0.9800000000000018,0.92,1.3441725969314575,2.010032892227173
0.9800000000000018,0.96,1.3718600273132324,2.049294948577881
0.9800000000000018,1.0,1.400142788887024,2.085980176925659
0.9800000000000018,1.04,1.428985595703125,2.120279550552368
0.9800000000000018,1.08,1.4583553075790405,2.1523702144622803
0.9800000000000018,1.12,1.4882203340530396,2.182417631149292

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,0.12353414297103882
1.0200000000000018,0.08,1.0231324434280396,0.24631334841251373
1.0200000000000018,0.12,1.0270345211029053,0.36760571599006653
1.0200000000000018,0.16,1.0324727296829224,0.4867232143878937
1.0200000000000018,0.2,1.039422869682312,0.6030405163764954
1.0200000000000018,0.24,1.047855019569397,0.7160089612007141
1.0200000000000018,0.28,1.057733416557312,0.8251663446426392
1.0200000000000018,0.32,1.0690182447433472,0.930142343044281
1.0200000000000018,0.36,1.0816653966903687,1.0306583642959595
1.0200000000000018,0.4,1.0956275463104248,1.1265249252319336
1.0200000000000018,0.44,1.1108554601669312,1.2176345586776733
1.0200000000000018,0.48,1.1272975206375122,1.3039536476135254
1.0200000000000018,0.52,1.1449016332626343,1.385512351989746
1.0200000000000018,0.56,1.1636149883270264,1.4623949527740479
1.0200000000000018,0.6,1.1833850145339966,1.5347278118133545
1.0200000000000018,0.64,1.2041594982147217,1.602671504020691
1.0200000000000018,0.68,1.2258872985839844,1.6664105653762817
1.0200000000000018,0.72,1.2485190629959106,1.7261463403701782
1.0200000000000018,0.76,1.2720062732696533,1.782090187072754
1.0200000000000018,0.8,1.2963024377822876,1.8344577550888062
1.0200000000000018,0.84,1.3213629722595215,1.8834651708602905
1.0200000000000018,0.88,1.3471450805664062,1.9293246269226074
1.0200000000000018,0.92,1.3736083507537842,1.9722424745559692
1.0200000000000018,0.96,1.4007140398025513,2.0124173164367676
1.0200000000000018,1.0,1.428425669670105,2.0500383377075195
1.0200000000000018,1.04,1.456708550453186,2.085284471511841
1.0200000000000018,1.08,1.4855302572250366,2.1183247566223145
1.0200000000000018,1.12,1.5148597955703735,2.1493170261383057

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,0.1188814640045166
1.0600000000000018,0.08,1.0630145072937012,0.23708996176719666
1.0600000000000018,0.12,1.0667706727981567,0.353971391916275
1.0600000000000018,0.16,1.072007417678833,0.46890804171562195
1.0600000000000018,0.2,1.0787028074264526,0.5813347101211548
1.0600000000000018,0.24,1.0868301391601562,0.6907497644424438
1.0600000000000018,0.28,1.0963575839996338,0.7967251539230347
1.0600000000000018,0.32,1.1072489023208618,0.8989105224609375
1.0600000000000018,0.36,1.1194641590118408,0.9970345497131348
1.0600000000000018,0.4,1.1329606771469116,1.090903639793396
1.0600000000000018,0.44,1.1476932764053345,1.1803966760635376
1.0600000000000018,0.48,1.1636149883270264,1.265458583831787
1.0600000000000018,0.52,1.1806776523590088,1.3460930585861206
1.0600000000000018,0.56,1.1988327503204346,1.4223535060882568
1.0600000000000018,0.6,1.2180311679840088,1.4943346977233887
1.0600000000000018,0.64,1.2382245063781738,1.5621641874313354
1.0600000000000018,0.68,1.2593648433685303,1.6259948015213013
1.0600000000000018,0.72,1.2814054489135742,1.6859972476959229
1.0600000000000018,0.76,1.3043005466461182,1.7423549890518188
1.0600000000000018,0.8,1.3280059099197388,1.7952579259872437
1.0600000000000018,0.84,1.3524792194366455,1.8448984622955322
1.0600000000000018,0.88,1.3776789903640747,1.8914687633514404
1.0600000000000018,0.92,1.403566837310791,1.935157299041748
1.0600000000000018,0.96,1.4301048517227173,1.976146936416626
1.0600000000000018,1.0,1.4572577476501465,2.014613151550293
1.0600000000000018,1.04,1.484991431236267,2.050724744796753
1.0600000000000018,1.08,1.5132746696472168,2.0846405029296875
1.0600000000000018,1.12,1.542076587677002,2.1165106296539307

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,0.11456624418497086
1.1000000000000019,0.08,1.1029051542282104,0.22853001952171326
1.1000000000000019,0.12,1.1065260171890259,0.3413044512271881
1.1000000000000019,0.16,1.1115754842758179,0.4523332417011261
1.1000000000000019,0.2,1.1180338859558105,0.5611036419868469
1.1000000000000019,0.24,1.1258773803710938,0.667156994342804
1.1000000000000019,0.28,1.1350771188735962,0.7700966000556946
1.1000000000000019,0.32,1.1456003189086914,0.8695920705795288
1.1000000000000019,0.36,1.157410979270935,0.9653816223144531
1.1000000000000019,0.4,1.1704699993133545,1.057270884513855
1.1000000000000019,0.44,1.1847362518310547,1.1451294422149658
1.1000000000000019,0.48,1.2001665830612183,1.2288864850997925
1.1000000000000019,0.52,1.2167168855667114,1.308524250984192
1.1000000000000019,0.56,1.2343419790267944,1.3840714693069458
1.1000000000000019,0.6,1.252996563911438,1.45559561252594
1.1000000000000019,0.64,1.2726349830627441,1.5231964588165283
1.1000000000000019,0.68,1.2932130098342896,1.5869988203048706
1.1000000000000019,0.72,1.3146861791610718,1.6471465826034546
1.1000000000000019,0.76,1.3370115756988525,1.7037973403930664
1.1000000000000019,0.8,1.3601469993591309,1.757117509841919
1.1000000000000019,0.84,1.3840519189834595,1.8072782754898071
1.1000000000000019,0.88,1.4086874723434448,1.8544520139694214
1.1000000000000019,0.92,1.4340155124664307,1.8988099098205566
1.1000000000000019,0.96,1.459999918937683,1.940520167350769
1.1000000000000019,1.0,1.4866069555282593,1.9797452688217163
1.1000000000000019,1.04,1.5138031244277954,2.0166420936584473
1.1000000000000019,1.08,1.5415576696395874,2.051360607147217
1.1000000000000019,1.12,1.569840908050537,2.0840423107147217



==> act_visu_NormalizedPhaseTanh_theta.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,3.1415927410125732
-1.1,0.04,1.1007270812988281,3.141589641571045
-1.1,0.08,1.1029052734375,3.1415855884552
-1.1,0.12,1.1065260171890259,3.1415810585021973
-1.1,0.16,1.1115754842758179,3.141575813293457
-1.1,0.2,1.1180340051651,3.1415700912475586
-1.1,0.24,1.1258773803710938,3.1415631771087646
-1.1,0.28,1.1350771188735962,3.1415555477142334
-1.1,0.32,1.1456003189086914,3.1415469646453857
-1.1,0.36,1.157410979270935,3.1415371894836426
-1.1,0.4,1.1704699993133545,3.141526460647583
-1.1,0.44,1.1847362518310547,3.141514539718628
-1.1,0.48,1.2001667022705078,3.1415011882781982
-1.1,0.52,1.2167168855667114,3.141486883163452
-1.1,0.56,1.2343419790267944,3.1414706707000732
-1.1,0.6,1.2529964447021484,3.141453504562378
-1.1,0.64,1.2726351022720337,3.141434669494629
-1.1,0.68,1.2932130098342896,3.141414165496826
-1.1,0.72,1.3146861791610718,3.141392230987549
-1.1,0.76,1.337011694908142,3.141368865966797
-1.1,0.8,1.3601471185684204,3.1413440704345703
-1.1,0.84,1.3840519189834595,3.141317367553711
-1.1,0.88,1.4086874723434448,3.141289234161377
-1.1,0.92,1.4340152740478516,3.1412594318389893
-1.1,0.96,1.4599997997283936,3.141228437423706
-1.1,1.0,1.4866067171096802,3.141195774078369
-1.1,1.04,1.513803243637085,3.1411616802215576
-1.1,1.08,1.5415576696395874,3.1411261558532715
-1.1,1.12,1.5698407888412476,3.1410892009735107

-1.06,0.0,1.059999942779541,3.1415927410125732
-1.06,0.04,1.060754418373108,3.141589403152466
-1.06,0.08,1.0630146265029907,3.141585350036621
-1.06,0.12,1.0667706727981567,3.14158034324646
-1.06,0.16,1.072007417678833,3.1415750980377197
-1.06,0.2,1.0787028074264526,3.141568660736084
-1.06,0.24,1.0868301391601562,3.141561508178711
-1.06,0.28,1.0963574647903442,3.1415534019470215
-1.06,0.32,1.1072487831115723,3.1415441036224365
-1.06,0.36,1.1194641590118408,3.141533613204956
-1.06,0.4,1.132960557937622,3.14152193069458
-1.06,0.44,1.1476932764053345,3.1415090560913086
-1.06,0.48,1.1636149883270264,3.1414949893951416
-1.06,0.52,1.1806776523590088,3.141479253768921
-1.06,0.56,1.1988327503204346,3.1414618492126465
-1.06,0.6,1.2180311679840088,3.1414430141448975
-1.06,0.64,1.2382245063781738,3.1414225101470947
-1.06,0.68,1.2593648433685303,3.1414003372192383
-1.06,0.72,1.2814053297042847,3.141376495361328
-1.06,0.76,1.3043005466461182,3.1413509845733643
-1.06,0.8,1.3280059099197388,3.1413238048553467
-1.06,0.84,1.352479100227356,3.1412951946258545
-1.06,0.88,1.3776792287826538,3.1412646770477295
-1.06,0.92,1.403566837310791,3.141232490539551
-1.06,0.96,1.4301047325134277,3.1411988735198975
-1.06,1.0,1.4572577476501465,3.1411635875701904
-1.06,1.04,1.4849915504455566,3.141126871109009
-1.06,1.08,1.5132745504379272,3.1410884857177734
-1.06,1.12,1.542076587677002,3.1410489082336426

-1.02,0.0,1.0199999809265137,3.1415927410125732
-1.02,0.04,1.0207840204238892,3.1415891647338867
-1.02,0.08,1.0231324434280396,3.141584873199463
-1.02,0.12,1.0270345211029053,3.1415798664093018
-1.02,0.16,1.0324727296829224,3.1415741443634033
-1.02,0.2,1.039422869682312,3.1415674686431885
-1.02,0.24,1.0478549003601074,3.141559600830078
-1.02,0.28,1.0577332973480225,3.1415507793426514
-1.02,0.32,1.0690181255340576,3.141541004180908
-1.02,0.36,1.0816653966903687,3.1415297985076904
-1.02,0.4,1.0956275463104248,3.141517162322998
-1.02,0.44,1.1108554601669312,3.141503095626831
-1.02,0.48,1.1272976398468018,3.1414875984191895
-1.02,0.52,1.1449016332626343,3.141470432281494
-1.02,0.56,1.1636149883270264,3.141451597213745
-1.02,0.6,1.183384895324707,3.1414310932159424
-1.02,0.64,1.2041594982147217,3.141408681869507
-1.02,0.68,1.225887417793274,3.1413848400115967
-1.02,0.72,1.2485190629959106,3.1413588523864746
-1.02,0.76,1.2720062732696533,3.1413309574127197
-1.02,0.8,1.296302318572998,3.1413016319274902
-1.02,0.84,1.3213629722595215,3.141270160675049
-1.02,0.88,1.3471450805664062,3.1412370204925537
-1.02,0.92,1.3736083507537842,3.141202211380005
-1.02,0.96,1.4007140398025513,3.1411657333374023
-1.02,1.0,1.4284257888793945,3.141127586364746
-1.02,1.04,1.4567086696624756,3.141087770462036
-1.02,1.08,1.4855303764343262,3.1410465240478516
-1.02,1.12,1.5148597955703735,3.1410036087036133

-0.98,0.0,0.9800000190734863,3.1415927410125732
-0.98,0.04,0.9808160066604614,3.1415891647338867
-0.98,0.08,0.9832598567008972,3.141584634780884
-0.98,0.12,0.9873196482658386,3.1415791511535645
-0.98,0.16,0.9929754137992859,3.141572952270508
-0.98,0.2,1.0002000331878662,3.1415657997131348
-0.98,0.24,1.0089598894119263,3.1415576934814453
-0.98,0.28,1.0192153453826904,3.1415481567382812
-0.98,0.32,1.0309219360351562,3.1415374279022217
-0.98,0.36,1.0440306663513184,3.1415255069732666
-0.98,0.4,1.058489441871643,3.1415116786956787
-0.98,0.44,1.0742439031600952,3.141496419906616
-0.98,0.48,1.0912379026412964,3.1414794921875
-0.98,0.52,1.1094142198562622,3.141460657119751
-0.98,0.56,1.1287161111831665,3.1414401531219482
-0.98,0.6,1.149086594581604,3.1414177417755127
-0.98,0.64,1.1704699993133545,3.1413931846618652
-0.98,0.68,1.1928118467330933,3.141366958618164
-0.98,0.72,1.2160592079162598,3.141338586807251
-0.98,0.76,1.2401611804962158,3.141308307647705
-0.98,0.8,1.2650691270828247,3.1412761211395264
-0.98,0.84,1.2907363176345825,3.1412417888641357
-0.98,0.88,1.3171180486679077,3.1412060260772705
-0.98,0.92,1.3441725969314575,3.1411681175231934
-0.98,0.96,1.3718600273132324,3.1411285400390625
-0.98,1.0,1.400142788887024,3.141087055206299
-0.98,1.04,1.4289857149124146,3.1410439014434814
-0.98,1.08,1.4583553075790405,3.1409993171691895
-0.98,1.12,1.488220453262329,3.1409530639648438

-0.94,0.0,0.9399999976158142,3.1415927410125732
-0.94,0.04,0.9408506751060486,3.1415889263153076
-0.94,0.08,0.9433980584144592,3.1415841579437256
-0.94,0.12,0.9476286768913269,3.1415786743164062
-0.94,0.16,0.9535198211669922,3.1415717601776123
-0.94,0.2,0.9610410928726196,3.141564130783081
-0.94,0.24,0.9701546430587769,3.1415553092956543
-0.94,0.28,0.9808160066604614,3.141545057296753
-0.94,0.32,0.9929752945899963,3.141533374786377
-0.94,0.36,1.0065783262252808,3.1415202617645264
-0.94,0.4,1.021567463874817,3.141505479812622
-0.94,0.44,1.0378824472427368,3.141488790512085
-0.94,0.48,1.0554620027542114,3.141470193862915
-0.94,0.52,1.0742439031600952,3.141449451446533
-0.94,0.56,1.0941662788391113,3.1414268016815186
-0.94,0.6,1.1151680946350098,3.14140248298645
-0.94,0.64,1.1371896266937256,3.1413755416870117
-0.94,0.68,1.1601723432540894,3.1413466930389404
-0.94,0.72,1.1840605735778809,3.1413156986236572
-0.94,0.76,1.208801031112671,3.141282320022583
-0.94,0.8,1.2343419790267944,3.141247034072876
-0.94,0.84,1.2606347799301147,3.141209840774536
-0.94,0.88,1.2876335382461548,3.1411705017089844
-0.94,0.92,1.315294623374939,3.1411292552948
-0.94,0.96,1.343577265739441,3.1410861015319824
-0.94,1.0,1.3724430799484253,3.1410412788391113
-0.94,1.04,1.4018558263778687,3.1409945487976074
-0.94,1.08,1.4317821264266968,3.14094614982605
-0.94,1.12,1.46219003200531,3.1408963203430176

-0.8999999999999999,0.0,0.8999999761581421,3.1415927410125732
-0.8999999999999999,0.04,0.9008884429931641,3.1415886878967285
-0.8999999999999999,0.08,0.9035484790802002,3.1415836811065674
-0.8999999999999999,0.12,0.9079647660255432,3.14157772064209
-0.8999999999999999,0.16,0.9141116142272949,3.141570568084717
-0.8999999999999999,0.2,0.9219543933868408,3.1415622234344482
-0.8999999999999999,0.24,0.9314504861831665,3.141552686691284
-0.8999999999999999,0.28,0.9425497651100159,3.1415417194366455
-0.8999999999999999,0.32,0.9551962614059448,3.141528844833374
-0.8999999999999999,0.36,0.9693296551704407,3.141514539718628
-0.8999999999999999,0.4,0.9848857522010803,3.141498327255249
-0.8999999999999999,0.44,1.001798391342163,3.141479969024658
-0.8999999999999999,0.48,1.0199999809265137,3.1414592266082764
-0.8999999999999999,0.52,1.039422869682312,3.141436815261841
-0.8999999999999999,0.56,1.059999942779541,3.1414120197296143
-0.8999999999999999,0.6,1.0816653966903687,3.1413848400115967
-0.8999999999999999,0.64,1.104354977607727,3.141355276107788
-0.8999999999999999,0.68,1.128006935119629,3.1413233280181885
-0.8999999999999999,0.72,1.152562141418457,3.141289234161377
-0.8999999999999999,0.76,1.177964210510254,3.1412527561187744
-0.8999999999999999,0.8,1.2041594982147217,3.141213893890381
-0.8999999999999999,0.84,1.2310971021652222,3.1411731243133545
-0.8999999999999999,0.88,1.2587295770645142,3.141130208969116
-0.8999999999999999,0.92,1.287011981010437,3.141085147857666
-0.8999999999999999,0.96,1.3159027099609375,3.141038179397583
-0.8999999999999999,1.0,1.3453623056411743,3.140989303588867
-0.8999999999999999,1.04,1.3753544092178345,3.1409385204315186
-0.8999999999999999,1.08,1.4058449268341064,3.1408863067626953
-0.8999999999999999,1.12,1.4368020296096802,3.1408324241638184

-0.8599999999999999,0.0,0.8600000143051147,3.1415927410125732
-0.8599999999999999,0.04,0.8609297275543213,3.1415884494781494
-0.8599999999999999,0.08,0.8637128472328186,3.14158296585083
-0.8599999999999999,0.12,0.868331789970398,3.1415767669677734
-0.8599999999999999,0.16,0.8747571706771851,3.141569137573242
-0.8599999999999999,0.2,0.8829495906829834,3.1415603160858154
-0.8599999999999999,0.24,0.8928605914115906,3.141549825668335
-0.8599999999999999,0.28,0.90443354845047,3.141537666320801
-0.8599999999999999,0.32,0.9176055788993835,3.141523838043213
-0.8599999999999999,0.36,0.9323089718818665,3.141508102416992
-0.8599999999999999,0.4,0.9484724998474121,3.1414897441864014
-0.8599999999999999,0.44,0.966022789478302,3.141469717025757
-0.8599999999999999,0.48,0.9848857522010803,3.141446828842163
-0.8599999999999999,0.52,1.0049875974655151,3.1414220333099365
-0.8599999999999999,0.56,1.0262553691864014,3.14139461517334
-0.8599999999999999,0.6,1.0486180782318115,3.141364336013794
-0.8599999999999999,0.64,1.0720075368881226,3.141331672668457
-0.8599999999999999,0.68,1.0963574647903442,3.141296625137329
-0.8599999999999999,0.72,1.1216058731079102,3.141258955001831
-0.8599999999999999,0.76,1.147693395614624,3.141218662261963
-0.8599999999999999,0.8,1.1745637655258179,3.141176223754883
-0.8599999999999999,0.84,1.2021647691726685,3.1411311626434326
-0.8599999999999999,0.88,1.2304471731185913,3.1410839557647705
-0.8599999999999999,0.92,1.2593648433685303,3.1410348415374756
-0.8599999999999999,0.96,1.2888754606246948,3.1409835815429688
-0.8599999999999999,1.0,1.3189388513565063,3.14093017578125
-0.8599999999999999,1.04,1.3495184183120728,3.1408751010894775
-0.8599999999999999,1.08,1.3805795907974243,3.1408185958862305
-0.8599999999999999,1.12,1.4120906591415405,3.1407601833343506

-0.8199999999999998,0.0,0.8199999928474426,3.1415927410125732
-0.8199999999999998,0.04,0.8209750652313232,3.1415882110595703
-0.8199999999999998,0.08,0.823893129825592,3.141582489013672
-0.8199999999999998,0.12,0.8287340402603149,3.141575813293457
-0.8199999999999998,0.16,0.8354640007019043,3.1415674686431885
-0.8199999999999998,0.2,0.8440378904342651,3.1415576934814453
-0.8199999999999998,0.24,0.8544003963470459,3.1415464878082275
-0.8199999999999998,0.28,0.8664872050285339,3.141533374786377
-0.8199999999999998,0.32,0.8802272081375122,3.1415178775787354
-0.8199999999999998,0.36,0.8955445289611816,3.141500234603882
-0.8199999999999998,0.4,0.9123595952987671,3.1414802074432373
-0.8199999999999998,0.44,0.9305912256240845,3.1414577960968018
-0.8199999999999998,0.48,0.950157880783081,3.141432762145996
-0.8199999999999998,0.52,0.970978856086731,3.141404867172241
-0.8199999999999998,0.56,0.9929752945899963,3.141374111175537
-0.8199999999999998,0.6,1.01607084274292,3.141340732574463
-0.8199999999999998,0.64,1.0401921272277832,3.1413044929504395
-0.8199999999999998,0.68,1.0652698278427124,3.141265392303467
-0.8199999999999998,0.72,1.0912376642227173,3.141223669052124
-0.8199999999999998,0.76,1.1180340051651,3.141179323196411
-0.8199999999999998,0.8,1.1456003189086914,3.141132354736328
-0.8199999999999998,0.84,1.1738824844360352,3.141083002090454
-0.8199999999999998,0.88,1.2028298377990723,3.14103102684021
-0.8199999999999998,0.92,1.2323960065841675,3.140977144241333
-0.8199999999999998,0.96,1.2625370025634766,3.140920877456665
-0.8199999999999998,1.0,1.293212890625,3.1408629417419434
-0.8199999999999998,1.04,1.3243865966796875,3.1408028602600098
-0.8199999999999998,1.08,1.3560236692428589,3.1407413482666016
-0.8199999999999998,1.12,1.388092279434204,3.1406784057617188

-0.7799999999999998,0.0,0.7799999713897705,3.1415927410125732
-0.7799999999999998,0.04,0.7810249328613281,3.141587972640991
-0.7799999999999998,0.08,0.7840917110443115,3.1415820121765137
-0.7799999999999998,0.12,0.7891767621040344,3.1415746212005615
-0.7799999999999998,0.16,0.7962411642074585,3.1415655612945557
-0.7799999999999998,0.2,0.80523282289505,3.141555070877075
-0.7799999999999998,0.24,0.8160882592201233,3.141542673110962
-0.7799999999999998,0.28,0.8287339806556702,3.1415281295776367
-0.7799999999999998,0.32,0.8430894613265991,3.1415109634399414
-0.7799999999999998,0.36,0.8590692281723022,3.141491413116455
-0.7799999999999998,0.4,0.8765842318534851,3.1414690017700195
-0.7799999999999998,0.44,0.8955445289611816,3.141443967819214
-0.7799999999999998,0.48,0.9158601760864258,3.14141583442688
-0.7799999999999998,0.52,0.9374432563781738,3.1413848400115967
-0.7799999999999998,0.56,0.9602082371711731,3.141350507736206
-0.7799999999999998,0.6,0.9840731024742126,3.141313076019287
-0.7799999999999998,0.64,1.0089596509933472,3.14127254486084
-0.7799999999999998,0.68,1.034794569015503,3.1412291526794434
-0.7799999999999998,0.72,1.061508297920227,3.1411826610565186
-0.7799999999999998,0.76,1.089036226272583,3.1411335468292236
-0.7799999999999998,0.8,1.1173181533813477,3.1410815715789795
-0.7799999999999998,0.84,1.1462982892990112,3.1410269737243652
-0.7799999999999998,0.88,1.1759251356124878,3.14096999168396
-0.7799999999999998,0.92,1.206151008605957,3.1409106254577637
-0.7799999999999998,0.96,1.2369316816329956,3.1408491134643555
-0.7799999999999998,1.0,1.2682271003723145,3.1407856941223145
-0.7799999999999998,1.04,1.3000000715255737,3.1407206058502197
-0.7799999999999998,1.08,1.3322161436080933,3.1406538486480713
-0.7799999999999998,1.12,1.3648444414138794,3.1405856609344482

-0.7399999999999998,0.0,0.7400000095367432,3.1415927410125732
-0.7399999999999998,0.04,0.7410803437232971,3.141587734222412
-0.7399999999999998,0.08,0.7443117499351501,3.1415812969207764
-0.7399999999999998,0.12,0.7496666312217712,3.141573190689087
-0.7399999999999998,0.16,0.7570998072624207,3.141563653945923
-0.7399999999999998,0.2,0.7665507197380066,3.141551971435547
-0.7399999999999998,0.24,0.7779461145401001,3.141538143157959
-0.7399999999999998,0.28,0.7912017107009888,3.14152193069458
-0.7399999999999998,0.32,0.8062257766723633,3.141502857208252
-0.7399999999999998,0.36,0.8229216933250427,3.1414809226989746
-0.7399999999999998,0.4,0.8411896824836731,3.141455888748169
-0.7399999999999998,0.44,0.8609297871589661,3.141427755355835
-0.7399999999999998,0.48,0.8820430636405945,3.1413960456848145
-0.7399999999999998,0.52,0.9044334888458252,3.1413609981536865
-0.7399999999999998,0.56,0.9280085563659668,3.141322374343872
-0.7399999999999998,0.6,0.9526804089546204,3.1412806510925293
-0.7399999999999998,0.64,0.978365957736969,3.1412353515625
-0.7399999999999998,0.68,1.0049874782562256,3.1411867141723633
-0.7399999999999998,0.72,1.032472848892212,3.1411349773406982
-0.7399999999999998,0.76,1.0607545375823975,3.141080141067505
-0.7399999999999998,0.8,1.0897706747055054,3.1410224437713623
-0.7399999999999998,0.84,1.1194640398025513,3.1409621238708496
-0.7399999999999998,0.88,1.1497827768325806,3.140899181365967
-0.7399999999999998,0.92,1.1806776523590088,3.140833854675293
-0.7399999999999998,0.96,1.212105631828308,3.1407666206359863
-0.7399999999999998,1.0,1.2440255880355835,3.140697479248047
-0.7399999999999998,1.04,1.276401162147522,3.1406261920928955
-0.7399999999999998,1.08,1.309198260307312,3.1405537128448486
-0.7399999999999998,1.12,1.34238600730896,3.140479803085327

-0.6999999999999997,0.0,0.699999988079071,3.1415927410125732
-0.6999999999999997,0.04,0.7011419534683228,3.141587495803833
-0.6999999999999997,0.08,0.7045565843582153,3.14158034324646
-0.6999999999999997,0.12,0.7102112174034119,3.1415717601776123
-0.6999999999999997,0.16,0.7180529236793518,3.141561269760132
-0.6999999999999997,0.2,0.7280109524726868,3.1415481567382812
-0.6999999999999997,0.24,0.7400000095367432,3.1415326595306396
-0.6999999999999997,0.28,0.7539231181144714,3.141514539718628
-0.6999999999999997,0.32,0.7696752548217773,3.141493082046509
-0.6999999999999997,0.36,0.7871467471122742,3.1414685249328613
-0.6999999999999997,0.4,0.8062257766723633,3.1414401531219482
-0.6999999999999997,0.44,0.826801061630249,3.1414082050323486
-0.6999999999999997,0.48,0.8487637639045715,3.1413724422454834
-0.6999999999999997,0.52,0.8720091581344604,3.1413326263427734
-0.6999999999999997,0.56,0.8964372873306274,3.141289234161377
-0.6999999999999997,0.6,0.9219545125961304,3.1412417888641357
-0.6999999999999997,0.64,0.9484724998474121,3.141191005706787
-0.6999999999999997,0.68,0.9759098291397095,3.141136407852173
-0.6999999999999997,0.72,1.0041911602020264,3.1410787105560303
-0.6999999999999997,0.76,1.0332473516464233,3.141017436981201
-0.6999999999999997,0.8,1.0630146265029907,3.1409530639648438
-0.6999999999999997,0.84,1.0934350490570068,3.1408863067626953
-0.6999999999999997,0.88,1.124455451965332,3.1408169269561768
-0.6999999999999997,0.92,1.1560277938842773,3.140744924545288
-0.6999999999999997,0.96,1.1881077289581299,3.1406712532043457
-0.6999999999999997,1.0,1.2206554412841797,3.1405951976776123
-0.6999999999999997,1.04,1.2536345720291138,3.1405179500579834
-0.6999999999999997,1.08,1.2870121002197266,3.140439033508301
-0.6999999999999997,1.12,1.320757269859314,3.1403589248657227

-0.6599999999999997,0.0,0.6600000262260437,3.1415927410125732
-0.6599999999999997,0.04,0.6612110733985901,3.141587018966675
-0.6599999999999997,0.08,0.6648308634757996,3.1415793895721436
-0.6599999999999997,0.12,0.670820415019989,3.1415700912475586
-0.6599999999999997,0.16,0.6791170835494995,3.1415581703186035
-0.6599999999999997,0.2,0.6896376013755798,3.1415438652038574
-0.6599999999999997,0.24,0.7022820115089417,3.141526460647583
-0.6599999999999997,0.28,0.7169379591941833,3.1415059566497803
-0.6599999999999997,0.32,0.7334848642349243,3.141481637954712
-0.6599999999999997,0.36,0.7517978549003601,3.141453504562378
-0.6599999999999997,0.4,0.7717512845993042,3.14142107963562
-0.6599999999999997,0.44,0.7932213544845581,3.1413848400115967
-0.6599999999999997,0.48,0.8160882592201233,3.1413440704345703
-0.6599999999999997,0.52,0.8402379751205444,3.141298770904541
-0.6599999999999997,0.56,0.8655633330345154,3.141249418258667
-0.6599999999999997,0.6,0.8919641971588135,3.141195774078369
-0.6599999999999997,0.64,0.9193475842475891,3.1411380767822266
-0.6599999999999997,0.68,0.9476286172866821,3.1410768032073975
-0.6599999999999997,0.72,0.9767292737960815,3.1410114765167236
-0.6599999999999997,0.76,1.0065783262252808,3.1409432888031006
-0.6599999999999997,0.8,1.037111520767212,3.14087176322937
-0.6599999999999997,0.84,1.0682696104049683,3.1407976150512695
-0.6599999999999997,0.88,1.1000001430511475,3.1407206058502197
-0.6599999999999997,0.92,1.1322543621063232,3.140641450881958
-0.6599999999999997,0.96,1.1649893522262573,3.1405603885650635
-0.6599999999999997,1.0,1.1981652975082397,3.140477418899536
-0.6599999999999997,1.04,1.2317466735839844,3.140393018722534
-0.6599999999999997,1.08,1.2657012939453125,3.1403074264526367
-0.6599999999999997,1.12,1.3000000715255737,3.140220880508423

-0.6199999999999997,0.0,0.6200000047683716,3.1415927410125732
-0.6199999999999997,0.04,0.6212890148162842,3.1415865421295166
-0.6199999999999997,0.08,0.6251400113105774,3.141578197479248
-0.6199999999999997,0.12,0.6315061450004578,3.1415679454803467
-0.6199999999999997,0.16,0.6403124332427979,3.141554832458496
-0.6199999999999997,0.2,0.6514598727226257,3.141538619995117
-0.6199999999999997,0.24,0.6648308038711548,3.1415188312530518
-0.6199999999999997,0.28,0.6802940368652344,3.1414954662323
-0.6199999999999997,0.32,0.6977105736732483,3.141467571258545
-0.6199999999999997,0.36,0.7169379591941833,3.141435146331787
-0.6199999999999997,0.4,0.7378346920013428,3.1413981914520264
-0.6199999999999997,0.44,0.7602631449699402,3.1413562297821045
-0.6199999999999997,0.48,0.7840917706489563,3.1413092613220215
-0.6199999999999997,0.52,0.8091970086097717,3.1412575244903564
-0.6199999999999997,0.56,0.8354640007019043,3.1412010192871094
-0.6199999999999997,0.6,0.8627861738204956,3.1411399841308594
-0.6199999999999997,0.64,0.8910667300224304,3.1410746574401855
-0.6199999999999997,0.68,0.9202173352241516,3.141005277633667
-0.6199999999999997,0.72,0.9501578211784363,3.140932083129883
-0.6199999999999997,0.76,0.980816125869751,3.140855312347412
-0.6199999999999997,0.8,1.0121264457702637,3.140775442123413
-0.6199999999999997,0.84,1.0440305471420288,3.140692710876465
-0.6199999999999997,0.88,1.076475739479065,3.1406075954437256
-0.6199999999999997,0.92,1.1094142198562622,3.1405203342437744
-0.6199999999999997,0.96,1.14280366897583,3.1404314041137695
-0.6199999999999997,1.0,1.176605224609375,3.140340805053711
-0.6199999999999997,1.04,1.2107847929000854,3.1402487754821777
-0.6199999999999997,1.08,1.2453112602233887,3.1401560306549072
-0.6199999999999997,1.12,1.2801562547683716,3.1400623321533203

-0.5799999999999996,0.0,0.5799999833106995,3.1415927410125732
-0.5799999999999996,0.04,0.5813776850700378,3.1415860652923584
-0.5799999999999996,0.08,0.5854912400245667,3.1415770053863525
-0.5799999999999996,0.12,0.5922836661338806,3.1415653228759766
-0.5799999999999996,0.16,0.6016643047332764,3.1415507793426514
-0.5799999999999996,0.2,0.6135144233703613,3.1415321826934814
-0.5799999999999996,0.24,0.6276941895484924,3.141509771347046
-0.5799999999999996,0.28,0.6440496444702148,3.1414825916290283
-0.5799999999999996,0.32,0.6624197959899902,3.1414504051208496
-0.5799999999999996,0.36,0.682641863822937,3.1414129734039307
-0.5799999999999996,0.4,0.7045565843582153,3.1413698196411133
-0.5799999999999996,0.44,0.7280109524726868,3.1413211822509766
-0.5799999999999996,0.48,0.7528610825538635,3.1412668228149414
-0.5799999999999996,0.52,0.7789736986160278,3.141207218170166
-0.5799999999999996,0.56,0.8062257766723633,3.1411423683166504
-0.5799999999999996,0.6,0.8345058560371399,3.1410725116729736
-0.5799999999999996,0.64,0.8637127876281738,3.1409976482391357
-0.5799999999999996,0.68,0.8937560319900513,3.1409189701080322
-0.5799999999999996,0.72,0.9245539307594299,3.140836238861084
-0.5799999999999996,0.76,0.95603346824646,3.140749931335449
-0.5799999999999996,0.8,0.9881294965744019,3.1406607627868652
-0.5799999999999996,0.84,1.0207839012145996,3.140568971633911
-0.5799999999999996,0.88,1.0539450645446777,3.140474557876587
-0.5799999999999996,0.92,1.0875661373138428,3.140378475189209
-0.5799999999999996,0.96,1.1216059923171997,3.1402807235717773
-0.5799999999999996,1.0,1.1560274362564087,3.14018177986145
-0.5799999999999996,1.04,1.1907979249954224,3.1400818824768066
-0.5799999999999996,1.08,1.225887417793274,3.139981269836426
-0.5799999999999996,1.12,1.2612690925598145,3.1398801803588867

-0.5399999999999996,0.0,0.5400000214576721,3.1415927410125732
-0.5399999999999996,0.04,0.5414794683456421,3.1415855884552
-0.5399999999999996,0.08,0.5458937883377075,3.141575336456299
-0.5399999999999996,0.12,0.5531726479530334,3.1415622234344482
-0.5399999999999996,0.16,0.5632051229476929,3.141545534133911
-0.5399999999999996,0.2,0.5758472084999084,3.141524314880371
-0.5399999999999996,0.24,0.5909314751625061,3.141498327255249
-0.5399999999999996,0.28,0.6082762479782104,3.1414663791656494
-0.5399999999999996,0.32,0.6276942491531372,3.1414287090301514
-0.5399999999999996,0.36,0.6489992141723633,3.1413848400115967
-0.5399999999999996,0.4,0.6720119118690491,3.141334295272827
-0.5399999999999996,0.44,0.6965630054473877,3.141277313232422
-0.5399999999999996,0.48,0.7224956154823303,3.141213893890381
-0.5399999999999996,0.52,0.7496666312217712,3.1411447525024414
-0.5399999999999996,0.56,0.7779459953308105,3.1410696506500244
-0.5399999999999996,0.6,0.8072174191474915,3.140989303588867
-0.5399999999999996,0.64,0.8373768329620361,3.140903949737549
-0.5399999999999996,0.68,0.868331789970398,3.1408143043518066
-0.5399999999999996,0.72,0.8999999761581421,3.1407206058502197
-0.5399999999999996,0.76,0.932309091091156,3.1406235694885254
-0.5399999999999996,0.8,0.9651942849159241,3.140523672103882
-0.5399999999999996,0.84,0.998599112033844,3.1404213905334473
-0.5399999999999996,0.88,1.032472848892212,3.140316963195801
-0.5399999999999996,0.92,1.0667706727981567,3.140211343765259
-0.5399999999999996,0.96,1.1014537811279297,3.140104055404663
-0.5399999999999996,1.0,1.1364858150482178,3.13999605178833
-0.5399999999999996,1.04,1.1718361377716064,3.139887571334839
-0.5399999999999996,1.08,1.2074766159057617,3.1397788524627686
-0.5399999999999996,1.12,1.2433825731277466,3.1396703720092773

-0.49999999999999956,0.0,0.5,3.1415927410125732
-0.49999999999999956,0.04,0.5015974640846252,3.141584873199463
-0.49999999999999956,0.08,0.5063595771789551,3.141573429107666
-0.49999999999999956,0.12,0.514198362827301,3.1415586471557617
-0.49999999999999956,0.16,0.5249761939048767,3.1415393352508545
-0.49999999999999956,0.2,0.5385164618492126,3.141514539718628
-0.49999999999999956,0.24,0.5546169877052307,3.1414835453033447
-0.49999999999999956,0.28,0.5730619430541992,3.141446113586426
-0.49999999999999956,0.32,0.5936329364776611,3.1414012908935547
-0.49999999999999956,0.36,0.6161168217658997,3.1413490772247314
-0.49999999999999956,0.4,0.6403123736381531,3.141289234161377
-0.49999999999999956,0.44,0.6660330891609192,3.1412220001220703
-0.49999999999999956,0.48,0.6931089162826538,3.1411476135253906
-0.49999999999999956,0.52,0.7213875651359558,3.141066551208496
-0.49999999999999956,0.56,0.750732958316803,3.140979290008545
-0.49999999999999956,0.6,0.7810250520706177,3.1408863067626953
-0.49999999999999956,0.64,0.8121575713157654,3.1407883167266846
-0.49999999999999956,0.68,0.8440378308296204,3.14068603515625
-0.49999999999999956,0.72,0.8765842318534851,3.14057993888855
-0.49999999999999956,0.76,0.9097253084182739,3.1404707431793213
-0.49999999999999956,0.8,0.943398118019104,3.1403589248657227
-0.49999999999999956,0.84,0.9775479435920715,3.140245199203491
-0.49999999999999956,0.88,1.0121264457702637,3.140129804611206
-0.49999999999999956,0.92,1.0470912456512451,3.1400134563446045
-0.49999999999999956,0.96,1.082404613494873,3.1398963928222656
-0.49999999999999956,1.0,1.1180338859558105,3.1397788524627686
-0.49999999999999956,1.04,1.1539497375488281,3.1396615505218506
-0.49999999999999956,1.08,1.1901261806488037,3.1395444869995117
-0.49999999999999956,1.12,1.2265398502349854,3.139427661895752

-0.4599999999999995,0.0,0.46000000834465027,3.1415927410125732
-0.4599999999999995,0.04,0.4617358446121216,3.1415839195251465
-0.4599999999999995,0.08,0.46690472960472107,3.141571283340454
-0.4599999999999995,0.12,0.475394606590271,3.141554117202759
-0.4599999999999995,0.16,0.48703181743621826,3.141531467437744
-0.4599999999999995,0.2,0.5015974640846252,3.1415019035339355
-0.4599999999999995,0.24,0.5188448429107666,3.141464948654175
-0.4599999999999995,0.28,0.5385164618492126,3.1414196491241455
-0.4599999999999995,0.32,0.5603570342063904,3.1413657665252686
-0.4599999999999995,0.36,0.5841231942176819,3.141303062438965
-0.4599999999999995,0.4,0.6095900535583496,3.1412312984466553
-0.4599999999999995,0.44,0.6365532875061035,3.141151189804077
-0.4599999999999995,0.48,0.6648308038711548,3.1410629749298096
-0.4599999999999995,0.52,0.6942621469497681,3.14096736907959
-0.4599999999999995,0.56,0.7247068881988525,3.1408653259277344
-0.4599999999999995,0.6,0.7560423016548157,3.1407575607299805
-0.4599999999999995,0.64,0.7881624102592468,3.1406450271606445
-0.4599999999999995,0.68,0.8209750056266785,3.1405282020568848
-0.4599999999999995,0.72,0.8544003963470459,3.1404078006744385
-0.4599999999999995,0.76,0.8883693814277649,3.140285015106201
-0.4599999999999995,0.8,0.9228217005729675,3.140160083770752
-0.4599999999999995,0.84,0.957705557346344,3.140033721923828
-0.4599999999999995,0.88,0.9929753541946411,3.139906644821167
-0.4599999999999995,0.92,1.0285913944244385,3.1397788524627686
-0.4599999999999995,0.96,1.064518690109253,3.139651298522949
-0.4599999999999995,1.0,1.100726842880249,3.139523983001709
-0.4599999999999995,1.04,1.1371893882751465,3.139397382736206
-0.4599999999999995,1.08,1.1738826036453247,3.1392717361450195
-0.4599999999999995,1.12,1.2107850313186646,3.1391472816467285

-0.4199999999999995,0.0,0.41999998688697815,3.1415927410125732
-0.4199999999999995,0.04,0.4219004213809967,3.14158296585083
-0.4199999999999995,0.08,0.42755118012428284,3.141568422317505
-0.4199999999999995,0.12,0.4368066191673279,3.1415481567382812
-0.4199999999999995,0.16,0.44944408535957336,3.1415209770202637
-0.4199999999999995,0.2,0.4651881456375122,3.1414854526519775
-0.4199999999999995,0.24,0.48373544216156006,3.1414401531219482
-0.4199999999999995,0.28,0.504777193069458,3.1413848400115967
-0.4199999999999995,0.32,0.5280150771141052,3.1413185596466064
-0.4199999999999995,0.36,0.5531725883483887,3.1412417888641357
-0.4199999999999995,0.4,0.5799999833106995,3.1411550045013428
-0.4199999999999995,0.44,0.6082762479782104,3.1410586833953857
-0.4199999999999995,0.48,0.6378087401390076,3.1409530639648438
-0.4199999999999995,0.52,0.6684309244155884,3.1408402919769287
-0.4199999999999995,0.56,0.699999988079071,3.1407206058502197
-0.4199999999999995,0.6,0.7323933243751526,3.1405951976776123
-0.4199999999999995,0.64,0.7655063271522522,3.140465497970581
-0.4199999999999995,0.68,0.7992497086524963,3.140331983566284
-0.4199999999999995,0.72,0.8335466980934143,3.140195846557617
-0.4199999999999995,0.76,0.868331789970398,3.1400578022003174
-0.4199999999999995,0.8,0.9035485982894897,3.139918804168701
-0.4199999999999995,0.84,0.9391485452651978,3.1397788524627686
-0.4199999999999995,0.88,0.9750897884368896,3.139639139175415
-0.4199999999999995,0.92,1.0113357305526733,3.1394999027252197
-0.4199999999999995,0.96,1.047855019569397,3.1393613815307617
-0.4199999999999995,1.0,1.0846197605133057,3.1392242908477783
-0.4199999999999995,1.04,1.1216059923171997,3.1390883922576904
-0.4199999999999995,1.08,1.1587923765182495,3.1389546394348145
-0.4199999999999995,1.12,1.1961606740951538,3.138822317123413

-0.37999999999999945,0.0,0.3799999952316284,3.1415927410125732
-0.37999999999999945,0.04,0.382099449634552,3.1415815353393555
-0.37999999999999945,0.08,0.38832977414131165,3.1415648460388184
-0.37999999999999945,0.12,0.39849719405174255,3.141540288925171
-0.37999999999999945,0.16,0.41231054067611694,3.141507148742676
-0.37999999999999945,0.2,0.4294182062149048,3.141462564468384
-0.37999999999999945,0.24,0.44944408535957336,3.141406297683716
-0.37999999999999945,0.28,0.47201693058013916,3.1413369178771973
-0.37999999999999945,0.32,0.49678972363471985,3.1412549018859863
-0.37999999999999945,0.36,0.5234501361846924,3.141159772872925
-0.37999999999999945,0.4,0.5517245531082153,3.1410531997680664
-0.37999999999999945,0.44,0.5813777446746826,3.1409358978271484
-0.37999999999999945,0.48,0.6122092008590698,3.1408092975616455
-0.37999999999999945,0.52,0.6440497040748596,3.1406750679016113
-0.37999999999999945,0.56,0.6767570376396179,3.1405341625213623
-0.37999999999999945,0.6,0.7102112174034119,3.1403884887695312
-0.37999999999999945,0.64,0.7443118095397949,3.1402392387390137
-0.37999999999999945,0.68,0.7789736390113831,3.140087127685547
-0.37999999999999945,0.72,0.8141252398490906,3.1399333477020264
-0.37999999999999945,0.76,0.8497057557106018,3.1397788524627686
-0.37999999999999945,0.8,0.885663628578186,3.13962459564209
-0.37999999999999945,0.84,0.9219543933868408,3.1394705772399902
-0.37999999999999945,0.88,0.958540678024292,3.1393179893493652
-0.37999999999999945,0.92,0.995389461517334,3.139166831970215
-0.37999999999999945,0.96,1.0324727296829224,3.1390178203582764
-0.37999999999999945,1.0,1.0697664022445679,3.13887095451355
-0.37999999999999945,1.04,1.1072487831115723,3.138726234436035
-0.37999999999999945,1.08,1.1449016332626343,3.138584613800049
-0.37999999999999945,1.12,1.1827088594436646,3.1384453773498535

-0.3399999999999994,0.0,0.3400000035762787,3.1415927410125732
-0.3399999999999994,0.04,0.34234488010406494,3.1415798664093018
-0.3399999999999994,0.08,0.34928497672080994,3.141559600830078
-0.3399999999999994,0.12,0.36055514216423035,3.1415297985076904
-0.3399999999999994,0.16,0.3757658898830414,3.1414875984191895
-0.3399999999999994,0.2,0.39446166157722473,3.1414310932159424
-0.3399999999999994,0.24,0.4161730408668518,3.1413588523864746
-0.3399999999999994,0.28,0.44045427441596985,3.141270160675049
-0.3399999999999994,0.32,0.4669046998023987,3.1411657333374023
-0.3399999999999994,0.36,0.495176762342453,3.1410465240478516
-0.3399999999999994,0.4,0.5249761343002319,3.14091420173645
-0.3399999999999994,0.44,0.5560575127601624,3.140770673751831
-0.3399999999999994,0.48,0.5882176756858826,3.140617847442627
-0.3399999999999994,0.52,0.6212889552116394,3.1404576301574707
-0.3399999999999994,0.56,0.6551336050033569,3.1402924060821533
-0.3399999999999994,0.6,0.6896376013755798,3.140123128890991
-0.3399999999999994,0.64,0.7247068285942078,3.139951467514038
-0.3399999999999994,0.68,0.760263204574585,3.1397788524627686
-0.3399999999999994,0.72,0.7962411642074585,3.139606475830078
-0.3399999999999994,0.76,0.832586407661438,3.139434814453125
-0.3399999999999994,0.8,0.869252622127533,3.1392645835876465
-0.3399999999999994,0.84,0.9062009453773499,3.13909649848938
-0.3399999999999994,0.88,0.943398118019104,3.1389312744140625
-0.3399999999999994,0.92,0.9808160066604614,3.1387686729431152
-0.3399999999999994,0.96,1.0184301137924194,3.1386094093322754
-0.3399999999999994,1.0,1.0562195777893066,3.138453483581543
-0.3399999999999994,1.04,1.0941661596298218,3.138301134109497
-0.3399999999999994,1.08,1.1322543621063232,3.138152599334717
-0.3399999999999994,1.12,1.1704699993133545,3.138007640838623

-0.2999999999999994,0.0,0.30000001192092896,3.1415927410125732
-0.2999999999999994,0.04,0.3026549220085144,3.14157772064209
-0.2999999999999994,0.08,0.31048348546028137,3.141552686691284
-0.2999999999999994,0.12,0.323109894990921,3.141514539718628
-0.2999999999999994,0.16,0.3400000035762787,3.1414592266082764
-0.2999999999999994,0.2,0.36055514216423035,3.1413848400115967
-0.2999999999999994,0.24,0.3841874301433563,3.141289234161377
-0.2999999999999994,0.28,0.4103657305240631,3.1411731243133545
-0.2999999999999994,0.32,0.4386342465877533,3.141038179397583
-0.2999999999999994,0.36,0.46861496567726135,3.1408863067626953
-0.2999999999999994,0.4,0.4999999701976776,3.1407206058502197
-0.2999999999999994,0.44,0.532541036605835,3.1405436992645264
-0.2999999999999994,0.48,0.5660387873649597,3.1403589248657227
-0.2999999999999994,0.52,0.6003332138061523,3.1401686668395996
-0.2999999999999994,0.56,0.6352952122688293,3.139974594116211
-0.2999999999999994,0.6,0.670820415019989,3.1397788524627686
-0.2999999999999994,0.64,0.7068239450454712,3.1395833492279053
-0.2999999999999994,0.68,0.7432361841201782,3.1393890380859375
-0.2999999999999994,0.72,0.7800000905990601,3.1391971111297607
-0.2999999999999994,0.76,0.8170679211616516,3.139008045196533
-0.2999999999999994,0.8,0.8544003367424011,3.138822317123413
-0.2999999999999994,0.84,0.8919641375541687,3.138640880584717
-0.2999999999999994,0.88,0.9297311902046204,3.1384637355804443
-0.2999999999999994,0.92,0.967677652835846,3.138291358947754
-0.2999999999999994,0.96,1.0057833194732666,3.1381232738494873
-0.2999999999999994,1.0,1.0440306663513184,3.1379599571228027
-0.2999999999999994,1.04,1.082404613494873,3.1378016471862793
-0.2999999999999994,1.08,1.1208926439285278,3.1376476287841797
-0.2999999999999994,1.12,1.159482717514038,3.137498617172241

-0.25999999999999934,0.0,0.25999999046325684,3.1415927410125732
-0.25999999999999934,0.04,0.26305893063545227,3.1415746212005615
-0.25999999999999934,0.08,0.27202939987182617,3.141542673110962
-0.25999999999999934,0.12,0.2863564193248749,3.141491413116455
-0.25999999999999934,0.16,0.3052867650985718,3.14141583442688
-0.25999999999999934,0.2,0.32802435755729675,3.141313076019287
-0.25999999999999934,0.24,0.3538360595703125,3.1411826610565186
-0.25999999999999934,0.28,0.382099449634552,3.1410269737243652
-0.25999999999999934,0.32,0.41231054067611694,3.1408491134643555
-0.25999999999999934,0.36,0.44407209753990173,3.1406538486480713
-0.25999999999999934,0.4,0.47707441449165344,3.1404452323913574
-0.25999999999999934,0.44,0.5110772252082825,3.1402275562286377
-0.25999999999999934,0.48,0.5458937883377075,3.1400046348571777
-0.25999999999999934,0.52,0.5813776254653931,3.1397788524627686
-0.25999999999999934,0.56,0.6174139976501465,3.1395533084869385
-0.25999999999999934,0.6,0.6539112329483032,3.139329671859741
-0.25999999999999934,0.64,0.6907966136932373,3.1391093730926514
-0.25999999999999934,0.68,0.7280110716819763,3.1388933658599854
-0.25999999999999934,0.72,0.765506386756897,3.1386826038360596
-0.25999999999999934,0.76,0.8032434582710266,3.138477325439453
-0.25999999999999934,0.8,0.8411896228790283,3.1382782459259033
-0.25999999999999934,0.84,0.8793178200721741,3.138085126876831
-0.25999999999999934,0.88,0.9176056385040283,3.1378986835479736
-0.25999999999999934,0.92,0.9560335278511047,3.1377182006835938
-0.25999999999999934,0.96,0.9945854544639587,3.1375439167022705
-0.25999999999999934,1.0,1.0332473516464233,3.137376070022583
-0.25999999999999934,1.04,1.0720075368881226,3.137213945388794
-0.25999999999999934,1.08,1.1108555793762207,3.1370575428009033
-0.25999999999999934,1.12,1.149782657623291,3.136906862258911

-0.2199999999999993,0.0,0.2199999988079071,3.1415927410125732
-0.2199999999999993,0.04,0.22360680997371674,3.1415700912475586
-0.2199999999999993,0.08,0.23409399390220642,3.141526460647583
-0.2199999999999993,0.12,0.2505992650985718,3.141453504562378
-0.2199999999999993,0.16,0.27202939987182617,3.1413440704345703
-0.2199999999999993,0.2,0.2973213791847229,3.141195774078369
-0.2199999999999993,0.24,0.32557639479637146,3.1410114765167236
-0.2199999999999993,0.28,0.35608989000320435,3.1407976150512695
-0.2199999999999993,0.32,0.38832977414131165,3.1405603885650635
-0.2199999999999993,0.36,0.4219004511833191,3.1403074264526367
-0.2199999999999993,0.4,0.45650845766067505,3.140045404434204
-0.2199999999999993,0.44,0.4919349253177643,3.1397788524627686
-0.2199999999999993,0.48,0.5280150771141052,3.139512538909912
-0.2199999999999993,0.52,0.5646237730979919,3.139249086380005
-0.2199999999999993,0.56,0.6016643643379211,3.138990879058838
-0.2199999999999993,0.6,0.6390618085861206,3.1387393474578857
-0.2199999999999993,0.64,0.6767569780349731,3.138495922088623
-0.2199999999999993,0.68,0.7147027850151062,3.1382603645324707
-0.2199999999999993,0.72,0.7528611421585083,3.138033628463745
-0.2199999999999993,0.76,0.791201651096344,3.1378159523010254
-0.2199999999999993,0.8,0.8296987414360046,3.137606620788574
-0.2199999999999993,0.84,0.8683317303657532,3.13740611076355
-0.2199999999999993,0.88,0.90708327293396,3.137213945388794
-0.2199999999999993,0.92,0.9459386467933655,3.1370298862457275
-0.2199999999999993,0.96,0.9848858714103699,3.1368532180786133
-0.2199999999999993,1.0,1.023914098739624,3.1366844177246094
-0.2199999999999993,1.04,1.0630143880844116,3.1365222930908203
-0.2199999999999993,1.08,1.102179765701294,3.136367082595825
-0.2199999999999993,1.12,1.1414027214050293,3.136218309402466

-0.17999999999999927,0.0,0.18000000715255737,3.1415927410125732
-0.17999999999999927,0.04,0.18439090251922607,3.1415622234344482
-0.17999999999999927,0.08,0.1969771534204483,3.141498327255249
-0.17999999999999927,0.12,0.2163330763578415,3.1413848400115967
-0.17999999999999927,0.16,0.2408318817615509,3.141213893890381
-0.17999999999999927,0.2,0.2690724730491638,3.140989303588867
-0.17999999999999927,0.24,0.30000001192092896,3.1407206058502197
-0.17999999999999927,0.28,0.332866370677948,3.1404213905334473
-0.17999999999999927,0.32,0.3671512305736542,3.140104055404663
-0.17999999999999927,0.36,0.4024921953678131,3.1397788524627686
-0.17999999999999927,0.4,0.4386342763900757,3.139453649520874
-0.17999999999999927,0.44,0.475394606590271,3.1391336917877197
-0.17999999999999927,0.48,0.5126402974128723,3.138822317123413
-0.17999999999999927,0.52,0.5502727031707764,3.1385223865509033
-0.17999999999999927,0.56,0.5882176756858826,3.138234853744507
-0.17999999999999927,0.6,0.62641841173172,3.1379599571228027
-0.17999999999999927,0.64,0.6648308038711548,3.1376984119415283
-0.17999999999999927,0.68,0.7034202218055725,3.1374499797821045
-0.17999999999999927,0.72,0.7421590089797974,3.137213945388794
-0.17999999999999927,0.76,0.7810249328613281,3.1369898319244385
-0.17999999999999927,0.8,0.8199999332427979,3.136777400970459
-0.17999999999999927,0.84,0.8590692281723022,3.13657546043396
-0.17999999999999927,0.88,0.8982204794883728,3.1363842487335205
-0.17999999999999927,0.92,0.9374433755874634,3.136202335357666
-0.17999999999999927,0.96,0.9767292141914368,3.1360294818878174
-0.17999999999999927,1.0,1.01607084274292,3.1358649730682373
-0.17999999999999927,1.04,1.0554620027542114,3.135708808898926
-0.17999999999999927,1.08,1.0948972702026367,3.1355597972869873
-0.17999999999999927,1.12,1.1343721151351929,3.135417938232422

-0.13999999999999924,0.0,0.14000000059604645,3.1415927410125732
-0.13999999999999924,0.04,0.14560219645500183,3.1415481567382812
-0.13999999999999924,0.08,0.1612451672554016,3.1414401531219482
-0.13999999999999924,0.12,0.1843908727169037,3.1412417888641357
-0.13999999999999924,0.16,0.2126029133796692,3.1409530639648438
-0.13999999999999924,0.2,0.24413108825683594,3.1405951976776123
-0.13999999999999924,0.24,0.27784889936447144,3.140195846557617
-0.13999999999999924,0.28,0.3130494952201843,3.1397788524627686
-0.13999999999999924,0.32,0.34928497672080994,3.1393613815307617
-0.13999999999999924,0.36,0.3862641155719757,3.1389546394348145
-0.13999999999999924,0.4,0.42379239201545715,3.1385645866394043
-0.13999999999999924,0.44,0.4617358446121216,3.1381947994232178
-0.13999999999999924,0.48,0.4999999701976776,3.1378464698791504
-0.13999999999999924,0.52,0.5385164618492126,3.137519598007202
-0.13999999999999924,0.56,0.5772347450256348,3.137213945388794
-0.13999999999999924,0.6,0.6161168813705444,3.136927843093872
-0.13999999999999924,0.64,0.6551335453987122,3.1366608142852783
-0.13999999999999924,0.68,0.6942622661590576,3.13641095161438
-0.13999999999999924,0.72,0.7334848046302795,3.1361770629882812
-0.13999999999999924,0.76,0.7727872133255005,3.135957956314087
-0.13999999999999924,0.8,0.8121576309204102,3.1357526779174805
-0.13999999999999924,0.84,0.8515867590904236,3.1355597972869873
-0.13999999999999924,0.88,0.8910667896270752,3.13537859916687
-0.13999999999999924,0.92,0.9305912256240845,3.1352078914642334
-0.13999999999999924,0.96,0.9701546430587769,3.135047435760498
-0.13999999999999924,1.0,1.0097523927688599,3.1348955631256104
-0.13999999999999924,1.04,1.0493806600570679,3.134752035140991
-0.13999999999999924,1.08,1.0890363454818726,3.1346163749694824
-0.13999999999999924,1.12,1.1287161111831665,3.1344878673553467

-0.0999999999999992,0.0,0.10000000149011612,3.1415927410125732
-0.0999999999999992,0.04,0.107703298330307,3.141514539718628
-0.0999999999999992,0.08,0.12806247174739838,3.141289234161377
-0.0999999999999992,0.12,0.15620499849319458,3.1408863067626953
-0.0999999999999992,0.16,0.18867962062358856,3.1403589248657227
-0.0999999999999992,0.2,0.22360679507255554,3.1397788524627686
-0.0999999999999992,0.24,0.2600000202655792,3.1391971111297607
-0.0999999999999992,0.28,0.2973213791847229,3.138640880584717
-0.0999999999999992,0.32,0.3352610766887665,3.1381232738494873
-0.0999999999999992,0.36,0.3736308515071869,3.1376476287841797
-0.0999999999999992,0.4,0.41231054067611694,3.137213945388794
-0.0999999999999992,0.44,0.4512206017971039,3.1368188858032227
-0.0999999999999992,0.48,0.49030601978302,3.1364593505859375
-0.0999999999999992,0.52,0.5295281410217285,3.136132001876831
-0.0999999999999992,0.56,0.5688585042953491,3.135833263397217
-0.0999999999999992,0.6,0.6082762479782104,3.1355597972869873
-0.0999999999999992,0.64,0.6477653980255127,3.1353092193603516
-0.0999999999999992,0.68,0.6873135566711426,3.1350786685943604
-0.0999999999999992,0.72,0.7269113063812256,3.134866237640381
-0.0999999999999992,0.76,0.7665506601333618,3.134669780731201
-0.0999999999999992,0.8,0.8062257766723633,3.1344878673553467
-0.0999999999999992,0.84,0.8459314703941345,3.1343188285827637
-0.0999999999999992,0.88,0.885663628578186,3.1341617107391357
-0.0999999999999992,0.92,0.9254188537597656,3.134014844894409
-0.0999999999999992,0.96,0.9651942849159241,3.1338775157928467
-0.0999999999999992,1.0,1.0049877166748047,3.133749008178711
-0.0999999999999992,1.04,1.0447967052459717,3.1336286067962646
-0.0999999999999992,1.08,1.0846197605133057,3.1335151195526123
-0.0999999999999992,1.12,1.124455451965332,3.133408308029175

-0.059999999999999165,0.0,0.05999999865889549,3.1415927410125732
-0.059999999999999165,0.04,0.07211102545261383,3.1413848400115967
-0.059999999999999165,0.08,0.10000000894069672,3.1407206058502197
-0.059999999999999165,0.12,0.13416408002376556,3.1397788524627686
-0.059999999999999165,0.16,0.17088006436824799,3.138822317123413
-0.059999999999999165,0.2,0.2088060975074768,3.1379599571228027
-0.059999999999999165,0.24,0.24738635122776031,3.137213945388794
-0.059999999999999165,0.28,0.2863563895225525,3.13657546043396
-0.059999999999999165,0.32,0.32557642459869385,3.1360294818878174
-0.059999999999999165,0.36,0.3649657070636749,3.1355597972869873
-0.059999999999999165,0.4,0.40447497367858887,3.135153293609619
-0.059999999999999165,0.44,0.4440721273422241,3.134799003601074
-0.059999999999999165,0.48,0.48373547196388245,3.1344878673553467
-0.059999999999999165,0.52,0.5234500765800476,3.1342127323150635
-0.059999999999999165,0.56,0.5632050633430481,3.133967876434326
-0.059999999999999165,0.6,0.6029925346374512,3.133749008178711
-0.059999999999999165,0.64,0.6428064107894897,3.133552074432373
-0.059999999999999165,0.68,0.6826419234275818,3.133373975753784
-0.059999999999999165,0.72,0.7224956154823303,3.1332123279571533
-0.059999999999999165,0.76,0.7623646855354309,3.1330647468566895
-0.059999999999999165,0.8,0.8022468090057373,3.132929563522339
-0.059999999999999165,0.84,0.8421400785446167,3.132805585861206
-0.059999999999999165,0.88,0.8820431232452393,3.1326911449432373
-0.059999999999999165,0.92,0.9219544529914856,3.132585287094116
-0.059999999999999165,0.96,0.9618731737136841,3.1324870586395264
-0.059999999999999165,1.0,1.0017982721328735,3.1323957443237305
-0.059999999999999165,1.04,1.0417290925979614,3.1323108673095703
-0.059999999999999165,1.08,1.0816653966903687,3.1322314739227295
-0.059999999999999165,1.12,1.1216059923171997,3.1321568489074707

-0.01999999999999913,0.0,0.019999999552965164,3.1415927410125732
-0.01999999999999913,0.04,0.04472135379910469,3.1397788524627686
-0.01999999999999913,0.08,0.08246210962533951,3.137213945388794
-0.01999999999999913,0.12,0.12165524810552597,3.1355597972869873
-0.01999999999999913,0.16,0.16124515235424042,3.1344878673553467
-0.01999999999999913,0.2,0.2009974867105484,3.133749008178711
-0.01999999999999913,0.24,0.2408318966627121,3.1332123279571533
-0.01999999999999913,0.28,0.28071334958076477,3.132805585861206
-0.01999999999999913,0.32,0.32062438130378723,3.1324870586395264
-0.01999999999999913,0.36,0.36055511236190796,3.1322314739227295
-0.01999999999999913,0.4,0.40049970149993896,3.132021188735962
-0.01999999999999913,0.44,0.44045430421829224,3.1318459510803223
-0.01999999999999913,0.48,0.48041653633117676,3.131697416305542
-0.01999999999999913,0.52,0.5203844308853149,3.1315698623657227
-0.01999999999999913,0.56,0.5603570938110352,3.1314592361450195
-0.01999999999999913,0.6,0.6003332138061523,3.1313624382019043
-0.01999999999999913,0.64,0.6403124332427979,3.131276845932007
-0.01999999999999913,0.68,0.6802940964698792,3.1312005519866943
-0.01999999999999913,0.72,0.720277726650238,3.1311323642730713
-0.01999999999999913,0.76,0.7602631449699402,3.131071090698242
-0.01999999999999913,0.8,0.8002499341964722,3.1310155391693115
-0.01999999999999913,0.84,0.840238094329834,3.130965232849121
-0.01999999999999913,0.88,0.8802273273468018,3.1309192180633545
-0.01999999999999913,0.92,0.9202174544334412,3.1308767795562744
-0.01999999999999913,0.96,0.9602083563804626,3.130837917327881
-0.01999999999999913,1.0,1.0001999139785767,3.1308021545410156
-0.01999999999999913,1.04,1.0401921272277832,3.1307687759399414
-0.01999999999999913,1.08,1.080185055732727,3.130737781524658
-0.01999999999999913,1.12,1.1201785802841187,3.130709171295166

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135379910469,3.0675320625305176
0.020000000000000906,0.08,0.08246210962533951,3.110508680343628
0.020000000000000906,0.12,0.12165524810552597,3.118981122970581
0.020000000000000906,0.16,0.16124515235424042,3.122378349304199
0.020000000000000906,0.2,0.2009975016117096,3.1241822242736816
0.020000000000000906,0.24,0.2408318966627121,3.1252944469451904
0.020000000000000906,0.28,0.28071337938308716,3.126047134399414
0.020000000000000906,0.32,0.32062438130378723,3.12658953666687
0.020000000000000906,0.36,0.36055508255958557,3.1269989013671875
0.020000000000000906,0.4,0.4004996716976166,3.1273186206817627
0.020000000000000906,0.44,0.440454363822937,3.127574920654297
0.020000000000000906,0.48,0.48041650652885437,3.1277852058410645
0.020000000000000906,0.52,0.5203845500946045,3.127960681915283
0.020000000000000906,0.56,0.5603569746017456,3.1281094551086426
0.020000000000000906,0.6,0.6003332138061523,3.128237009048462
0.020000000000000906,0.64,0.6403123736381531,3.128347635269165
0.020000000000000906,0.68,0.6802941560745239,3.1284444332122803
0.020000000000000906,0.72,0.720277726650238,3.1285300254821777
0.020000000000000906,0.76,0.7602631449699402,3.128606081008911
0.020000000000000906,0.8,0.8002499938011169,3.128674268722534
0.020000000000000906,0.84,0.8402381539344788,3.1287355422973633
0.020000000000000906,0.88,0.880227267742157,3.128791093826294
0.020000000000000906,0.92,0.9202173948287964,3.1288414001464844
0.020000000000000906,0.96,0.9602083563804626,3.12888765335083
0.020000000000000906,1.0,1.0001999139785767,3.128929853439331
0.020000000000000906,1.04,1.0401922464370728,3.1289689540863037
0.020000000000000906,1.08,1.0801851749420166,3.129004716873169
0.020000000000000906,1.12,1.1201786994934082,3.129037857055664

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,2.5955638885498047
0.06000000000000094,0.08,0.09999999403953552,2.9913716316223145
0.06000000000000094,0.12,0.13416408002376556,3.0675320625305176
0.06000000000000094,0.16,0.17088006436824799,3.092717409133911
0.06000000000000094,0.2,0.2088061273097992,3.1041910648345947
0.06000000000000094,0.24,0.24738633632659912,3.110508680343628
0.06000000000000094,0.28,0.2863564193248749,3.1144347190856934
0.06000000000000094,0.32,0.32557642459869385,3.11708402633667
0.06000000000000094,0.36,0.3649657070636749,3.118981122970581
0.06000000000000094,0.4,0.40447497367858887,3.120401620864868
0.06000000000000094,0.44,0.44407209753990173,3.121502161026001
0.06000000000000094,0.48,0.48373547196388245,3.122378349304199
0.06000000000000094,0.52,0.5234500765800476,3.12309193611145
0.06000000000000094,0.56,0.5632051229476929,3.1236836910247803
0.06000000000000094,0.6,0.602992594242096,3.1241822242736816
0.06000000000000094,0.64,0.6428062915802002,3.124607563018799
0.06000000000000094,0.68,0.682641863822937,3.124974489212036
0.06000000000000094,0.72,0.7224955558776855,3.1252944469451904
0.06000000000000094,0.76,0.7623647451400757,3.1255757808685303
0.06000000000000094,0.8,0.8022468090057373,3.1258249282836914
0.06000000000000094,0.84,0.8421401381492615,3.126047134399414
0.06000000000000094,0.88,0.8820431232452393,3.126246452331543
0.06000000000000094,0.92,0.9219545125961304,3.1264264583587646
0.06000000000000094,0.96,0.9618732333183289,3.12658953666687
0.06000000000000094,1.0,1.0017982721328735,3.1267383098602295
0.06000000000000094,1.04,1.041729211807251,3.1268739700317383
0.06000000000000094,1.08,1.0816655158996582,3.1269989013671875
0.06000000000000094,1.12,1.1216059923171997,3.1271138191223145

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,2.0158896446228027
0.10000000000000098,0.08,0.12806248664855957,2.7455544471740723
0.10000000000000098,0.12,0.15620499849319458,2.9581944942474365
0.10000000000000098,0.16,0.18867960572242737,3.0338923931121826
0.10000000000000098,0.2,0.22360680997371674,3.0675320625305176
0.10000000000000098,0.24,0.2600000202655792,3.085207462310791
0.10000000000000098,0.28,0.2973213791847229,3.0956804752349854
0.10000000000000098,0.32,0.3352610766887665,3.1024515628814697
0.10000000000000098,0.36,0.3736308217048645,3.1071226596832275
0.10000000000000098,0.4,0.41231051087379456,3.110508680343628
0.10000000000000098,0.44,0.4512205719947815,3.113060712814331
0.10000000000000098,0.48,0.49030601978302,3.115044593811035
0.10000000000000098,0.52,0.529528021812439,3.116626262664795
0.10000000000000098,0.56,0.5688585042953491,3.1179139614105225
0.10000000000000098,0.6,0.6082762479782104,3.118981122970581
0.10000000000000098,0.64,0.6477653980255127,3.1198787689208984
0.10000000000000098,0.68,0.6873136758804321,3.120643377304077
0.10000000000000098,0.72,0.7269112467765808,3.121302366256714
0.10000000000000098,0.76,0.7665506601333618,3.121875524520874
0.10000000000000098,0.8,0.8062257766723633,3.122378349304199
0.10000000000000098,0.84,0.8459314703941345,3.1228232383728027
0.10000000000000098,0.88,0.885663628578186,3.1232190132141113
0.10000000000000098,0.92,0.9254188537597656,3.1235735416412354
0.10000000000000098,0.96,0.9651942849159241,3.1238930225372314
0.10000000000000098,1.0,1.0049875974655151,3.1241822242736816
0.10000000000000098,1.04,1.0447965860366821,3.1244451999664307
0.10000000000000098,1.08,1.0846197605133057,3.124685287475586
0.10000000000000098,1.12,1.124455451965332,3.1249051094055176

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560221135616302,1.5879288911819458
0.140000000000001,0.08,0.1612451672554016,2.4417030811309814
0.140000000000001,0.12,0.18439088761806488,2.7929723262786865
0.140000000000001,0.16,0.212602898478508,2.9402339458465576
0.140000000000001,0.2,0.24413111805915833,3.009443759918213
0.140000000000001,0.24,0.27784889936447144,3.046085834503174
0.140000000000001,0.28,0.3130495548248291,3.0675320625305176
0.140000000000001,0.32,0.3492850065231323,3.0811281204223633
0.140000000000001,0.36,0.3862641155719757,3.09030818939209
0.140000000000001,0.4,0.42379239201545715,3.0968244075775146
0.140000000000001,0.44,0.46173587441444397,3.1016387939453125
0.140000000000001,0.48,0.5,3.105314254760742
0.140000000000001,0.52,0.5385164022445679,3.10819673538208
0.140000000000001,0.56,0.5772348642349243,3.110508680343628
0.140000000000001,0.6,0.6161168813705444,3.112398862838745
0.140000000000001,0.64,0.6551334857940674,3.113969087600708
0.140000000000001,0.68,0.6942622065544128,3.1152920722961426
0.140000000000001,0.72,0.7334848046302795,3.116420269012451
0.140000000000001,0.76,0.7727872729301453,3.1173927783966064
0.140000000000001,0.8,0.8121575117111206,3.118238925933838
0.140000000000001,0.84,0.8515867590904236,3.118981122970581
0.140000000000001,0.88,0.89106684923172,3.1196374893188477
0.140000000000001,0.92,0.9305912852287292,3.1202211380004883
0.140000000000001,0.96,0.9701547026634216,3.1207435131073
0.140000000000001,1.0,1.0097523927688599,3.121213912963867
0.140000000000001,1.04,1.0493807792663574,3.1216392517089844
0.140000000000001,1.08,1.0890363454818726,3.122025728225708
0.140000000000001,1.12,1.1287161111831665,3.122378349304199

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439090251922607,1.2925715446472168
0.18000000000000105,0.08,0.1969771534204483,2.1486239433288574
0.18000000000000105,0.12,0.2163330763578415,2.5955638885498047
0.18000000000000105,0.16,0.2408318966627121,2.8159563541412354
0.18000000000000105,0.2,0.2690724730491638,2.929039478302002
0.18000000000000105,0.24,0.30000001192092896,2.9913716316223145
0.18000000000000105,0.28,0.3328663408756256,3.028362989425659
0.18000000000000105,0.32,0.3671512305736542,3.051811933517456
0.18000000000000105,0.36,0.4024922549724579,3.0675320625305176
0.18000000000000105,0.4,0.4386342465877533,3.0785739421844482
0.18000000000000105,0.44,0.4753945469856262,3.086636543273926
0.18000000000000105,0.48,0.5126401782035828,3.092717409133911
0.18000000000000105,0.52,0.5502726435661316,3.097430467605591
0.18000000000000105,0.56,0.5882177352905273,3.101168155670166
0.18000000000000105,0.6,0.62641841173172,3.1041910648345947
0.18000000000000105,0.64,0.6648308038711548,3.106677770614624
0.18000000000000105,0.68,0.7034202814102173,3.1087536811828613
0.18000000000000105,0.72,0.7421589493751526,3.110508680343628
0.18000000000000105,0.76,0.7810249924659729,3.1120095252990723
0.18000000000000105,0.8,0.8199998736381531,3.1133053302764893
0.18000000000000105,0.84,0.8590691685676575,3.1144347190856934
0.18000000000000105,0.88,0.8982205390930176,3.1154263019561768
0.18000000000000105,0.92,0.9374433755874634,3.1163032054901123
0.18000000000000105,0.96,0.9767292141914368,3.11708402633667
0.18000000000000105,1.0,1.01607084274292,3.1177830696105957
0.18000000000000105,1.04,1.0554618835449219,3.1184122562408447
0.18000000000000105,1.08,1.0948973894119263,3.118981122970581
0.18000000000000105,1.12,1.1343719959259033,3.1194982528686523

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360679507255554,1.0837186574935913
0.22000000000000108,0.08,0.23409399390220642,1.8937820196151733
0.22000000000000108,0.12,0.2505992650985718,2.3909101486206055
0.22000000000000108,0.16,0.27202939987182617,2.671626329421997
0.22000000000000108,0.2,0.2973213791847229,2.8294830322265625
0.22000000000000108,0.24,0.32557642459869385,2.921408176422119
0.22000000000000108,0.28,0.35608989000320435,2.977612257003784
0.22000000000000108,0.32,0.38832977414131165,3.0137414932250977
0.22000000000000108,0.36,0.4219004511833191,3.038067102432251
0.22000000000000108,0.4,0.45650845766067505,3.0551302433013916
0.22000000000000108,0.44,0.49193495512008667,3.0675320625305176
0.22000000000000108,0.48,0.52801513671875,3.0768256187438965
0.22000000000000108,0.52,0.5646237730979919,3.0839757919311523
0.22000000000000108,0.56,0.6016643643379211,3.0896027088165283
0.22000000000000108,0.6,0.6390618085861206,3.09411883354187
0.22000000000000108,0.64,0.6767569780349731,3.097805976867676
0.22000000000000108,0.68,0.7147027850151062,3.100861072540283
0.22000000000000108,0.72,0.7528612017631531,3.103426218032837
0.22000000000000108,0.76,0.791201651096344,3.105605125427246
0.22000000000000108,0.8,0.8296988010406494,3.1074748039245605
0.22000000000000108,0.84,0.8683317303657532,3.1090943813323975
0.22000000000000108,0.88,0.90708327293396,3.110508680343628
0.22000000000000108,0.92,0.9459386467933655,3.111752986907959
0.22000000000000108,0.96,0.9848858714103699,3.1128551959991455
0.22000000000000108,1.0,1.0239139795303345,3.113837480545044
0.22000000000000108,1.04,1.0630146265029907,3.114717721939087
0.22000000000000108,1.08,1.1021796464920044,3.1155104637145996
0.22000000000000108,1.12,1.1414027214050293,3.116227865219116

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305896043777466,0.9304021596908569
0.2600000000000011,0.08,0.27202942967414856,1.680480718612671
0.2600000000000011,0.12,0.2863564193248749,2.1951420307159424
0.2600000000000011,0.16,0.3052867650985718,2.518585205078125
0.2600000000000011,0.2,0.32802438735961914,2.716325283050537
0.2600000000000011,0.24,0.3538361191749573,2.8383829593658447
0.2600000000000011,0.28,0.3820994198322296,2.9158761501312256
0.2600000000000011,0.32,0.41231054067611694,2.9668381214141846
0.2600000000000011,0.36,0.44407206773757935,3.001585006713867
0.2600000000000011,0.4,0.47707441449165344,3.026099920272827
0.2600000000000011,0.44,0.5110772252082825,3.043942451477051
0.2600000000000011,0.48,0.5458937883377075,3.057293653488159
0.2600000000000011,0.52,0.5813776254653931,3.0675320625305176
0.2600000000000011,0.56,0.6174140572547913,3.075554847717285
0.2600000000000011,0.6,0.6539112329483032,3.0819618701934814
0.2600000000000011,0.64,0.6907966136932373,3.087164878845215
0.2600000000000011,0.68,0.7280109524726868,3.0914535522460938
0.2600000000000011,0.72,0.7655062675476074,3.0950350761413574
0.2600000000000011,0.76,0.8032433986663818,3.0980610847473145
0.2600000000000011,0.8,0.8411896228790283,3.100644826889038
0.2600000000000011,0.84,0.8793178796768188,3.1028716564178467
0.2600000000000011,0.88,0.9176056385040283,3.1048073768615723
0.2600000000000011,0.92,0.9560334086418152,3.1065025329589844
0.2600000000000011,0.96,0.9945853352546692,3.1079976558685303
0.2600000000000011,1.0,1.0332473516464233,3.1093242168426514
0.2600000000000011,1.04,1.072007417678833,3.110508680343628
0.2600000000000011,1.08,1.1108555793762207,3.1115715503692627
0.2600000000000011,1.12,1.149782657623291,3.112529993057251

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.8138741850852966
0.30000000000000115,0.08,0.31048348546028137,1.503669023513794
0.30000000000000115,0.12,0.32310986518859863,2.0158896446228027
0.30000000000000115,0.16,0.3400000035762787,2.365726947784424
0.30000000000000115,0.2,0.36055514216423035,2.5955636501312256
0.30000000000000115,0.24,0.3841874897480011,2.7455544471740723
0.30000000000000115,0.28,0.4103657007217407,2.8446803092956543
0.30000000000000115,0.32,0.4386342465877533,2.911684036254883
0.30000000000000115,0.36,0.46861499547958374,2.9581944942474365
0.30000000000000115,0.4,0.4999999701976776,2.9913716316223145
0.30000000000000115,0.44,0.532541036605835,3.0156655311584473
0.30000000000000115,0.48,0.5660387873649597,3.0338923931121826
0.30000000000000115,0.52,0.6003332138061523,3.0478737354278564
0.30000000000000115,0.56,0.6352952122688293,3.0588152408599854
0.30000000000000115,0.6,0.670820415019989,3.0675320625305176
0.30000000000000115,0.64,0.7068238854408264,3.074589252471924
0.30000000000000115,0.68,0.7432361841201782,3.080385446548462
0.30000000000000115,0.72,0.7799999713897705,3.085207462310791
0.30000000000000115,0.76,0.8170679211616516,3.089266061782837
0.30000000000000115,0.8,0.8544002771377563,3.092717409133911
0.30000000000000115,0.84,0.8919640779495239,3.0956804752349854
0.30000000000000115,0.88,0.9297311305999756,3.0982460975646973
0.30000000000000115,0.92,0.9676775932312012,3.100484609603882
0.30000000000000115,0.96,1.0057833194732666,3.1024515628814697
0.30000000000000115,1.0,1.0440306663513184,3.1041910648345947
0.30000000000000115,1.04,1.082404613494873,3.105738639831543
0.30000000000000115,1.08,1.1208926439285278,3.1071226596832275
0.30000000000000115,1.12,1.1594828367233276,3.1083667278289795

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234490990638733,0.7226547598838806
0.3400000000000012,0.08,0.3492850065231323,1.3567390441894531
0.3400000000000012,0.12,0.36055514216423035,1.8554342985153198
0.3400000000000012,0.16,0.3757658898830414,2.218801975250244
0.3400000000000012,0.2,0.39446163177490234,2.47238826751709
0.3400000000000012,0.24,0.4161730110645294,2.6464450359344482
0.3400000000000012,0.28,0.44045430421829224,2.7660932540893555
0.3400000000000012,0.32,0.4669046998023987,2.849369764328003
0.3400000000000012,0.36,0.495176762342453,2.908398151397705
0.3400000000000012,0.4,0.5249761939048767,2.9511165618896484
0.3400000000000012,0.44,0.5560575723648071,2.982696533203125
0.3400000000000012,0.48,0.5882176160812378,3.0065295696258545
0.3400000000000012,0.52,0.6212889552116394,3.024869441986084
0.3400000000000012,0.56,0.6551336646080017,3.0392394065856934
0.3400000000000012,0.6,0.6896376013755798,3.0506863594055176
0.3400000000000012,0.64,0.7247068285942078,3.059943437576294
0.3400000000000012,0.68,0.7602630853652954,3.0675320625305176
0.3400000000000012,0.72,0.7962411046028137,3.0738308429718018
0.3400000000000012,0.76,0.832586407661438,3.079118490219116
0.3400000000000012,0.8,0.8692525029182434,3.0836021900177
0.3400000000000012,0.84,0.9062008261680603,3.087440252304077
0.3400000000000012,0.88,0.9433980584144592,3.0907530784606934
0.3400000000000012,0.92,0.9808160066604614,3.093635082244873
0.3400000000000012,0.96,1.0184299945831299,3.0961599349975586
0.3400000000000012,1.0,1.0562195777893066,3.098386287689209
0.3400000000000012,1.04,1.0941662788391113,3.100360870361328
0.3400000000000012,1.08,1.1322543621063232,3.1021220684051514
0.3400000000000012,1.12,1.1704699993133545,3.103700876235962

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.6494689583778381
0.3800000000000012,0.08,0.38832977414131165,1.2337230443954468
0.3800000000000012,0.12,0.39849719405174255,1.713321328163147
0.3800000000000012,0.16,0.41231057047843933,2.0809473991394043
0.3800000000000012,0.2,0.4294181764125824,2.3506979942321777
0.3800000000000012,0.24,0.44944408535957336,2.5442795753479004
0.3800000000000012,0.28,0.47201693058013916,2.6823489665985107
0.3800000000000012,0.32,0.49678969383239746,2.7812883853912354
0.3800000000000012,0.36,0.5234500765800476,2.852996349334717
0.3800000000000012,0.4,0.5517245531082153,2.9057536125183105
0.3800000000000012,0.44,0.5813776850700378,2.9452197551727295
0.3800000000000012,0.48,0.612209141254425,2.9752514362335205
0.3800000000000012,0.52,0.6440497040748596,2.998488426208496
0.3800000000000012,0.56,0.6767569780349731,3.016756772994995
0.3800000000000012,0.6,0.7102112174034119,3.031334638595581
0.3800000000000012,0.64,0.7443116903305054,3.043130397796631
0.3800000000000012,0.68,0.7789735794067383,3.0527970790863037
0.3800000000000012,0.72,0.8141252398490906,3.0608131885528564
0.3800000000000012,0.76,0.8497058153152466,3.0675320625305176
0.3800000000000012,0.8,0.8856635689735413,3.0732197761535645
0.3800000000000012,0.84,0.9219545125961304,3.078078031539917
0.3800000000000012,0.88,0.9585405588150024,3.0822627544403076
0.3800000000000012,0.92,0.9953894019126892,3.0858943462371826
0.3800000000000012,0.96,1.032472848892212,3.08906888961792
0.3800000000000012,1.0,1.0697662830352783,3.0918610095977783
0.3800000000000012,1.04,1.1072486639022827,3.0943315029144287
0.3800000000000012,1.08,1.1449018716812134,3.096529960632324
0.3800000000000012,1.12,1.1827088594436646,3.098496198654175

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004213809967,0.5895335674285889
0.42000000000000126,0.08,0.42755115032196045,1.1297701597213745
0.42000000000000126,0.12,0.4368065297603607,1.587929129600525
0.42000000000000126,0.16,0.44944411516189575,1.9535014629364014
0.42000000000000126,0.2,0.46518808603286743,2.233121156692505
0.42000000000000126,0.24,0.48373544216156006,2.4417033195495605
0.42000000000000126,0.28,0.504777193069458,2.5955638885498047
0.42000000000000126,0.32,0.52801513671875,2.7089407444000244
0.42000000000000126,0.36,0.5531726479530334,2.7929723262786865
0.42000000000000126,0.4,0.5799999833106995,2.8558850288391113
0.42000000000000126,0.44,0.6082763075828552,2.9035794734954834
0.42000000000000126,0.48,0.6378087401390076,2.9402339458465576
0.42000000000000126,0.52,0.6684309244155884,2.9688003063201904
0.42000000000000126,0.56,0.7000000476837158,2.9913716316223145
0.42000000000000126,0.6,0.7323933839797974,3.009443759918213
0.42000000000000126,0.64,0.765506386756897,3.0240960121154785
0.42000000000000126,0.68,0.7992496490478516,3.036116361618042
0.42000000000000126,0.72,0.8335466384887695,3.046085834503174
0.42000000000000126,0.76,0.868331789970398,3.054439067840576
0.42000000000000126,0.8,0.903548538684845,3.0615041255950928
0.42000000000000126,0.84,0.9391485452651978,3.0675320625305176
0.42000000000000126,0.88,0.9750898480415344,3.072716474533081
0.42000000000000126,0.92,1.0113357305526733,3.0772087574005127
0.42000000000000126,0.96,1.047855019569397,3.0811281204223633
0.42000000000000126,1.0,1.0846197605133057,3.0845696926116943
0.42000000000000126,1.04,1.1216059923171997,3.087609052658081
0.42000000000000126,1.08,1.1587926149368286,3.09030818939209
0.42000000000000126,1.12,1.1961604356765747,3.092717409133911

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.5395948886871338
0.4600000000000013,0.08,0.46690472960472107,1.0410792827606201
0.4600000000000013,0.12,0.4753945469856262,1.477279543876648
0.4600000000000013,0.16,0.48703181743621826,1.8366934061050415
0.4600000000000013,0.2,0.5015974640846252,2.1212449073791504
0.4600000000000013,0.24,0.5188448429107666,2.340714693069458
0.4600000000000013,0.28,0.5385164618492126,2.5075747966766357
0.4600000000000013,0.32,0.5603570342063904,2.6337811946868896
0.4600000000000013,0.36,0.5841231942176819,2.729379415512085
0.4600000000000013,0.4,0.6095900535583496,2.802229404449463
0.4600000000000013,0.44,0.6365532875061035,2.8582396507263184
0.4600000000000013,0.48,0.6648308634757996,2.9017605781555176
0.4600000000000013,0.52,0.6942621469497681,2.935964822769165
0.4600000000000013,0.56,0.7247068285942078,2.9631617069244385
0.4600000000000013,0.6,0.7560423612594604,2.9850375652313232
0.4600000000000013,0.64,0.7881624102592468,3.00283145904541
0.4600000000000013,0.68,0.8209750056266785,3.0174596309661865
0.4600000000000013,0.72,0.8544003963470459,3.0296075344085693
0.4600000000000013,0.76,0.8883692026138306,3.0397918224334717
0.4600000000000013,0.8,0.9228217005729675,3.048405885696411
0.4600000000000013,0.84,0.957705557346344,3.0557522773742676
0.4600000000000013,0.88,0.9929753541946411,3.0620665550231934
0.4600000000000013,0.92,1.0285913944244385,3.0675320625305176
0.4600000000000013,0.96,1.064518690109253,3.0722949504852295
0.4600000000000013,1.0,1.1007270812988281,3.0764718055725098
0.4600000000000013,1.04,1.137189507484436,3.080155372619629
0.4600000000000013,1.08,1.1738824844360352,3.0834217071533203
0.4600000000000013,1.12,1.2107850313186646,3.0863327980041504

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.50159752368927,0.4973711371421814
0.5000000000000013,0.08,0.5063595771789551,0.9647052884101868
0.5000000000000013,0.12,0.5141983032226562,1.379418969154358
0.5000000000000013,0.16,0.5249761939048767,1.730131983757019
0.5000000000000013,0.2,0.5385164618492126,2.015889883041382
0.5000000000000013,0.24,0.5546169877052307,2.242717742919922
0.5000000000000013,0.28,0.5730618834495544,2.419872999191284
0.5000000000000013,0.32,0.5936329364776611,2.5571205615997314
0.5000000000000013,0.36,0.6161168217658997,2.6632564067840576
0.5000000000000013,0.4,0.6403123736381531,2.7455544471740723
0.5000000000000013,0.44,0.666033148765564,2.8097410202026367
0.5000000000000013,0.48,0.6931089162826538,2.8601958751678467
0.5000000000000013,0.52,0.7213875651359558,2.9002163410186768
0.5000000000000013,0.56,0.750732958316803,2.932269334793091
0.5000000000000013,0.6,0.7810249924659729,2.9581944942474365
0.5000000000000013,0.64,0.8121575117111206,2.979370355606079
0.5000000000000013,0.68,0.8440378904342651,2.9968323707580566
0.5000000000000013,0.72,0.8765843510627747,3.011364698410034
0.5000000000000013,0.76,0.9097251892089844,3.0235650539398193
0.5000000000000013,0.8,0.9433980584144592,3.0338923931121826
0.5000000000000013,0.84,0.9775479435920715,3.0427029132843018
0.5000000000000013,0.88,1.0121264457702637,3.0502748489379883
0.5000000000000013,0.92,1.0470912456512451,3.056826591491699
0.5000000000000013,0.96,1.0824047327041626,3.062532663345337
0.5000000000000013,1.0,1.1180340051651,3.0675320625305176
0.5000000000000013,1.04,1.1539496183395386,3.071937084197998
0.5000000000000013,1.08,1.1901259422302246,3.075838804244995
0.5000000000000013,1.12,1.2265398502349854,3.0793120861053467

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.4612188935279846
0.5400000000000014,0.08,0.5458937883377075,0.8983640670776367
0.5400000000000014,0.12,0.5531727075576782,1.2925715446472168
0.5400000000000014,0.16,0.5632051229476929,1.6331150531768799
0.5400000000000014,0.2,0.5758472084999084,1.917351245880127
0.5400000000000014,0.24,0.5909314751625061,2.1486241817474365
0.5400000000000014,0.28,0.6082761883735657,2.3336024284362793
0.5400000000000014,0.32,0.6276942491531372,2.480076789855957
0.5400000000000014,0.36,0.6489992737770081,2.5955636501312256
0.5400000000000014,0.4,0.6720119118690491,2.6866250038146973
0.5400000000000014,0.44,0.6965630054473877,2.758660078048706
0.5400000000000014,0.48,0.7224956750869751,2.8159565925598145
0.5400000000000014,0.52,0.7496665120124817,2.861846685409546
0.5400000000000014,0.56,0.7779459953308105,2.8988893032073975
0.5400000000000014,0.6,0.8072174191474915,2.929039478302002
0.5400000000000014,0.64,0.8373767733573914,2.9537875652313232
0.5400000000000014,0.68,0.8683317303657532,2.974273681640625
0.5400000000000014,0.72,0.9000000357627869,2.9913716316223145
0.5400000000000014,0.76,0.9323090314865112,3.00575590133667
0.5400000000000014,0.8,0.9651942849159241,3.0179500579833984
0.5400000000000014,0.84,0.998599112033844,3.028362989425659
0.5400000000000014,0.88,1.032472848892212,3.03731632232666
0.5400000000000014,0.92,1.0667706727981567,3.045064926147461
0.5400000000000014,0.96,1.1014536619186401,3.051811933517456
0.5400000000000014,1.0,1.1364858150482178,3.0577216148376465
0.5400000000000014,1.04,1.1718361377716064,3.0629258155822754
0.5400000000000014,1.08,1.2074767351150513,3.0675320625305176
0.5400000000000014,1.12,1.2433825731277466,3.071629047393799

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.4299267828464508
0.5800000000000014,0.08,0.5854912400245667,0.840274453163147
0.5800000000000014,0.12,0.5922836661338806,1.2151886224746704
0.5800000000000014,0.16,0.6016643643379211,1.5448155403137207
0.5800000000000014,0.2,0.6135144829750061,1.825586199760437
0.5800000000000014,0.24,0.6276941299438477,2.058966875076294
0.5800000000000014,0.28,0.6440496444702148,2.24959659576416
0.5800000000000014,0.32,0.6624197959899902,2.4035592079162598
0.5800000000000014,0.36,0.6826419234275818,2.5271501541137695
0.5800000000000014,0.4,0.7045565843582153,2.626162528991699
0.5800000000000014,0.44,0.7280110120773315,2.7055747509002686
0.5800000000000014,0.48,0.7528611421585083,2.769486427307129
0.5800000000000014,0.52,0.7789736390113831,2.821183443069458
0.5800000000000014,0.56,0.8062257766723633,2.8632586002349854
0.5800000000000014,0.6,0.8345058560371399,2.8977365493774414
0.5800000000000014,0.64,0.8637128472328186,2.9261932373046875
0.5800000000000014,0.68,0.8937560319900513,2.94985294342041
0.5800000000000014,0.72,0.9245539903640747,2.969668388366699
0.5800000000000014,0.76,0.95603346824646,2.9863839149475098
0.5800000000000014,0.8,0.9881295561790466,3.0005831718444824
0.5800000000000014,0.84,1.0207839012145996,3.012726068496704
0.5800000000000014,0.88,1.0539449453353882,3.0231776237487793
0.5800000000000014,0.92,1.0875661373138428,3.032228946685791
0.5800000000000014,0.96,1.1216059923171997,3.0401129722595215
0.5800000000000014,1.0,1.1560275554656982,3.047018527984619
0.5800000000000014,1.04,1.1907979249954224,3.0530989170074463
0.5800000000000014,1.08,1.225887417793274,3.058478832244873
0.5800000000000014,1.12,1.261269211769104,3.0632615089416504

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.621289074420929,0.4025830328464508
0.6200000000000014,0.08,0.6251400113105774,0.789035975933075
0.6200000000000014,0.12,0.631506085395813,1.1459447145462036
0.6200000000000014,0.16,0.6403123736381531,1.464385986328125
0.6200000000000014,0.2,0.6514598727226257,1.7403457164764404
0.6200000000000014,0.24,0.6648308634757996,1.974000096321106
0.6200000000000014,0.28,0.6802940964698792,2.168426752090454
0.6200000000000014,0.32,0.6977105736732483,2.3282785415649414
0.6200000000000014,0.36,0.7169379591941833,2.458735227584839
0.6200000000000014,0.4,0.7378347516059875,2.5648210048675537
0.6200000000000014,0.44,0.7602631449699402,2.6510391235351562
0.6200000000000014,0.48,0.7840918302536011,2.721231698989868
0.6200000000000014,0.52,0.8091971278190613,2.7785749435424805
0.6200000000000014,0.56,0.8354639410972595,2.825639486312866
0.6200000000000014,0.6,0.8627861738204956,2.8644795417785645
0.6200000000000014,0.64,0.89106684923172,2.89672589302063
0.6200000000000014,0.68,0.9202173948287964,2.923666477203369
0.6200000000000014,0.72,0.950157880783081,2.9463188648223877
0.6200000000000014,0.76,0.9808160662651062,2.9654886722564697
0.6200000000000014,0.8,1.0121264457702637,2.981813430786133
0.6200000000000014,0.84,1.044030785560608,2.9958016872406006
0.6200000000000014,0.88,1.076475739479065,3.007858991622925
0.6200000000000014,0.92,1.1094142198562622,3.0183119773864746
0.6200000000000014,0.96,1.14280366897583,3.027423620223999
0.6200000000000014,1.0,1.1766051054000854,3.035407781600952
0.6200000000000014,1.04,1.2107847929000854,3.0424394607543945
0.6200000000000014,1.08,1.2453111410140991,3.048661231994629
0.6200000000000014,1.12,1.2801562547683716,3.0541913509368896

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.37848931550979614
0.6600000000000015,0.08,0.6648308634757996,0.7435371279716492
0.6600000000000015,0.12,0.6708203554153442,1.0837186574935913
0.6600000000000015,0.16,0.6791171431541443,1.391014814376831
0.6600000000000015,0.2,0.6896376609802246,1.6612662076950073
0.6600000000000015,0.24,0.7022819519042969,1.8937820196151733
0.6600000000000015,0.28,0.7169379591941833,2.090456962585449
0.6600000000000015,0.32,0.7334849238395691,2.2547683715820312
0.6600000000000015,0.36,0.7517978549003601,2.3909099102020264
0.6600000000000015,0.4,0.7717512845993042,2.503171920776367
0.6600000000000015,0.44,0.7932213544845581,2.5955638885498047
0.6600000000000015,0.48,0.8160883188247681,2.671626329421997
0.6600000000000015,0.52,0.8402380347251892,2.7343738079071045
0.6600000000000015,0.56,0.8655634522438049,2.7863106727600098
0.6600000000000015,0.6,0.8919641375541687,2.8294830322265625
0.6600000000000015,0.64,0.9193475246429443,2.865546464920044
0.6600000000000015,0.68,0.9476286768913269,2.8958325386047363
0.6600000000000015,0.72,0.9767292737960815,2.92140793800354
0.6600000000000015,0.76,1.0065784454345703,2.9431283473968506
0.6600000000000015,0.8,1.0371114015579224,2.961679220199585
0.6600000000000015,0.84,1.0682696104049683,2.977612257003784
0.6600000000000015,0.88,1.100000023841858,2.9913716316223145
0.6600000000000015,0.92,1.1322543621063232,3.00331711769104
0.6600000000000015,0.96,1.1649893522262573,3.0137414932250977
0.6600000000000015,1.0,1.1981651782989502,3.0228829383850098
0.6600000000000015,1.04,1.2317465543746948,3.030937671661377
0.6600000000000015,1.08,1.265701413154602,3.038067102432251
0.6600000000000015,1.12,1.3000001907348633,3.0444042682647705

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,0.3571016788482666
0.7000000000000015,0.08,0.7045566439628601,0.7028878927230835
0.7000000000000015,0.12,0.7102112174034119,1.0275640487670898
0.7000000000000015,0.16,0.7180529236793518,1.323952078819275
0.7000000000000015,0.2,0.7280110120773315,1.5879288911819458
0.7000000000000015,0.24,0.7399999499320984,1.8182381391525269
0.7000000000000015,0.28,0.7539230585098267,2.015889883041382
0.7000000000000015,0.32,0.7696752548217773,2.183410882949829
0.7000000000000015,0.36,0.7871467471122742,2.324143886566162
0.7000000000000015,0.4,0.8062257170677185,2.4417033195495605
0.7000000000000015,0.44,0.826801061630249,2.5396084785461426
0.7000000000000015,0.48,0.8487637042999268,2.6210761070251465
0.7000000000000015,0.52,0.8720091581344604,2.6889243125915527
0.7000000000000015,0.56,0.896437406539917,2.7455544471740723
0.7000000000000015,0.6,0.9219543933868408,2.7929723262786865
0.7000000000000015,0.64,0.9484724402427673,2.832831859588623
0.7000000000000015,0.68,0.9759098291397095,2.8664865493774414
0.7000000000000015,0.72,1.0041911602020264,2.8950369358062744
0.7000000000000015,0.76,1.0332473516464233,2.9193778038024902
0.7000000000000015,0.8,1.0630145072937012,2.9402339458465576
0.7000000000000015,0.84,1.0934349298477173,2.9581947326660156
0.7000000000000015,0.88,1.1244555711746216,2.9737391471862793
0.7000000000000015,0.92,1.1560277938842773,2.987258195877075
0.7000000000000015,0.96,1.1881077289581299,2.999072313308716
0.7000000000000015,1.0,1.2206554412841797,3.009443759918213
0.7000000000000015,1.04,1.2536344528198242,3.018589496612549
0.7000000000000015,1.08,1.2870121002197266,3.0266895294189453
0.7000000000000015,1.12,1.320757508277893,3.0338923931121826

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,0.3379906713962555
0.7400000000000015,0.08,0.7443117499351501,0.6663680672645569
0.7400000000000015,0.12,0.7496665716171265,0.9766827821731567
0.7400000000000015,0.16,0.7570998072624207,1.2625195980072021
0.7400000000000015,0.2,0.7665507793426514,1.5198982954025269
0.7400000000000015,0.24,0.7779460549354553,1.7472082376480103
0.7400000000000015,0.28,0.791201651096344,1.9448072910308838
0.7400000000000015,0.32,0.8062257766723633,2.1144638061523438
0.7400000000000015,0.36,0.822921633720398,2.258798837661743
0.7400000000000015,0.4,0.8411896824836731,2.3808176517486572
0.7400000000000015,0.44,0.8609297871589661,2.4835734367370605
0.7400000000000015,0.48,0.8820430636405945,2.5699517726898193
0.7400000000000015,0.52,0.9044334888458252,2.6425533294677734
0.7400000000000015,0.56,0.9280085563659668,2.703648805618286
0.7400000000000015,0.6,0.9526804685592651,2.7551770210266113
0.7400000000000015,0.64,0.9783658981323242,2.798767328262329
0.7400000000000015,0.68,1.0049875974655151,2.83577561378479
0.7400000000000015,0.72,1.0324727296829224,2.8673205375671387
0.7400000000000015,0.76,1.060754418373108,2.89432430267334
0.7400000000000015,0.8,1.089770793914795,2.9175426959991455
0.7400000000000015,0.84,1.1194642782211304,2.937596559524536
0.7400000000000015,0.88,1.149782657623291,2.9549951553344727
0.7400000000000015,0.92,1.1806777715682983,2.9701578617095947
0.7400000000000015,0.96,1.212105631828308,2.9834301471710205
0.7400000000000015,1.0,1.2440255880355835,2.995098114013672
0.7400000000000015,1.04,1.276401162147522,3.0053980350494385
0.7400000000000015,1.08,1.309198260307312,3.0145275592803955
0.7400000000000015,1.12,1.3423858880996704,3.022650957107544

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249924659729,0.32081273198127747
0.7800000000000016,0.08,0.7840917706489563,0.6333908438682556
0.7800000000000016,0.12,0.7891766428947449,0.9304021596908569
0.7800000000000016,0.16,0.7962411046028137,1.2061127424240112
0.7800000000000016,0.2,0.80523282289505,1.4567443132400513
0.7800000000000016,0.24,0.8160881400108337,1.68048095703125
0.7800000000000016,0.28,0.8287339806556702,1.8772050142288208
0.7800000000000016,0.32,0.8430895209312439,2.048086643218994
0.7800000000000016,0.36,0.8590692281723022,2.1951420307159424
0.7800000000000016,0.4,0.8765841722488403,2.32084059715271
0.7800000000000016,0.44,0.8955445289611816,2.4278016090393066
0.7800000000000016,0.48,0.9158601760864258,2.518585205078125
0.7800000000000016,0.52,0.937443196773529,2.5955638885498047
0.7800000000000016,0.56,0.9602082371711731,2.660860538482666
0.7800000000000016,0.6,0.9840731620788574,2.716325044631958
0.7800000000000016,0.64,1.0089597702026367,2.763542890548706
0.7800000000000016,0.68,1.034794569015503,2.803854465484619
0.7800000000000016,0.72,1.0615084171295166,2.8383829593658447
0.7800000000000016,0.76,1.089036226272583,2.8680663108825684
0.7800000000000016,0.8,1.1173181533813477,2.8936822414398193
0.7800000000000016,0.84,1.1462985277175903,2.9158763885498047
0.7800000000000016,0.88,1.1759252548217773,2.9351837635040283
0.7800000000000016,0.92,1.2061508893966675,2.9520480632781982
0.7800000000000016,0.96,1.2369316816329956,2.9668381214141846
0.7800000000000016,1.0,1.2682271003723145,2.979860544204712
0.7800000000000016,1.04,1.2999998331069946,2.9913716316223145
0.7800000000000016,1.08,1.3322162628173828,3.001585006713867
0.7800000000000016,1.12,1.3648444414138794,3.010680675506592

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.820975124835968,0.3052898049354553
0.8200000000000016,0.08,0.8238931894302368,0.6034730076789856
0.8200000000000016,0.12,0.8287339806556702,0.8881514072418213
0.8200000000000016,0.16,0.8354640007019043,1.1541953086853027
0.8200000000000016,0.2,0.8440378904342651,1.3980563879013062
0.8200000000000016,0.24,0.8544003367424011,1.6178163290023804
0.8200000000000016,0.28,0.8664870858192444,1.8130171298980713
0.8200000000000016,0.32,0.880227267742157,1.984360933303833
0.8200000000000016,0.36,0.8955444693565369,2.1333632469177246
0.8200000000000016,0.4,0.9123595356941223,2.2620277404785156
0.8200000000000016,0.44,0.9305912256240845,2.3725790977478027
0.8200000000000016,0.48,0.950157880783081,2.4672656059265137
0.8200000000000016,0.52,0.9709789156913757,2.548231363296509
0.8200000000000016,0.56,0.9929752945899963,2.6174392700195312
0.8200000000000016,0.6,1.01607084274292,2.676635980606079
0.8200000000000016,0.64,1.0401922464370728,2.727346181869507
0.8200000000000016,0.68,1.065269947052002,2.770880699157715
0.8200000000000016,0.72,1.0912379026412964,2.808354377746582
0.8200000000000016,0.76,1.1180340051651,2.8407092094421387
0.8200000000000016,0.8,1.1456003189086914,2.868736505508423
0.8200000000000016,0.84,1.1738826036453247,2.8931005001068115
0.8200000000000016,0.88,1.2028299570083618,2.914355993270874
0.8200000000000016,0.92,1.2323960065841675,2.9329681396484375
0.8200000000000016,0.96,1.2625371217727661,2.9493250846862793
0.8200000000000016,1.0,1.2932130098342896,2.9637527465820312
0.8200000000000016,1.04,1.3243865966796875,2.976524829864502
0.8200000000000016,1.08,1.3560236692428589,2.9878716468811035
0.8200000000000016,1.12,1.388092279434204,2.9979867935180664

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609296679496765,0.2911945581436157
0.8600000000000017,0.08,0.8637128472328186,0.5762143731117249
0.8600000000000017,0.12,0.868331789970398,0.8494464755058289
0.8600000000000017,0.16,0.8747571706771851,1.1062946319580078
0.8600000000000017,0.2,0.8829495310783386,1.3434503078460693
0.8600000000000017,0.24,0.892860472202301,1.5589630603790283
0.8600000000000017,0.28,0.90443354845047,1.752136468887329
0.8600000000000017,0.32,0.9176056385040283,1.9233098030090332
0.8600000000000017,0.36,0.9323090314865112,2.0735881328582764
0.8600000000000017,0.4,0.9484724998474121,2.2045745849609375
0.8600000000000017,0.44,0.9660228490829468,2.3181402683258057
0.8600000000000017,0.48,0.9848858118057251,2.416243076324463
0.8600000000000017,0.52,1.0049875974655151,2.5008018016815186
0.8600000000000017,0.56,1.026255488395691,2.573615074157715
0.8600000000000017,0.6,1.0486180782318115,2.636317253112793
0.8600000000000017,0.64,1.0720075368881226,2.6903603076934814
0.8600000000000017,0.68,1.0963574647903442,2.7370119094848633
0.8600000000000017,0.72,1.1216059923171997,2.777367115020752
0.8600000000000017,0.76,1.147693395614624,2.8123631477355957
0.8600000000000017,0.8,1.1745637655258179,2.842796564102173
0.8600000000000017,0.84,1.2021647691726685,2.86934232711792
0.8600000000000017,0.88,1.2304471731185913,2.892571210861206
0.8600000000000017,0.92,1.2593649625778198,2.9129638671875
0.8600000000000017,0.96,1.2888754606246948,2.9309263229370117
0.8600000000000017,1.0,1.3189390897750854,2.9468014240264893
0.8600000000000017,1.04,1.3495185375213623,2.960878372192383
0.8600000000000017,1.08,1.3805795907974243,2.9734017848968506
0.8600000000000017,1.12,1.4120906591415405,2.984579563140869

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.2783392667770386
0.9000000000000017,0.08,0.903548538684845,0.55128014087677
0.9000000000000017,0.12,0.9079647660255432,0.8138743042945862
0.9000000000000017,0.16,0.9141116142272949,1.0619949102401733
0.9000000000000017,0.2,0.9219544529914856,1.2925715446472168
0.9000000000000017,0.24,0.9314504265785217,1.5036691427230835
0.9000000000000017,0.28,0.9425498247146606,1.6944291591644287
0.9000000000000017,0.32,0.9551962614059448,1.864912509918213
0.9000000000000017,0.36,0.9693296551704407,2.0158896446228027
0.9000000000000017,0.4,0.9848857522010803,2.1486241817474365
0.9000000000000017,0.44,1.001798391342163,2.2646729946136475
0.9000000000000017,0.48,1.0199999809265137,2.365727186203003
0.9000000000000017,0.52,1.039422869682312,2.4534902572631836
0.9000000000000017,0.56,1.0600000619888306,2.529597282409668
0.9000000000000017,0.6,1.0816653966903687,2.5955636501312256
0.9000000000000017,0.64,1.104354977607727,2.6527600288391113
0.9000000000000017,0.68,1.1280070543289185,2.702401638031006
0.9000000000000017,0.72,1.1525622606277466,2.7455544471740723
0.9000000000000017,0.76,1.177964448928833,2.7831411361694336
0.9000000000000017,0.8,1.2041593790054321,2.8159565925598145
0.9000000000000017,0.84,1.2310971021652222,2.8446803092956543
0.9000000000000017,0.88,1.2587296962738037,2.8698928356170654
0.9000000000000017,0.92,1.287011981010437,2.892087459564209
0.9000000000000017,0.96,1.315902829170227,2.911684036254883
0.9000000000000017,1.0,1.3453623056411743,2.929039478302002
0.9000000000000017,1.04,1.3753544092178345,2.9444568157196045
0.9000000000000017,1.08,1.405844807624817,2.9581947326660156
0.9000000000000017,1.12,1.4368020296096802,2.9704723358154297

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.26656776666641235
0.9400000000000017,0.08,0.9433980584144592,0.5283888578414917
0.9400000000000017,0.12,0.9476286768913269,0.7810807228088379
0.9400000000000017,0.16,0.953519880771637,1.020930290222168
0.9400000000000017,0.2,0.9610410928726196,1.2450956106185913
0.9400000000000017,0.24,0.9701546430587769,1.451688528060913
0.9400000000000017,0.28,0.9808160066604614,1.6397457122802734
0.9400000000000017,0.32,0.9929752945899963,1.8091163635253906
0.9400000000000017,0.36,1.0065784454345703,1.9603012800216675
0.9400000000000017,0.4,1.021567463874817,2.094275951385498
0.9400000000000017,0.44,1.0378824472427368,2.2123234272003174
0.9400000000000017,0.48,1.0554620027542114,2.315891981124878
0.9400000000000017,0.52,1.0742439031600952,2.4064831733703613
0.9400000000000017,0.56,1.0941662788391113,2.48557186126709
0.9400000000000017,0.6,1.1151680946350098,2.5545530319213867
0.9400000000000017,0.64,1.1371896266937256,2.6147096157073975
0.9400000000000017,0.68,1.1601722240447998,2.667198419570923
0.9400000000000017,0.72,1.18406081199646,2.7130465507507324
0.9400000000000017,0.76,1.2088011503219604,2.7531566619873047
0.9400000000000017,0.8,1.2343419790267944,2.788313388824463
0.9400000000000017,0.84,1.2606347799301147,2.8191957473754883
0.9400000000000017,0.88,1.2876335382461548,2.846388816833496
0.9400000000000017,0.92,1.315294623374939,2.870394706726074
0.9400000000000017,0.96,1.343577265739441,2.891643524169922
0.9400000000000017,1.0,1.3724429607391357,2.910503625869751
0.9400000000000017,1.04,1.4018559455871582,2.927290201187134
0.9400000000000017,1.08,1.4317821264266968,2.942272901535034
0.9400000000000017,1.12,1.4621901512145996,2.9556832313537598

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160662651062,0.25574883818626404
0.9800000000000018,0.08,0.9832597970962524,0.5073022246360779
0.9800000000000018,0.12,0.9873196482658386,0.750761866569519
0.9800000000000018,0.16,0.9929753541946411,0.9827786684036255
0.9800000000000018,0.2,1.0002000331878662,1.2007272243499756
0.9800000000000018,0.24,1.0089597702026367,1.4027860164642334
0.9800000000000018,0.28,1.0192153453826904,1.5879288911819458
0.9800000000000018,0.32,1.0309220552444458,1.7558468580245972
0.9800000000000018,0.36,1.0440306663513184,1.906823754310608
0.9800000000000018,0.4,1.0584895610809326,2.0415940284729004
0.9800000000000018,0.44,1.0742437839508057,2.1612024307250977
0.9800000000000018,0.48,1.0912379026412964,2.2668793201446533
0.9800000000000018,0.52,1.1094142198562622,2.3599390983581543
0.9800000000000018,0.56,1.1287161111831665,2.4417030811309814
0.9800000000000018,0.6,1.149086594581604,2.513446569442749
0.9800000000000018,0.64,1.1704699993133545,2.576361894607544
0.9800000000000018,0.68,1.1928118467330933,2.6315419673919678
0.9800000000000018,0.72,1.2160592079162598,2.6799700260162354
0.9800000000000018,0.76,1.2401612997055054,2.7225208282470703
0.9800000000000018,0.8,1.2650692462921143,2.7599639892578125
0.9800000000000018,0.84,1.2907363176345825,2.7929723262786865
0.9800000000000018,0.88,1.3171181678771973,2.8221306800842285
0.9800000000000018,0.92,1.344172477722168,2.8479456901550293
0.9800000000000018,0.96,1.3718600273132324,2.870854616165161
0.9800000000000018,1.0,1.4001426696777344,2.891234874725342
0.9800000000000018,1.04,1.428985595703125,2.909411668777466
0.9800000000000018,1.08,1.45835542678833,2.925664186477661
0.9800000000000018,1.12,1.4882205724716187,2.9402339458465576

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,0.24577176570892334
1.0200000000000018,0.08,1.02313232421875,0.48781731724739075
1.0200000000000018,0.12,1.0270345211029053,0.7226548790931702
1.0200000000000018,0.16,1.0324727296829224,0.9472565054893494
1.0200000000000018,0.2,1.039422869682312,1.1591988801956177
1.0200000000000018,0.24,1.047855019569397,1.3567391633987427
1.0200000000000018,0.28,1.057733416557312,1.538819432258606
1.0200000000000018,0.32,1.0690182447433472,1.7050143480300903
1.0200000000000018,0.36,1.0816653966903687,1.8554342985153198
1.0200000000000018,0.4,1.0956276655197144,1.990613341331482
1.0200000000000018,0.44,1.1108554601669312,2.1113903522491455
1.0200000000000018,0.48,1.1272975206375122,2.218801975250244
1.0200000000000018,0.52,1.1449016332626343,2.313990831375122
1.0200000000000018,0.56,1.1636149883270264,2.3981335163116455
1.0200000000000018,0.6,1.183384895324707,2.4723880290985107
1.0200000000000018,0.64,1.2041594982147217,2.5378565788269043
1.0200000000000018,0.68,1.225887417793274,2.5955638885498047
1.0200000000000018,0.72,1.248518943786621,2.6464450359344482
1.0200000000000018,0.76,1.2720063924789429,2.6913421154022217
1.0200000000000018,0.8,1.2963024377822876,2.731004476547241
1.0200000000000018,0.84,1.321362853050232,2.7660934925079346
1.0200000000000018,0.88,1.3471450805664062,2.7971901893615723
1.0200000000000018,0.92,1.3736083507537842,2.8248019218444824
1.0200000000000018,0.96,1.4007141590118408,2.849369764328003
1.0200000000000018,1.0,1.428425669670105,2.871277332305908
1.0200000000000018,1.04,1.456708550453186,2.890857458114624
1.0200000000000018,1.08,1.4855302572250366,2.908398151397705
1.0200000000000018,1.12,1.5148597955703735,2.9241487979888916

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,0.23654206097126007
1.0600000000000018,0.08,1.0630146265029907,0.4697599411010742
1.0600000000000018,0.12,1.0667706727981567,0.6965317726135254
1.0600000000000018,0.16,1.072007417678833,0.9141135215759277
1.0600000000000018,0.2,1.0787028074264526,1.1202689409255981
1.0600000000000018,0.24,1.0868301391601562,1.3133395910263062
1.0600000000000018,0.28,1.0963574647903442,1.4922596216201782
1.0600000000000018,0.32,1.1072489023208618,1.656518816947937
1.0600000000000018,0.36,1.1194641590118408,1.8060914278030396
1.0600000000000018,0.4,1.132960557937622,1.9413448572158813
1.0600000000000018,0.44,1.147693395614624,2.062941551208496
1.0600000000000018,0.48,1.1636149883270264,2.1717469692230225
1.0600000000000018,0.52,1.1806776523590088,2.2687478065490723
1.0600000000000018,0.56,1.1988327503204346,2.354985475540161
1.0600000000000018,0.6,1.2180311679840088,2.4315054416656494
1.0600000000000018,0.64,1.2382245063781738,2.4993205070495605
1.0600000000000018,0.68,1.2593648433685303,2.5593857765197754
1.0600000000000018,0.72,1.2814053297042847,2.6125855445861816
1.0600000000000018,0.76,1.3043005466461182,2.6597249507904053
1.0600000000000018,0.8,1.3280060291290283,2.701528310775757
1.0600000000000018,0.84,1.3524792194366455,2.738642692565918
1.0600000000000018,0.88,1.3776792287826538,2.7716407775878906
1.0600000000000018,0.92,1.403566837310791,2.8010263442993164
1.0600000000000018,0.96,1.4301049709320068,2.8272430896759033
1.0600000000000018,1.0,1.457257628440857,2.850677490234375
1.0600000000000018,1.04,1.484991431236267,2.8716673851013184
1.0600000000000018,1.08,1.5132745504379272,2.890507936477661
1.0600000000000018,1.12,1.5420767068862915,2.9074554443359375

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007272005081177,0.22797898948192596
1.1000000000000019,0.08,1.1029052734375,0.4529801607131958
1.1000000000000019,0.12,1.1065260171890259,0.6721943020820618
1.1000000000000019,0.16,1.1115754842758179,0.8831285238265991
1.1000000000000019,0.2,1.1180338859558105,1.0837186574935913
1.1000000000000019,0.24,1.1258773803710938,1.272394061088562
1.1000000000000019,0.28,1.1350771188735962,1.4480960369110107
1.1000000000000019,0.32,1.1456003189086914,1.6102561950683594
1.1000000000000019,0.36,1.157410979270935,1.7587414979934692
1.1000000000000019,0.4,1.1704699993133545,1.8937820196151733
1.1000000000000019,0.44,1.1847361326217651,2.015889883041382
1.1000000000000019,0.48,1.2001667022705078,2.1257801055908203
1.1000000000000019,0.52,1.2167168855667114,2.2242984771728516
1.1000000000000019,0.56,1.2343418598175049,2.3123621940612793
1.1000000000000019,0.6,1.2529964447021484,2.3909099102020264
1.1000000000000019,0.64,1.2726351022720337,2.460866928100586
1.1000000000000019,0.68,1.293213129043579,2.5231192111968994
1.1000000000000019,0.72,1.3146862983703613,2.5784976482391357
1.1000000000000019,0.76,1.337011694908142,2.627767562866211
1.1000000000000019,0.8,1.36014723777771,2.671626329421997
1.1000000000000019,0.84,1.384052038192749,2.7107014656066895
1.1000000000000019,0.88,1.4086874723434448,2.7455544471740723
1.1000000000000019,0.92,1.4340153932571411,2.776683807373047
1.1000000000000019,0.96,1.459999918937683,2.804530620574951
1.1000000000000019,1.0,1.4866068363189697,2.8294830322265625
1.1000000000000019,1.04,1.5138031244277954,2.8518824577331543
1.1000000000000019,1.08,1.5415576696395874,2.872028350830078
1.1000000000000019,1.12,1.569840908050537,2.8901827335357666



==> act_visu_NormalizedPhaseTanhshrink_psi.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,3.1415927410125732
-1.1,0.04,1.1007270812988281,3.0887763500213623
-1.1,0.08,1.1029052734375,3.036129951477051
-1.1,0.12,1.1065258979797363,2.983792304992676
-1.1,0.16,1.1115754842758179,2.9318974018096924
-1.1,0.2,1.1180338859558105,2.8805735111236572
-1.1,0.24,1.1258774995803833,2.8299400806427
-1.1,0.28,1.1350771188735962,2.780107021331787
-1.1,0.32,1.145600438117981,2.731173038482666
-1.1,0.36,1.1574110984802246,2.6832263469696045
-1.1,0.4,1.1704699993133545,2.6363415718078613
-1.1,0.44,1.1847362518310547,2.590582847595215
-1.1,0.48,1.2001665830612183,2.546001672744751
-1.1,0.52,1.2167168855667114,2.5026373863220215
-1.1,0.56,1.2343419790267944,2.460519552230835
-1.1,0.6,1.2529964447021484,2.4196667671203613
-1.1,0.64,1.2726352214813232,2.3800885677337646
-1.1,0.68,1.293213129043579,2.3417856693267822
-1.1,0.72,1.3146861791610718,2.3047525882720947
-1.1,0.76,1.3370115756988525,2.2689759731292725
-1.1,0.8,1.3601469993591309,2.234438419342041
-1.1,0.84,1.3840519189834595,2.2011163234710693
-1.1,0.88,1.4086874723434448,2.1689834594726562
-1.1,0.92,1.4340152740478516,2.138009786605835
-1.1,0.96,1.459999918937683,2.108163356781006
-1.1,1.0,1.4866068363189697,2.0794103145599365
-1.1,1.04,1.513803243637085,2.05171537399292
-1.1,1.08,1.541557788848877,2.0250422954559326
-1.1,1.12,1.5698410272598267,1.999355435371399

-1.06,0.0,1.059999942779541,3.1415927410125732
-1.06,0.04,1.0607542991638184,3.0867857933044434
-1.06,0.08,1.0630145072937012,3.032167434692383
-1.06,0.12,1.0667705535888672,2.9778926372528076
-1.06,0.16,1.072007417678833,2.9241106510162354
-1.06,0.2,1.0787028074264526,2.8709638118743896
-1.06,0.24,1.0868301391601562,2.8185832500457764
-1.06,0.28,1.0963573455810547,2.767089605331421
-1.06,0.32,1.1072487831115723,2.716590642929077
-1.06,0.36,1.1194642782211304,2.6671805381774902
-1.06,0.4,1.132960557937622,2.618938684463501
-1.06,0.44,1.1476932764053345,2.571932077407837
-1.06,0.48,1.1636148691177368,2.526211977005005
-1.06,0.52,1.1806776523590088,2.481818675994873
-1.06,0.56,1.1988327503204346,2.4387784004211426
-1.06,0.6,1.2180312871932983,2.397106885910034
-1.06,0.64,1.2382245063781738,2.356809616088867
-1.06,0.68,1.2593649625778198,2.317883253097534
-1.06,0.72,1.2814055681228638,2.28031587600708
-1.06,0.76,1.3043005466461182,2.244088888168335
-1.06,0.8,1.3280060291290283,2.2091786861419678
-1.06,0.84,1.3524792194366455,2.175556182861328
-1.06,0.88,1.3776791095733643,2.143188953399658
-1.06,0.92,1.403566837310791,2.11204195022583
-1.06,0.96,1.4301048517227173,2.0820767879486084
-1.06,1.0,1.4572577476501465,2.053255319595337
-1.06,1.04,1.484991431236267,2.025536060333252
-1.06,1.08,1.5132746696472168,1.9988799095153809
-1.06,1.12,1.5420763492584229,1.9732449054718018

-1.02,0.0,1.0199999809265137,3.1415927410125732
-1.02,0.04,1.0207841396331787,3.084639072418213
-1.02,0.08,1.0231324434280396,3.0278961658477783
-1.02,0.12,1.0270346403121948,2.971536874771118
-1.02,0.16,1.032472848892212,2.9157283306121826
-1.02,0.2,1.039422869682312,2.860628604888916
-1.02,0.24,1.0478549003601074,2.8063831329345703
-1.02,0.28,1.057733416557312,2.7531239986419678
-1.02,0.32,1.0690181255340576,2.7009682655334473
-1.02,0.36,1.0816653966903687,2.6500165462493896
-1.02,0.4,1.0956276655197144,2.6003541946411133
-1.02,0.44,1.1108554601669312,2.552049160003662
-1.02,0.48,1.1272976398468018,2.5051538944244385
-1.02,0.52,1.1449016332626343,2.4597060680389404
-1.02,0.56,1.1636149883270264,2.4157299995422363
-1.02,0.6,1.183384895324707,2.3732364177703857
-1.02,0.64,1.2041594982147217,2.332225799560547
-1.02,0.68,1.225887417793274,2.2926883697509766
-1.02,0.72,1.248518943786621,2.254606008529663
-1.02,0.76,1.2720063924789429,2.21795392036438
-1.02,0.8,1.2963024377822876,2.1827008724212646
-1.02,0.84,1.3213629722595215,2.148811101913452
-1.02,0.88,1.3471450805664062,2.116245985031128
-1.02,0.92,1.3736084699630737,2.08496356010437
-1.02,0.96,1.4007141590118408,2.054919481277466
-1.02,1.0,1.428425669670105,2.026069402694702
-1.02,1.04,1.456708550453186,1.9983676671981812
-1.02,1.08,1.4855302572250366,1.9717679023742676
-1.02,1.12,1.5148597955703735,1.946225643157959

-0.98,0.0,0.9800000190734863,3.1415927410125732
-0.98,0.04,0.9808159470558167,3.082317590713501
-0.98,0.08,0.9832597970962524,3.0232784748077393
-0.98,0.12,0.9873196482658386,2.964670181274414
-0.98,0.16,0.9929754734039307,2.906680107116699
-0.98,0.2,1.0001999139785767,2.8494842052459717
-0.98,0.24,1.0089597702026367,2.7932443618774414
-0.98,0.28,1.0192153453826904,2.738105058670044
-0.98,0.32,1.0309220552444458,2.6841940879821777
-0.98,0.36,1.0440306663513184,2.631619691848755
-0.98,0.4,1.058489441871643,2.580470561981201
-0.98,0.44,1.0742439031600952,2.5308172702789307
-0.98,0.48,1.0912377834320068,2.48271107673645
-0.98,0.52,1.1094142198562622,2.436187505722046
-0.98,0.56,1.1287161111831665,2.391266107559204
-0.98,0.6,1.1490867137908936,2.347952127456665
-0.98,0.64,1.1704699993133545,2.306239366531372
-0.98,0.68,1.1928117275238037,2.266110420227051
-0.98,0.72,1.2160590887069702,2.2275402545928955
-0.98,0.76,1.2401611804962158,2.1904945373535156
-0.98,0.8,1.2650691270828247,2.154935359954834
-0.98,0.84,1.2907363176345825,2.120818853378296
-0.98,0.88,1.3171180486679077,2.0880980491638184
-0.98,0.92,1.344172716140747,2.0567245483398438
-0.98,0.96,1.371860146522522,2.026646614074707
-0.98,1.0,1.400142788887024,1.9978139400482178
-0.98,1.04,1.4289854764938354,1.9701740741729736
-0.98,1.08,1.45835542678833,1.9436769485473633
-0.98,1.12,1.4882205724716187,1.918271541595459

-0.94,0.0,0.9399999976158142,3.1415927410125732
-0.94,0.04,0.9408507347106934,3.079799175262451
-0.94,0.08,0.9433980584144592,3.0182712078094482
-0.94,0.12,0.9476286768913269,2.9572291374206543
-0.94,0.16,0.9535198211669922,2.8968842029571533
-0.94,0.2,0.9610410928726196,2.837433099746704
-0.94,0.24,0.9701546430587769,2.7790558338165283
-0.94,0.28,0.9808160662651062,2.7219126224517822
-0.94,0.32,0.9929752945899963,2.6661415100097656
-0.94,0.36,1.0065782070159912,2.6118581295013428
-0.94,0.4,1.021567463874817,2.5591554641723633
-0.94,0.44,1.0378824472427368,2.508104085922241
-0.94,0.48,1.0554618835449219,2.4587552547454834
-0.94,0.52,1.0742439031600952,2.4111387729644775
-0.94,0.56,1.0941661596298218,2.3652687072753906
-0.94,0.6,1.1151682138442993,2.32114315032959
-0.94,0.64,1.137189507484436,2.2787468433380127
-0.94,0.68,1.1601723432540894,2.2380545139312744
-0.94,0.72,1.18406081199646,2.1990301609039307
-0.94,0.76,1.2088011503219604,2.1616315841674805
-0.94,0.8,1.2343418598175049,2.125810384750366
-0.94,0.84,1.2606347799301147,2.0915143489837646
-0.94,0.88,1.2876336574554443,2.058687686920166
-0.94,0.92,1.3152947425842285,2.027273178100586
-0.94,0.96,1.343577265739441,1.9972134828567505
-0.94,1.0,1.3724430799484253,1.968449354171753
-0.94,1.04,1.401855707168579,1.9409230947494507
-0.94,1.08,1.4317823648452759,1.9145780801773071
-0.94,1.12,1.4621902704238892,1.889358401298523

-0.8999999999999999,0.0,0.8999999761581421,3.1415927410125732
-0.8999999999999999,0.04,0.9008884429931641,3.0770578384399414
-0.8999999999999999,0.08,0.903548538684845,3.0128226280212402
-0.8999999999999999,0.12,0.9079647660255432,2.9491381645202637
-0.8999999999999999,0.16,0.9141116142272949,2.886244058609009
-0.8999999999999999,0.2,0.9219544529914856,2.824361562728882
-0.8999999999999999,0.24,0.9314505457878113,2.763690948486328
-0.8999999999999999,0.28,0.9425498247146606,2.704408884048462
-0.8999999999999999,0.32,0.9551962018013,2.64666485786438
-0.8999999999999999,0.36,0.9693295359611511,2.590582847595215
-0.8999999999999999,0.4,0.9848858118057251,2.5362589359283447
-0.8999999999999999,0.44,1.001798391342163,2.4837632179260254
-0.8999999999999999,0.48,1.0200001001358032,2.433142900466919
-0.8999999999999999,0.52,1.0394229888916016,2.384423017501831
-0.8999999999999999,0.56,1.059999942779541,2.337608575820923
-0.8999999999999999,0.6,1.0816653966903687,2.2926883697509766
-0.8999999999999999,0.64,1.104354977607727,2.2496371269226074
-0.8999999999999999,0.68,1.1280070543289185,2.2084174156188965
-0.8999999999999999,0.72,1.1525622606277466,2.1689834594726562
-0.8999999999999999,0.76,1.1779643297195435,2.1312808990478516
-0.8999999999999999,0.8,1.2041594982147217,2.0952513217926025
-0.8999999999999999,0.84,1.2310972213745117,2.0608315467834473
-0.8999999999999999,0.88,1.2587295770645142,2.027956485748291
-0.8999999999999999,0.92,1.287011981010437,1.9965602159500122
-0.8999999999999999,0.96,1.315902829170227,1.9665765762329102
-0.8999999999999999,1.0,1.3453625440597534,1.9379386901855469
-0.8999999999999999,1.04,1.375354528427124,1.910582423210144
-0.8999999999999999,1.08,1.405845046043396,1.8844448328018188
-0.8999999999999999,1.12,1.4368020296096802,1.8594639301300049

-0.8599999999999999,0.0,0.8600000143051147,3.1415927410125732
-0.8599999999999999,0.04,0.8609297275543213,3.074061155319214
-0.8599999999999999,0.08,0.8637128472328186,3.006871461868286
-0.8599999999999999,0.12,0.8683317303657532,2.940309762954712
-0.8599999999999999,0.16,0.8747571706771851,2.874648094177246
-0.8599999999999999,0.2,0.8829495310783386,2.8101370334625244
-0.8599999999999999,0.24,0.8928605914115906,2.7470006942749023
-0.8599999999999999,0.28,0.9044334888458252,2.6854329109191895
-0.8599999999999999,0.32,0.9176056385040283,2.6255974769592285
-0.8599999999999999,0.36,0.9323089122772217,2.567624092102051
-0.8599999999999999,0.4,0.9484725594520569,2.5116114616394043
-0.8599999999999999,0.44,0.9660227298736572,2.457628011703491
-0.8599999999999999,0.48,0.9848858118057251,2.405715227127075
-0.8599999999999999,0.52,1.0049875974655151,2.355889081954956
-0.8599999999999999,0.56,1.0262553691864014,2.3081443309783936
-0.8599999999999999,0.6,1.0486180782318115,2.2624573707580566
-0.8599999999999999,0.64,1.0720075368881226,2.218790292739868
-0.8599999999999999,0.68,1.0963577032089233,2.1770920753479004
-0.8599999999999999,0.72,1.1216059923171997,2.137303113937378
-0.8599999999999999,0.76,1.1476935148239136,2.0993571281433105
-0.8599999999999999,0.8,1.1745635271072388,2.0631818771362305
-0.8599999999999999,0.84,1.202164649963379,2.0287039279937744
-0.8599999999999999,0.88,1.2304472923278809,1.995847225189209
-0.8599999999999999,0.92,1.2593648433685303,1.9645353555679321
-0.8599999999999999,0.96,1.2888754606246948,1.9346930980682373
-0.8599999999999999,1.0,1.3189390897750854,1.9062460660934448
-0.8599999999999999,1.04,1.3495182991027832,1.8791223764419556
-0.8599999999999999,1.08,1.3805798292160034,1.8532524108886719
-0.8599999999999999,1.12,1.4120906591415405,1.8285690546035767

-0.8199999999999998,0.0,0.8199999928474426,3.1415927410125732
-0.8199999999999998,0.04,0.8209750652313232,3.0707733631134033
-0.8199999999999998,0.08,0.823893129825592,3.000345468521118
-0.8199999999999998,0.12,0.8287340402603149,2.930638074874878
-0.8199999999999998,0.16,0.8354640603065491,2.8619627952575684
-0.8199999999999998,0.2,0.8440380096435547,2.794603109359741
-0.8199999999999998,0.24,0.8544003963470459,2.7288103103637695
-0.8199999999999998,0.28,0.8664872050285339,2.664799451828003
-0.8199999999999998,0.32,0.880227267742157,2.602745771408081
-0.8199999999999998,0.36,0.8955444693565369,2.5427870750427246
-0.8199999999999998,0.4,0.9123595356941223,2.4850213527679443
-0.8199999999999998,0.44,0.9305912256240845,2.429513454437256
-0.8199999999999998,0.48,0.9501579403877258,2.376295328140259
-0.8199999999999998,0.52,0.9709787964820862,2.325371503829956
-0.8199999999999998,0.56,0.9929752945899963,2.2767226696014404
-0.8199999999999998,0.6,1.01607084274292,2.2303102016448975
-0.8199999999999998,0.64,1.0401923656463623,2.186079502105713
-0.8199999999999998,0.68,1.0652700662612915,2.1439640522003174
-0.8199999999999998,0.72,1.0912379026412964,2.1038882732391357
-0.8199999999999998,0.76,1.1180340051651,2.0657706260681152
-0.8199999999999998,0.8,1.1456003189086914,2.0295255184173584
-0.8199999999999998,0.84,1.1738826036453247,1.9950655698776245
-0.8199999999999998,0.88,1.2028300762176514,1.9623029232025146
-0.8199999999999998,0.92,1.232396125793457,1.9311506748199463
-0.8199999999999998,0.96,1.2625372409820557,1.9015237092971802
-0.8199999999999998,1.0,1.2932127714157104,1.8733385801315308
-0.8199999999999998,1.04,1.3243865966796875,1.8465163707733154
-0.8199999999999998,1.08,1.3560235500335693,1.8209798336029053
-0.8199999999999998,1.12,1.3880921602249146,1.7966563701629639

-0.7799999999999998,0.0,0.7799999713897705,3.1415927410125732
-0.7799999999999998,0.04,0.7810248732566833,3.0671494007110596
-0.7799999999999998,0.08,0.7840917706489563,2.993157148361206
-0.7799999999999998,0.12,0.7891767621040344,2.9199981689453125
-0.7799999999999998,0.16,0.7962411046028137,2.848029375076294
-0.7799999999999998,0.2,0.80523282289505,2.7775747776031494
-0.7799999999999998,0.24,0.8160882592201233,2.708915948867798
-0.7799999999999998,0.28,0.8287340402603149,2.6422905921936035
-0.7799999999999998,0.32,0.8430895209312439,2.5778872966766357
-0.7799999999999998,0.36,0.859069287776947,2.5158486366271973
-0.7799999999999998,0.4,0.8765841722488403,2.456270933151245
-0.7799999999999998,0.44,0.8955445885658264,2.3992104530334473
-0.7799999999999998,0.48,0.9158601760864258,2.344686985015869
-0.7799999999999998,0.52,0.9374433159828186,2.2926883697509766
-0.7799999999999998,0.56,0.9602083563804626,2.2431774139404297
-0.7799999999999998,0.6,0.9840732216835022,2.196096420288086
-0.7799999999999998,0.64,1.0089598894119263,2.1513707637786865
-0.7799999999999998,0.68,1.0347946882247925,2.108914852142334
-0.7799999999999998,0.72,1.0615084171295166,2.0686349868774414
-0.7799999999999998,0.76,1.089036226272583,2.0304319858551025
-0.7799999999999998,0.8,1.1173181533813477,1.9942045211791992
-0.7799999999999998,0.84,1.1462984085083008,1.9598504304885864
-0.7799999999999998,0.88,1.1759252548217773,1.9272687435150146
-0.7799999999999998,0.92,1.2061508893966675,1.8963606357574463
-0.7799999999999998,0.96,1.2369316816329956,1.8670307397842407
-0.7799999999999998,1.0,1.268227219581604,1.8391869068145752
-0.7799999999999998,1.04,1.3000000715255737,1.8127410411834717
-0.7799999999999998,1.08,1.3322162628173828,1.7876099348068237
-0.7799999999999998,1.12,1.3648443222045898,1.7637141942977905

-0.7399999999999998,0.0,0.7400000095367432,3.1415927410125732
-0.7399999999999998,0.04,0.7410802841186523,3.0631346702575684
-0.7399999999999998,0.08,0.7443117499351501,2.985201358795166
-0.7399999999999998,0.12,0.749666690826416,2.908237934112549
-0.7399999999999998,0.16,0.7570997476577759,2.8326575756073
-0.7399999999999998,0.2,0.7665507197380066,2.7588303089141846
-0.7399999999999998,0.24,0.7779460549354553,2.687075138092041
-0.7399999999999998,0.28,0.791201651096344,2.61765193939209
-0.7399999999999998,0.32,0.8062256574630737,2.550762891769409
-0.7399999999999998,0.36,0.822921633720398,2.486553192138672
-0.7399999999999998,0.4,0.8411896228790283,2.425112724304199
-0.7399999999999998,0.44,0.8609297275543213,2.366485357284546
-0.7399999999999998,0.48,0.8820430636405945,2.3106720447540283
-0.7399999999999998,0.52,0.90443354845047,2.2576398849487305
-0.7399999999999998,0.56,0.9280086755752563,2.2073287963867188
-0.7399999999999998,0.6,0.9526804089546204,2.1596553325653076
-0.7399999999999998,0.64,0.9783660173416138,2.114522933959961
-0.7399999999999998,0.68,1.0049875974655151,2.071822166442871
-0.7399999999999998,0.72,1.0324727296829224,2.0314383506774902
-0.7399999999999998,0.76,1.060754418373108,1.9932518005371094
-0.7399999999999998,0.8,1.0897706747055054,1.957144021987915
-0.7399999999999998,0.84,1.1194641590118408,1.9229964017868042
-0.7399999999999998,0.88,1.149782657623291,1.8906935453414917
-0.7399999999999998,0.92,1.1806777715682983,1.8601245880126953
-0.7399999999999998,0.96,1.212105631828308,1.8311823606491089
-0.7399999999999998,1.0,1.2440258264541626,1.8037654161453247
-0.7399999999999998,1.04,1.2764010429382324,1.7777777910232544
-0.7399999999999998,1.08,1.3091981410980225,1.753129005432129
-0.7399999999999998,1.12,1.34238600730896,1.7297338247299194

-0.6999999999999997,0.0,0.699999988079071,3.1415927410125732
-0.6999999999999997,0.04,0.7011419534683228,3.0586628913879395
-0.6999999999999997,0.08,0.7045565843582153,2.976348400115967
-0.6999999999999997,0.12,0.7102112174034119,2.895172119140625
-0.6999999999999997,0.16,0.7180529236793518,2.8156158924102783
-0.6999999999999997,0.2,0.7280109524726868,2.738105058670044
-0.6999999999999997,0.24,0.7400000095367432,2.662998676300049
-0.6999999999999997,0.28,0.7539229989051819,2.590582847595215
-0.6999999999999997,0.32,0.7696752548217773,2.521070718765259
-0.6999999999999997,0.36,0.7871467471122742,2.4546055793762207
-0.6999999999999997,0.4,0.8062257766723633,2.391266107559204
-0.6999999999999997,0.44,0.8268011212348938,2.331075668334961
-0.6999999999999997,0.48,0.848763644695282,2.27401065826416
-0.6999999999999997,0.52,0.8720090985298157,2.220010280609131
-0.6999999999999997,0.56,0.896437406539917,2.1689834594726562
-0.6999999999999997,0.6,0.9219545125961304,2.120818853378296
-0.6999999999999997,0.64,0.9484723806381226,2.075389862060547
-0.6999999999999997,0.68,0.9759100079536438,2.0325608253479004
-0.6999999999999997,0.72,1.0041910409927368,1.9921919107437134
-0.6999999999999997,0.76,1.0332472324371338,1.9541419744491577
-0.6999999999999997,0.8,1.0630146265029907,1.918271541595459
-0.6999999999999997,0.84,1.0934349298477173,1.8844448328018188
-0.6999999999999997,0.88,1.124455451965332,1.8525309562683105
-0.6999999999999997,0.92,1.1560275554656982,1.8224056959152222
-0.6999999999999997,0.96,1.1881078481674194,1.7939509153366089
-0.6999999999999997,1.0,1.2206555604934692,1.7670553922653198
-0.6999999999999997,1.04,1.2536346912384033,1.7416143417358398
-0.6999999999999997,1.08,1.287011981010437,1.7175304889678955
-0.6999999999999997,1.12,1.3207573890686035,1.6947132349014282

-0.6599999999999997,0.0,0.6600000262260437,3.1415927410125732
-0.6599999999999997,0.04,0.6612110733985901,3.0536510944366455
-0.6599999999999997,0.08,0.6648308038711548,2.966438055038452
-0.6599999999999997,0.12,0.670820415019989,2.880573272705078
-0.6599999999999997,0.16,0.6791171431541443,2.7966225147247314
-0.6599999999999997,0.2,0.6896375417709351,2.7150771617889404
-0.6599999999999997,0.24,0.7022820115089417,2.6363415718078613
-0.6599999999999997,0.28,0.7169379591941833,2.5607285499572754
-0.6599999999999997,0.32,0.7334849238395691,2.4884583950042725
-0.6599999999999997,0.36,0.7517979145050049,2.4196667671203613
-0.6599999999999997,0.4,0.7717512845993042,2.3544118404388428
-0.6599999999999997,0.44,0.7932213544845581,2.2926883697509766
-0.6599999999999997,0.48,0.8160882592201233,2.234438419342041
-0.6599999999999997,0.52,0.8402380347251892,2.1795642375946045
-0.6599999999999997,0.56,0.8655635118484497,2.1279375553131104
-0.6599999999999997,0.6,0.8919641375541687,2.0794103145599365
-0.6599999999999997,0.64,0.9193476438522339,2.0338220596313477
-0.6599999999999997,0.68,0.9476286768913269,1.991005539894104
-0.6599999999999997,0.72,0.9767292737960815,1.9507930278778076
-0.6599999999999997,0.76,1.0065783262252808,1.913017988204956
-0.6599999999999997,0.8,1.0371112823486328,1.8775193691253662
-0.6599999999999997,0.84,1.0682696104049683,1.8441427946090698
-0.6599999999999997,0.88,1.100000023841858,1.8127410411834717
-0.6599999999999997,0.92,1.1322544813156128,1.7831754684448242
-0.6599999999999997,0.96,1.1649893522262573,1.755316972732544
-0.6599999999999997,1.0,1.1981651782989502,1.7290438413619995
-0.6599999999999997,1.04,1.231746792793274,1.7042443752288818
-0.6599999999999997,1.08,1.265701413154602,1.6808133125305176
-0.6599999999999997,1.12,1.2999998331069946,1.658654808998108

-0.6199999999999997,0.0,0.6200000047683716,3.1415927410125732
-0.6199999999999997,0.04,0.6212889552116394,3.0479958057403564
-0.6199999999999997,0.08,0.6251400113105774,2.955270528793335
-0.6199999999999997,0.12,0.6315061450004578,2.864159345626831
-0.6199999999999997,0.16,0.6403123736381531,2.7753305435180664
-0.6199999999999997,0.2,0.651459813117981,2.689354419708252
-0.6199999999999997,0.24,0.6648308038711548,2.606687545776367
-0.6199999999999997,0.28,0.6802939772605896,2.5276663303375244
-0.6199999999999997,0.32,0.6977105140686035,2.4525132179260254
-0.6199999999999997,0.36,0.7169378995895386,2.38134503364563
-0.6199999999999997,0.4,0.737834632396698,2.314188241958618
-0.6199999999999997,0.44,0.7602630853652954,2.2509968280792236
-0.6199999999999997,0.48,0.7840918898582458,2.1916663646698
-0.6199999999999997,0.52,0.8091971278190613,2.1360504627227783
-0.6199999999999997,0.56,0.8354639410972595,2.083975315093994
-0.6199999999999997,0.6,0.8627861142158508,2.035248279571533
-0.6199999999999997,0.64,0.8910667896270752,1.989668607711792
-0.6199999999999997,0.68,0.9202173352241516,1.9470335245132446
-0.6199999999999997,0.72,0.9501577615737915,1.9071426391601562
-0.6199999999999997,0.76,0.9808160662651062,1.8698028326034546
-0.6199999999999997,0.8,1.0121265649795532,1.8348287343978882
-0.6199999999999997,0.84,1.0440306663513184,1.802046537399292
-0.6199999999999997,0.88,1.076475739479065,1.7712922096252441
-0.6199999999999997,0.92,1.1094142198562622,1.7424131631851196
-0.6199999999999997,0.96,1.14280366897583,1.7152683734893799
-0.6199999999999997,1.0,1.1766053438186646,1.6897271871566772
-0.6199999999999997,1.04,1.210784912109375,1.6656694412231445
-0.6199999999999997,1.08,1.2453113794326782,1.6429845094680786
-0.6199999999999997,1.12,1.2801563739776611,1.6215705871582031

-0.5799999999999996,0.0,0.5799999833106995,3.1415927410125732
-0.5799999999999996,0.04,0.5813776254653931,3.0415639877319336
-0.5799999999999996,0.08,0.5854912996292114,2.942591428756714
-0.5799999999999996,0.12,0.5922836661338806,2.8455731868743896
-0.5799999999999996,0.16,0.6016643047332764,2.7513062953948975
-0.5799999999999996,0.2,0.6135143637657166,2.6604552268981934
-0.5799999999999996,0.24,0.6276941895484924,2.5735318660736084
-0.5799999999999996,0.28,0.6440497040748596,2.4908931255340576
-0.5799999999999996,0.32,0.6624197959899902,2.4127514362335205
-0.5799999999999996,0.36,0.682641863822937,2.33919095993042
-0.5799999999999996,0.4,0.7045565843582153,2.270189046859741
-0.5799999999999996,0.44,0.7280110716819763,2.205641269683838
-0.5799999999999996,0.48,0.7528612017631531,2.145381450653076
-0.5799999999999996,0.52,0.7789736390113831,2.0892038345336914
-0.5799999999999996,0.56,0.8062258362770081,2.0368752479553223
-0.5799999999999996,0.6,0.8345058560371399,1.988150715827942
-0.5799999999999996,0.64,0.8637129664421082,1.9427831172943115
-0.5799999999999996,0.68,0.8937561511993408,1.900528073310852
-0.5799999999999996,0.72,0.9245539903640747,1.8611509799957275
-0.5799999999999996,0.76,0.95603346824646,1.824428677558899
-0.5799999999999996,0.8,0.9881294369697571,1.790150761604309
-0.5799999999999996,0.84,1.0207840204238892,1.7581230401992798
-0.5799999999999996,0.88,1.0539450645446777,1.7281649112701416
-0.5799999999999996,0.92,1.0875662565231323,1.7001094818115234
-0.5799999999999996,0.96,1.1216058731079102,1.6738046407699585
-0.5799999999999996,1.0,1.1560277938842773,1.6491115093231201
-0.5799999999999996,1.04,1.190798044204712,1.625901460647583
-0.5799999999999996,1.08,1.2258875370025635,1.6040589809417725
-0.5799999999999996,1.12,1.261269211769104,1.583478331565857

-0.5399999999999996,0.0,0.5400000214576721,3.1415927410125732
-0.5399999999999996,0.04,0.5414794683456421,3.0341849327087402
-0.5399999999999996,0.08,0.5458937883377075,2.928074359893799
-0.5399999999999996,0.12,0.5531726479530334,2.824361562728882
-0.5399999999999996,0.16,0.5632052421569824,2.724005699157715
-0.5399999999999996,0.2,0.5758472084999084,2.6277809143066406
-0.5399999999999996,0.24,0.5909314751625061,2.5362589359283447
-0.5399999999999996,0.28,0.6082762479782104,2.449805974960327
-0.5399999999999996,0.32,0.6276942491531372,2.3686068058013916
-0.5399999999999996,0.36,0.6489992141723633,2.2926883697509766
-0.5399999999999996,0.4,0.6720118522644043,2.221956491470337
-0.5399999999999996,0.44,0.6965630650520325,2.156226396560669
-0.5399999999999996,0.48,0.7224956750869751,2.0952513217926025
-0.5399999999999996,0.52,0.7496666312217712,2.038747549057007
-0.5399999999999996,0.56,0.7779459953308105,1.9864119291305542
-0.5399999999999996,0.6,0.807217538356781,1.9379388093948364
-0.5399999999999996,0.64,0.8373768329620361,1.8930257558822632
-0.5399999999999996,0.68,0.8683317303657532,1.851384162902832
-0.5399999999999996,0.72,0.8999999761581421,1.8127410411834717
-0.5399999999999996,0.76,0.9323089718818665,1.7768417596817017
-0.5399999999999996,0.8,0.9651942849159241,1.7434509992599487
-0.5399999999999996,0.84,0.9985989332199097,1.7123534679412842
-0.5399999999999996,0.88,1.0324727296829224,1.6833522319793701
-0.5399999999999996,0.92,1.0667707920074463,1.656267762184143
-0.5399999999999996,0.96,1.101453423500061,1.6309369802474976
-0.5399999999999996,1.0,1.1364858150482178,1.6072131395339966
-0.5399999999999996,1.04,1.1718361377716064,1.5849618911743164
-0.5399999999999996,1.08,1.2074767351150513,1.5640623569488525
-0.5399999999999996,1.12,1.243382453918457,1.5444060564041138

-0.49999999999999956,0.0,0.5,3.1415927410125732
-0.49999999999999956,0.04,0.5015974640846252,3.0256333351135254
-0.49999999999999956,0.08,0.5063595771789551,2.911292314529419
-0.49999999999999956,0.12,0.514198362827301,2.7999374866485596
-0.49999999999999956,0.16,0.5249761939048767,2.692732572555542
-0.49999999999999956,0.2,0.5385164022445679,2.590582847595215
-0.49999999999999956,0.24,0.5546169877052307,2.4941134452819824
-0.49999999999999956,0.28,0.5730618834495544,2.403681993484497
-0.49999999999999956,0.32,0.5936329364776611,2.3194141387939453
-0.49999999999999956,0.36,0.6161167621612549,2.24124813079834
-0.49999999999999956,0.4,0.6403124332427979,2.1689834594726562
-0.49999999999999956,0.44,0.6660330891609192,2.1023263931274414
-0.49999999999999956,0.48,0.6931089162826538,2.0409252643585205
-0.49999999999999956,0.52,0.7213874459266663,1.984400987625122
-0.49999999999999956,0.56,0.7507330775260925,1.9323670864105225
-0.49999999999999956,0.6,0.7810250520706177,1.8844448328018188
-0.49999999999999956,0.64,0.8121576309204102,1.8402729034423828
-0.49999999999999956,0.68,0.8440378904342651,1.799513578414917
-0.49999999999999956,0.72,0.8765842914581299,1.761853814125061
-0.49999999999999956,0.76,0.9097251892089844,1.7270069122314453
-0.49999999999999956,0.8,0.943398118019104,1.6947132349014282
-0.49999999999999956,0.84,0.9775479435920715,1.6647363901138306
-0.49999999999999956,0.88,1.0121265649795532,1.6368646621704102
-0.49999999999999956,0.92,1.0470911264419556,1.6109063625335693
-0.49999999999999956,0.96,1.082404613494873,1.5866904258728027
-0.49999999999999956,1.0,1.1180340051651,1.5640623569488525
-0.49999999999999956,1.04,1.1539497375488281,1.542884349822998
-0.49999999999999956,1.08,1.1901261806488037,1.5230307579040527
-0.49999999999999956,1.12,1.2265397310256958,1.504390835762024

-0.4599999999999995,0.0,0.46000000834465027,3.1415927410125732
-0.4599999999999995,0.04,0.4617358148097992,3.0156056880950928
-0.4599999999999995,0.08,0.46690475940704346,2.891676187515259
-0.4599999999999995,0.12,0.475394606590271,2.77152943611145
-0.4599999999999995,0.16,0.48703187704086304,2.6565909385681152
-0.4599999999999995,0.2,0.5015974640846252,2.547914981842041
-0.4599999999999995,0.24,0.5188448429107666,2.4461655616760254
-0.4599999999999995,0.28,0.5385164618492126,2.3516547679901123
-0.4599999999999995,0.32,0.5603570342063904,2.264401435852051
-0.4599999999999995,0.36,0.5841232538223267,2.1842048168182373
-0.4599999999999995,0.4,0.6095899939537048,2.1107146739959717
-0.4599999999999995,0.44,0.6365532279014587,2.0434906482696533
-0.4599999999999995,0.48,0.6648308038711548,1.9820481538772583
-0.4599999999999995,0.52,0.6942621469497681,1.9258909225463867
-0.4599999999999995,0.56,0.7247068881988525,1.8745352029800415
-0.4599999999999995,0.6,0.7560422420501709,1.8275216817855835
-0.4599999999999995,0.64,0.7881624698638916,1.7844246625900269
-0.4599999999999995,0.68,0.8209749460220337,1.7448533773422241
-0.4599999999999995,0.72,0.8544003963470459,1.708456039428711
-0.4599999999999995,0.76,0.8883692622184753,1.6749138832092285
-0.4599999999999995,0.8,0.9228217005729675,1.6439435482025146
-0.4599999999999995,0.84,0.9577056169509888,1.6152913570404053
-0.4599999999999995,0.88,0.9929752945899963,1.5887311697006226
-0.4599999999999995,0.92,1.0285911560058594,1.5640623569488525
-0.4599999999999995,0.96,1.064518690109253,1.5411065816879272
-0.4599999999999995,1.0,1.1007269620895386,1.5197046995162964
-0.4599999999999995,1.04,1.137189507484436,1.499714732170105
-0.4599999999999995,1.08,1.1738824844360352,1.4810110330581665
-0.4599999999999995,1.12,1.210784912109375,1.4634801149368286

-0.4199999999999995,0.0,0.41999998688697815,3.1415927410125732
-0.4199999999999995,0.04,0.4219004213809967,3.003685235977173
-0.4199999999999995,0.08,0.42755115032196045,2.8684511184692383
-0.4199999999999995,0.12,0.4368066191673279,2.738105058670044
-0.4199999999999995,0.16,0.44944408535957336,2.614407539367676
-0.4199999999999995,0.2,0.46518808603286743,2.4985718727111816
-0.4199999999999995,0.24,0.48373547196388245,2.391266107559204
-0.4199999999999995,0.28,0.504777193069458,2.2926883697509766
-0.4199999999999995,0.32,0.52801513671875,2.2026760578155518
-0.4199999999999995,0.36,0.5531726479530334,2.120818853378296
-0.4199999999999995,0.4,0.5800000429153442,2.0465569496154785
-0.4199999999999995,0.44,0.6082761883735657,1.9792578220367432
-0.4199999999999995,0.48,0.6378087997436523,1.9182714223861694
-0.4199999999999995,0.52,0.6684309244155884,1.862964153289795
-0.4199999999999995,0.56,0.7000000476837158,1.8127410411834717
-0.4199999999999995,0.6,0.7323933839797974,1.7670553922653198
-0.4199999999999995,0.64,0.7655064463615417,1.7254133224487305
-0.4199999999999995,0.68,0.7992496490478516,1.6873739957809448
-0.4199999999999995,0.72,0.8335466384887695,1.6525453329086304
-0.4199999999999995,0.76,0.868331789970398,1.6205809116363525
-0.4199999999999995,0.8,0.903548538684845,1.591176152229309
-0.4199999999999995,0.84,0.9391485452651978,1.5640623569488525
-0.4199999999999995,0.88,0.9750897288322449,1.539003849029541
-0.4199999999999995,0.92,1.0113357305526733,1.5157924890518188
-0.4199999999999995,0.96,1.047855019569397,1.4942448139190674
-0.4199999999999995,1.0,1.0846197605133057,1.474199891090393
-0.4199999999999995,1.04,1.1216059923171997,1.4555147886276245
-0.4199999999999995,1.08,1.158792495727539,1.4380632638931274
-0.4199999999999995,1.12,1.1961605548858643,1.4217332601547241

-0.37999999999999945,0.0,0.3799999952316284,3.1415927410125732
-0.37999999999999945,0.04,0.382099449634552,2.9892828464508057
-0.37999999999999945,0.08,0.38832974433898926,2.8405368328094482
-0.37999999999999945,0.12,0.39849722385406494,2.698255777359009
-0.37999999999999945,0.16,0.41231054067611694,2.5646259784698486
-0.37999999999999945,0.2,0.4294181764125824,2.441009759902954
-0.37999999999999945,0.24,0.44944408535957336,2.3279945850372314
-0.37999999999999945,0.28,0.47201693058013916,2.225552558898926
-0.37999999999999945,0.32,0.49678969383239746,2.133223056793213
-0.37999999999999945,0.36,0.5234501361846924,2.050286293029785
-0.37999999999999945,0.4,0.5517244935035706,1.9758964776992798
-0.37999999999999945,0.44,0.5813776254653931,1.9091768264770508
-0.37999999999999945,0.48,0.6122092008590698,1.8492778539657593
-0.37999999999999945,0.52,0.6440496444702148,1.7954086065292358
-0.37999999999999945,0.56,0.6767570376396179,1.7468541860580444
-0.37999999999999945,0.6,0.7102112174034119,1.7029776573181152
-0.37999999999999945,0.64,0.7443117499351501,1.6632188558578491
-0.37999999999999945,0.68,0.7789736390113831,1.6270878314971924
-0.37999999999999945,0.72,0.8141251802444458,1.5941592454910278
-0.37999999999999945,0.76,0.8497058153152466,1.5640623569488525
-0.37999999999999945,0.8,0.8856634497642517,1.5364768505096436
-0.37999999999999945,0.84,0.9219544529914856,1.511123538017273
-0.37999999999999945,0.88,0.9585404992103577,1.4877595901489258
-0.37999999999999945,0.92,0.9953893423080444,1.4661744832992554
-0.37999999999999945,0.96,1.0324727296829224,1.4461835622787476
-0.37999999999999945,1.0,1.0697664022445679,1.4276257753372192
-0.37999999999999945,1.04,1.1072486639022827,1.4103596210479736
-0.37999999999999945,1.08,1.1449018716812134,1.394261121749878
-0.37999999999999945,1.12,1.182708740234375,1.3792204856872559

-0.3399999999999994,0.0,0.3400000035762787,3.1415927410125732
-0.3399999999999994,0.04,0.34234488010406494,2.971536874771118
-0.3399999999999994,0.08,0.34928497672080994,2.8063831329345703
-0.3399999999999994,0.12,0.36055514216423035,2.6500165462493896
-0.3399999999999994,0.16,0.375765860080719,2.5051538944244385
-0.3399999999999994,0.2,0.39446163177490234,2.3732364177703857
-0.3399999999999994,0.24,0.41617298126220703,2.254605770111084
-0.3399999999999994,0.28,0.44045427441596985,2.148811101913452
-0.3399999999999994,0.32,0.4669046998023987,2.054919481277466
-0.3399999999999994,0.36,0.49517667293548584,1.9717679023742676
-0.3399999999999994,0.4,0.5249761939048767,1.8981345891952515
-0.3399999999999994,0.44,0.5560575127601624,1.8328415155410767
-0.3399999999999994,0.48,0.5882176756858826,1.7748100757598877
-0.3399999999999994,0.52,0.6212889552116394,1.723080039024353
-0.3399999999999994,0.56,0.6551336050033569,1.6768133640289307
-0.3399999999999994,0.6,0.6896376609802246,1.6352866888046265
-0.3399999999999994,0.64,0.724706768989563,1.5978792905807495
-0.3399999999999994,0.68,0.7602630257606506,1.5640623569488525
-0.3399999999999994,0.72,0.7962411046028137,1.5333832502365112
-0.3399999999999994,0.76,0.8325863480567932,1.505455493927002
-0.3399999999999994,0.8,0.8692525029182434,1.4799482822418213
-0.3399999999999994,0.84,0.9062008261680603,1.4565787315368652
-0.3399999999999994,0.88,0.943398118019104,1.435103178024292
-0.3399999999999994,0.92,0.9808159470558167,1.4153114557266235
-0.3399999999999994,0.96,1.0184301137924194,1.3970222473144531
-0.3399999999999994,1.0,1.0562195777893066,1.380077838897705
-0.3399999999999994,1.04,1.0941662788391113,1.3643407821655273
-0.3399999999999994,1.08,1.1322543621063232,1.3496911525726318
-0.3399999999999994,1.12,1.1704699993133545,1.3360239267349243

-0.2999999999999994,0.0,0.30000001192092896,3.1415927410125732
-0.2999999999999994,0.04,0.3026549220085144,2.9491381645202637
-0.2999999999999994,0.08,0.31048351526260376,2.763690948486328
-0.2999999999999994,0.12,0.32310983538627625,2.590582847595215
-0.2999999999999994,0.16,0.3400000333786011,2.433142900466919
-0.2999999999999994,0.2,0.36055511236190796,2.2926883697509766
-0.2999999999999994,0.24,0.3841874599456787,2.1689834594726562
-0.2999999999999994,0.28,0.4103657305240631,2.0608315467834473
-0.2999999999999994,0.32,0.4386342763900757,1.9665765762329102
-0.2999999999999994,0.36,0.46861499547958374,1.8844448328018188
-0.2999999999999994,0.4,0.5000000596046448,1.8127410411834717
-0.2999999999999994,0.44,0.5325410962104797,1.7499390840530396
-0.2999999999999994,0.48,0.5660388469696045,1.6947132349014282
-0.2999999999999994,0.52,0.6003332138061523,1.6459336280822754
-0.2999999999999994,0.56,0.6352952122688293,1.602649211883545
-0.2999999999999994,0.6,0.6708204746246338,1.5640627145767212
-0.2999999999999994,0.64,0.7068239450454712,1.529508352279663
-0.2999999999999994,0.68,0.7432361245155334,1.498429298400879
-0.2999999999999994,0.72,0.7799999713897705,1.4703584909439087
-0.2999999999999994,0.76,0.8170679211616516,1.4449034929275513
-0.2999999999999994,0.8,0.8544003367424011,1.4217332601547241
-0.2999999999999994,0.84,0.8919641375541687,1.4005677700042725
-0.2999999999999994,0.88,0.9297311305999756,1.3811683654785156
-0.2999999999999994,0.92,0.9676775932312012,1.3633314371109009
-0.2999999999999994,0.96,1.0057833194732666,1.3468822240829468
-0.2999999999999994,1.0,1.0440306663513184,1.3316701650619507
-0.2999999999999994,1.04,1.0824047327041626,1.3175649642944336
-0.2999999999999994,1.08,1.1208925247192383,1.3044536113739014
-0.2999999999999994,1.12,1.159482717514038,1.292237401008606

-0.25999999999999934,0.0,0.25999999046325684,3.1415927410125732
-0.25999999999999934,0.04,0.26305896043777466,2.9199981689453125
-0.25999999999999934,0.08,0.2720293700695038,2.708915948867798
-0.25999999999999934,0.12,0.28635644912719727,2.5158486366271973
-0.25999999999999934,0.16,0.3052867352962494,2.344686985015869
-0.25999999999999934,0.2,0.32802438735961914,2.196096420288086
-0.25999999999999934,0.24,0.3538361191749573,2.0686349868774414
-0.25999999999999934,0.28,0.382099449634552,1.9598504304885864
-0.25999999999999934,0.32,0.41231057047843933,1.8670307397842407
-0.25999999999999934,0.36,0.44407206773757935,1.7876099348068237
-0.25999999999999934,0.4,0.47707438468933105,1.7193368673324585
-0.25999999999999934,0.44,0.511077344417572,1.6603164672851562
-0.25999999999999934,0.48,0.5458937287330627,1.6089839935302734
-0.25999999999999934,0.52,0.5813776254653931,1.5640623569488525
-0.25999999999999934,0.56,0.6174139976501465,1.5245133638381958
-0.25999999999999934,0.6,0.653911292552948,1.48949134349823
-0.25999999999999934,0.64,0.6907966136932373,1.4583063125610352
-0.25999999999999934,0.68,0.7280109524726868,1.4303933382034302
-0.25999999999999934,0.72,0.7655063271522522,1.405287265777588
-0.25999999999999934,0.76,0.8032434582710266,1.3826028108596802
-0.25999999999999934,0.8,0.8411896228790283,1.3620189428329468
-0.25999999999999934,0.84,0.8793179392814636,1.3432669639587402
-0.25999999999999934,0.88,0.9176055788993835,1.3261206150054932
-0.25999999999999934,0.92,0.95603346824646,1.3103880882263184
-0.25999999999999934,0.96,0.9945853352546692,1.2959061861038208
-0.25999999999999934,1.0,1.0332473516464233,1.282535433769226
-0.25999999999999934,1.04,1.0720075368881226,1.270155429840088
-0.25999999999999934,1.08,1.1108554601669312,1.258662223815918
-0.25999999999999934,1.12,1.149782657623291,1.2479661703109741

-0.2199999999999993,0.0,0.2199999988079071,3.1415927410125732
-0.2199999999999993,0.04,0.22360679507255554,2.8805735111236572
-0.2199999999999993,0.08,0.23409400880336761,2.6363415718078613
-0.2199999999999993,0.12,0.2505992650985718,2.4196667671203613
-0.2199999999999993,0.16,0.27202942967414856,2.234438419342041
-0.2199999999999993,0.2,0.2973213791847229,2.0794103145599365
-0.2199999999999993,0.24,0.32557645440101624,1.950792908668518
-0.2199999999999993,0.28,0.35608991980552673,1.8441427946090698
-0.2199999999999993,0.32,0.38832980394363403,1.755316972732544
-0.2199999999999993,0.36,0.4219004511833191,1.6808133125305176
-0.2199999999999993,0.4,0.4565085172653198,1.617806315422058
-0.2199999999999993,0.44,0.49193495512008667,1.5640623569488525
-0.2199999999999993,0.48,0.52801513671875,1.5178312063217163
-0.2199999999999993,0.52,0.5646237134933472,1.4777393341064453
-0.2199999999999993,0.56,0.6016643643379211,1.4427073001861572
-0.2199999999999993,0.6,0.6390617489814758,1.411879301071167
-0.2199999999999993,0.64,0.6767570376396179,1.3845738172531128
-0.2199999999999993,0.68,0.7147027254104614,1.3602420091629028
-0.2199999999999993,0.72,0.7528611421585083,1.3384400606155396
-0.2199999999999993,0.76,0.7912015914916992,1.3188045024871826
-0.2199999999999993,0.8,0.8296988010406494,1.3010369539260864
-0.2199999999999993,0.84,0.868331789970398,1.2848894596099854
-0.2199999999999993,0.88,0.90708327293396,1.2701551914215088
-0.2199999999999993,0.92,0.9459387063980103,1.25666081905365
-0.2199999999999993,0.96,0.9848858118057251,1.2442586421966553
-0.2199999999999993,1.0,1.023914098739624,1.2328240871429443
-0.2199999999999993,1.04,1.0630146265029907,1.2222497463226318
-0.2199999999999993,1.08,1.102179765701294,1.2124437093734741
-0.2199999999999993,1.12,1.1414027214050293,1.2033265829086304

-0.17999999999999927,0.0,0.18000000715255737,3.1415927410125732
-0.17999999999999927,0.04,0.18439091742038727,2.824361562728882
-0.17999999999999927,0.08,0.1969771683216095,2.5362586975097656
-0.17999999999999927,0.12,0.2163330763578415,2.2926883697509766
-0.17999999999999927,0.16,0.2408319115638733,2.0952513217926025
-0.17999999999999927,0.2,0.2690725028514862,1.9379388093948364
-0.17999999999999927,0.24,0.30000004172325134,1.8127410411834717
-0.17999999999999927,0.28,0.3328663110733032,1.7123534679412842
-0.17999999999999927,0.32,0.3671512305736542,1.630937099456787
-0.17999999999999927,0.36,0.4024921953678131,1.5640623569488525
-0.17999999999999927,0.4,0.4386342167854309,1.50843346118927
-0.17999999999999927,0.44,0.4753945767879486,1.4616001844406128
-0.17999999999999927,0.48,0.5126402378082275,1.4217332601547241
-0.17999999999999927,0.52,0.5502726435661316,1.3874518871307373
-0.17999999999999927,0.56,0.5882176756858826,1.3577020168304443
-0.17999999999999927,0.6,0.62641841173172,1.3316701650619507
-0.17999999999999927,0.64,0.6648308634757996,1.3087199926376343
-0.17999999999999927,0.68,0.7034202218055725,1.2883487939834595
-0.17999999999999927,0.72,0.7421590089797974,1.270155429840088
-0.17999999999999927,0.76,0.7810250520706177,1.2538150548934937
-0.17999999999999927,0.8,0.8199999332427979,1.2390639781951904
-0.17999999999999927,0.84,0.8590693473815918,1.2256848812103271
-0.17999999999999927,0.88,0.8982204794883728,1.2134978771209717
-0.17999999999999927,0.92,0.9374434351921082,1.2023530006408691
-0.17999999999999927,0.96,0.9767292737960815,1.1921236515045166
-0.17999999999999927,1.0,1.0160709619522095,1.182702898979187
-0.17999999999999927,1.04,1.0554620027542114,1.1739996671676636
-0.17999999999999927,1.08,1.0948973894119263,1.1659358739852905
-0.17999999999999927,1.12,1.1343721151351929,1.1584440469741821

-0.13999999999999924,0.0,0.14000000059604645,3.1415927410125732
-0.13999999999999924,0.04,0.14560219645500183,2.738105058670044
-0.13999999999999924,0.08,0.16124515235424042,2.391266107559204
-0.13999999999999924,0.12,0.18439090251922607,2.120818853378296
-0.13999999999999924,0.16,0.21260294318199158,1.918271541595459
-0.13999999999999924,0.2,0.24413113296031952,1.7670553922653198
-0.13999999999999924,0.24,0.27784886956214905,1.6525453329086304
-0.13999999999999924,0.28,0.3130494952201843,1.5640623569488525
-0.13999999999999924,0.32,0.3492850065231323,1.4942448139190674
-0.13999999999999924,0.36,0.3862641453742981,1.4380632638931274
-0.13999999999999924,0.4,0.42379242181777954,1.3920501470565796
-0.13999999999999924,0.44,0.46173587441444397,1.3537721633911133
-0.13999999999999924,0.48,0.5,1.321488857269287
-0.13999999999999924,0.52,0.5385164618492126,1.293931007385254
-0.13999999999999924,0.56,0.5772348642349243,1.270155429840088
-0.13999999999999924,0.6,0.6161168813705444,1.2494486570358276
-0.13999999999999924,0.64,0.6551336050033569,1.2312629222869873
-0.13999999999999924,0.68,0.6942621469497681,1.2151718139648438
-0.13999999999999924,0.72,0.7334848046302795,1.2008382081985474
-0.13999999999999924,0.76,0.7727872133255005,1.1879926919937134
-0.13999999999999924,0.8,0.8121575713157654,1.1764179468154907
-0.13999999999999924,0.84,0.8515867590904236,1.1659358739852905
-0.13999999999999924,0.88,0.89106684923172,1.156400442123413
-0.13999999999999924,0.92,0.9305912256240845,1.1476900577545166
-0.13999999999999924,0.96,0.9701545834541321,1.1397031545639038
-0.13999999999999924,1.0,1.0097525119781494,1.132353663444519
-0.13999999999999924,1.04,1.0493806600570679,1.1255688667297363
-0.13999999999999924,1.08,1.089036226272583,1.1192864179611206
-0.13999999999999924,1.12,1.1287161111831665,1.1134529113769531

-0.0999999999999992,0.0,0.10000000149011612,3.1415927410125732
-0.0999999999999992,0.04,0.10770328342914581,2.590582847595215
-0.0999999999999992,0.08,0.12806248664855957,2.1689834594726562
-0.0999999999999992,0.12,0.15620501339435577,1.8844448328018188
-0.0999999999999992,0.16,0.18867962062358856,1.6947132349014282
-0.0999999999999992,0.2,0.22360678017139435,1.5640623569488525
-0.0999999999999992,0.24,0.25999999046325684,1.4703584909439087
-0.0999999999999992,0.28,0.2973213493824005,1.4005677700042725
-0.0999999999999992,0.32,0.3352610766887665,1.3468822240829468
-0.0999999999999992,0.36,0.3736308217048645,1.3044536113739014
-0.0999999999999992,0.4,0.41231057047843933,1.270155429840088
-0.0999999999999992,0.44,0.4512206017971039,1.2418979406356812
-0.0999999999999992,0.48,0.49030601978302,1.2182397842407227
-0.0999999999999992,0.52,0.5295280814170837,1.1981576681137085
-0.0999999999999992,0.56,0.5688585042953491,1.1809074878692627
-0.0999999999999992,0.6,0.6082762479782104,1.1659358739852905
-0.0999999999999992,0.64,0.6477654576301575,1.1528234481811523
-0.0999999999999992,0.68,0.6873136162757874,1.1412469148635864
-0.0999999999999992,0.72,0.7269112467765808,1.1309536695480347
-0.0999999999999992,0.76,0.7665507197380066,1.121742606163025
-0.0999999999999992,0.8,0.8062257170677185,1.1134529113769531
-0.0999999999999992,0.84,0.8459314703941345,1.1059536933898926
-0.0999999999999992,0.88,0.8856635689735413,1.099137544631958
-0.0999999999999992,0.92,0.9254188537597656,1.0929155349731445
-0.0999999999999992,0.96,0.9651942849159241,1.0872136354446411
-0.0999999999999992,1.0,1.0049875974655151,1.0819696187973022
-0.0999999999999992,1.04,1.0447965860366821,1.0771304368972778
-0.0999999999999992,1.08,1.0846198797225952,1.0726513862609863
-0.0999999999999992,1.12,1.124455451965332,1.0684938430786133

-0.059999999999999165,0.0,0.05999999865889549,3.1415927410125732
-0.059999999999999165,0.04,0.07211102545261383,2.2926883697509766
-0.059999999999999165,0.08,0.10000001639127731,1.8127410411834717
-0.059999999999999165,0.12,0.13416408002376556,1.5640623569488525
-0.059999999999999165,0.16,0.17088009417057037,1.4217332601547241
-0.059999999999999165,0.2,0.2088061273097992,1.3316700458526611
-0.059999999999999165,0.24,0.24738635122776031,1.2701551914215088
-0.059999999999999165,0.28,0.28635644912719727,1.2256848812103271
-0.059999999999999165,0.32,0.32557642459869385,1.1921236515045166
-0.059999999999999165,0.36,0.3649657666683197,1.1659358739852905
-0.059999999999999165,0.4,0.40447497367858887,1.1449519395828247
-0.059999999999999165,0.44,0.44407209753990173,1.1277716159820557
-0.059999999999999165,0.48,0.48373547196388245,1.1134529113769531
-0.059999999999999165,0.52,0.5234500765800476,1.1013394594192505
-0.059999999999999165,0.56,0.5632051229476929,1.0909603834152222
-0.059999999999999165,0.6,0.6029925346374512,1.0819696187973022
-0.059999999999999165,0.64,0.6428064107894897,1.0741069316864014
-0.059999999999999165,0.68,0.6826419234275818,1.0671733617782593
-0.059999999999999165,0.72,0.7224956750869751,1.0610136985778809
-0.059999999999999165,0.76,0.7623647451400757,1.055505633354187
-0.059999999999999165,0.8,0.8022468686103821,1.050551414489746
-0.059999999999999165,0.84,0.8421401381492615,1.0460712909698486
-0.059999999999999165,0.88,0.8820430636405945,1.0420005321502686
-0.059999999999999165,0.92,0.9219543933868408,1.0382858514785767
-0.059999999999999165,0.96,0.9618731141090393,1.0348824262619019
-0.059999999999999165,1.0,1.001798391342163,1.0317524671554565
-0.059999999999999165,1.04,1.041729211807251,1.028864860534668
-0.059999999999999165,1.08,1.0816653966903687,1.0261921882629395
-0.059999999999999165,1.12,1.1216059923171997,1.0237113237380981

-0.01999999999999913,0.0,0.019999999552965164,3.1415927410125732
-0.01999999999999913,0.04,0.04472136124968529,1.5640623569488525
-0.01999999999999913,0.08,0.0824621245265007,1.270155429840088
-0.01999999999999913,0.12,0.12165524810552597,1.1659358739852905
-0.01999999999999913,0.16,0.1612451672554016,1.1134529113769531
-0.01999999999999913,0.2,0.2009975016117096,1.0819696187973022
-0.01999999999999913,0.24,0.2408318966627121,1.0610136985778809
-0.01999999999999913,0.28,0.28071337938308716,1.0460712909698486
-0.01999999999999913,0.32,0.32062438130378723,1.0348824262619019
-0.01999999999999913,0.36,0.36055511236190796,1.026192307472229
-0.01999999999999913,0.4,0.4004996418952942,1.0192484855651855
-0.01999999999999913,0.44,0.4404543340206146,1.0135735273361206
-0.01999999999999913,0.48,0.48041650652885437,1.0088486671447754
-0.01999999999999913,0.52,0.5203844308853149,1.0048538446426392
-0.01999999999999913,0.56,0.5603570342063904,1.0014325380325317
-0.01999999999999913,0.6,0.6003332734107971,0.9984690546989441
-0.01999999999999913,0.64,0.6403123736381531,0.9958775639533997
-0.01999999999999913,0.68,0.6802940964698792,0.9935922026634216
-0.01999999999999913,0.72,0.720277726650238,0.9915616512298584
-0.01999999999999913,0.76,0.7602631449699402,0.9897456765174866
-0.01999999999999913,0.8,0.8002498745918274,0.9881117939949036
-0.01999999999999913,0.84,0.8402380347251892,0.9866341352462769
-0.01999999999999913,0.88,0.880227267742157,0.9852911829948425
-0.01999999999999913,0.92,0.9202173352241516,0.9840654134750366
-0.01999999999999913,0.96,0.9602083563804626,0.9829420447349548
-0.01999999999999913,1.0,1.0001999139785767,0.9819088578224182
-0.01999999999999913,1.04,1.0401922464370728,0.9809552431106567
-0.01999999999999913,1.08,1.0801852941513062,0.9800726771354675
-0.01999999999999913,1.12,1.1201785802841187,0.9792531132698059

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,0.44531697034835815
0.020000000000000906,0.08,0.08246210962533951,0.6700978875160217
0.020000000000000906,0.12,0.12165524065494537,0.7601390480995178
0.020000000000000906,0.16,0.16124515235424042,0.8075459599494934
0.020000000000000906,0.2,0.2009975016117096,0.8366594910621643
0.020000000000000906,0.24,0.2408318817615509,0.8563224673271179
0.020000000000000906,0.28,0.28071334958076477,0.8704836368560791
0.020000000000000906,0.32,0.32062438130378723,0.8811646699905396
0.020000000000000906,0.36,0.36055511236190796,0.8895061612129211
0.020000000000000906,0.4,0.4004996716976166,0.8962002992630005
0.020000000000000906,0.44,0.440454363822937,0.9016907811164856
0.020000000000000906,0.48,0.48041653633117676,0.9062749743461609
0.020000000000000906,0.52,0.5203844308853149,0.9101602435112
0.020000000000000906,0.56,0.5603570342063904,0.9134949445724487
0.020000000000000906,0.6,0.6003332138061523,0.9163880944252014
0.020000000000000906,0.64,0.6403124928474426,0.9189223051071167
0.020000000000000906,0.68,0.6802940964698792,0.9211602807044983
0.020000000000000906,0.72,0.720277726650238,0.9231510162353516
0.020000000000000906,0.76,0.7602631449699402,0.9249333143234253
0.020000000000000906,0.8,0.8002499341964722,0.9265382289886475
0.020000000000000906,0.84,0.8402380347251892,0.9279912114143372
0.020000000000000906,0.88,0.880227267742157,0.9293125867843628
0.020000000000000906,0.92,0.9202173352241516,0.9305195808410645
0.020000000000000906,0.96,0.9602083563804626,0.9316266179084778
0.020000000000000906,1.0,1.0001999139785767,0.932645320892334
0.020000000000000906,1.04,1.0401922464370728,0.9335858821868896
0.020000000000000906,1.08,1.0801852941513062,0.9344571828842163
0.020000000000000906,1.12,1.1201785802841187,0.9352663159370422

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211101800203323,0.087197445333004
0.06000000000000094,0.08,0.10000000149011612,0.2898983955383301
0.06000000000000094,0.12,0.13416408002376556,0.4453169107437134
0.06000000000000094,0.16,0.17088006436824799,0.548766016960144
0.06000000000000094,0.2,0.2088061273097992,0.619483232498169
0.06000000000000094,0.24,0.24738635122776031,0.6700978875160217
0.06000000000000094,0.28,0.2863564193248749,0.7078565359115601
0.06000000000000094,0.32,0.32557642459869385,0.7370041012763977
0.06000000000000094,0.36,0.3649657368659973,0.7601391077041626
0.06000000000000094,0.4,0.40447500348091125,0.778925895690918
0.06000000000000094,0.44,0.44407209753990173,0.7944733500480652
0.06000000000000094,0.48,0.48373547196388245,0.8075459599494934
0.06000000000000094,0.52,0.5234500765800476,0.818687379360199
0.06000000000000094,0.56,0.5632051229476929,0.8282933831214905
0.06000000000000094,0.6,0.6029924750328064,0.8366594314575195
0.06000000000000094,0.64,0.642806351184845,0.8440103530883789
0.06000000000000094,0.68,0.6826419234275818,0.8505191802978516
0.06000000000000094,0.72,0.7224956154823303,0.8563224673271179
0.06000000000000094,0.76,0.7623648047447205,0.8615289926528931
0.06000000000000094,0.8,0.8022468686103821,0.8662256002426147
0.06000000000000094,0.84,0.8421401381492615,0.8704836368560791
0.06000000000000094,0.88,0.8820431232452393,0.8743617534637451
0.06000000000000094,0.92,0.9219544529914856,0.8779085278511047
0.06000000000000094,0.96,0.9618731737136841,0.8811646699905396
0.06000000000000094,1.0,1.0017982721328735,0.8841643333435059
0.06000000000000094,1.04,1.0417293310165405,0.8869364261627197
0.06000000000000094,1.08,1.0816653966903687,0.8895062208175659
0.06000000000000094,1.12,1.1216059923171997,0.8918948769569397

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.10770329087972641,0.02542073465883732
0.10000000000000098,0.08,0.12806248664855957,0.12689127027988434
0.10000000000000098,0.12,0.1562049835920334,0.2513177692890167
0.10000000000000098,0.16,0.18867962062358856,0.35954922437667847
0.10000000000000098,0.2,0.22360678017139435,0.445316880941391
0.10000000000000098,0.24,0.2600000202655792,0.5122702717781067
0.10000000000000098,0.28,0.2973214089870453,0.5650220513343811
0.10000000000000098,0.32,0.33526110649108887,0.6072558164596558
0.10000000000000098,0.36,0.3736308217048645,0.6416459083557129
0.10000000000000098,0.4,0.41231054067611694,0.6700978875160217
0.10000000000000098,0.44,0.4512205719947815,0.6939767003059387
0.10000000000000098,0.48,0.4903060495853424,0.714273989200592
0.10000000000000098,0.52,0.5295280814170837,0.7317220568656921
0.10000000000000098,0.56,0.5688585042953491,0.7468705177307129
0.10000000000000098,0.6,0.6082761883735657,0.7601391077041626
0.10000000000000098,0.64,0.6477653980255127,0.7718527317047119
0.10000000000000098,0.68,0.6873136162757874,0.7822662591934204
0.10000000000000098,0.72,0.7269112467765808,0.7915825843811035
0.10000000000000098,0.76,0.7665507793426514,0.799964964389801
0.10000000000000098,0.8,0.8062257766723633,0.8075459599494934
0.10000000000000098,0.84,0.8459314703941345,0.8144345283508301
0.10000000000000098,0.88,0.885663628578186,0.8207204937934875
0.10000000000000098,0.92,0.9254189133644104,0.8264796733856201
0.10000000000000098,0.96,0.9651942849159241,0.8317746520042419
0.10000000000000098,1.0,1.0049875974655151,0.8366594314575195
0.10000000000000098,1.04,1.0447965860366821,0.8411798477172852
0.10000000000000098,1.08,1.0846198797225952,0.845374584197998
0.10000000000000098,1.12,1.1244555711746216,0.8492778539657593

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.010205364786088467
0.140000000000001,0.08,0.1612451672554016,0.06165885925292969
0.140000000000001,0.12,0.18439088761806488,0.14469899237155914
0.140000000000001,0.16,0.2126029133796692,0.23411399126052856
0.140000000000001,0.2,0.24413110315799713,0.3159605860710144
0.140000000000001,0.24,0.27784889936447144,0.3862501382827759
0.140000000000001,0.28,0.3130494952201843,0.4453169107437134
0.140000000000001,0.32,0.34928497672080994,0.4947785437107086
0.140000000000001,0.36,0.3862641453742981,0.5363770723342896
0.140000000000001,0.4,0.42379239201545715,0.571627140045166
0.140000000000001,0.44,0.46173587441444397,0.6017555594444275
0.140000000000001,0.48,0.5,0.6277309656143188
0.140000000000001,0.52,0.5385165214538574,0.6503129005432129
0.140000000000001,0.56,0.5772348046302795,0.6700979471206665
0.140000000000001,0.6,0.6161168813705444,0.6875573992729187
0.140000000000001,0.64,0.6551335453987122,0.7030665278434753
0.140000000000001,0.68,0.6942622065544128,0.7169265747070312
0.140000000000001,0.72,0.7334848046302795,0.7293814420700073
0.140000000000001,0.76,0.7727871537208557,0.7406303882598877
0.140000000000001,0.8,0.8121575713157654,0.7508378028869629
0.140000000000001,0.84,0.8515866994857788,0.7601391077041626
0.140000000000001,0.88,0.89106684923172,0.7686487436294556
0.140000000000001,0.92,0.9305912256240845,0.7764618992805481
0.140000000000001,0.96,0.9701547026634216,0.7836600542068481
0.140000000000001,1.0,1.0097523927688599,0.7903122901916504
0.140000000000001,1.04,1.0493806600570679,0.7964778542518616
0.140000000000001,1.08,1.0890363454818726,0.8022075891494751
0.140000000000001,1.12,1.1287161111831665,0.8075459599494934

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439088761806488,0.005008086562156677
0.18000000000000105,0.08,0.1969771683216095,0.03337476775050163
0.18000000000000105,0.12,0.2163330614566803,0.087197445333004
0.18000000000000105,0.16,0.2408318817615509,0.1546918749809265
0.18000000000000105,0.2,0.2690724730491638,0.22440792620182037
0.18000000000000105,0.24,0.30000004172325134,0.2898983359336853
0.18000000000000105,0.28,0.3328663408756256,0.34866034984588623
0.18000000000000105,0.32,0.3671512305736542,0.40029698610305786
0.18000000000000105,0.36,0.4024922251701355,0.44531679153442383
0.18000000000000105,0.4,0.4386342167854309,0.4845253825187683
0.18000000000000105,0.44,0.4753945767879486,0.5187559127807617
0.18000000000000105,0.48,0.5126402378082275,0.548766016960144
0.18000000000000105,0.52,0.5502726435661316,0.5752078294754028
0.18000000000000105,0.56,0.5882177352905273,0.5986287593841553
0.18000000000000105,0.6,0.62641841173172,0.619483232498169
0.18000000000000105,0.64,0.6648308038711548,0.6381474733352661
0.18000000000000105,0.68,0.7034202218055725,0.654932975769043
0.18000000000000105,0.72,0.7421589493751526,0.6700977683067322
0.18000000000000105,0.76,0.7810249924659729,0.6838579773902893
0.18000000000000105,0.8,0.8199999928474426,0.6963935494422913
0.18000000000000105,0.84,0.8590692281723022,0.7078565359115601
0.18000000000000105,0.88,0.8982204794883728,0.7183757424354553
0.18000000000000105,0.92,0.9374433755874634,0.7280603647232056
0.18000000000000105,0.96,0.9767292141914368,0.7370040416717529
0.18000000000000105,1.0,1.01607084274292,0.7452870607376099
0.18000000000000105,1.04,1.0554618835449219,0.7529786825180054
0.18000000000000105,1.08,1.0948972702026367,0.7601391673088074
0.18000000000000105,1.12,1.1343722343444824,0.7668209075927734

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.002803560346364975
0.22000000000000108,0.08,0.23409397900104523,0.019748587161302567
0.22000000000000108,0.12,0.2505992352962494,0.055271293967962265
0.22000000000000108,0.16,0.27202939987182617,0.10481174290180206
0.22000000000000108,0.2,0.2973214089870453,0.16107121109962463
0.22000000000000108,0.24,0.32557639479637146,0.21818219125270844
0.22000000000000108,0.28,0.35608989000320435,0.27265089750289917
0.22000000000000108,0.32,0.38832971453666687,0.3228411078453064
0.22000000000000108,0.36,0.4219004213809967,0.36824628710746765
0.22000000000000108,0.4,0.45650845766067505,0.4089528024196625
0.22000000000000108,0.44,0.4919349253177643,0.44531697034835815
0.22000000000000108,0.48,0.52801513671875,0.477790504693985
0.22000000000000108,0.52,0.5646237730979919,0.5068344473838806
0.22000000000000108,0.56,0.6016643047332764,0.5328783988952637
0.22000000000000108,0.6,0.6390618085861206,0.5563066005706787
0.22000000000000108,0.64,0.6767570376396179,0.5774543881416321
0.22000000000000108,0.68,0.7147027254104614,0.5966117978096008
0.22000000000000108,0.72,0.7528612017631531,0.6140273809432983
0.22000000000000108,0.76,0.791201651096344,0.6299140453338623
0.22000000000000108,0.8,0.8296986818313599,0.6444541215896606
0.22000000000000108,0.84,0.8683317303657532,0.6578037738800049
0.22000000000000108,0.88,0.90708327293396,0.6700979471206665
0.22000000000000108,0.92,0.9459387063980103,0.6814521551132202
0.22000000000000108,0.96,0.9848857522010803,0.6919666528701782
0.22000000000000108,1.0,1.0239139795303345,0.7017287611961365
0.22000000000000108,1.04,1.0630145072937012,0.7108142375946045
0.22000000000000108,1.08,1.102179765701294,0.7192891240119934
0.22000000000000108,1.12,1.1414027214050293,0.7272118926048279

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305893063545227,0.0017202493036165833
0.2600000000000011,0.08,0.27202939987182617,0.012536080554127693
0.2600000000000011,0.12,0.2863564193248749,0.03672143071889877
0.2600000000000011,0.16,0.3052867650985718,0.07306648045778275
0.2600000000000011,0.2,0.32802435755729675,0.11745002865791321
0.2600000000000011,0.24,0.3538360893726349,0.16549280285835266
0.2600000000000011,0.28,0.3820994794368744,0.21385164558887482
0.2600000000000011,0.32,0.41231051087379456,0.2604243755340576
0.2600000000000011,0.36,0.44407203793525696,0.3040933609008789
0.2600000000000011,0.4,0.47707438468933105,0.34439584612846375
0.2600000000000011,0.44,0.5110772848129272,0.3812585473060608
0.2600000000000011,0.48,0.5458938479423523,0.41481906175613403
0.2600000000000011,0.52,0.5813776254653931,0.4453169107437134
0.2600000000000011,0.56,0.6174139976501465,0.47302916646003723
0.2600000000000011,0.6,0.653911292552948,0.4982364773750305
0.2600000000000011,0.64,0.6907966136932373,0.5212053060531616
0.2600000000000011,0.68,0.7280110120773315,0.5421794056892395
0.2600000000000011,0.72,0.7655063271522522,0.5613779425621033
0.2600000000000011,0.76,0.8032434582710266,0.5789953470230103
0.2600000000000011,0.8,0.8411896228790283,0.5952029824256897
0.2600000000000011,0.84,0.8793179392814636,0.610151469707489
0.2600000000000011,0.88,0.9176056385040283,0.6239724159240723
0.2600000000000011,0.92,0.95603346824646,0.6367820501327515
0.2600000000000011,0.96,0.9945854544639587,0.6486817002296448
0.2600000000000011,1.0,1.0332473516464233,0.6597608923912048
0.2600000000000011,1.04,1.072007417678833,0.6700978875160217
0.2600000000000011,1.08,1.1108554601669312,0.6797622442245483
0.2600000000000011,1.12,1.149782657623291,0.6888152956962585

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.302654892206192,0.0011288742534816265
0.30000000000000115,0.08,0.31048348546028137,0.008410747162997723
0.30000000000000115,0.12,0.323109894990921,0.02542073279619217
0.30000000000000115,0.16,0.3399999737739563,0.052388329058885574
0.30000000000000115,0.2,0.36055517196655273,0.08719734102487564
0.30000000000000115,0.24,0.3841874599456787,0.1268913298845291
0.30000000000000115,0.28,0.4103657007217407,0.16873638331890106
0.30000000000000115,0.32,0.4386342763900757,0.21066610515117645
0.30000000000000115,0.36,0.46861502528190613,0.2513176500797272
0.30000000000000115,0.4,0.4999999701976776,0.2898983657360077
0.30000000000000115,0.44,0.5325410962104797,0.32601821422576904
0.30000000000000115,0.48,0.5660389065742493,0.35954922437667847
0.30000000000000115,0.52,0.6003332138061523,0.3905220627784729
0.30000000000000115,0.56,0.6352952122688293,0.4190565049648285
0.30000000000000115,0.6,0.670820415019989,0.44531676173210144
0.30000000000000115,0.64,0.7068238854408264,0.46948495507240295
0.30000000000000115,0.68,0.7432361841201782,0.4917439818382263
0.30000000000000115,0.72,0.7800000309944153,0.5122702717781067
0.30000000000000115,0.76,0.8170679807662964,0.5312273502349854
0.30000000000000115,0.8,0.8544003367424011,0.548766016960144
0.30000000000000115,0.84,0.8919641375541687,0.5650220513343811
0.30000000000000115,0.88,0.9297312498092651,0.58011794090271
0.30000000000000115,0.92,0.967677652835846,0.5941631197929382
0.30000000000000115,0.96,1.0057833194732666,0.6072558164596558
0.30000000000000115,1.0,1.0440306663513184,0.619483232498169
0.30000000000000115,1.04,1.082404613494873,0.630923330783844
0.30000000000000115,1.08,1.1208925247192383,0.6416459083557129
0.30000000000000115,1.12,1.159482717514038,0.6517130732536316

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.0007797027938067913
0.3400000000000012,0.08,0.34928497672080994,0.005898020230233669
0.3400000000000012,0.12,0.36055511236190796,0.018227124586701393
0.3400000000000012,0.16,0.3757658898830414,0.03855545446276665
0.3400000000000012,0.2,0.39446166157722473,0.06593607366085052
0.3400000000000012,0.24,0.4161730110645294,0.09849774092435837
0.3400000000000012,0.28,0.4404543340206146,0.13418790698051453
0.3400000000000012,0.32,0.4669046998023987,0.17121703922748566
0.3400000000000012,0.36,0.4951767325401306,0.20822474360466003
0.3400000000000012,0.4,0.5249761939048767,0.24427790939807892
0.3400000000000012,0.44,0.5560575723648071,0.2787952721118927
0.3400000000000012,0.48,0.5882176160812378,0.31145617365837097
0.3400000000000012,0.52,0.6212890148162842,0.3421209454536438
0.3400000000000012,0.56,0.6551336646080017,0.37076810002326965
0.3400000000000012,0.6,0.6896376013755798,0.3974498510360718
0.3400000000000012,0.64,0.7247068285942078,0.4222605228424072
0.3400000000000012,0.68,0.7602630257606506,0.445316880941391
0.3400000000000012,0.72,0.7962412238121033,0.46674415469169617
0.3400000000000012,0.76,0.8325863480567932,0.4866688847541809
0.3400000000000012,0.8,0.8692525625228882,0.5052129626274109
0.3400000000000012,0.84,0.9062008857727051,0.522491991519928
0.3400000000000012,0.88,0.943398118019104,0.538612961769104
0.3400000000000012,0.92,0.9808160662651062,0.5536746978759766
0.3400000000000012,0.96,1.0184301137924194,0.5677670836448669
0.3400000000000012,1.0,1.0562195777893066,0.5809722542762756
0.3400000000000012,1.04,1.0941662788391113,0.5933642983436584
0.3400000000000012,1.08,1.1322543621063232,0.6050105690956116
0.3400000000000012,1.12,1.1704699993133545,0.6159719228744507

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.0005606182967312634
0.3800000000000012,0.08,0.38832977414131165,0.004286985378712416
0.3800000000000012,0.12,0.39849719405174255,0.0134658794850111
0.3800000000000012,0.16,0.41231057047843933,0.029051292687654495
0.3800000000000012,0.2,0.4294182062149048,0.05074894428253174
0.3800000000000012,0.24,0.44944408535957336,0.07744067162275314
0.3800000000000012,0.28,0.47201693058013916,0.10766647011041641
0.3800000000000012,0.32,0.49678969383239746,0.13998587429523468
0.3800000000000012,0.36,0.5234500765800476,0.1731751561164856
0.3800000000000012,0.4,0.5517245531082153,0.20629428327083588
0.3800000000000012,0.44,0.5813777446746826,0.238676056265831
0.3800000000000012,0.48,0.612209141254425,0.2698824405670166
0.3800000000000012,0.52,0.6440497040748596,0.2996511161327362
0.3800000000000012,0.56,0.6767569780349731,0.32784783840179443
0.3800000000000012,0.6,0.7102112174034119,0.3544270098209381
0.3800000000000012,0.64,0.7443118095397949,0.3794023394584656
0.3800000000000012,0.68,0.7789735794067383,0.4028249979019165
0.3800000000000012,0.72,0.8141252398490906,0.42476800084114075
0.3800000000000012,0.76,0.8497057557106018,0.44531697034835815
0.3800000000000012,0.8,0.8856635689735413,0.4645615816116333
0.3800000000000012,0.84,0.9219544529914856,0.48259294033050537
0.3800000000000012,0.88,0.9585404992103577,0.49949899315834045
0.3800000000000012,0.92,0.9953894019126892,0.5153638124465942
0.3800000000000012,0.96,1.0324727296829224,0.530266284942627
0.3800000000000012,1.0,1.0697662830352783,0.5442804098129272
0.3800000000000012,1.04,1.1072487831115723,0.5574736595153809
0.3800000000000012,1.08,1.1449017524719238,0.5699090957641602
0.3800000000000012,1.12,1.1827088594436646,0.5816439986228943

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004511833191,0.0004163695848546922
0.42000000000000126,0.08,0.42755118012428284,0.0032094772905111313
0.42000000000000126,0.12,0.4368066191673279,0.010205361992120743
0.42000000000000126,0.16,0.44944408535957336,0.022353945299983025
0.42000000000000126,0.2,0.4651881456375122,0.03971201181411743
0.42000000000000126,0.24,0.48373541235923767,0.06165885925292969
0.42000000000000126,0.28,0.5047771334648132,0.087197445333004
0.42000000000000126,0.32,0.5280150771141052,0.11522191762924194
0.42000000000000126,0.36,0.5531726479530334,0.14469899237155914
0.42000000000000126,0.4,0.5799999833106995,0.17476017773151398
0.42000000000000126,0.44,0.6082762479782104,0.2047296017408371
0.42000000000000126,0.48,0.6378087997436523,0.23411403596401215
0.42000000000000126,0.52,0.6684309244155884,0.2625753879547119
0.42000000000000126,0.56,0.699999988079071,0.2898983657360077
0.42000000000000126,0.6,0.7323933243751526,0.3159606158733368
0.42000000000000126,0.64,0.7655063271522522,0.34070664644241333
0.42000000000000126,0.68,0.7992496490478516,0.3641285300254822
0.42000000000000126,0.72,0.8335466384887695,0.38625016808509827
0.42000000000000126,0.76,0.868331789970398,0.40711620450019836
0.42000000000000126,0.8,0.9035484790802002,0.4267837107181549
0.42000000000000126,0.84,0.9391485452651978,0.44531697034835815
0.42000000000000126,0.88,0.9750897288322449,0.46278250217437744
0.42000000000000126,0.92,1.0113357305526733,0.47924792766571045
0.42000000000000126,0.96,1.047855019569397,0.49477848410606384
0.42000000000000126,1.0,1.0846197605133057,0.509437620639801
0.42000000000000126,1.04,1.1216059923171997,0.5232850313186646
0.42000000000000126,1.08,1.158792495727539,0.5363770127296448
0.42000000000000126,1.12,1.1961605548858643,0.548766016960144

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358148097992,0.0003175851597916335
0.4600000000000013,0.08,0.46690472960472107,0.0024628888349980116
0.4600000000000013,0.12,0.475394606590271,0.007905412465333939
0.4600000000000013,0.16,0.48703181743621826,0.01752326264977455
0.4600000000000013,0.2,0.5015974640846252,0.03155261278152466
0.4600000000000013,0.24,0.5188448429107666,0.04969180002808571
0.4600000000000013,0.28,0.5385164618492126,0.07128545641899109
0.4600000000000013,0.32,0.5603569746017456,0.09551357477903366
0.4600000000000013,0.36,0.5841233134269714,0.12153922766447067
0.4600000000000013,0.4,0.6095900535583496,0.14860329031944275
0.4600000000000013,0.44,0.6365532875061035,0.1760692447423935
0.4600000000000013,0.48,0.6648308038711548,0.20343568921089172
0.4600000000000013,0.52,0.6942621469497681,0.23032774031162262
0.4600000000000013,0.56,0.7247068285942078,0.25647908449172974
0.4600000000000013,0.6,0.7560424208641052,0.28171199560165405
0.4600000000000013,0.64,0.788162350654602,0.30591723322868347
0.4600000000000013,0.68,0.8209750056266785,0.3290371596813202
0.4600000000000013,0.72,0.8544004559516907,0.35105186700820923
0.4600000000000013,0.76,0.8883693218231201,0.371968537569046
0.4600000000000013,0.8,0.9228217005729675,0.3918123245239258
0.4600000000000013,0.84,0.9577054977416992,0.4106210470199585
0.4600000000000013,0.88,0.9929754137992859,0.4284394085407257
0.4600000000000013,0.92,1.028591275215149,0.44531694054603577
0.4600000000000013,0.96,1.0645188093185425,0.46130436658859253
0.4600000000000013,1.0,1.1007269620895386,0.47645318508148193
0.4600000000000013,1.04,1.1371896266937256,0.4908135235309601
0.4600000000000013,1.08,1.1738824844360352,0.5044338703155518
0.4600000000000013,1.12,1.210784912109375,0.5173604488372803

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.00024770290474407375
0.5000000000000013,0.08,0.5063595771789551,0.0019299723207950592
0.5000000000000013,0.12,0.514198362827301,0.006240611430257559
0.5000000000000013,0.16,0.5249761939048767,0.01396462693810463
0.5000000000000013,0.2,0.5385165214538574,0.02542073093354702
0.5000000000000013,0.24,0.5546169877052307,0.04050758108496666
0.5000000000000013,0.28,0.5730619430541992,0.058814045041799545
0.5000000000000013,0.32,0.5936328768730164,0.07974865287542343
0.5000000000000013,0.36,0.6161167621612549,0.10265415906906128
0.5000000000000013,0.4,0.6403124332427979,0.1268913447856903
0.5000000000000013,0.44,0.666033148765564,0.1518891304731369
0.5000000000000013,0.48,0.6931089162826538,0.17716868221759796
0.5000000000000013,0.52,0.7213874459266663,0.2023480385541916
0.5000000000000013,0.56,0.750732958316803,0.22713549435138702
0.5000000000000013,0.6,0.7810249924659729,0.2513177692890167
0.5000000000000013,0.64,0.8121575713157654,0.274746835231781
0.5000000000000013,0.68,0.8440378904342651,0.29732629656791687
0.5000000000000013,0.72,0.8765842914581299,0.31900009512901306
0.5000000000000013,0.76,0.9097251892089844,0.3397422432899475
0.5000000000000013,0.8,0.943398118019104,0.35954922437667847
0.5000000000000013,0.84,0.9775478839874268,0.3784337639808655
0.5000000000000013,0.88,1.0121264457702637,0.3964192867279053
0.5000000000000013,0.92,1.0470912456512451,0.41353723406791687
0.5000000000000013,0.96,1.0824047327041626,0.4298235774040222
0.5000000000000013,1.0,1.1180340051651,0.44531673192977905
0.5000000000000013,1.04,1.1539497375488281,0.46005693078041077
0.5000000000000013,1.08,1.1901260614395142,0.474083811044693
0.5000000000000013,1.12,1.2265398502349854,0.48743632435798645

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.00019688143220264465
0.5400000000000014,0.08,0.5458937883377075,0.0015397228999063373
0.5400000000000014,0.12,0.5531727075576782,0.0050080870278179646
0.5400000000000014,0.16,0.5632050633430481,0.011292493902146816
0.5400000000000014,0.2,0.5758472084999084,0.020740969106554985
0.5400000000000014,0.24,0.5909314751625061,0.033374760299921036
0.5400000000000014,0.28,0.6082762479782104,0.0489535853266716
0.5400000000000014,0.32,0.6276941895484924,0.06706248968839645
0.5400000000000014,0.36,0.6489992141723633,0.08719736337661743
0.5400000000000014,0.4,0.6720119118690491,0.10883450508117676
0.5400000000000014,0.44,0.6965630054473877,0.13147874176502228
0.5400000000000014,0.48,0.7224957346916199,0.15469184517860413
0.5400000000000014,0.52,0.7496665716171265,0.17810510098934174
0.5400000000000014,0.56,0.7779459953308105,0.20142090320587158
0.5400000000000014,0.6,0.8072174787521362,0.2244078516960144
0.5400000000000014,0.64,0.8373768329620361,0.24689270555973053
0.5400000000000014,0.68,0.8683317303657532,0.2687511444091797
0.5400000000000014,0.72,0.8999999165534973,0.2898983955383301
0.5400000000000014,0.76,0.9323090314865112,0.31028157472610474
0.5400000000000014,0.8,0.9651942849159241,0.3298722505569458
0.5400000000000014,0.84,0.998599112033844,0.3486603796482086
0.5400000000000014,0.88,1.032472848892212,0.36664995551109314
0.5400000000000014,0.92,1.0667707920074463,0.3838551640510559
0.5400000000000014,0.96,1.1014536619186401,0.4002969563007355
0.5400000000000014,1.0,1.1364858150482178,0.4160015285015106
0.5400000000000014,1.04,1.1718361377716064,0.43099790811538696
0.5400000000000014,1.08,1.2074767351150513,0.44531697034835815
0.5400000000000014,1.12,1.2433825731277466,0.45899006724357605

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.00015905441250652075
0.5800000000000014,0.08,0.5854912400245667,0.001247603096999228
0.5800000000000014,0.12,0.5922837257385254,0.00407730508595705
0.5800000000000014,0.16,0.6016643643379211,0.009251255542039871
0.5800000000000014,0.2,0.6135143637657166,0.01711786910891533
0.5800000000000014,0.24,0.6276941895484924,0.027771130204200745
0.5800000000000014,0.28,0.6440496444702148,0.0410882793366909
0.5800000000000014,0.32,0.6624197959899902,0.05678743124008179
0.5800000000000014,0.36,0.6826418042182922,0.07448985427618027
0.5800000000000014,0.4,0.7045565843582153,0.09377564489841461
0.5800000000000014,0.44,0.7280110716819763,0.11422581970691681
0.5800000000000014,0.48,0.7528611421585083,0.13545164465904236
0.5800000000000014,0.52,0.7789735794067383,0.157110333442688
0.5800000000000014,0.56,0.8062257766723633,0.17891229689121246
0.5800000000000014,0.6,0.8345059156417847,0.20062130689620972
0.5800000000000014,0.64,0.8637128472328186,0.22205063700675964
0.5800000000000014,0.68,0.893756091594696,0.24305784702301025
0.5800000000000014,0.72,0.9245539307594299,0.2635374665260315
0.5800000000000014,0.76,0.95603346824646,0.283415287733078
0.5800000000000014,0.8,0.9881294965744019,0.3026423454284668
0.5800000000000014,0.84,1.0207840204238892,0.321189284324646
0.5800000000000014,0.88,1.0539449453353882,0.33904266357421875
0.5800000000000014,0.92,1.0875661373138428,0.35620057582855225
0.5800000000000014,0.96,1.1216059923171997,0.3726704716682434
0.5800000000000014,1.0,1.1560275554656982,0.38846611976623535
0.5800000000000014,1.04,1.1907979249954224,0.4036059081554413
0.5800000000000014,1.08,1.225887417793274,0.4181115925312042
0.5800000000000014,1.12,1.2612690925598145,0.4320068061351776

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.00013031595153734088
0.6200000000000014,0.08,0.6251400113105774,0.0010247215395793319
0.6200000000000014,0.12,0.631506085395813,0.003361942246556282
0.6200000000000014,0.16,0.6403124332427979,0.007667649071663618
0.6200000000000014,0.2,0.6514598727226257,0.01427544467151165
0.6200000000000014,0.24,0.6648308038711548,0.023320360109210014
0.6200000000000014,0.28,0.6802940964698792,0.0347592756152153
0.6200000000000014,0.32,0.6977105736732483,0.04840901866555214
0.6200000000000014,0.36,0.7169380784034729,0.06399092823266983
0.6200000000000014,0.4,0.7378346920013428,0.08117400109767914
0.6200000000000014,0.44,0.7602631449699402,0.09961079806089401
0.6200000000000014,0.48,0.7840918302536011,0.11896398663520813
0.6200000000000014,0.52,0.8091970682144165,0.13892391324043274
0.6200000000000014,0.56,0.8354639410972595,0.15921810269355774
0.6200000000000014,0.6,0.8627861142158508,0.17961512506008148
0.6200000000000014,0.64,0.89106684923172,0.19992443919181824
0.6200000000000014,0.68,0.9202173352241516,0.21999332308769226
0.6200000000000014,0.72,0.950157880783081,0.23970289528369904
0.6200000000000014,0.76,0.9808160662651062,0.25896331667900085
0.6200000000000014,0.8,1.0121264457702637,0.27770960330963135
0.6200000000000014,0.84,1.0440306663513184,0.2958965003490448
0.6200000000000014,0.88,1.0764756202697754,0.31349554657936096
0.6200000000000014,0.92,1.1094142198562622,0.3304908573627472
0.6200000000000014,0.96,1.1428035497665405,0.34687724709510803
0.6200000000000014,1.0,1.1766051054000854,0.36265701055526733
0.6200000000000014,1.04,1.210784912109375,0.377838671207428
0.6200000000000014,1.08,1.2453111410140991,0.3924350440502167
0.6200000000000014,1.12,1.2801562547683716,0.4064621031284332

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.00010810747335199267
0.6600000000000015,0.08,0.6648309230804443,0.0008517561363987625
0.6600000000000015,0.12,0.6708204746246338,0.0028035601135343313
0.6600000000000015,0.16,0.6791170835494995,0.006421771366149187
0.6600000000000015,0.2,0.6896375417709351,0.012018176726996899
0.6600000000000015,0.24,0.7022819519042969,0.019748585298657417
0.6600000000000015,0.28,0.7169380187988281,0.02962309494614601
0.6600000000000015,0.32,0.7334848046302795,0.041530732065439224
0.6600000000000015,0.36,0.7517978549003601,0.055271293967962265
0.6600000000000015,0.4,0.7717512845993042,0.07058808952569962
0.6600000000000015,0.44,0.7932213544845581,0.0871974378824234
0.6600000000000015,0.48,0.8160882592201233,0.10481172800064087
0.6600000000000015,0.52,0.8402380347251892,0.12315704673528671
0.6600000000000015,0.56,0.8655633330345154,0.14198347926139832
0.6600000000000015,0.6,0.8919641375541687,0.16107122600078583
0.6600000000000015,0.64,0.9193475842475891,0.18023265898227692
0.6600000000000015,0.68,0.9476286172866821,0.19931185245513916
0.6600000000000015,0.72,0.9767292737960815,0.21818216145038605
0.6600000000000015,0.76,1.0065784454345703,0.2367434799671173
0.6600000000000015,0.8,1.0371114015579224,0.2549189329147339
0.6600000000000015,0.84,1.0682696104049683,0.27265092730522156
0.6600000000000015,0.88,1.100000023841858,0.2898983657360077
0.6600000000000015,0.92,1.1322543621063232,0.30663400888442993
0.6600000000000015,0.96,1.1649893522262573,0.3228410482406616
0.6600000000000015,1.0,1.1981652975082397,0.33851173520088196
0.6600000000000015,1.04,1.2317466735839844,0.353645384311676
0.6600000000000015,1.08,1.265701413154602,0.36824625730514526
0.6600000000000015,1.12,1.3000000715255737,0.38232293725013733

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,9.06669010873884e-05
0.7000000000000015,0.08,0.7045565843582153,0.0007155267521739006
0.7000000000000015,0.12,0.7102112174034119,0.002361594932153821
0.7000000000000015,0.16,0.7180529236793518,0.005429103970527649
0.7000000000000015,0.2,0.7280110120773315,0.010205363854765892
0.7000000000000015,0.24,0.7400000691413879,0.016854314133524895
0.7000000000000015,0.28,0.7539231181144714,0.02542073279619217
0.7000000000000015,0.32,0.7696751952171326,0.035846054553985596
0.7000000000000015,0.36,0.7871466875076294,0.04799070209264755
0.7000000000000015,0.4,0.8062257170677185,0.06165885925292969
0.7000000000000015,0.44,0.826801061630249,0.07662185281515121
0.7000000000000015,0.48,0.8487638831138611,0.09263832122087479
0.7000000000000015,0.52,0.8720092177391052,0.10946976393461227
0.7000000000000015,0.56,0.8964373469352722,0.1268913447856903
0.7000000000000015,0.6,0.9219544529914856,0.14469897747039795
0.7000000000000015,0.64,0.9484723806381226,0.16271314024925232
0.7000000000000015,0.68,0.9759097695350647,0.18077966570854187
0.7000000000000015,0.72,1.0041911602020264,0.19876910746097565
0.7000000000000015,0.76,1.0332473516464233,0.21657562255859375
0.7000000000000015,0.8,1.0630147457122803,0.23411394655704498
0.7000000000000015,0.84,1.0934349298477173,0.2513177692890167
0.7000000000000015,0.88,1.1244553327560425,0.2681361436843872
0.7000000000000015,0.92,1.1560276746749878,0.2845318615436554
0.7000000000000015,0.96,1.1881077289581299,0.300478994846344
0.7000000000000015,1.0,1.2206554412841797,0.3159605860710144
0.7000000000000015,1.04,1.2536346912384033,0.3309674859046936
0.7000000000000015,1.08,1.2870121002197266,0.3454965651035309
0.7000000000000015,1.12,1.3207573890686035,0.35954925417900085

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,7.677773828618228e-05
0.7400000000000015,0.08,0.7443117499351501,0.0006068026996217668
0.7400000000000015,0.12,0.749666690826416,0.0020073717460036278
0.7400000000000015,0.16,0.7570998668670654,0.0046290745958685875
0.7400000000000015,0.2,0.7665507197380066,0.008734442293643951
0.7400000000000015,0.24,0.7779460549354553,0.014487676322460175
0.7400000000000015,0.28,0.791201651096344,0.021955575793981552
0.7400000000000015,0.32,0.8062258362770081,0.031117059290409088
0.7400000000000015,0.36,0.8229216933250427,0.0418790765106678
0.7400000000000015,0.4,0.8411896228790283,0.05409478768706322
0.7400000000000015,0.44,0.8609296679496765,0.06758244335651398
0.7400000000000015,0.48,0.8820431232452393,0.08214164525270462
0.7400000000000015,0.52,0.9044334888458252,0.09756764769554138
0.7400000000000015,0.56,0.9280085563659668,0.1136612668633461
0.7400000000000015,0.6,0.9526804685592651,0.13023652136325836
0.7400000000000015,0.64,0.9783658981323242,0.1471249908208847
0.7400000000000015,0.68,1.0049875974655151,0.1641780138015747
0.7400000000000015,0.72,1.0324727296829224,0.1812674105167389
0.7400000000000015,0.76,1.0607545375823975,0.19828487932682037
0.7400000000000015,0.8,1.0897706747055054,0.21514083445072174
0.7400000000000015,0.84,1.1194642782211304,0.23176227509975433
0.7400000000000015,0.88,1.149782657623291,0.2480911761522293
0.7400000000000015,0.92,1.1806777715682983,0.2640829086303711
0.7400000000000015,0.96,1.212105631828308,0.2797033488750458
0.7400000000000015,1.0,1.2440255880355835,0.29492825269699097
0.7400000000000015,1.04,1.276401162147522,0.3097410500049591
0.7400000000000015,1.08,1.309198260307312,0.32413172721862793
0.7400000000000015,1.12,1.34238600730896,0.3380953371524811

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,6.558894529007375e-05
0.7800000000000016,0.08,0.7840917110443115,0.000518994580488652
0.7800000000000016,0.12,0.7891767024993896,0.0017202491872012615
0.7800000000000016,0.16,0.7962411046028137,0.003977516666054726
0.7800000000000016,0.2,0.8052328824996948,0.0075295004062354565
0.7800000000000016,0.24,0.8160881996154785,0.012536078691482544
0.7800000000000016,0.28,0.8287340402603149,0.019077105447649956
0.7800000000000016,0.32,0.8430894613265991,0.027158180251717567
0.7800000000000016,0.36,0.8590692281723022,0.03672143444418907
0.7800000000000016,0.4,0.8765842318534851,0.04765937104821205
0.7800000000000016,0.44,0.8955445289611816,0.05982920527458191
0.7800000000000016,0.48,0.9158601760864258,0.07306649535894394
0.7800000000000016,0.52,0.937443196773529,0.087197445333004
0.7800000000000016,0.56,0.9602082371711731,0.10204760730266571
0.7800000000000016,0.6,0.9840731620788574,0.1174500361084938
0.7800000000000016,0.64,1.0089597702026367,0.13324934244155884
0.7800000000000016,0.68,1.034794807434082,0.14930497109889984
0.7800000000000016,0.72,1.061508297920227,0.16549280285835266
0.7800000000000016,0.76,1.089036226272583,0.1817050725221634
0.7800000000000016,0.8,1.1173181533813477,0.19785024225711823
0.7800000000000016,0.84,1.1462984085083008,0.21385174989700317
0.7800000000000016,0.88,1.1759252548217773,0.22964653372764587
0.7800000000000016,0.92,1.2061508893966675,0.2451840490102768
0.7800000000000016,0.96,1.2369316816329956,0.26042434573173523
0.7800000000000016,1.0,1.2682271003723145,0.27533668279647827
0.7800000000000016,1.04,1.2999999523162842,0.2898983955383301
0.7800000000000016,1.08,1.3322160243988037,0.3040934205055237
0.7800000000000016,1.12,1.3648443222045898,0.3179112374782562

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,5.647315629175864e-05
0.8200000000000016,0.08,0.823893129825592,0.0004473119624890387
0.8200000000000016,0.12,0.8287340402603149,0.0014851477462798357
0.8200000000000016,0.16,0.8354640007019043,0.0034417854622006416
0.8200000000000016,0.2,0.8440378904342651,0.0065337782725691795
0.8200000000000016,0.24,0.8544003367424011,0.01091398298740387
0.8200000000000016,0.28,0.8664872646331787,0.016669269651174545
0.8200000000000016,0.32,0.8802272081375122,0.023823818191885948
0.8200000000000016,0.36,0.8955445289611816,0.03234633058309555
0.8200000000000016,0.4,0.9123595952987671,0.04216039553284645
0.8200000000000016,0.44,0.9305912256240845,0.05315547063946724
0.8200000000000016,0.48,0.950157880783081,0.0651981383562088
0.8200000000000016,0.52,0.970978856086731,0.07814200222492218
0.8200000000000016,0.56,0.9929753541946411,0.09183625876903534
0.8200000000000016,0.6,1.01607084274292,0.10613244026899338
0.8200000000000016,0.64,1.0401921272277832,0.1208893284201622
0.8200000000000016,0.68,1.065269947052002,0.13597601652145386
0.8200000000000016,0.72,1.091238021850586,0.15127429366111755
0.8200000000000016,0.76,1.1180338859558105,0.16667936742305756
0.8200000000000016,0.8,1.1456003189086914,0.18209998309612274
0.8200000000000016,0.84,1.1738824844360352,0.19745782017707825
0.8200000000000016,0.88,1.2028300762176514,0.2126871645450592
0.8200000000000016,0.92,1.232396125793457,0.22773322463035583
0.8200000000000016,0.96,1.2625371217727661,0.24255134165287018
0.8200000000000016,1.0,1.2932130098342896,0.25710606575012207
0.8200000000000016,1.04,1.3243865966796875,0.27136942744255066
0.8200000000000016,1.08,1.3560236692428589,0.28532037138938904
0.8200000000000016,1.12,1.3880921602249146,0.2989434003829956

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,4.896667815046385e-05
0.8600000000000017,0.08,0.8637128472328186,0.000388220272725448
0.8600000000000017,0.12,0.868331789970398,0.0012908524367958307
0.8600000000000017,0.16,0.8747571110725403,0.0029974416829645634
0.8600000000000017,0.2,0.8829495906829834,0.005704290699213743
0.8600000000000017,0.24,0.8928605914115906,0.009555789642035961
0.8600000000000017,0.28,0.9044336080551147,0.014641822315752506
0.8600000000000017,0.32,0.9176055788993835,0.02099907025694847
0.8600000000000017,0.36,0.9323089122772217,0.02861631289124489
0.8600000000000017,0.4,0.9484724998474121,0.0374414399266243
0.8600000000000017,0.44,0.966022789478302,0.0473904050886631
0.8600000000000017,0.48,0.9848857522010803,0.05835597589612007
0.8600000000000017,0.52,1.0049875974655151,0.07021608203649521
0.8600000000000017,0.56,1.0262553691864014,0.08284150063991547
0.8600000000000017,0.6,1.0486180782318115,0.09610152989625931
0.8600000000000017,0.64,1.0720075368881226,0.10986899584531784
0.8600000000000017,0.68,1.0963575839996338,0.12402388453483582
0.8600000000000017,0.72,1.1216059923171997,0.13845489919185638
0.8600000000000017,0.76,1.147693395614624,0.15306197106838226
0.8600000000000017,0.8,1.1745637655258179,0.16775573790073395
0.8600000000000017,0.84,1.2021647691726685,0.18245813250541687
0.8600000000000017,0.88,1.2304471731185913,0.19710193574428558
0.8600000000000017,0.92,1.2593649625778198,0.21163007616996765
0.8600000000000017,0.96,1.2888754606246948,0.22599457204341888
0.8600000000000017,1.0,1.3189390897750854,0.24015621840953827
0.8600000000000017,1.04,1.3495185375213623,0.2540830373764038
0.8600000000000017,1.08,1.3805795907974243,0.2677496373653412
0.8600000000000017,1.12,1.4120906591415405,0.2811366021633148

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,4.273674130672589e-05
0.9000000000000017,0.08,0.903548538684845,0.0003390790370758623
0.9000000000000017,0.12,0.9079647660255432,0.0011288741370663047
0.9000000000000017,0.16,0.9141116142272949,0.002625936409458518
0.9000000000000017,0.2,0.921954333782196,0.0050080870278179646
0.9000000000000017,0.24,0.9314504861831665,0.008410745300352573
0.9000000000000017,0.28,0.9425497651100159,0.012923973612487316
0.9000000000000017,0.32,0.9551962614059448,0.018592851236462593
0.9000000000000017,0.36,0.9693296551704407,0.02542073465883732
0.9000000000000017,0.4,0.9848857522010803,0.033374760299921036
0.9000000000000017,0.44,1.001798391342163,0.04239235073328018
0.9000000000000017,0.48,1.0199999809265137,0.05238832160830498
0.9000000000000017,0.52,1.0394227504730225,0.06326186656951904
0.9000000000000017,0.56,1.059999942779541,0.07490286976099014
0.9000000000000017,0.6,1.0816655158996582,0.08719734847545624
0.9000000000000017,0.64,1.1043550968170166,0.10003210604190826
0.9000000000000017,0.68,1.1280070543289185,0.1132977157831192
0.9000000000000017,0.72,1.1525622606277466,0.12689125537872314
0.9000000000000017,0.76,1.1779643297195435,0.14071792364120483
0.9000000000000017,0.8,1.2041594982147217,0.15469183027744293
0.9000000000000017,0.84,1.2310971021652222,0.16873647272586823
0.9000000000000017,0.88,1.2587295770645142,0.18278439342975616
0.9000000000000017,0.92,1.287011981010437,0.19677762687206268
0.9000000000000017,0.96,1.3159027099609375,0.21066609025001526
0.9000000000000017,1.0,1.3453624248504639,0.22440791130065918
0.9000000000000017,1.04,1.3753544092178345,0.23796796798706055
0.9000000000000017,1.08,1.405845046043396,0.2513177692890167
0.9000000000000017,1.12,1.4368020296096802,0.26443415880203247

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,3.751603071577847e-05
0.9400000000000017,0.08,0.9433979988098145,0.0002978807024192065
0.9400000000000017,0.12,0.9476286768913269,0.0009928409708663821
0.9400000000000017,0.16,0.9535198211669922,0.00231299945153296
0.9400000000000017,0.2,0.9610410928726196,0.0044196792878210545
0.9400000000000017,0.24,0.9701546430587769,0.007439204026013613
0.9400000000000017,0.28,0.9808160066604614,0.011459949426352978
0.9400000000000017,0.32,0.9929752945899963,0.016532234847545624
0.9400000000000017,0.36,1.0065783262252808,0.02267022244632244
0.9400000000000017,0.4,1.021567463874817,0.029855836182832718
0.9400000000000017,0.44,1.0378823280334473,0.03804392367601395
0.9400000000000017,0.48,1.0554620027542114,0.04716774448752403
0.9400000000000017,0.52,1.0742439031600952,0.0571446418762207
0.9400000000000017,0.56,1.0941662788391113,0.0678817555308342
0.9400000000000017,0.6,1.1151680946350098,0.07928039133548737
0.9400000000000017,0.64,1.1371896266937256,0.09124018996953964
0.9400000000000017,0.68,1.160172462463379,0.10366280376911163
0.9400000000000017,0.72,1.18406081199646,0.11645342409610748
0.9400000000000017,0.76,1.2088011503219604,0.12952366471290588
0.9400000000000017,0.8,1.2343419790267944,0.14279179275035858
0.9400000000000017,0.84,1.2606347799301147,0.1561838984489441
0.9400000000000017,0.88,1.2876335382461548,0.1696336716413498
0.9400000000000017,0.92,1.315294623374939,0.1830829232931137
0.9400000000000017,0.96,1.3435771465301514,0.19648079574108124
0.9400000000000017,1.0,1.3724429607391357,0.20978353917598724
0.9400000000000017,1.04,1.4018558263778687,0.22295403480529785
0.9400000000000017,1.08,1.4317821264266968,0.23596109449863434
0.9400000000000017,1.12,1.46219003200531,0.2487788200378418

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,3.3113614335889e-05
0.9800000000000018,0.08,0.9832598567008972,0.0002630867820698768
0.9800000000000018,0.12,0.9873196482658386,0.000877734215464443
0.9800000000000018,0.16,0.9929754137992859,0.002047610003501177
0.9800000000000018,0.2,1.0001999139785767,0.00391918933019042
0.9800000000000018,0.24,1.0089597702026367,0.0066098906099796295
0.9800000000000018,0.28,1.01921546459198,0.010205362923443317
0.9800000000000018,0.32,1.0309219360351562,0.01475878618657589
0.9800000000000018,0.36,1.0440306663513184,0.02029210515320301
0.9800000000000018,0.4,1.058489441871643,0.026798740029335022
0.9800000000000018,0.44,1.0742439031600952,0.03424747660756111
0.9800000000000018,0.48,1.0912377834320068,0.04258691519498825
0.9800000000000018,0.52,1.1094142198562622,0.05175001174211502
0.9800000000000018,0.56,1.1287161111831665,0.061658866703510284
0.9800000000000018,0.6,1.149086594581604,0.0722285583615303
0.9800000000000018,0.64,1.1704699993133545,0.08337114006280899
0.9800000000000018,0.68,1.1928117275238037,0.09499841183423996
0.9800000000000018,0.72,1.2160592079162598,0.10702405124902725
0.9800000000000018,0.76,1.2401612997055054,0.11936627328395844
0.9800000000000018,0.8,1.2650692462921143,0.13194815814495087
0.9800000000000018,0.84,1.2907363176345825,0.14469896256923676
0.9800000000000018,0.88,1.3171180486679077,0.1575547158718109
0.9800000000000018,0.92,1.344172716140747,0.1704576164484024
0.9800000000000018,0.96,1.3718600273132324,0.18335698544979095
0.9800000000000018,1.0,1.4001426696777344,0.1962081789970398
0.9800000000000018,1.04,1.4289857149124146,0.2089724838733673
0.9800000000000018,1.08,1.4583553075790405,0.22161716222763062
0.9800000000000018,1.12,1.488220453262329,0.23411397635936737

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,2.9376735255937092e-05
1.0200000000000018,0.08,1.0231324434280396,0.00023349729599431157
1.0200000000000018,0.12,1.0270345211029053,0.0007797027355991304
1.0200000000000018,0.16,1.032472848892212,0.0018211064161732793
1.0200000000000018,0.2,1.039422869682312,0.003490905510261655
1.0200000000000018,0.24,1.0478549003601074,0.005898019298911095
1.0200000000000018,0.28,1.0577332973480225,0.009124647825956345
1.0200000000000018,0.32,1.0690181255340576,0.013225237838923931
1.0200000000000018,0.36,1.0816655158996582,0.018227126449346542
1.0200000000000018,0.4,1.0956275463104248,0.024132629856467247
1.0200000000000018,0.44,1.1108554601669312,0.030921675264835358
1.0200000000000018,0.48,1.1272976398468018,0.03855545446276665
1.0200000000000018,0.52,1.1449016332626343,0.046980343759059906
1.0200000000000018,0.56,1.1636149883270264,0.05613135173916817
1.0200000000000018,0.6,1.1833850145339966,0.06593604385852814
1.0200000000000018,0.64,1.2041593790054321,0.07631758600473404
1.0200000000000018,0.68,1.225887417793274,0.0871974378824234
1.0200000000000018,0.72,1.2485190629959106,0.09849774092435837
1.0200000000000018,0.76,1.2720062732696533,0.1101432666182518
1.0200000000000018,0.8,1.2963024377822876,0.1220623254776001
1.0200000000000018,0.84,1.321363091468811,0.1341879963874817
1.0200000000000018,0.88,1.3471450805664062,0.14645865559577942
1.0200000000000018,0.92,1.3736083507537842,0.15881849825382233
1.0200000000000018,0.96,1.4007140398025513,0.17121700942516327
1.0200000000000018,1.0,1.428425669670105,0.18360957503318787
1.0200000000000018,1.04,1.4567086696624756,0.19595688581466675
1.0200000000000018,1.08,1.4855302572250366,0.20822474360466003
1.0200000000000018,1.12,1.5148597955703735,0.22038356959819794

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,2.617993413878139e-05
1.0600000000000018,0.08,1.0630146265029907,0.00020817384938709438
1.0600000000000018,0.12,1.0667707920074463,0.0006957022123970091
1.0600000000000018,0.16,1.0720075368881226,0.001626680139452219
1.0600000000000018,0.2,1.0787028074264526,0.0031223678961396217
1.0600000000000018,0.24,1.0868301391601562,0.005283753853291273
1.0600000000000018,0.28,1.0963573455810547,0.008189132437109947
1.0600000000000018,0.32,1.1072487831115723,0.011893099173903465
1.0600000000000018,0.36,1.1194640398025513,0.016426660120487213
1.0600000000000018,0.4,1.132960557937622,0.021798815578222275
1.0600000000000018,0.44,1.1476932764053345,0.0279984250664711
1.0600000000000018,0.48,1.1636149883270264,0.0349971204996109
1.0600000000000018,0.52,1.1806776523590088,0.04275241121649742
1.0600000000000018,0.56,1.1988327503204346,0.0512106753885746
1.0600000000000018,0.6,1.2180311679840088,0.06031036376953125
1.0600000000000018,0.64,1.2382245063781738,0.0699848160147667
1.0600000000000018,0.68,1.2593649625778198,0.08016465604305267
1.0600000000000018,0.72,1.2814053297042847,0.0907798632979393
1.0600000000000018,0.76,1.3043005466461182,0.1017618402838707
1.0600000000000018,0.8,1.3280060291290283,0.11304407566785812
1.0600000000000018,0.84,1.3524792194366455,0.12456406652927399
1.0600000000000018,0.88,1.3776792287826538,0.13626310229301453
1.0600000000000018,0.92,1.4035667181015015,0.14808712899684906
1.0600000000000018,0.96,1.4301049709320068,0.159987211227417
1.0600000000000018,1.0,1.4572575092315674,0.171919047832489
1.0600000000000018,1.04,1.484991431236267,0.18384309113025665
1.0600000000000018,1.08,1.5132745504379272,0.19572462141513824
1.0600000000000018,1.12,1.542076587677002,0.20753297209739685

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,2.343046980968211e-05
1.1000000000000019,0.08,1.1029052734375,0.0001863854267867282
1.1000000000000019,0.12,1.1065258979797363,0.0006233214517123997
1.1000000000000019,0.16,1.1115753650665283,0.0014588318299502134
1.1000000000000019,0.2,1.1180338859558105,0.002803560346364975
1.1000000000000019,0.24,1.1258774995803833,0.004751076456159353
1.1000000000000019,0.28,1.1350771188735962,0.007375572342425585
1.1000000000000019,0.32,1.145600438117981,0.010730947367846966
1.1000000000000019,0.36,1.157410979270935,0.014850650914013386
1.1000000000000019,0.4,1.1704699993133545,0.019748585298657417
1.1000000000000019,0.44,1.1847362518310547,0.02542073093354702
1.1000000000000019,0.48,1.2001667022705078,0.03184732049703598
1.1000000000000019,0.52,1.2167168855667114,0.03899514675140381
1.1000000000000019,0.56,1.2343419790267944,0.04682048410177231
1.1000000000000019,0.6,1.2529964447021484,0.055271297693252563
1.1000000000000019,0.64,1.2726349830627441,0.0642901137471199
1.1000000000000019,0.68,1.293212890625,0.07381583005189896
1.1000000000000019,0.72,1.3146861791610718,0.0837860032916069
1.1000000000000019,0.76,1.337011694908142,0.09413830190896988
1.1000000000000019,0.8,1.3601471185684204,0.10481173545122147
1.1000000000000019,0.84,1.384052038192749,0.11574780195951462
1.1000000000000019,0.88,1.4086874723434448,0.1268913298845291
1.1000000000000019,0.92,1.4340152740478516,0.13819070160388947
1.1000000000000019,0.96,1.459999918937683,0.14959844946861267
1.1000000000000019,1.0,1.4866068363189697,0.16107124090194702
1.1000000000000019,1.04,1.5138031244277954,0.17256996035575867
1.1000000000000019,1.08,1.5415575504302979,0.18405963480472565
1.1000000000000019,1.12,1.569840908050537,0.19550910592079163



==> act_visu_NormalizedPhaseTanhshrink_theta.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,3.1415927410125732
-1.1,0.04,1.1007272005081177,3.0983657836914062
-1.1,0.08,1.1029052734375,3.055253267288208
-1.1,0.12,1.1065260171890259,3.012366533279419
-1.1,0.16,1.1115753650665283,2.9698145389556885
-1.1,0.2,1.1180340051651,2.927700996398926
-1.1,0.24,1.1258774995803833,2.886122703552246
-1.1,0.28,1.1350769996643066,2.8451695442199707
-1.1,0.32,1.145600438117981,2.8049216270446777
-1.1,0.36,1.157410979270935,2.765451192855835
-1.1,0.4,1.1704699993133545,2.7268192768096924
-1.1,0.44,1.1847361326217651,2.6890792846679688
-1.1,0.48,1.2001665830612183,2.6522738933563232
-1.1,0.52,1.2167168855667114,2.616436719894409
-1.1,0.56,1.2343419790267944,2.581591844558716
-1.1,0.6,1.2529964447021484,2.5477569103240967
-1.1,0.64,1.2726351022720337,2.5149405002593994
-1.1,0.68,1.293213129043579,2.483145236968994
-1.1,0.72,1.3146861791610718,2.4523677825927734
-1.1,0.76,1.337011694908142,2.4225988388061523
-1.1,0.8,1.3601471185684204,2.3938260078430176
-1.1,0.84,1.3840519189834595,2.3660314083099365
-1.1,0.88,1.4086873531341553,2.339195489883423
-1.1,0.92,1.434015154838562,2.3132946491241455
-1.1,0.96,1.459999918937683,2.2883052825927734
-1.1,1.0,1.4866067171096802,2.264200448989868
-1.1,1.04,1.513803243637085,2.240952968597412
-1.1,1.08,1.541557788848877,2.218534469604492
-1.1,1.12,1.569840908050537,2.1969172954559326

-1.06,0.0,1.059999942779541,3.1415927410125732
-1.06,0.04,1.0607542991638184,3.096735954284668
-1.06,0.08,1.0630147457122803,3.052006959915161
-1.06,0.12,1.0667706727981567,3.007530450820923
-1.06,0.16,1.0720075368881226,2.9634275436401367
-1.06,0.2,1.078702688217163,2.9198124408721924
-1.06,0.24,1.0868301391601562,2.8767929077148438
-1.06,0.28,1.0963573455810547,2.8344662189483643
-1.06,0.32,1.1072489023208618,2.7929208278656006
-1.06,0.36,1.1194641590118408,2.7522339820861816
-1.06,0.4,1.132960557937622,2.712470531463623
-1.06,0.44,1.1476932764053345,2.6736862659454346
-1.06,0.48,1.1636149883270264,2.6359241008758545
-1.06,0.52,1.1806776523590088,2.599217653274536
-1.06,0.56,1.1988327503204346,2.5635900497436523
-1.06,0.6,1.2180312871932983,2.5290563106536865
-1.06,0.64,1.2382243871688843,2.4956209659576416
-1.06,0.68,1.2593648433685303,2.463284730911255
-1.06,0.72,1.2814054489135742,2.4320380687713623
-1.06,0.76,1.3043005466461182,2.401869058609009
-1.06,0.8,1.3280060291290283,2.3727593421936035
-1.06,0.84,1.3524792194366455,2.3446874618530273
-1.06,0.88,1.3776792287826538,2.3176281452178955
-1.06,0.92,1.403566837310791,2.2915544509887695
-1.06,0.96,1.4301048517227173,2.266437292098999
-1.06,1.0,1.4572577476501465,2.242246389389038
-1.06,1.04,1.484991431236267,2.218949794769287
-1.06,1.08,1.5132746696472168,2.196516752243042
-1.06,1.12,1.5420763492584229,2.1749143600463867

-1.02,0.0,1.0199999809265137,3.1415927410125732
-1.02,0.04,1.0207840204238892,3.0949785709381104
-1.02,0.08,1.02313232421875,3.0485079288482666
-1.02,0.12,1.0270345211029053,3.0023200511932373
-1.02,0.16,1.0324727296829224,2.9565505981445312
-1.02,0.2,1.0394227504730225,2.9113268852233887
-1.02,0.24,1.0478549003601074,2.866767644882202
-1.02,0.28,1.057733416557312,2.8229806423187256
-1.02,0.32,1.0690181255340576,2.7800605297088623
-1.02,0.36,1.0816653966903687,2.738091230392456
-1.02,0.4,1.0956276655197144,2.697141647338867
-1.02,0.44,1.1108554601669312,2.65726900100708
-1.02,0.48,1.1272976398468018,2.6185171604156494
-1.02,0.52,1.1449015140533447,2.580918550491333
-1.02,0.56,1.163615107536316,2.544494390487671
-1.02,0.6,1.183384895324707,2.5092554092407227
-1.02,0.64,1.2041594982147217,2.4752037525177
-1.02,0.68,1.225887417793274,2.442333459854126
-1.02,0.72,1.2485190629959106,2.4106316566467285
-1.02,0.76,1.2720062732696533,2.380079984664917
-1.02,0.8,1.2963024377822876,2.3506555557250977
-1.02,0.84,1.3213629722595215,2.3223307132720947
-1.02,0.88,1.3471449613571167,2.2950756549835205
-1.02,0.92,1.3736084699630737,2.2688584327697754
-1.02,0.96,1.4007140398025513,2.2436442375183105
-1.02,1.0,1.4284255504608154,2.219398260116577
-1.02,1.04,1.456708550453186,2.196085214614868
-1.02,1.08,1.4855302572250366,2.17366886138916
-1.02,1.12,1.5148597955703735,2.152113914489746

-0.98,0.0,0.9800000190734863,3.1415927410125732
-0.98,0.04,0.9808160066604614,3.093078136444092
-0.98,0.08,0.9832598567008972,3.044724941253662
-0.98,0.12,0.9873196482658386,2.9966907501220703
-0.98,0.16,0.9929754137992859,2.9491264820098877
-0.98,0.2,1.0002000331878662,2.9021759033203125
-0.98,0.24,1.0089598894119263,2.855968952178955
-0.98,0.28,1.0192153453826904,2.8106253147125244
-0.98,0.32,1.0309220552444458,2.7662482261657715
-0.98,0.36,1.0440306663513184,2.7229268550872803
-0.98,0.4,1.058489441871643,2.680734395980835
-0.98,0.44,1.0742439031600952,2.6397292613983154
-0.98,0.48,1.0912377834320068,2.5999557971954346
-0.98,0.52,1.1094142198562622,2.5614442825317383
-0.98,0.56,1.1287161111831665,2.52421236038208
-0.98,0.6,1.149086594581604,2.488266706466675
-0.98,0.64,1.1704699993133545,2.453603982925415
-0.98,0.68,1.1928117275238037,2.420213222503662
-0.98,0.72,1.2160590887069702,2.3880748748779297
-0.98,0.76,1.2401611804962158,2.3571643829345703
-0.98,0.8,1.2650691270828247,2.3274521827697754
-0.98,0.84,1.2907363176345825,2.298905372619629
-0.98,0.88,1.3171180486679077,2.27148699760437
-0.98,0.92,1.344172716140747,2.245159864425659
-0.98,0.96,1.3718600273132324,2.219883918762207
-0.98,1.0,1.4001429080963135,2.1956191062927246
-0.98,1.04,1.4289854764938354,2.1723246574401855
-0.98,1.08,1.45835542678833,2.149961471557617
-0.98,1.12,1.488220453262329,2.128488779067993

-0.94,0.0,0.9399999976158142,3.1415927410125732
-0.94,0.04,0.9408506155014038,3.0910160541534424
-0.94,0.08,0.943398118019104,3.0406224727630615
-0.94,0.12,0.9476286768913269,2.990589141845703
-0.94,0.16,0.953519880771637,2.9410879611968994
-0.94,0.2,0.9610410332679749,2.892277956008911
-0.94,0.24,0.9701545834541321,2.8443055152893066
-0.94,0.28,0.9808159470558167,2.7973012924194336
-0.94,0.32,0.9929752945899963,2.751377820968628
-0.94,0.36,1.0065782070159912,2.7066309452056885
-0.94,0.4,1.0215675830841064,2.663137435913086
-0.94,0.44,1.0378824472427368,2.6209566593170166
-0.94,0.48,1.0554618835449219,2.5801312923431396
-0.94,0.52,1.0742439031600952,2.540688991546631
-0.94,0.56,1.0941662788391113,2.502642869949341
-0.94,0.6,1.1151680946350098,2.465994119644165
-0.94,0.64,1.137189507484436,2.4307327270507812
-0.94,0.68,1.160172462463379,2.3968400955200195
-0.94,0.72,1.1840606927871704,2.364290237426758
-0.94,0.76,1.208801031112671,2.333050489425659
-0.94,0.8,1.2343418598175049,2.303084373474121
-0.94,0.84,1.2606347799301147,2.2743515968322754
-0.94,0.88,1.2876336574554443,2.2468085289001465
-0.94,0.92,1.315294623374939,2.2204108238220215
-0.94,0.96,1.343577265739441,2.19511342048645
-0.94,1.0,1.3724430799484253,2.170870065689087
-0.94,1.04,1.4018558263778687,2.1476352214813232
-0.94,1.08,1.4317822456359863,2.1253645420074463
-0.94,1.12,1.4621902704238892,2.104013204574585

-0.8999999999999999,0.0,0.8999999761581421,3.1415927410125732
-0.8999999999999999,0.04,0.9008884429931641,3.0887715816497803
-0.8999999999999999,0.08,0.9035484790802002,3.0361578464508057
-0.8999999999999999,0.12,0.9079647660255432,2.983954668045044
-0.8999999999999999,0.16,0.9141116142272949,2.9323556423187256
-0.8999999999999999,0.2,0.9219544529914856,2.881540060043335
-0.8999999999999999,0.24,0.9314504861831665,2.8316712379455566
-0.8999999999999999,0.28,0.9425497651100159,2.782893419265747
-0.8999999999999999,0.32,0.9551962018013,2.7353286743164062
-0.8999999999999999,0.36,0.9693295955657959,2.6890792846679688
-0.8999999999999999,0.4,0.9848858118057251,2.644225597381592
-0.8999999999999999,0.44,1.001798391342163,2.6008262634277344
-0.8999999999999999,0.48,1.0199999809265137,2.558922529220581
-0.8999999999999999,0.52,1.039422869682312,2.51853609085083
-0.8999999999999999,0.56,1.0600000619888306,2.479675531387329
-0.8999999999999999,0.6,1.0816653966903687,2.442333459854126
-0.8999999999999999,0.64,1.1043550968170166,2.406491994857788
-0.8999999999999999,0.68,1.1280070543289185,2.372124433517456
-0.8999999999999999,0.72,1.1525622606277466,2.339195489883423
-0.8999999999999999,0.76,1.1779643297195435,2.307663679122925
-0.8999999999999999,0.8,1.2041596174240112,2.27748441696167
-0.8999999999999999,0.84,1.2310972213745117,2.2486085891723633
-0.8999999999999999,0.88,1.2587295770645142,2.2209854125976562
-0.8999999999999999,0.92,1.287011981010437,2.194563150405884
-0.8999999999999999,0.96,1.3159027099609375,2.16929030418396
-0.8999999999999999,1.0,1.3453625440597534,2.1451141834259033
-0.8999999999999999,1.04,1.3753544092178345,2.121983766555786
-0.8999999999999999,1.08,1.405845046043396,2.0998497009277344
-0.8999999999999999,1.12,1.4368020296096802,2.078662872314453

-0.8599999999999999,0.0,0.8600000143051147,3.1415927410125732
-0.8599999999999999,0.04,0.8609297275543213,3.086318016052246
-0.8599999999999999,0.08,0.8637128472328186,3.0312812328338623
-0.8599999999999999,0.12,0.8683317303657532,2.9767143726348877
-0.8599999999999999,0.16,0.8747571706771851,2.922837018966675
-0.8599999999999999,0.2,0.8829495310783386,2.8698525428771973
-0.8599999999999999,0.24,0.8928605914115906,2.817943572998047
-0.8599999999999999,0.28,0.90443354845047,2.767268419265747
-0.8599999999999999,0.32,0.9176056385040283,2.717961311340332
-0.8599999999999999,0.36,0.9323089718818665,2.6701295375823975
-0.8599999999999999,0.4,0.9484724998474121,2.6238558292388916
-0.8599999999999999,0.44,0.966022789478302,2.579198122024536
-0.8599999999999999,0.48,0.9848858714103699,2.536193370819092
-0.8599999999999999,0.52,1.0049875974655151,2.494856834411621
-0.8599999999999999,0.56,1.0262553691864014,2.455188035964966
-0.8599999999999999,0.6,1.048618197441101,2.417171001434326
-0.8599999999999999,0.64,1.0720075368881226,2.3807778358459473
-0.8599999999999999,0.68,1.0963575839996338,2.345970392227173
-0.8599999999999999,0.72,1.1216059923171997,2.3127033710479736
-0.8599999999999999,0.76,1.1476935148239136,2.280925750732422
-0.8599999999999999,0.8,1.1745637655258179,2.250581741333008
-0.8599999999999999,0.84,1.202164649963379,2.221614122390747
-0.8599999999999999,0.88,1.2304471731185913,2.193962812423706
-0.8599999999999999,0.92,1.2593648433685303,2.1675682067871094
-0.8599999999999999,0.96,1.2888754606246948,2.142371654510498
-0.8599999999999999,1.0,1.3189390897750854,2.118314027786255
-0.8599999999999999,1.04,1.3495182991027832,2.0953383445739746
-0.8599999999999999,1.08,1.3805797100067139,2.0733895301818848
-0.8599999999999999,1.12,1.412090539932251,2.0524139404296875

-0.8199999999999998,0.0,0.8199999928474426,3.1415927410125732
-0.8199999999999998,0.04,0.8209750652313232,3.0836260318756104
-0.8199999999999998,0.08,0.823893129825592,3.0259335041046143
-0.8199999999999998,0.12,0.8287340998649597,2.9687817096710205
-0.8199999999999998,0.16,0.8354640007019043,2.9124226570129395
-0.8199999999999998,0.2,0.8440379500389099,2.857086181640625
-0.8199999999999998,0.24,0.8544003367424011,2.8029778003692627
-0.8199999999999998,0.28,0.8664872050285339,2.750272035598755
-0.8199999999999998,0.32,0.880227267742157,2.6991145610809326
-0.8199999999999998,0.36,0.8955444693565369,2.64961838722229
-0.8199999999999998,0.4,0.9123595952987671,2.601867198944092
-0.8199999999999998,0.44,0.9305911660194397,2.555915594100952
-0.8199999999999998,0.48,0.950157880783081,2.511793613433838
-0.8199999999999998,0.52,0.970978856086731,2.469508171081543
-0.8199999999999998,0.56,0.9929752945899963,2.4290478229522705
-0.8199999999999998,0.6,1.01607084274292,2.3903844356536865
-0.8199999999999998,0.64,1.0401922464370728,2.3534774780273438
-0.8199999999999998,0.68,1.0652700662612915,2.3182764053344727
-0.8199999999999998,0.72,1.0912379026412964,2.2847232818603516
-0.8199999999999998,0.76,1.1180340051651,2.2527549266815186
-0.8199999999999998,0.8,1.1456001996994019,2.222304582595825
-0.8199999999999998,0.84,1.1738826036453247,2.1933043003082275
-0.8199999999999998,0.88,1.2028300762176514,2.165684938430786
-0.8199999999999998,0.92,1.2323960065841675,2.139378070831299
-0.8199999999999998,0.96,1.2625372409820557,2.11431622505188
-0.8199999999999998,1.0,1.293212890625,2.0904340744018555
-0.8199999999999998,1.04,1.3243865966796875,2.0676684379577637
-0.8199999999999998,1.08,1.3560235500335693,2.0459580421447754
-0.8199999999999998,1.12,1.388092279434204,2.025244951248169

-0.7799999999999998,0.0,0.7799999713897705,3.1415927410125732
-0.7799999999999998,0.04,0.7810249924659729,3.080658197402954
-0.7799999999999998,0.08,0.7840916514396667,3.0200421810150146
-0.7799999999999998,0.12,0.7891767024993896,2.9600534439086914
-0.7799999999999998,0.16,0.7962411642074585,2.9009809494018555
-0.7799999999999998,0.2,0.80523282289505,2.843087673187256
-0.7799999999999998,0.24,0.8160882592201233,2.7866036891937256
-0.7799999999999998,0.28,0.8287340402603149,2.7317233085632324
-0.7799999999999998,0.32,0.8430894613265991,2.6786019802093506
-0.7799999999999998,0.36,0.8590693473815918,2.6273586750030518
-0.7799999999999998,0.4,0.8765842914581299,2.5780746936798096
-0.7799999999999998,0.44,0.8955445885658264,2.5308003425598145
-0.7799999999999998,0.48,0.9158602356910706,2.4855549335479736
-0.7799999999999998,0.52,0.937443196773529,2.442333459854126
-0.7799999999999998,0.56,0.9602082967758179,2.401109457015991
-0.7799999999999998,0.6,0.9840732216835022,2.3618409633636475
-0.7799999999999998,0.64,1.0089597702026367,2.3244714736938477
-0.7799999999999998,0.68,1.0347946882247925,2.2889349460601807
-0.7799999999999998,0.72,1.061508297920227,2.2551591396331787
-0.7799999999999998,0.76,1.089036226272583,2.223066806793213
-0.7799999999999998,0.8,1.1173181533813477,2.1925790309906006
-0.7799999999999998,0.84,1.1462982892990112,2.1636154651641846
-0.7799999999999998,0.88,1.1759252548217773,2.136096715927124
-0.7799999999999998,0.92,1.2061508893966675,2.1099445819854736
-0.7799999999999998,0.96,1.2369316816329956,2.085083484649658
-0.7799999999999998,1.0,1.268227219581604,2.0614407062530518
-0.7799999999999998,1.04,1.3000000715255737,2.0389459133148193
-0.7799999999999998,1.08,1.3322162628173828,2.0175323486328125
-0.7799999999999998,1.12,1.3648443222045898,1.9971369504928589

-0.7399999999999998,0.0,0.7400000095367432,3.1415927410125732
-0.7399999999999998,0.04,0.7410802841186523,3.0773706436157227
-0.7399999999999998,0.08,0.7443117499351501,3.013521671295166
-0.7399999999999998,0.12,0.7496666312217712,2.950404644012451
-0.7399999999999998,0.16,0.7570998668670654,2.888355255126953
-0.7399999999999998,0.2,0.7665507793426514,2.827674150466919
-0.7399999999999998,0.24,0.7779459953308105,2.768620491027832
-0.7399999999999998,0.28,0.791201651096344,2.711409330368042
-0.7399999999999998,0.32,0.8062257766723633,2.6562068462371826
-0.7399999999999998,0.36,0.8229216933250427,2.6031343936920166
-0.7399999999999998,0.4,0.8411896228790283,2.552269458770752
-0.7399999999999998,0.44,0.8609297275543213,2.503652811050415
-0.7399999999999998,0.48,0.882043182849884,2.457289934158325
-0.7399999999999998,0.52,0.9044334888458252,2.413159132003784
-0.7399999999999998,0.56,0.9280086755752563,2.3712158203125
-0.7399999999999998,0.6,0.9526804089546204,2.3313984870910645
-0.7399999999999998,0.64,0.9783660173416138,2.293632745742798
-0.7399999999999998,0.68,1.0049875974655151,2.257833957672119
-0.7399999999999998,0.72,1.0324727296829224,2.2239129543304443
-0.7399999999999998,0.76,1.060754418373108,2.1917765140533447
-0.7399999999999998,0.8,1.0897706747055054,2.1613314151763916
-0.7399999999999998,0.84,1.1194641590118408,2.1324844360351562
-0.7399999999999998,0.88,1.149782657623291,2.105144500732422
-0.7399999999999998,0.92,1.1806777715682983,2.079223394393921
-0.7399999999999998,0.96,1.212105631828308,2.054636240005493
-0.7399999999999998,1.0,1.244025707244873,2.0313022136688232
-0.7399999999999998,1.04,1.2764010429382324,2.0091445446014404
-0.7399999999999998,1.08,1.309198260307312,1.9880911111831665
-0.7399999999999998,1.12,1.34238600730896,1.968073844909668

-0.6999999999999997,0.0,0.699999988079071,3.1415927410125732
-0.6999999999999997,0.04,0.701141893863678,3.0737085342407227
-0.6999999999999997,0.08,0.7045566439628601,3.0062644481658936
-0.6999999999999997,0.12,0.7102112174034119,2.939682960510254
-0.6999999999999997,0.16,0.7180529832839966,2.874354600906372
-0.6999999999999997,0.2,0.7280109524726868,2.8106253147125244
-0.6999999999999997,0.24,0.7400000095367432,2.748788595199585
-0.6999999999999997,0.28,0.7539231181144714,2.6890792846679688
-0.6999999999999997,0.32,0.7696752548217773,2.6316750049591064
-0.6999999999999997,0.36,0.7871466875076294,2.5766961574554443
-0.6999999999999997,0.4,0.8062257766723633,2.52421236038208
-0.6999999999999997,0.44,0.826801061630249,2.474248170852661
-0.6999999999999997,0.48,0.8487637042999268,2.426790237426758
-0.6999999999999997,0.52,0.8720091581344604,2.3817951679229736
-0.6999999999999997,0.56,0.8964373469352722,2.339195489883423
-0.6999999999999997,0.6,0.9219544529914856,2.298905372619629
-0.6999999999999997,0.64,0.9484724998474121,2.2608273029327393
-0.6999999999999997,0.68,0.975909948348999,2.2248568534851074
-0.6999999999999997,0.72,1.0041911602020264,2.1908836364746094
-0.6999999999999997,0.76,1.0332472324371338,2.1587975025177
-0.6999999999999997,0.8,1.0630146265029907,2.128488779067993
-0.6999999999999997,0.84,1.0934349298477173,2.0998497009277344
-0.6999999999999997,0.88,1.1244555711746216,2.0727767944335938
-0.6999999999999997,0.92,1.1560275554656982,2.047171115875244
-0.6999999999999997,0.96,1.1881077289581299,2.0229387283325195
-0.6999999999999997,1.0,1.2206555604934692,1.999990701675415
-0.6999999999999997,1.04,1.2536346912384033,1.978243112564087
-0.6999999999999997,1.08,1.2870121002197266,1.957617998123169
-0.6999999999999997,1.12,1.320757508277893,1.938042402267456

-0.6599999999999997,0.0,0.6600000262260437,3.1415927410125732
-0.6599999999999997,0.04,0.6612110733985901,3.0696043968200684
-0.6599999999999997,0.08,0.6648308634757996,2.9981400966644287
-0.6599999999999997,0.12,0.6708203554153442,2.927700996398926
-0.6599999999999997,0.16,0.6791170835494995,2.85874605178833
-0.6599999999999997,0.2,0.6896375417709351,2.791675090789795
-0.6599999999999997,0.24,0.7022820115089417,2.7268192768096924
-0.6599999999999997,0.28,0.7169379591941833,2.6644363403320312
-0.6599999999999997,0.32,0.7334848046302795,2.604710340499878
-0.6599999999999997,0.36,0.7517979145050049,2.5477569103240967
-0.6599999999999997,0.4,0.7717514038085938,2.4936301708221436
-0.6599999999999997,0.44,0.7932212948799133,2.442333459854126
-0.6599999999999997,0.48,0.8160882592201233,2.3938260078430176
-0.6599999999999997,0.52,0.8402380347251892,2.3480355739593506
-0.6599999999999997,0.56,0.8655634522438049,2.3048651218414307
-0.6599999999999997,0.6,0.8919641375541687,2.264200448989868
-0.6599999999999997,0.64,0.9193475842475891,2.225916862487793
-0.6599999999999997,0.68,0.9476286768913269,2.1898841857910156
-0.6599999999999997,0.72,0.9767293334007263,2.155970573425293
-0.6599999999999997,0.76,1.0065783262252808,2.12404465675354
-0.6599999999999997,0.8,1.0371112823486328,2.0939793586730957
-0.6599999999999997,0.84,1.0682696104049683,2.0656521320343018
-0.6599999999999997,0.88,1.100000023841858,2.0389459133148193
-0.6599999999999997,0.92,1.1322544813156128,2.0137503147125244
-0.6599999999999997,0.96,1.1649893522262573,1.9899615049362183
-0.6599999999999997,1.0,1.1981651782989502,1.967482566833496
-0.6599999999999997,1.04,1.231746792793274,1.9462236166000366
-0.6599999999999997,1.08,1.2657015323638916,1.9260998964309692
-0.6599999999999997,1.12,1.2999999523162842,1.9070338010787964

-0.6199999999999997,0.0,0.6200000047683716,3.1415927410125732
-0.6199999999999997,0.04,0.6212890148162842,3.064972400665283
-0.6199999999999997,0.08,0.6251400709152222,2.988983154296875
-0.6199999999999997,0.12,0.6315061450004578,2.9142255783081055
-0.6199999999999997,0.16,0.6403123736381531,2.8412423133850098
-0.6199999999999997,0.2,0.6514598727226257,2.770498037338257
-0.6199999999999997,0.24,0.6648308038711548,2.7023661136627197
-0.6199999999999997,0.28,0.6802940368652344,2.6371257305145264
-0.6199999999999997,0.32,0.6977105140686035,2.5749638080596924
-0.6199999999999997,0.36,0.7169378995895386,2.5159831047058105
-0.6199999999999997,0.4,0.737834632396698,2.4602131843566895
-0.6199999999999997,0.44,0.7602631449699402,2.407625198364258
-0.6199999999999997,0.48,0.7840918898582458,2.358142614364624
-0.6199999999999997,0.52,0.8091970682144165,2.3116555213928223
-0.6199999999999997,0.56,0.8354639410972595,2.2680294513702393
-0.6199999999999997,0.6,0.8627861738204956,2.227116107940674
-0.6199999999999997,0.64,0.8910667300224304,2.18875789642334
-0.6199999999999997,0.68,0.9202173352241516,2.1527960300445557
-0.6199999999999997,0.72,0.950157880783081,2.119072914123535
-0.6199999999999997,0.76,0.9808160066604614,2.087435245513916
-0.6199999999999997,0.8,1.0121264457702637,2.05773663520813
-0.6199999999999997,0.84,1.0440306663513184,2.0298378467559814
-0.6199999999999997,0.88,1.0764758586883545,2.0036087036132812
-0.6199999999999997,0.92,1.1094142198562622,1.978926658630371
-0.6199999999999997,0.96,1.1428035497665405,1.9556788206100464
-0.6199999999999997,1.0,1.176605224609375,1.9337600469589233
-0.6199999999999997,1.04,1.210784912109375,1.9130733013153076
-0.6199999999999997,1.08,1.2453112602233887,1.893528938293457
-0.6199999999999997,1.12,1.2801563739776611,1.8750450611114502

-0.5799999999999996,0.0,0.5799999833106995,3.1415927410125732
-0.5799999999999996,0.04,0.5813776850700378,3.059704065322876
-0.5799999999999996,0.08,0.5854912400245667,2.978585720062256
-0.5799999999999996,0.12,0.5922837257385254,2.898963451385498
-0.5799999999999996,0.16,0.6016642451286316,2.8214855194091797
-0.5799999999999996,0.2,0.6135144233703613,2.7466928958892822
-0.5799999999999996,0.24,0.6276941895484924,2.675006628036499
-0.5799999999999996,0.28,0.6440496444702148,2.6067240238189697
-0.5799999999999996,0.32,0.6624197959899902,2.5420258045196533
-0.5799999999999996,0.36,0.6826418042182922,2.480990171432495
-0.5799999999999996,0.4,0.7045565843582153,2.4236087799072266
-0.5799999999999996,0.44,0.7280110716819763,2.369807720184326
-0.5799999999999996,0.48,0.7528611421585083,2.319462299346924
-0.5799999999999996,0.52,0.7789736390113831,2.272414207458496
-0.5799999999999996,0.56,0.8062258958816528,2.2284834384918213
-0.5799999999999996,0.6,0.8345058560371399,2.18747878074646
-0.5799999999999996,0.64,0.8637129664421082,2.1492063999176025
-0.5799999999999996,0.68,0.893756091594696,2.113473415374756
-0.5799999999999996,0.72,0.9245539903640747,2.080094575881958
-0.5799999999999996,0.76,0.95603346824646,2.0488922595977783
-0.5799999999999996,0.8,0.9881293773651123,2.0196990966796875
-0.5799999999999996,0.84,1.0207839012145996,1.9923598766326904
-0.5799999999999996,0.88,1.0539450645446777,1.966729760169983
-0.5799999999999996,0.92,1.0875661373138428,1.9426753520965576
-0.5799999999999996,0.96,1.1216058731079102,1.9200730323791504
-0.5799999999999996,1.0,1.1560276746749878,1.8988114595413208
-0.5799999999999996,1.04,1.190798044204712,1.8787862062454224
-0.5799999999999996,1.08,1.2258875370025635,1.8599034547805786
-0.5799999999999996,1.12,1.261269211769104,1.8420770168304443

-0.5399999999999996,0.0,0.5400000214576721,3.1415927410125732
-0.5399999999999996,0.04,0.5414794683456421,3.0536599159240723
-0.5399999999999996,0.08,0.5458937883377075,2.9666786193847656
-0.5399999999999996,0.12,0.5531727075576782,2.881540298461914
-0.5399999999999996,0.16,0.5632051229476929,2.799023151397705
-0.5399999999999996,0.2,0.5758471488952637,2.719761848449707
-0.5399999999999996,0.24,0.5909314751625061,2.644225597381592
-0.5399999999999996,0.28,0.6082762479782104,2.5727221965789795
-0.5399999999999996,0.32,0.6276942491531372,2.505413293838501
-0.5399999999999996,0.36,0.6489992141723633,2.442333459854126
-0.5399999999999996,0.4,0.6720118522644043,2.383418560028076
-0.5399999999999996,0.44,0.6965630650520325,2.3285317420959473
-0.5399999999999996,0.48,0.7224956154823303,2.27748441696167
-0.5399999999999996,0.52,0.7496665716171265,2.2300572395324707
-0.5399999999999996,0.56,0.7779459953308105,2.186013698577881
-0.5399999999999996,0.6,0.807217538356781,2.1451141834259033
-0.5399999999999996,0.64,0.8373768925666809,2.1071200370788574
-0.5399999999999996,0.68,0.868331789970398,2.071803092956543
-0.5399999999999996,0.72,0.8999999761581421,2.0389459133148193
-0.5399999999999996,0.76,0.9323090314865112,2.00834584236145
-0.5399999999999996,0.8,0.9651942849159241,1.9798147678375244
-0.5399999999999996,0.84,0.9985989332199097,1.9531798362731934
-0.5399999999999996,0.88,1.0324727296829224,1.9282822608947754
-0.5399999999999996,0.92,1.0667707920074463,1.9049776792526245
-0.5399999999999996,0.96,1.1014535427093506,1.8831340074539185
-0.5399999999999996,1.0,1.1364858150482178,1.8626322746276855
-0.5399999999999996,1.04,1.1718361377716064,1.8433631658554077
-0.5399999999999996,1.08,1.2074767351150513,1.825227975845337
-0.5399999999999996,1.12,1.2433825731277466,1.8081380128860474

-0.49999999999999956,0.0,0.5,3.1415927410125732
-0.49999999999999956,0.04,0.5015974640846252,3.0466537475585938
-0.49999999999999956,0.08,0.5063595771789551,2.952910900115967
-0.49999999999999956,0.12,0.514198362827301,2.8614702224731445
-0.49999999999999956,0.16,0.5249761939048767,2.7732794284820557
-0.49999999999999956,0.2,0.5385164022445679,2.6890792846679688
-0.49999999999999956,0.24,0.5546170473098755,2.6093876361846924
-0.49999999999999956,0.28,0.5730619430541992,2.5345077514648438
-0.49999999999999956,0.32,0.5936329364776611,2.46455717086792
-0.49999999999999956,0.36,0.6161168813705444,2.3995018005371094
-0.49999999999999956,0.4,0.6403123736381531,2.339195489883423
-0.49999999999999956,0.44,0.6660330891609192,2.283414363861084
-0.49999999999999956,0.48,0.6931089162826538,2.2318875789642334
-0.49999999999999956,0.52,0.7213874459266663,2.184319019317627
-0.49999999999999956,0.56,0.7507330179214478,2.1404061317443848
-0.49999999999999956,0.6,0.7810249924659729,2.0998497009277344
-0.49999999999999956,0.64,0.8121575713157654,2.062363862991333
-0.49999999999999956,0.68,0.8440379500389099,2.027679681777954
-0.49999999999999956,0.72,0.8765842914581299,1.9955476522445679
-0.49999999999999956,0.76,0.9097251892089844,1.9657381772994995
-0.49999999999999956,0.8,0.9433981776237488,1.938042402267456
-0.49999999999999956,0.84,0.9775479435920715,1.9122700691223145
-0.49999999999999956,0.88,1.0121265649795532,1.8882501125335693
-0.49999999999999956,0.92,1.0470911264419556,1.8658268451690674
-0.49999999999999956,0.96,1.082404613494873,1.844861388206482
-0.49999999999999956,1.0,1.1180340051651,1.825227975845337
-0.49999999999999956,1.04,1.1539497375488281,1.8068134784698486
-0.49999999999999956,1.08,1.1901260614395142,1.789515495300293
-0.49999999999999956,1.12,1.2265397310256958,1.773242712020874

-0.4599999999999995,0.0,0.46000000834465027,3.1415927410125732
-0.4599999999999995,0.04,0.4617358446121216,3.038438320159912
-0.4599999999999995,0.08,0.46690475940704346,2.9368138313293457
-0.4599999999999995,0.12,0.4753945767879486,2.8381171226501465
-0.4599999999999995,0.16,0.48703184723854065,2.743508815765381
-0.4599999999999995,0.2,0.5015974640846252,2.6538543701171875
-0.4599999999999995,0.24,0.5188447833061218,2.5697078704833984
-0.4599999999999995,0.28,0.5385164618492126,2.4913411140441895
-0.4599999999999995,0.32,0.5603570342063904,2.4187896251678467
-0.4599999999999995,0.36,0.5841232538223267,2.351911783218384
-0.4599999999999995,0.4,0.6095899939537048,2.290442705154419
-0.4599999999999995,0.44,0.6365532279014587,2.2340431213378906
-0.4599999999999995,0.48,0.6648308038711548,2.1823360919952393
-0.4599999999999995,0.52,0.6942621469497681,2.134931802749634
-0.4599999999999995,0.56,0.7247069478034973,2.091449022293091
-0.4599999999999995,0.6,0.7560423016548157,2.051522970199585
-0.4599999999999995,0.64,0.7881624698638916,2.01481556892395
-0.4599999999999995,0.68,0.8209749460220337,1.981014370918274
-0.4599999999999995,0.72,0.8544003963470459,1.9498369693756104
-0.4599999999999995,0.76,0.8883693218231201,1.9210273027420044
-0.4599999999999995,0.8,0.9228217601776123,1.89435613155365
-0.4599999999999995,0.84,0.957705557346344,1.86961829662323
-0.4599999999999995,0.88,0.9929753541946411,1.8466300964355469
-0.4599999999999995,0.92,1.028591275215149,1.825227975845337
-0.4599999999999995,0.96,1.064518690109253,1.805266261100769
-0.4599999999999995,1.0,1.1007269620895386,1.7866142988204956
-0.4599999999999995,1.04,1.137189507484436,1.769155740737915
-0.4599999999999995,1.08,1.1738826036453247,1.7527865171432495
-0.4599999999999995,1.12,1.210784912109375,1.7374136447906494

-0.4199999999999995,0.0,0.41999998688697815,3.1415927410125732
-0.4199999999999995,0.04,0.4219004213809967,3.028670310974121
-0.4199999999999995,0.08,0.42755112051963806,2.9177496433258057
-0.4199999999999995,0.12,0.4368065893650055,2.8106253147125244
-0.4199999999999995,0.16,0.449444055557251,2.7087340354919434
-0.4199999999999995,0.2,0.46518808603286743,2.613074779510498
-0.4199999999999995,0.24,0.48373544216156006,2.52421236038208
-0.4199999999999995,0.28,0.504777193069458,2.442333459854126
-0.4199999999999995,0.32,0.52801513671875,2.367333173751831
-0.4199999999999995,0.36,0.5531727075576782,2.298905372619629
-0.4199999999999995,0.4,0.5800000429153442,2.236619710922241
-0.4199999999999995,0.44,0.6082761883735657,2.1799840927124023
-0.4199999999999995,0.48,0.6378087997436523,2.128488779067993
-0.4199999999999995,0.52,0.6684309244155884,2.0816330909729004
-0.4199999999999995,0.56,0.699999988079071,2.0389459133148193
-0.4199999999999995,0.6,0.7323933839797974,1.999990701675415
-0.4199999999999995,0.64,0.7655064463615417,1.964372992515564
-0.4199999999999995,0.68,0.7992496490478516,1.9317383766174316
-0.4199999999999995,0.72,0.8335466384887695,1.9017704725265503
-0.4199999999999995,0.76,0.8683317303657532,1.874189853668213
-0.4199999999999995,0.8,0.9035484790802002,1.8487485647201538
-0.4199999999999995,0.84,0.9391485452651978,1.825227975845337
-0.4199999999999995,0.88,0.9750897884368896,1.8034353256225586
-0.4199999999999995,0.92,1.0113357305526733,1.7832002639770508
-0.4199999999999995,0.96,1.047855019569397,1.7643717527389526
-0.4199999999999995,1.0,1.0846197605133057,1.7468174695968628
-0.4199999999999995,1.04,1.1216059923171997,1.7304186820983887
-0.4199999999999995,1.08,1.158792495727539,1.7150710821151733
-0.4199999999999995,1.12,1.1961604356765747,1.700681209564209

-0.37999999999999945,0.0,0.3799999952316284,3.1415927410125732
-0.37999999999999945,0.04,0.382099449634552,3.016866683959961
-0.37999999999999945,0.08,0.3883298337459564,2.894827365875244
-0.37999999999999945,0.12,0.39849719405174255,2.777827501296997
-0.37999999999999945,0.16,0.41231054067611694,2.6676547527313232
-0.37999999999999945,0.2,0.4294182062149048,2.5654382705688477
-0.37999999999999945,0.24,0.44944408535957336,2.4716880321502686
-0.37999999999999945,0.28,0.47201693058013916,2.3864173889160156
-0.37999999999999945,0.32,0.49678969383239746,2.3092892169952393
-0.37999999999999945,0.36,0.5234500765800476,2.2397525310516357
-0.37999999999999945,0.4,0.5517245531082153,2.177150011062622
-0.37999999999999945,0.44,0.5813776850700378,2.1207942962646484
-0.37999999999999945,0.48,0.612209141254425,2.070014238357544
-0.37999999999999945,0.52,0.6440497040748596,2.024181365966797
-0.37999999999999945,0.56,0.6767570376396179,1.9827258586883545
-0.37999999999999945,0.6,0.7102112174034119,1.9451367855072021
-0.37999999999999945,0.64,0.7443118691444397,1.910963773727417
-0.37999999999999945,0.68,0.7789736390113831,1.8798106908798218
-0.37999999999999945,0.72,0.8141252398490906,1.851332664489746
-0.37999999999999945,0.76,0.8497058153152466,1.825227975845337
-0.37999999999999945,0.8,0.8856635093688965,1.8012346029281616
-0.37999999999999945,0.84,0.9219543933868408,1.779124140739441
-0.37999999999999945,0.88,0.9585405588150024,1.7586966753005981
-0.37999999999999945,0.92,0.9953893423080444,1.7397781610488892
-0.37999999999999945,0.96,1.0324727296829224,1.7222161293029785
-0.37999999999999945,1.0,1.0697662830352783,1.7058768272399902
-0.37999999999999945,1.04,1.1072487831115723,1.6906424760818481
-0.37999999999999945,1.08,1.1449018716812134,1.676409125328064
-0.37999999999999945,1.12,1.182708740234375,1.6630852222442627

-0.3399999999999994,0.0,0.3400000035762787,3.1415927410125732
-0.3399999999999994,0.04,0.34234485030174255,3.0023200511932373
-0.3399999999999994,0.08,0.34928497672080994,2.866767644882202
-0.3399999999999994,0.12,0.36055514216423035,2.738091230392456
-0.3399999999999994,0.16,0.3757658898830414,2.6185171604156494
-0.3399999999999994,0.2,0.39446163177490234,2.5092554092407227
-0.3399999999999994,0.24,0.4161730110645294,2.4106316566467285
-0.3399999999999994,0.28,0.44045427441596985,2.3223307132720947
-0.3399999999999994,0.32,0.4669046998023987,2.2436442375183105
-0.3399999999999994,0.36,0.4951767325401306,2.17366886138916
-0.3399999999999994,0.4,0.5249761939048767,2.1114468574523926
-0.3399999999999994,0.44,0.5560575127601624,2.056046962738037
-0.3399999999999994,0.48,0.5882176756858826,2.0066118240356445
-0.3399999999999994,0.52,0.6212889552116394,1.9623740911483765
-0.3399999999999994,0.56,0.6551336050033569,1.9226608276367188
-0.3399999999999994,0.6,0.6896376609802246,1.8868883848190308
-0.3399999999999994,0.64,0.7247068285942078,1.854554295539856
-0.3399999999999994,0.68,0.7602630853652954,1.825227975845337
-0.3399999999999994,0.72,0.7962411642074585,1.7985399961471558
-0.3399999999999994,0.76,0.8325863480567932,1.7741731405258179
-0.3399999999999994,0.8,0.8692525625228882,1.751855492591858
-0.3399999999999994,0.84,0.9062008857727051,1.7313532829284668
-0.3399999999999994,0.88,0.943398118019104,1.7124645709991455
-0.3399999999999994,0.92,0.9808159470558167,1.6950147151947021
-0.3399999999999994,0.96,1.0184301137924194,1.6788523197174072
-0.3399999999999994,1.0,1.0562195777893066,1.663845419883728
-0.3399999999999994,1.04,1.0941662788391113,1.6498785018920898
-0.3399999999999994,1.08,1.1322543621063232,1.6368507146835327
-0.3399999999999994,1.12,1.1704699993133545,1.6246734857559204

-0.2999999999999994,0.0,0.30000001192092896,3.1415927410125732
-0.2999999999999994,0.04,0.3026549220085144,2.983954668045044
-0.2999999999999994,0.08,0.310483455657959,2.8316712379455566
-0.2999999999999994,0.12,0.32310986518859863,2.6890792846679688
-0.2999999999999994,0.16,0.3400000035762787,2.558922529220581
-0.2999999999999994,0.2,0.36055514216423035,2.442333459854126
-0.2999999999999994,0.24,0.3841874599456787,2.339195489883423
-0.2999999999999994,0.28,0.4103657007217407,2.2486085891723633
-0.2999999999999994,0.32,0.4386342465877533,2.16929030418396
-0.2999999999999994,0.36,0.46861499547958374,2.0998497009277344
-0.2999999999999994,0.4,0.5,2.0389459133148193
-0.2999999999999994,0.44,0.5325410962104797,1.9853638410568237
-0.2999999999999994,0.48,0.5660388469696045,1.938042402267456
-0.2999999999999994,0.52,0.6003332138061523,1.8960719108581543
-0.2999999999999994,0.56,0.6352952718734741,1.8586831092834473
-0.2999999999999994,0.6,0.670820415019989,1.8252283334732056
-0.2999999999999994,0.64,0.7068239450454712,1.7951631546020508
-0.2999999999999994,0.68,0.7432361245155334,1.7680317163467407
-0.2999999999999994,0.72,0.7799999713897705,1.7434488534927368
-0.2999999999999994,0.76,0.8170679211616516,1.7210901975631714
-0.2999999999999994,0.8,0.8544003367424011,1.700681209564209
-0.2999999999999994,0.84,0.8919641375541687,1.6819883584976196
-0.2999999999999994,0.88,0.9297311902046204,1.6648120880126953
-0.2999999999999994,0.92,0.967677652835846,1.6489815711975098
-0.2999999999999994,0.96,1.005783200263977,1.6343498229980469
-0.2999999999999994,1.0,1.0440306663513184,1.6207897663116455
-0.2999999999999994,1.04,1.082404613494873,1.6081905364990234
-0.2999999999999994,1.08,1.1208925247192383,1.5964566469192505
-0.2999999999999994,1.12,1.159482717514038,1.5855039358139038

-0.25999999999999934,0.0,0.25999999046325684,3.1415927410125732
-0.25999999999999934,0.04,0.26305893063545227,2.9600534439086914
-0.25999999999999934,0.08,0.2720293700695038,2.7866036891937256
-0.25999999999999934,0.12,0.2863564193248749,2.6273586750030518
-0.25999999999999934,0.16,0.3052867650985718,2.4855549335479736
-0.25999999999999934,0.2,0.32802438735961914,2.3618409633636475
-0.25999999999999934,0.24,0.3538360893726349,2.2551591396331787
-0.25999999999999934,0.28,0.3820994198322296,2.1636154651641846
-0.25999999999999934,0.32,0.41231054067611694,2.085083484649658
-0.25999999999999934,0.36,0.44407206773757935,2.0175323486328125
-0.25999999999999934,0.4,0.47707435488700867,1.9591665267944336
-0.25999999999999934,0.44,0.511077344417572,1.908464789390564
-0.25999999999999934,0.48,0.5458937287330627,1.864164113998413
-0.25999999999999934,0.52,0.5813776254653931,1.825227975845337
-0.25999999999999934,0.56,0.6174139380455017,1.7908084392547607
-0.25999999999999934,0.6,0.653911292552948,1.7602123022079468
-0.25999999999999934,0.64,0.6907966732978821,1.7328706979751587
-0.25999999999999934,0.68,0.7280109524726868,1.7083158493041992
-0.25999999999999934,0.72,0.7655063271522522,1.686160683631897
-0.25999999999999934,0.76,0.8032434582710266,1.6660836935043335
-0.25999999999999934,0.8,0.8411896228790283,1.6478153467178345
-0.25999999999999934,0.84,0.8793178796768188,1.6311298608779907
-0.25999999999999934,0.88,0.9176055788993835,1.6158356666564941
-0.25999999999999934,0.92,0.95603346824646,1.6017704010009766
-0.25999999999999934,0.96,0.9945853352546692,1.5887954235076904
-0.25999999999999934,1.0,1.0332473516464233,1.5767914056777954
-0.25999999999999934,1.04,1.072007417678833,1.5656554698944092
-0.25999999999999934,1.08,1.1108555793762207,1.5552985668182373
-0.25999999999999934,1.12,1.149782657623291,1.5456433296203613

-0.2199999999999993,0.0,0.2199999988079071,3.1415927410125732
-0.2199999999999993,0.04,0.22360680997371674,2.927700996398926
-0.2199999999999993,0.08,0.23409400880336761,2.7268192768096924
-0.2199999999999993,0.12,0.25059929490089417,2.5477566719055176
-0.2199999999999993,0.16,0.27202939987182617,2.3938260078430176
-0.2199999999999993,0.2,0.2973213791847229,2.264200448989868
-0.2199999999999993,0.24,0.32557642459869385,2.155970573425293
-0.2199999999999993,0.28,0.35608989000320435,2.0656521320343018
-0.2199999999999993,0.32,0.38832980394363403,1.9899615049362183
-0.2199999999999993,0.36,0.4219004511833191,1.9260998964309692
-0.2199999999999993,0.4,0.45650848746299744,1.8717923164367676
-0.2199999999999993,0.44,0.49193495512008667,1.825227975845337
-0.2199999999999993,0.48,0.5280150771141052,1.7849794626235962
-0.2199999999999993,0.52,0.5646237730979919,1.7499200105667114
-0.2199999999999993,0.56,0.6016643643379211,1.7191581726074219
-0.2199999999999993,0.6,0.6390617489814758,1.6919845342636108
-0.2199999999999993,0.64,0.6767569780349731,1.6678303480148315
-0.2199999999999993,0.68,0.7147027254104614,1.6462360620498657
-0.2199999999999993,0.72,0.7528612017631531,1.6268278360366821
-0.2199999999999993,0.76,0.7912015914916992,1.609298825263977
-0.2199999999999993,0.8,0.8296987414360046,1.5933953523635864
-0.2199999999999993,0.84,0.8683317303657532,1.578906536102295
-0.2199999999999993,0.88,0.90708327293396,1.5656553506851196
-0.2199999999999993,0.92,0.9459387063980103,1.5534930229187012
-0.2199999999999993,0.96,0.9848858714103699,1.542292594909668
-0.2199999999999993,1.0,1.0239139795303345,1.5319464206695557
-0.2199999999999993,1.04,1.0630146265029907,1.5223617553710938
-0.2199999999999993,1.08,1.1021796464920044,1.5134583711624146
-0.2199999999999993,1.12,1.1414027214050293,1.5051674842834473

-0.17999999999999927,0.0,0.18000000715255737,3.1415927410125732
-0.17999999999999927,0.04,0.18439090251922607,2.881540298461914
-0.17999999999999927,0.08,0.1969771832227707,2.644225597381592
-0.17999999999999927,0.12,0.2163330763578415,2.442333459854126
-0.17999999999999927,0.16,0.2408319115638733,2.27748441696167
-0.17999999999999927,0.2,0.2690725326538086,2.1451141834259033
-0.17999999999999927,0.24,0.30000004172325134,2.0389459133148193
-0.17999999999999927,0.28,0.3328663110733032,1.9531797170639038
-0.17999999999999927,0.32,0.3671512305736542,1.883134365081787
-0.17999999999999927,0.36,0.4024921953678131,1.825227975845337
-0.17999999999999927,0.4,0.4386342465877533,1.7767746448516846
-0.17999999999999927,0.44,0.475394606590271,1.7357633113861084
-0.17999999999999927,0.48,0.5126401782035828,1.700681209564209
-0.17999999999999927,0.52,0.5502726435661316,1.6703802347183228
-0.17999999999999927,0.56,0.5882176160812378,1.6439778804779053
-0.17999999999999927,0.6,0.62641841173172,1.6207897663116455
-0.17999999999999927,0.64,0.6648308634757996,1.600277304649353
-0.17999999999999927,0.68,0.7034202218055725,1.582013487815857
-0.17999999999999927,0.72,0.7421590089797974,1.5656554698944092
-0.17999999999999927,0.76,0.7810249924659729,1.5509250164031982
-0.17999999999999927,0.8,0.8199999928474426,1.5375947952270508
-0.17999999999999927,0.84,0.859069287776947,1.5254771709442139
-0.17999999999999927,0.88,0.898220419883728,1.5144163370132446
-0.17999999999999927,0.92,0.9374433755874634,1.5042812824249268
-0.17999999999999927,0.96,0.9767292141914368,1.4949620962142944
-0.17999999999999927,1.0,1.01607084274292,1.4863651990890503
-0.17999999999999927,1.04,1.0554620027542114,1.478410005569458
-0.17999999999999927,1.08,1.0948972702026367,1.471028447151184
-0.17999999999999927,1.12,1.1343719959259033,1.4641609191894531

-0.13999999999999924,0.0,0.14000000059604645,3.1415927410125732
-0.13999999999999924,0.04,0.14560219645500183,2.8106253147125244
-0.13999999999999924,0.08,0.1612451672554016,2.52421236038208
-0.13999999999999924,0.12,0.18439090251922607,2.298905372619629
-0.13999999999999924,0.16,0.21260292828083038,2.128488779067993
-0.13999999999999924,0.2,0.24413111805915833,1.999990701675415
-0.13999999999999924,0.24,0.27784886956214905,1.9017704725265503
-0.13999999999999924,0.28,0.3130494952201843,1.825227975845337
-0.13999999999999924,0.32,0.3492850065231323,1.7643717527389526
-0.13999999999999924,0.36,0.3862641155719757,1.7150710821151733
-0.13999999999999924,0.4,0.42379239201545715,1.6744519472122192
-0.13999999999999924,0.44,0.4617358148097992,1.6404824256896973
-0.13999999999999924,0.48,0.5,1.611698031425476
-0.13999999999999924,0.52,0.5385164618492126,1.5870237350463867
-0.13999999999999924,0.56,0.5772348046302795,1.5656554698944092
-0.13999999999999924,0.6,0.6161168813705444,1.5469824075698853
-0.13999999999999924,0.64,0.6551335453987122,1.5305325984954834
-0.13999999999999924,0.68,0.6942621469497681,1.5159368515014648
-0.13999999999999924,0.72,0.7334848046302795,1.5029023885726929
-0.13999999999999924,0.76,0.7727872133255005,1.491194248199463
-0.13999999999999924,0.8,0.8121575713157654,1.4806216955184937
-0.13999999999999924,0.84,0.8515867590904236,1.471028447151184
-0.13999999999999924,0.88,0.89106684923172,1.4622859954833984
-0.13999999999999924,0.92,0.9305911660194397,1.4542865753173828
-0.13999999999999924,0.96,0.9701547026634216,1.4469400644302368
-0.13999999999999924,1.0,1.0097525119781494,1.4401702880859375
-0.13999999999999924,1.04,1.0493806600570679,1.4339122772216797
-0.13999999999999924,1.08,1.0890363454818726,1.4281100034713745
-0.13999999999999924,1.12,1.1287161111831665,1.4227162599563599

-0.0999999999999992,0.0,0.10000000149011612,3.1415927410125732
-0.0999999999999992,0.04,0.10770328342914581,2.6890792846679688
-0.0999999999999992,0.08,0.12806248664855957,2.339195489883423
-0.0999999999999992,0.12,0.15620499849319458,2.0998497009277344
-0.0999999999999992,0.16,0.18867963552474976,1.938042402267456
-0.0999999999999992,0.2,0.22360678017139435,1.825227975845337
-0.0999999999999992,0.24,0.25999999046325684,1.7434488534927368
-0.0999999999999992,0.28,0.2973213791847229,1.6819883584976196
-0.0999999999999992,0.32,0.33526110649108887,1.6343498229980469
-0.0999999999999992,0.36,0.3736307919025421,1.5964566469192505
-0.0999999999999992,0.4,0.41231057047843933,1.5656554698944092
-0.0999999999999992,0.44,0.4512205123901367,1.5401582717895508
-0.0999999999999992,0.48,0.49030598998069763,1.518722653388977
-0.0999999999999992,0.52,0.5295280814170837,1.5004613399505615
-0.0999999999999992,0.56,0.5688585042953491,1.484724998474121
-0.0999999999999992,0.6,0.6082762479782104,1.471028447151184
-0.0999999999999992,0.64,0.6477653980255127,1.4590024948120117
-0.0999999999999992,0.68,0.6873136162757874,1.4483609199523926
-0.0999999999999992,0.72,0.7269112467765808,1.4388796091079712
-0.0999999999999992,0.76,0.7665507197380066,1.4303792715072632
-0.0999999999999992,0.8,0.8062257766723633,1.4227162599563599
-0.0999999999999992,0.84,0.8459314703941345,1.4157731533050537
-0.0999999999999992,0.88,0.8856635689735413,1.4094533920288086
-0.0999999999999992,0.92,0.9254189133644104,1.403676986694336
-0.0999999999999992,0.96,0.9651942849159241,1.3983771800994873
-0.0999999999999992,1.0,1.0049875974655151,1.393497347831726
-0.0999999999999992,1.04,1.0447965860366821,1.3889894485473633
-0.0999999999999992,1.08,1.0846198797225952,1.3848129510879517
-0.0999999999999992,1.12,1.124455451965332,1.3809328079223633

-0.059999999999999165,0.0,0.05999999865889549,3.1415927410125732
-0.059999999999999165,0.04,0.07211102545261383,2.442333459854126
-0.059999999999999165,0.08,0.10000001639127731,2.0389459133148193
-0.059999999999999165,0.12,0.13416408002376556,1.825227975845337
-0.059999999999999165,0.16,0.17088007926940918,1.700681209564209
-0.059999999999999165,0.2,0.208806112408638,1.6207895278930664
-0.059999999999999165,0.24,0.24738632142543793,1.5656553506851196
-0.059999999999999165,0.28,0.2863564193248749,1.5254771709442139
-0.059999999999999165,0.32,0.32557645440101624,1.4949620962142944
-0.059999999999999165,0.36,0.3649657666683197,1.471028447151184
-0.059999999999999165,0.4,0.40447497367858887,1.451769232749939
-0.059999999999999165,0.44,0.44407209753990173,1.43594491481781
-0.059999999999999165,0.48,0.48373550176620483,1.4227162599563599
-0.059999999999999165,0.52,0.5234500765800476,1.4114959239959717
-0.059999999999999165,0.56,0.5632051229476929,1.4018603563308716
-0.059999999999999165,0.6,0.6029924750328064,1.393497347831726
-0.059999999999999165,0.64,0.642806351184845,1.386170744895935
-0.059999999999999165,0.68,0.6826419234275818,1.37969970703125
-0.059999999999999165,0.72,0.7224956154823303,1.3739430904388428
-0.059999999999999165,0.76,0.7623647451400757,1.3687889575958252
-0.059999999999999165,0.8,0.8022468686103821,1.3641477823257446
-0.059999999999999165,0.84,0.8421401977539062,1.3599464893341064
-0.059999999999999165,0.88,0.8820430636405945,1.3561254739761353
-0.059999999999999165,0.92,0.9219545125961304,1.3526356220245361
-0.059999999999999165,0.96,0.9618731737136841,1.3494356870651245
-0.059999999999999165,1.0,1.001798391342163,1.346490740776062
-0.059999999999999165,1.04,1.041729211807251,1.3437719345092773
-0.059999999999999165,1.08,1.0816653966903687,1.3412539958953857
-0.059999999999999165,1.12,1.1216059923171997,1.338915228843689

-0.01999999999999913,0.0,0.019999999552965164,3.1415927410125732
-0.01999999999999913,0.04,0.04472136124968529,1.825227975845337
-0.01999999999999913,0.08,0.0824621170759201,1.5656554698944092
-0.01999999999999913,0.12,0.12165524810552597,1.471028447151184
-0.01999999999999913,0.16,0.16124515235424042,1.4227162599563599
-0.01999999999999913,0.2,0.2009975165128708,1.393497347831726
-0.01999999999999913,0.24,0.2408318817615509,1.3739430904388428
-0.01999999999999913,0.28,0.28071337938308716,1.3599464893341064
-0.01999999999999913,0.32,0.3206244111061096,1.3494356870651245
-0.01999999999999913,0.36,0.36055511236190796,1.3412539958953857
-0.01999999999999913,0.4,0.4004996418952942,1.334704875946045
-0.01999999999999913,0.44,0.4404543340206146,1.329344630241394
-0.01999999999999913,0.48,0.480416476726532,1.3248764276504517
-0.01999999999999913,0.52,0.5203844308853149,1.3210948705673218
-0.01999999999999913,0.56,0.5603570342063904,1.3178530931472778
-0.01999999999999913,0.6,0.6003332734107971,1.3150430917739868
-0.01999999999999913,0.64,0.6403124332427979,1.3125841617584229
-0.01999999999999913,0.68,0.6802940964698792,1.3104145526885986
-0.01999999999999913,0.72,0.720277726650238,1.3084858655929565
-0.01999999999999913,0.76,0.7602631449699402,1.3067600727081299
-0.01999999999999913,0.8,0.8002499341964722,1.3052066564559937
-0.01999999999999913,0.84,0.8402380347251892,1.30380117893219
-0.01999999999999913,0.88,0.880227267742157,1.3025236129760742
-0.01999999999999913,0.92,0.9202173948287964,1.3013569116592407
-0.01999999999999913,0.96,0.9602082967758179,1.3002874851226807
-0.01999999999999913,1.0,1.0001999139785767,1.299303650856018
-0.01999999999999913,1.04,1.0401921272277832,1.2983953952789307
-0.01999999999999913,1.08,1.0801852941513062,1.297554612159729
-0.01999999999999913,1.12,1.120178461074829,1.2967736721038818

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,0.7360910177230835
0.020000000000000906,0.08,0.08246210962533951,0.9880146384239197
0.020000000000000906,0.12,0.12165524810552597,1.0813510417938232
0.020000000000000906,0.16,0.16124515235424042,1.1292229890823364
0.020000000000000906,0.2,0.2009975016117096,1.1582404375076294
0.020000000000000906,0.24,0.2408318966627121,1.1776856184005737
0.020000000000000906,0.28,0.28071337938308716,1.1916167736053467
0.020000000000000906,0.32,0.32062438130378723,1.2020853757858276
0.020000000000000906,0.36,0.36055511236190796,1.2102378606796265
0.020000000000000906,0.4,0.4004996418952942,1.2167662382125854
0.020000000000000906,0.44,0.44045430421829224,1.2221113443374634
0.020000000000000906,0.48,0.48041650652885437,1.2265677452087402
0.020000000000000906,0.52,0.5203844308853149,1.2303401231765747
0.020000000000000906,0.56,0.5603570938110352,1.2335748672485352
0.020000000000000906,0.6,0.6003332138061523,1.236378788948059
0.020000000000000906,0.64,0.6403123736381531,1.2388330698013306
0.020000000000000906,0.68,0.6802940964698792,1.2409988641738892
0.020000000000000906,0.72,0.720277726650238,1.2429243326187134
0.020000000000000906,0.76,0.7602631449699402,1.2446473836898804
0.020000000000000906,0.8,0.8002498745918274,1.246198296546936
0.020000000000000906,0.84,0.8402380347251892,1.2476017475128174
0.020000000000000906,0.88,0.8802273273468018,1.2488775253295898
0.020000000000000906,0.92,0.9202172756195068,1.25004243850708
0.020000000000000906,0.96,0.9602083563804626,1.251110553741455
0.020000000000000906,1.0,1.0002000331878662,1.2520931959152222
0.020000000000000906,1.04,1.0401921272277832,1.253000259399414
0.020000000000000906,1.08,1.0801852941513062,1.253840446472168
0.020000000000000906,1.12,1.1201785802841187,1.2546203136444092

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.20801515877246857
0.06000000000000094,0.08,0.10000000149011612,0.5366106033325195
0.06000000000000094,0.12,0.13416408002376556,0.7360909581184387
0.06000000000000094,0.16,0.17088007926940918,0.8560517430305481
0.06000000000000094,0.2,0.2088061273097992,0.9339351058006287
0.06000000000000094,0.24,0.24738632142543793,0.9880146384239197
0.06000000000000094,0.28,0.28635644912719727,1.0275706052780151
0.06000000000000094,0.32,0.32557642459869385,1.057687520980835
0.06000000000000094,0.36,0.3649657666683197,1.0813510417938232
0.06000000000000094,0.4,0.40447497367858887,1.1004183292388916
0.06000000000000094,0.44,0.44407209753990173,1.1161013841629028
0.06000000000000094,0.48,0.48373547196388245,1.1292229890823364
0.06000000000000094,0.52,0.5234501361846924,1.1403604745864868
0.06000000000000094,0.56,0.5632051825523376,1.1499302387237549
0.06000000000000094,0.6,0.6029924750328064,1.1582404375076294
0.06000000000000094,0.64,0.6428064107894897,1.165523886680603
0.06000000000000094,0.68,0.6826419234275818,1.1719590425491333
0.06000000000000094,0.72,0.7224956154823303,1.1776856184005737
0.06000000000000094,0.76,0.7623647451400757,1.1828144788742065
0.06000000000000094,0.8,0.8022468686103821,1.187434196472168
0.06000000000000094,0.84,0.8421401977539062,1.1916167736053467
0.06000000000000094,0.88,0.8820431232452393,1.1954216957092285
0.06000000000000094,0.92,0.9219544529914856,1.1988976001739502
0.06000000000000094,0.96,0.9618731737136841,1.2020853757858276
0.06000000000000094,1.0,1.001798391342163,1.205019235610962
0.06000000000000094,1.04,1.041729211807251,1.2077285051345825
0.06000000000000094,1.08,1.0816653966903687,1.2102378606796265
0.06000000000000094,1.12,1.1216059923171997,1.2125688791275024

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,0.070964016020298
0.10000000000000098,0.08,0.12806248664855957,0.2827811539173126
0.10000000000000098,0.12,0.15620499849319458,0.4819551110267639
0.10000000000000098,0.16,0.18867962062358856,0.6295342445373535
0.10000000000000098,0.2,0.22360678017139435,0.736090898513794
0.10000000000000098,0.24,0.2600000202655792,0.8146348595619202
0.10000000000000098,0.28,0.2973214089870453,0.8742181658744812
0.10000000000000098,0.32,0.3352610766887665,0.9206730127334595
0.10000000000000098,0.36,0.3736308217048645,0.9577722549438477
0.10000000000000098,0.4,0.41231054067611694,0.9880145788192749
0.10000000000000098,0.44,0.4512205719947815,1.0131034851074219
0.10000000000000098,0.48,0.49030601978302,1.0342315435409546
0.10000000000000098,0.52,0.5295280814170837,1.0522555112838745
0.10000000000000098,0.56,0.5688585042953491,1.0678046941757202
0.10000000000000098,0.6,0.6082763075828552,1.0813510417938232
0.10000000000000098,0.64,0.6477653980255127,1.0932546854019165
0.10000000000000098,0.68,0.6873136162757874,1.1037949323654175
0.10000000000000098,0.72,0.7269112467765808,1.113191843032837
0.10000000000000098,0.76,0.7665507793426514,1.121620774269104
0.10000000000000098,0.8,0.8062257766723633,1.1292229890823364
0.10000000000000098,0.84,0.8459314703941345,1.1361140012741089
0.10000000000000098,0.88,0.885663628578186,1.1423885822296143
0.10000000000000098,0.92,0.9254188537597656,1.1481256484985352
0.10000000000000098,0.96,0.9651942849159241,1.1533910036087036
0.10000000000000098,1.0,1.0049875974655151,1.1582404375076294
0.10000000000000098,1.04,1.0447965860366821,1.1627213954925537
0.10000000000000098,1.08,1.0846197605133057,1.166873812675476
0.10000000000000098,1.12,1.124455451965332,1.170732855796814

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560221135616302,0.030415451154112816
0.140000000000001,0.08,0.16124515235424042,0.1552480310201645
0.140000000000001,0.12,0.18439088761806488,0.3141050934791565
0.140000000000001,0.16,0.212602898478508,0.45670291781425476
0.140000000000001,0.2,0.24413111805915833,0.57216876745224
0.140000000000001,0.24,0.27784889936447144,0.6635288000106812
0.140000000000001,0.28,0.3130494952201843,0.7360909581184387
0.140000000000001,0.32,0.34928497672080994,0.7944527864456177
0.140000000000001,0.36,0.3862641453742981,0.8420929908752441
0.140000000000001,0.4,0.42379236221313477,0.8815525770187378
0.140000000000001,0.44,0.46173587441444397,0.9146808385848999
0.140000000000001,0.48,0.4999999701976776,0.9428353905677795
0.140000000000001,0.52,0.5385164618492126,0.9670261144638062
0.140000000000001,0.56,0.5772347450256348,0.9880145788192749
0.140000000000001,0.6,0.6161168813705444,1.0063841342926025
0.140000000000001,0.64,0.6551335453987122,1.0225871801376343
0.140000000000001,0.68,0.6942622065544128,1.0369797945022583
0.140000000000001,0.72,0.7334848046302795,1.0498449802398682
0.140000000000001,0.76,0.7727871537208557,1.0614105463027954
0.140000000000001,0.8,0.8121575713157654,1.071861982345581
0.140000000000001,0.84,0.8515867590904236,1.0813510417938232
0.140000000000001,0.88,0.89106684923172,1.0900037288665771
0.140000000000001,0.92,0.9305912256240845,1.097924828529358
0.140000000000001,0.96,0.9701546430587769,1.1052027940750122
0.140000000000001,1.0,1.0097525119781494,1.1119123697280884
0.140000000000001,1.04,1.0493807792663574,1.118117094039917
0.140000000000001,1.08,1.0890363454818726,1.1238716840744019
0.140000000000001,1.12,1.1287161111831665,1.1292229890823364

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439090251922607,0.015402626246213913
0.18000000000000105,0.08,0.1969771534204483,0.09069744497537613
0.18000000000000105,0.12,0.2163330614566803,0.20801514387130737
0.18000000000000105,0.16,0.2408318817615509,0.3311808109283447
0.18000000000000105,0.2,0.2690724730491638,0.44218963384628296
0.18000000000000105,0.24,0.30000001192092896,0.5366106033325195
0.18000000000000105,0.28,0.3328663110733032,0.6154316067695618
0.18000000000000105,0.32,0.3671511709690094,0.6810987591743469
0.18000000000000105,0.36,0.4024922251701355,0.7360908389091492
0.18000000000000105,0.4,0.4386342465877533,0.7825160622596741
0.18000000000000105,0.44,0.4753945767879486,0.8220618963241577
0.18000000000000105,0.48,0.5126402378082275,0.8560517430305481
0.18000000000000105,0.52,0.5502726435661316,0.8855177164077759
0.18000000000000105,0.56,0.5882176756858826,0.9112668633460999
0.18000000000000105,0.6,0.6264183521270752,0.9339349865913391
0.18000000000000105,0.64,0.6648308038711548,0.9540261626243591
0.18000000000000105,0.68,0.7034202218055725,0.9719439744949341
0.18000000000000105,0.72,0.7421590089797974,0.9880144596099854
0.18000000000000105,0.76,0.7810249924659729,1.002503514289856
0.18000000000000105,0.8,0.8200000524520874,1.015628695487976
0.18000000000000105,0.84,0.859069287776947,1.0275706052780151
0.18000000000000105,0.88,0.898220419883728,1.0384800434112549
0.18000000000000105,0.92,0.9374433755874634,1.0484833717346191
0.18000000000000105,0.96,0.9767292141914368,1.057687520980835
0.18000000000000105,1.0,1.0160709619522095,1.0661834478378296
0.18000000000000105,1.04,1.0554620027542114,1.0740489959716797
0.18000000000000105,1.08,1.0948972702026367,1.0813510417938232
0.18000000000000105,1.12,1.1343721151351929,1.0881474018096924

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.008771565742790699
0.22000000000000108,0.08,0.23409399390220642,0.056334178894758224
0.22000000000000108,0.12,0.2505992650985718,0.14131510257720947
0.22000000000000108,0.16,0.27202942967414856,0.24213318526744843
0.22000000000000108,0.2,0.2973213791847229,0.3419080376625061
0.22000000000000108,0.24,0.32557639479637146,0.4327733516693115
0.22000000000000108,0.28,0.35608989000320435,0.5124941468238831
0.22000000000000108,0.32,0.38832977414131165,0.5813911557197571
0.22000000000000108,0.36,0.4219004213809967,0.6406962275505066
0.22000000000000108,0.4,0.45650845766067505,0.6918238997459412
0.22000000000000108,0.44,0.49193495512008667,0.7360910177230835
0.22000000000000108,0.48,0.5280150771141052,0.7746309638023376
0.22000000000000108,0.52,0.5646237730979919,0.8083871603012085
0.22000000000000108,0.56,0.6016643643379211,0.8381325602531433
0.22000000000000108,0.6,0.6390618085861206,0.864499032497406
0.22000000000000108,0.64,0.6767569780349731,0.8880013823509216
0.22000000000000108,0.68,0.7147027254104614,0.9090619683265686
0.22000000000000108,0.72,0.7528612017631531,0.9280275702476501
0.22000000000000108,0.76,0.7912015914916992,0.9451854228973389
0.22000000000000108,0.8,0.8296987414360046,0.9607746601104736
0.22000000000000108,0.84,0.868331789970398,0.9749948978424072
0.22000000000000108,0.88,0.9070832133293152,0.9880146384239197
0.22000000000000108,0.92,0.9459387063980103,0.9999764561653137
0.22000000000000108,0.96,0.9848858118057251,1.011001467704773
0.22000000000000108,1.0,1.023914098739624,1.0211937427520752
0.22000000000000108,1.04,1.0630145072937012,1.0306426286697388
0.22000000000000108,1.08,1.102179765701294,1.0394251346588135
0.22000000000000108,1.12,1.1414027214050293,1.047608494758606

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305896043777466,0.005437721032649279
0.2600000000000011,0.08,0.27202942967414856,0.036919962614774704
0.2600000000000011,0.12,0.2863564193248749,0.0987607017159462
0.2600000000000011,0.16,0.3052867650985718,0.17935805022716522
0.2600000000000011,0.2,0.32802435755729675,0.2656634747982025
0.2600000000000011,0.24,0.3538360893726349,0.34926727414131165
0.2600000000000011,0.28,0.382099449634552,0.4261724352836609
0.2600000000000011,0.32,0.41231054067611694,0.49509197473526
0.2600000000000011,0.36,0.44407206773757935,0.5561035871505737
0.2600000000000011,0.4,0.47707435488700867,0.6098686456680298
0.2600000000000011,0.44,0.511077344417572,0.6572346091270447
0.2600000000000011,0.48,0.5458937883377075,0.6990501880645752
0.2600000000000011,0.52,0.5813776254653931,0.7360909581184387
0.2600000000000011,0.56,0.6174139976501465,0.7690346837043762
0.2600000000000011,0.6,0.6539113521575928,0.7984604835510254
0.2600000000000011,0.64,0.6907966136932373,0.8248589634895325
0.2600000000000011,0.68,0.7280109524726868,0.8486429452896118
0.2600000000000011,0.72,0.7655062675476074,0.8701601624488831
0.2600000000000011,0.76,0.8032433986663818,0.8897033929824829
0.2600000000000011,0.8,0.8411896824836731,0.9075202941894531
0.2600000000000011,0.84,0.8793179392814636,0.923820972442627
0.2600000000000011,0.88,0.9176056385040283,0.9387839436531067
0.2600000000000011,0.92,0.9560335278511047,0.9525624513626099
0.2600000000000011,0.96,0.994585394859314,0.965287446975708
0.2600000000000011,1.0,1.0332473516464233,0.9770722389221191
0.2600000000000011,1.04,1.072007417678833,0.9880146384239197
0.2600000000000011,1.08,1.1108555793762207,0.9981999397277832
0.2600000000000011,1.12,1.149782657623291,1.007702350616455

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549518108368,0.0035920320078730583
0.30000000000000115,0.08,0.31048351526260376,0.025317024439573288
0.30000000000000115,0.12,0.3231099247932434,0.07096400856971741
0.30000000000000115,0.16,0.3400000035762787,0.13491509854793549
0.30000000000000115,0.2,0.36055517196655273,0.2080150991678238
0.30000000000000115,0.24,0.3841874897480011,0.2827812433242798
0.30000000000000115,0.28,0.4103657007217407,0.3546276390552521
0.30000000000000115,0.32,0.4386342465877533,0.4212891459465027
0.30000000000000115,0.36,0.46861502528190613,0.48195502161979675
0.30000000000000115,0.4,0.4999999701976776,0.5366106629371643
0.30000000000000115,0.44,0.5325410962104797,0.5856276154518127
0.30000000000000115,0.48,0.5660388469696045,0.6295343041419983
0.30000000000000115,0.52,0.6003332138061523,0.668894350528717
0.30000000000000115,0.56,0.6352952122688293,0.7042487859725952
0.30000000000000115,0.6,0.670820415019989,0.736090898513794
0.30000000000000115,0.64,0.7068238854408264,0.7648571133613586
0.30000000000000115,0.68,0.7432361841201782,0.7909283638000488
0.30000000000000115,0.72,0.7799999713897705,0.8146348595619202
0.30000000000000115,0.76,0.8170679211616516,0.836260974407196
0.30000000000000115,0.8,0.8544003367424011,0.8560517430305481
0.30000000000000115,0.84,0.8919641375541687,0.8742181062698364
0.30000000000000115,0.88,0.9297311305999756,0.890942394733429
0.30000000000000115,0.92,0.967677652835846,0.9063816666603088
0.30000000000000115,0.96,1.0057833194732666,0.9206730127334595
0.30000000000000115,1.0,1.0440306663513184,0.9339349865913391
0.30000000000000115,1.04,1.082404613494873,0.9462711811065674
0.30000000000000115,1.08,1.1208925247192383,0.9577721953392029
0.30000000000000115,1.12,1.159482717514038,0.9685177206993103

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.0024921034928411245
0.3400000000000012,0.08,0.34928497672080994,0.018030021339654922
0.3400000000000012,0.12,0.36055511236190796,0.05232011526823044
0.3400000000000012,0.16,0.37576591968536377,0.10312444716691971
0.3400000000000012,0.2,0.3944616913795471,0.16439874470233917
0.3400000000000012,0.24,0.4161730408668518,0.23009093105793
0.3400000000000012,0.28,0.44045427441596985,0.2957616448402405
0.3400000000000012,0.32,0.46690472960472107,0.35870566964149475
0.3400000000000012,0.36,0.4951767027378082,0.41753074526786804
0.3400000000000012,0.4,0.5249761939048767,0.47169244289398193
0.3400000000000012,0.44,0.5560575723648071,0.5211419463157654
0.3400000000000012,0.48,0.5882176756858826,0.5660949349403381
0.3400000000000012,0.52,0.6212889552116394,0.6068915724754333
0.3400000000000012,0.56,0.6551336050033569,0.6439163684844971
0.3400000000000012,0.6,0.6896376013755798,0.6775543689727783
0.3400000000000012,0.64,0.7247068285942078,0.7081683278083801
0.3400000000000012,0.68,0.7602630853652954,0.7360909581184387
0.3400000000000012,0.72,0.7962411046028137,0.7616195678710938
0.3400000000000012,0.76,0.832586407661438,0.7850181460380554
0.3400000000000012,0.8,0.8692525625228882,0.8065191507339478
0.3400000000000012,0.84,0.9062008857727051,0.826326847076416
0.3400000000000012,0.88,0.9433981776237488,0.8446196913719177
0.3400000000000012,0.92,0.9808160662651062,0.8615548014640808
0.3400000000000012,0.96,1.0184301137924194,0.8772695660591125
0.3400000000000012,1.0,1.0562195777893066,0.8918848037719727
0.3400000000000012,1.04,1.0941662788391113,0.9055065512657166
0.3400000000000012,1.08,1.1322543621063232,0.9182291030883789
0.3400000000000012,1.12,1.170469880104065,0.9301347732543945

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.0017975756200030446
0.3800000000000012,0.08,0.38832977414131165,0.013253898359835148
0.3800000000000012,0.12,0.39849719405174255,0.039480771869421005
0.3800000000000012,0.16,0.41231054067611694,0.08007612824440002
0.3800000000000012,0.2,0.4294182360172272,0.1312432438135147
0.3800000000000012,0.24,0.449444055557251,0.1883632242679596
0.3800000000000012,0.28,0.47201693058013916,0.24751338362693787
0.3800000000000012,0.32,0.49678969383239746,0.30593013763427734
0.3800000000000012,0.36,0.5234500765800476,0.3619121015071869
0.3800000000000012,0.4,0.5517244935035706,0.4145489037036896
0.3800000000000012,0.44,0.5813776850700378,0.4634566903114319
0.3800000000000012,0.48,0.612209141254425,0.5085766315460205
0.3800000000000012,0.52,0.6440497040748596,0.5500364899635315
0.3800000000000012,0.56,0.6767569780349731,0.5880610346794128
0.3800000000000012,0.6,0.7102111577987671,0.6229183077812195
0.3800000000000012,0.64,0.7443117499351501,0.6548870801925659
0.3800000000000012,0.68,0.7789736390113831,0.6842391490936279
0.3800000000000012,0.72,0.8141252994537354,0.7112288475036621
0.3800000000000012,0.76,0.8497057557106018,0.7360909581184387
0.3800000000000012,0.8,0.8856635093688965,0.7590368986129761
0.3800000000000012,0.84,0.9219545125961304,0.7802572250366211
0.3800000000000012,0.88,0.9585405588150024,0.7999215722084045
0.3800000000000012,0.92,0.995389461517334,0.8181810975074768
0.3800000000000012,0.96,1.0324727296829224,0.835170567035675
0.3800000000000012,1.0,1.0697662830352783,0.8510092496871948
0.3800000000000012,1.04,1.1072487831115723,0.8658032417297363
0.3800000000000012,1.08,1.1449018716812134,0.879647433757782
0.3800000000000012,1.12,1.182708740234375,0.8926254510879517

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004213809967,0.001338169095106423
0.42000000000000126,0.08,0.42755115032196045,0.010006923228502274
0.42000000000000126,0.12,0.4368066191673279,0.03041544184088707
0.42000000000000126,0.16,0.44944408535957336,0.06311704963445663
0.42000000000000126,0.2,0.4651881456375122,0.1058569923043251
0.42000000000000126,0.24,0.48373544216156006,0.15524804592132568
0.42000000000000126,0.28,0.504777193069458,0.20801512897014618
0.42000000000000126,0.32,0.52801513671875,0.2615680396556854
0.42000000000000126,0.36,0.5531727075576782,0.3141050934791565
0.42000000000000126,0.4,0.5800000429153442,0.3644992411136627
0.42000000000000126,0.44,0.6082762479782104,0.4121254086494446
0.42000000000000126,0.48,0.6378086805343628,0.45670294761657715
0.42000000000000126,0.52,0.6684308648109436,0.4981727600097656
0.42000000000000126,0.56,0.699999988079071,0.5366106033325195
0.42000000000000126,0.6,0.7323932647705078,0.5721687078475952
0.42000000000000126,0.64,0.7655063271522522,0.6050376296043396
0.42000000000000126,0.68,0.7992496490478516,0.6354224681854248
0.42000000000000126,0.72,0.8335466980934143,0.6635288596153259
0.42000000000000126,0.76,0.868331789970398,0.6895546913146973
0.42000000000000126,0.8,0.903548538684845,0.7136847972869873
0.42000000000000126,0.84,0.9391485452651978,0.7360910177230835
0.42000000000000126,0.88,0.9750897288322449,0.7569288015365601
0.42000000000000126,0.92,1.0113357305526733,0.7763402462005615
0.42000000000000126,0.96,1.0478549003601074,0.7944527268409729
0.42000000000000126,1.0,1.0846197605133057,0.8113817572593689
0.42000000000000126,1.04,1.1216058731079102,0.8272308111190796
0.42000000000000126,1.08,1.158792495727539,0.8420929908752441
0.42000000000000126,1.12,1.1961604356765747,0.8560516834259033

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.0010224933503195643
0.4600000000000013,0.08,0.4669046998023987,0.0077291992492973804
0.4600000000000013,0.12,0.475394606590271,0.023866087198257446
0.4600000000000013,0.16,0.48703181743621826,0.050449248403310776
0.4600000000000013,0.2,0.5015974640846252,0.08625014871358871
0.4600000000000013,0.24,0.5188447833061218,0.12886258959770203
0.4600000000000013,0.28,0.5385165214538574,0.1756548136472702
0.4600000000000013,0.32,0.5603570342063904,0.22432838380336761
0.4600000000000013,0.36,0.5841232538223267,0.2731236219406128
0.4600000000000013,0.4,0.6095899939537048,0.32081738114356995
0.4600000000000013,0.44,0.6365532875061035,0.3666304647922516
0.4600000000000013,0.48,0.6648308038711548,0.410116970539093
0.4600000000000013,0.52,0.6942620873451233,0.4510650038719177
0.4600000000000013,0.56,0.7247068285942078,0.4894195795059204
0.4600000000000013,0.6,0.7560423612594604,0.5252249240875244
0.4600000000000013,0.64,0.7881624102592468,0.5585860013961792
0.4600000000000013,0.68,0.8209750056266785,0.5896403789520264
0.4600000000000013,0.72,0.8544003963470459,0.618541419506073
0.4600000000000013,0.76,0.8883692622184753,0.6454465985298157
0.4600000000000013,0.8,0.9228216409683228,0.6705109477043152
0.4600000000000013,0.84,0.957705557346344,0.6938823461532593
0.4600000000000013,0.88,0.9929752945899963,0.715699315071106
0.4600000000000013,0.92,1.028591275215149,0.736090898513794
0.4600000000000013,0.96,1.064518690109253,0.7551753520965576
0.4600000000000013,1.0,1.1007269620895386,0.7730608582496643
0.4600000000000013,1.04,1.1371896266937256,0.7898461818695068
0.4600000000000013,1.08,1.1738824844360352,0.8056210279464722
0.4600000000000013,1.12,1.210784912109375,0.8204664587974548

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.000798572029452771
0.5000000000000013,0.08,0.5063595771789551,0.006087590474635363
0.5000000000000013,0.12,0.5141983032226562,0.01903463900089264
0.5000000000000013,0.16,0.5249761343002319,0.04084675386548042
0.5000000000000013,0.2,0.5385165214538574,0.07096400856971741
0.5000000000000013,0.24,0.5546169877052307,0.1077282577753067
0.5000000000000013,0.28,0.573062002658844,0.14908351004123688
0.5000000000000013,0.32,0.5936328768730164,0.1930646300315857
0.5000000000000013,0.36,0.6161168217658997,0.2380407303571701
0.5000000000000013,0.4,0.6403123736381531,0.2827812135219574
0.5000000000000013,0.44,0.666033148765564,0.3264257609844208
0.5000000000000013,0.48,0.6931089162826538,0.3684166967868805
0.5000000000000013,0.52,0.721387505531311,0.4084254205226898
0.5000000000000013,0.56,0.750732958316803,0.4462882876396179
0.5000000000000013,0.6,0.7810249924659729,0.4819551110267639
0.5000000000000013,0.64,0.8121575713157654,0.5154511332511902
0.5000000000000013,0.68,0.8440378308296204,0.5468494296073914
0.5000000000000013,0.72,0.8765842318534851,0.5762509107589722
0.5000000000000013,0.76,0.9097251892089844,0.6037719249725342
0.5000000000000013,0.8,0.9433980584144592,0.6295342445373535
0.5000000000000013,0.84,0.9775479435920715,0.6536603569984436
0.5000000000000013,0.88,1.0121264457702637,0.6762691140174866
0.5000000000000013,0.92,1.0470912456512451,0.69747394323349
0.5000000000000013,0.96,1.0824047327041626,0.7173815965652466
0.5000000000000013,1.0,1.1180338859558105,0.7360908389091492
0.5000000000000013,1.04,1.1539497375488281,0.7536939978599548
0.5000000000000013,1.08,1.1901260614395142,0.7702757120132446
0.5000000000000013,1.12,1.2265398502349854,0.7859131693840027

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.0006354177603498101
0.5400000000000014,0.08,0.5458937883377075,0.004876371007412672
0.5400000000000014,0.12,0.5531726479530334,0.015402644872665405
0.5400000000000014,0.16,0.5632051229476929,0.03346502035856247
0.5400000000000014,0.2,0.5758472084999084,0.05893096700310707
0.5400000000000014,0.24,0.5909314751625061,0.09069743007421494
0.5400000000000014,0.28,0.6082763075828552,0.1271941214799881
0.5400000000000014,0.32,0.6276942491531372,0.16678597033023834
0.5400000000000014,0.36,0.6489992141723633,0.20801512897014618
0.5400000000000014,0.4,0.6720119118690491,0.24970345199108124
0.5400000000000014,0.44,0.6965630650520325,0.2909664511680603
0.5400000000000014,0.48,0.7224956750869751,0.3311808109283447
0.5400000000000014,0.52,0.7496665120124817,0.36993521451950073
0.5400000000000014,0.56,0.7779459953308105,0.40698128938674927
0.5400000000000014,0.6,0.8072173595428467,0.4421895146369934
0.5400000000000014,0.64,0.8373768329620361,0.4755153954029083
0.5400000000000014,0.68,0.8683317303657532,0.506972074508667
0.5400000000000014,0.72,0.8999999761581421,0.5366106033325195
0.5400000000000014,0.76,0.9323090314865112,0.5645064115524292
0.5400000000000014,0.8,0.9651942849159241,0.5907481908798218
0.5400000000000014,0.84,0.9985990524291992,0.6154316067695618
0.5400000000000014,0.88,1.032472848892212,0.6386541128158569
0.5400000000000014,0.92,1.0667707920074463,0.6605122089385986
0.5400000000000014,0.96,1.1014535427093506,0.6810987591743469
0.5400000000000014,1.0,1.1364858150482178,0.7005025148391724
0.5400000000000014,1.04,1.1718361377716064,0.7188072204589844
0.5400000000000014,1.08,1.2074767351150513,0.7360909581184387
0.5400000000000014,1.12,1.2433825731277466,0.752426266670227

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.0005137764965184033
0.5800000000000014,0.08,0.5854912400245667,0.003964203875511885
0.5800000000000014,0.12,0.5922836065292358,0.012625488452613354
0.5800000000000014,0.16,0.6016642451286316,0.027715174481272697
0.5800000000000014,0.2,0.6135144233703613,0.04936748370528221
0.5800000000000014,0.24,0.6276941895484924,0.07688413560390472
0.5800000000000014,0.28,0.6440497040748596,0.10908982157707214
0.5800000000000014,0.32,0.6624197959899902,0.1446523219347
0.5800000000000014,0.36,0.682641863822937,0.18230226635932922
0.5800000000000014,0.4,0.7045565843582153,0.2209506779909134
0.5800000000000014,0.44,0.7280109524726868,0.2597300708293915
0.5800000000000014,0.48,0.7528611421585083,0.2979887127876282
0.5800000000000014,0.52,0.7789736986160278,0.3352629840373993
0.5800000000000014,0.56,0.8062258362770081,0.3712422549724579
0.5800000000000014,0.6,0.8345058560371399,0.40573394298553467
0.5800000000000014,0.64,0.8637129068374634,0.4386344254016876
0.5800000000000014,0.68,0.893756091594696,0.46990394592285156
0.5800000000000014,0.72,0.9245539903640747,0.49954789876937866
0.5800000000000014,0.76,0.95603346824646,0.5276027917861938
0.5800000000000014,0.8,0.9881294369697571,0.5541250109672546
0.5800000000000014,0.84,1.0207840204238892,0.5791832208633423
0.5800000000000014,0.88,1.0539449453353882,0.6028529405593872
0.5800000000000014,0.92,1.0875661373138428,0.6252126097679138
0.5800000000000014,0.96,1.1216059923171997,0.6463407278060913
0.5800000000000014,1.0,1.1560275554656982,0.6663144826889038
0.5800000000000014,1.04,1.1907979249954224,0.6852075457572937
0.5800000000000014,1.08,1.225887417793274,0.7030910849571228
0.5800000000000014,1.12,1.261269211769104,0.720031201839447

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.00042126074549742043
0.6200000000000014,0.08,0.6251400113105774,0.003264731029048562
0.6200000000000014,0.12,0.6315062046051025,0.010469191707670689
0.6200000000000014,0.16,0.6403123736381531,0.02318098582327366
0.6200000000000014,0.2,0.6514598727226257,0.04169543832540512
0.6200000000000014,0.24,0.6648308038711548,0.06560535728931427
0.6200000000000014,0.28,0.6802940368652344,0.09404931962490082
0.6200000000000014,0.32,0.6977105140686035,0.12595999240875244
0.6200000000000014,0.36,0.7169380187988281,0.16025440394878387
0.6200000000000014,0.4,0.737834632396698,0.19595152139663696
0.6200000000000014,0.44,0.7602631449699402,0.23222851753234863
0.6200000000000014,0.48,0.7840918302536011,0.26843389868736267
0.6200000000000014,0.52,0.8091970086097717,0.30407702922821045
0.6200000000000014,0.56,0.8354639410972595,0.33880531787872314
0.6200000000000014,0.6,0.8627861738204956,0.37237879633903503
0.6200000000000014,0.64,0.8910667300224304,0.4046458601951599
0.6200000000000014,0.68,0.9202173352241516,0.43552157282829285
0.6200000000000014,0.72,0.950157880783081,0.4649709165096283
0.6200000000000014,0.76,0.9808160066604614,0.49299466609954834
0.6200000000000014,0.8,1.0121264457702637,0.5196185111999512
0.6200000000000014,0.84,1.0440306663513184,0.5448852181434631
0.6200000000000014,0.88,1.076475739479065,0.5688484311103821
0.6200000000000014,0.92,1.1094142198562622,0.5915682315826416
0.6200000000000014,0.96,1.14280366897583,0.6131083369255066
0.6200000000000014,1.0,1.176605224609375,0.6335330605506897
0.6200000000000014,1.04,1.2107847929000854,0.6529064178466797
0.6200000000000014,1.08,1.2453112602233887,0.6712905764579773
0.6200000000000014,1.12,1.2801562547683716,0.6887455582618713

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.0003496565332170576
0.6600000000000015,0.08,0.6648309230804443,0.002719746669754386
0.6600000000000015,0.12,0.670820415019989,0.008771565742790699
0.6600000000000015,0.16,0.6791170239448547,0.019564341753721237
0.6600000000000015,0.2,0.6896376609802246,0.035485319793224335
0.6600000000000015,0.24,0.7022820115089417,0.05633417144417763
0.6600000000000015,0.28,0.7169378995895386,0.0814947709441185
0.6600000000000015,0.32,0.7334848642349243,0.11012487858533859
0.6600000000000015,0.36,0.7517979145050049,0.14131507277488708
0.6600000000000015,0.4,0.771751344203949,0.1741989254951477
0.6600000000000015,0.44,0.7932213544845581,0.20801511406898499
0.6600000000000015,0.48,0.8160882592201233,0.24213317036628723
0.6600000000000015,0.52,0.8402380347251892,0.27605536580085754
0.6600000000000015,0.56,0.8655634522438049,0.30940473079681396
0.6600000000000015,0.6,0.8919641375541687,0.34190794825553894
0.6600000000000015,0.64,0.9193475842475891,0.37337633967399597
0.6600000000000015,0.68,0.9476286768913269,0.40368813276290894
0.6600000000000015,0.72,0.9767292737960815,0.43277329206466675
0.6600000000000015,0.76,1.0065784454345703,0.460600882768631
0.6600000000000015,0.8,1.0371114015579224,0.48716840147972107
0.6600000000000015,0.84,1.0682694911956787,0.5124941468238831
0.6600000000000015,0.88,1.100000023841858,0.5366106629371643
0.6600000000000015,0.92,1.1322543621063232,0.559560239315033
0.6600000000000015,0.96,1.1649893522262573,0.5813910365104675
0.6600000000000015,1.0,1.1981652975082397,0.6021552085876465
0.6600000000000015,1.04,1.231746792793274,0.6219058632850647
0.6600000000000015,1.08,1.2657015323638916,0.6406962275505066
0.6600000000000015,1.12,1.3000000715255737,0.6585789918899536

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.701141893863678,0.0002933815121650696
0.7000000000000015,0.08,0.7045565843582153,0.002289040246978402
0.7000000000000015,0.12,0.7102111577987671,0.007418183144181967
0.7000000000000015,0.16,0.7180529236793518,0.016648881137371063
0.7000000000000015,0.2,0.7280109524726868,0.030415449291467667
0.7000000000000015,0.24,0.7400000095367432,0.0486626960337162
0.7000000000000015,0.28,0.7539231777191162,0.07096400111913681
0.7000000000000015,0.32,0.7696752548217773,0.09666433930397034
0.7000000000000015,0.36,0.7871467471122742,0.12501022219657898
0.7000000000000015,0.4,0.8062258362770081,0.15524804592132568
0.7000000000000015,0.44,0.8268011212348938,0.18668700754642487
0.7000000000000015,0.48,0.8487637639045715,0.21873149275779724
0.7000000000000015,0.52,0.8720091581344604,0.250891774892807
0.7000000000000015,0.56,0.8964373469352722,0.2827812433242798
0.7000000000000015,0.6,0.9219545125961304,0.3141050636768341
0.7000000000000015,0.64,0.9484725594520569,0.34464800357818604
0.7000000000000015,0.68,0.9759098291397095,0.37425893545150757
0.7000000000000015,0.72,1.0041910409927368,0.40283888578414917
0.7000000000000015,0.76,1.0332473516464233,0.43032941222190857
0.7000000000000015,0.8,1.0630146265029907,0.4567028284072876
0.7000000000000015,0.84,1.0934349298477173,0.4819551110267639
0.7000000000000015,0.88,1.124455451965332,0.5060988664627075
0.7000000000000015,0.92,1.1560276746749878,0.5291590690612793
0.7000000000000015,0.96,1.1881077289581299,0.5511693358421326
0.7000000000000015,1.0,1.2206553220748901,0.57216876745224
0.7000000000000015,1.04,1.2536346912384033,0.5921998023986816
0.7000000000000015,1.08,1.287011981010437,0.6113066673278809
0.7000000000000015,1.12,1.3207573890686035,0.6295342445373535

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,0.00024855020456016064
0.7400000000000015,0.08,0.7443117499351501,0.001944301649928093
0.7400000000000015,0.12,0.7496666312217712,0.006326884962618351
0.7400000000000015,0.16,0.7570998072624207,0.01427552942186594
0.7400000000000015,0.2,0.7665507793426514,0.026242749765515327
0.7400000000000015,0.24,0.7779461145401001,0.042273834347724915
0.7400000000000015,0.28,0.7912017703056335,0.06208713352680206
0.7400000000000015,0.32,0.8062258362770081,0.08518098294734955
0.7400000000000015,0.36,0.8229216933250427,0.11093824356794357
0.7400000000000015,0.4,0.8411896824836731,0.13871200382709503
0.7400000000000015,0.44,0.8609297275543213,0.16788476705551147
0.7400000000000015,0.48,0.8820430040359497,0.19790427386760712
0.7400000000000015,0.52,0.90443354845047,0.22829993069171906
0.7400000000000015,0.56,0.9280086755752563,0.25868627429008484
0.7400000000000015,0.6,0.9526804685592651,0.28875821828842163
0.7400000000000015,0.64,0.9783660173416138,0.3182820975780487
0.7400000000000015,0.68,1.0049875974655151,0.34708520770072937
0.7400000000000015,0.72,1.0324727296829224,0.3750452399253845
0.7400000000000015,0.76,1.0607545375823975,0.40208056569099426
0.7400000000000015,0.8,1.0897706747055054,0.42814183235168457
0.7400000000000015,0.84,1.1194641590118408,0.45320460200309753
0.7400000000000015,0.88,1.1497825384140015,0.47726330161094666
0.7400000000000015,0.92,1.1806777715682983,0.5003268718719482
0.7400000000000015,0.96,1.2121055126190186,0.5224146246910095
0.7400000000000015,1.0,1.2440258264541626,0.5435532331466675
0.7400000000000015,1.04,1.2764012813568115,0.563774585723877
0.7400000000000015,1.08,1.309198260307312,0.5831138491630554
0.7400000000000015,1.12,1.34238600730896,0.6016076803207397

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,0.00021240254864096642
0.7800000000000016,0.08,0.7840917706489563,0.0016651860205456614
0.7800000000000016,0.12,0.7891767621040344,0.005437720101326704
0.7800000000000016,0.16,0.7962412238121033,0.012325904332101345
0.7800000000000016,0.2,0.8052328824996948,0.02278214320540428
0.7800000000000016,0.24,0.8160883188247681,0.03691995143890381
0.7800000000000016,0.28,0.8287339210510254,0.0545676127076149
0.7800000000000016,0.32,0.8430894613265991,0.07534781843423843
0.7800000000000016,0.36,0.8590693473815918,0.09876066446304321
0.7800000000000016,0.4,0.8765842318534851,0.12425661832094193
0.7800000000000016,0.44,0.8955445289611816,0.1512906551361084
0.7800000000000016,0.48,0.9158601760864258,0.1793580949306488
0.7800000000000016,0.52,0.9374432563781738,0.20801515877246857
0.7800000000000016,0.56,0.9602082967758179,0.23688602447509766
0.7800000000000016,0.6,0.9840731024742126,0.2656635046005249
0.7800000000000016,0.64,1.0089597702026367,0.2941035032272339
0.7800000000000016,0.68,1.0347946882247925,0.3220181167125702
0.7800000000000016,0.72,1.061508297920227,0.34926721453666687
0.7800000000000016,0.76,1.089036226272583,0.37575027346611023
0.7800000000000016,0.8,1.1173181533813477,0.4013994336128235
0.7800000000000016,0.84,1.1462984085083008,0.4261724352836609
0.7800000000000016,0.88,1.1759252548217773,0.45004749298095703
0.7800000000000016,0.92,1.206151008605957,0.4730187952518463
0.7800000000000016,0.96,1.2369316816329956,0.4950919449329376
0.7800000000000016,1.0,1.2682271003723145,0.5162821412086487
0.7800000000000016,1.04,1.2999999523162842,0.5366106033325195
0.7800000000000016,1.08,1.3322161436080933,0.5561035871505737
0.7800000000000016,1.12,1.3648444414138794,0.5747900605201721

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,0.00018292703316546977
0.8200000000000016,0.08,0.823893129825592,0.0014368519186973572
0.8200000000000016,0.12,0.8287340402603149,0.004706349689513445
0.8200000000000016,0.16,0.8354640007019043,0.010710842907428741
0.8200000000000016,0.2,0.8440378904342651,0.019891392439603806
0.8200000000000016,0.24,0.8544003963470459,0.032406434416770935
0.8200000000000016,0.28,0.8664872646331787,0.04816708341240883
0.8200000000000016,0.32,0.880227267742157,0.06689587980508804
0.8200000000000016,0.36,0.8955444693565369,0.08819244801998138
0.8200000000000016,0.4,0.9123595952987671,0.1115943118929863
0.8200000000000016,0.44,0.9305912852287292,0.13662518560886383
0.8200000000000016,0.48,0.9501578211784363,0.16282983124256134
0.8200000000000016,0.52,0.9709787964820862,0.18979531526565552
0.8200000000000016,0.56,0.9929753541946411,0.21716205775737762
0.8200000000000016,0.6,1.01607084274292,0.24462713301181793
0.8200000000000016,0.64,1.0401921272277832,0.271942675113678
0.8200000000000016,0.68,1.0652700662612915,0.29891106486320496
0.8200000000000016,0.72,1.0912377834320068,0.3253791034221649
0.8200000000000016,0.76,1.1180338859558105,0.3512319326400757
0.8200000000000016,0.8,1.1456003189086914,0.37638601660728455
0.8200000000000016,0.84,1.1738824844360352,0.4007841646671295
0.8200000000000016,0.88,1.2028298377990723,0.42439016699790955
0.8200000000000016,0.92,1.2323960065841675,0.44718438386917114
0.8200000000000016,0.96,1.2625371217727661,0.46916067600250244
0.8200000000000016,1.0,1.2932130098342896,0.4903228282928467
0.8200000000000016,1.04,1.3243865966796875,0.5106825232505798
0.8200000000000016,1.08,1.3560236692428589,0.5302568078041077
0.8200000000000016,1.12,1.388092279434204,0.5490671396255493

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,0.00015866172907408327
0.8600000000000017,0.08,0.8637129068374634,0.0012482936726883054
0.8600000000000017,0.12,0.8683318495750427,0.004099543672055006
0.8600000000000017,0.16,0.8747571706771851,0.009362510405480862
0.8600000000000017,0.2,0.8829495906829834,0.01746026612818241
0.8600000000000017,0.24,0.8928605318069458,0.02857952192425728
0.8600000000000017,0.28,0.90443354845047,0.042693234980106354
0.8600000000000017,0.32,0.9176055788993835,0.05960371717810631
0.8600000000000017,0.36,0.9323089122772217,0.07899400591850281
0.8600000000000017,0.4,0.9484724998474121,0.10047830641269684
0.8600000000000017,0.44,0.966022789478302,0.12364421784877777
0.8600000000000017,0.48,0.9848856925964355,0.1480848491191864
0.8600000000000017,0.52,1.0049875974655151,0.17342084646224976
0.8600000000000017,0.56,1.0262552499771118,0.1993129402399063
0.8600000000000017,0.6,1.048618197441101,0.22546745836734772
0.8600000000000017,0.64,1.072007656097412,0.2516377568244934
0.8600000000000017,0.68,1.0963575839996338,0.27762165665626526
0.8600000000000017,0.72,1.1216059923171997,0.30325737595558167
0.8600000000000017,0.76,1.1476932764053345,0.3284187912940979
0.8600000000000017,0.8,1.1745637655258179,0.35301029682159424
0.8600000000000017,0.84,1.2021647691726685,0.37696218490600586
0.8600000000000017,0.88,1.2304471731185913,0.4002256393432617
0.8600000000000017,0.92,1.2593649625778198,0.42276930809020996
0.8600000000000017,0.96,1.2888754606246948,0.44457587599754333
0.8600000000000017,1.0,1.318938970565796,0.46563875675201416
0.8600000000000017,1.04,1.3495184183120728,0.485960453748703
0.8600000000000017,1.08,1.3805795907974243,0.5055497884750366
0.8600000000000017,1.12,1.4120906591415405,0.5244205594062805

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.00013849891547579318
0.9000000000000017,0.08,0.9035484194755554,0.0010912358993664384
0.9000000000000017,0.12,0.9079647064208984,0.0035920317750424147
0.9000000000000017,0.16,0.9141116142272949,0.008228699676692486
0.9000000000000017,0.2,0.9219544529914856,0.01540264580398798
0.9000000000000017,0.24,0.9314505457878113,0.02531702071428299
0.9000000000000017,0.28,0.9425497055053711,0.037990521639585495
0.9000000000000017,0.32,0.9551962614059448,0.053288642317056656
0.9000000000000017,0.36,0.9693296551704407,0.070964016020298
0.9000000000000017,0.4,0.9848857522010803,0.09069743752479553
0.9000000000000017,0.44,1.001798391342163,0.11213460564613342
0.9000000000000017,0.48,1.0199998617172241,0.13491511344909668
0.9000000000000017,0.52,1.039422869682312,0.15869373083114624
0.9000000000000017,0.56,1.059999942779541,0.1831538826227188
0.9000000000000017,0.6,1.0816653966903687,0.2080150991678238
0.9000000000000017,0.64,1.104354977607727,0.23303590714931488
0.9000000000000017,0.68,1.128007173538208,0.2580134868621826
0.9000000000000017,0.72,1.1525622606277466,0.282781183719635
0.9000000000000017,0.76,1.1779643297195435,0.30720528960227966
0.9000000000000017,0.8,1.2041593790054321,0.33118078112602234
0.9000000000000017,0.84,1.2310971021652222,0.35462772846221924
0.9000000000000017,0.88,1.2587295770645142,0.3774867653846741
0.9000000000000017,0.92,1.2870118618011475,0.39971643686294556
0.9000000000000017,0.96,1.3159027099609375,0.4212891757488251
0.9000000000000017,1.0,1.3453624248504639,0.44218960404396057
0.9000000000000017,1.04,1.3753544092178345,0.46241116523742676
0.9000000000000017,1.08,1.4058449268341064,0.4819551110267639
0.9000000000000017,1.12,1.4368020296096802,0.500828206539154

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.00012161023187218234
0.9400000000000017,0.08,0.9433980584144592,0.0009593868162482977
0.9400000000000017,0.12,0.9476286172866821,0.0031644441187381744
0.9400000000000017,0.16,0.953519880771637,0.007268843241035938
0.9400000000000017,0.2,0.9610410928726196,0.0136506836861372
0.9400000000000017,0.24,0.9701545834541321,0.022521190345287323
0.9400000000000017,0.28,0.9808159470558167,0.03393234312534332
0.9400000000000017,0.32,0.9929752945899963,0.04779961705207825
0.9400000000000017,0.36,1.0065782070159912,0.06393303722143173
0.9400000000000017,0.4,1.021567463874817,0.08207099884748459
0.9400000000000017,0.44,1.0378824472427368,0.10191114991903305
0.9400000000000017,0.48,1.0554620027542114,0.12313660979270935
0.9400000000000017,0.52,1.0742437839508057,0.1454358696937561
0.9400000000000017,0.56,1.0941661596298218,0.16851650178432465
0.9400000000000017,0.6,1.1151682138442993,0.19211342930793762
0.9400000000000017,0.64,1.1371896266937256,0.21599353849887848
0.9400000000000017,0.68,1.160172462463379,0.23995669186115265
0.9400000000000017,0.72,1.18406081199646,0.2638344168663025
0.9400000000000017,0.76,1.2088011503219604,0.28748831152915955
0.9400000000000017,0.8,1.2343419790267944,0.3108066916465759
0.9400000000000017,0.84,1.2606347799301147,0.3337014615535736
0.9400000000000017,0.88,1.2876335382461548,0.35610485076904297
0.9400000000000017,0.92,1.315294623374939,0.37796643376350403
0.9400000000000017,0.96,1.343577265739441,0.39925020933151245
0.9400000000000017,1.0,1.3724428415298462,0.41993218660354614
0.9400000000000017,1.04,1.4018558263778687,0.4399983584880829
0.9400000000000017,1.08,1.4317821264266968,0.45944252610206604
0.9400000000000017,1.12,1.4621902704238892,0.47826483845710754

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,0.00010736205877037719
0.9800000000000018,0.08,0.9832598567008972,0.0008478999952785671
0.9800000000000018,0.12,0.9873196482658386,0.002801726572215557
0.9800000000000018,0.16,0.9929753541946411,0.0064511848613619804
0.9800000000000018,0.2,1.0002000331878662,0.012150600552558899
0.9800000000000018,0.24,1.0089597702026367,0.02011338621377945
0.9800000000000018,0.28,1.0192152261734009,0.030415451154112816
0.9800000000000018,0.32,1.0309219360351562,0.043011344969272614
0.9800000000000018,0.36,1.0440306663513184,0.057758498936891556
0.9800000000000018,0.4,1.058489441871643,0.07444444298744202
0.9800000000000018,0.44,1.0742437839508057,0.09281297028064728
0.9800000000000018,0.48,1.0912379026412964,0.11258728057146072
0.9800000000000018,0.52,1.1094142198562622,0.13348828256130219
0.9800000000000018,0.56,1.1287161111831665,0.1552480310201645
0.9800000000000018,0.6,1.149086594581604,0.17761854827404022
0.9800000000000018,0.64,1.1704699993133545,0.2003771811723709
0.9800000000000018,0.68,1.1928117275238037,0.22332878410816193
0.9800000000000018,0.72,1.2160592079162598,0.24630604684352875
0.9800000000000018,0.76,1.240161418914795,0.26916831731796265
0.9800000000000018,0.8,1.2650692462921143,0.29179930686950684
0.9800000000000018,0.84,1.2907363176345825,0.3141050636768341
0.9800000000000018,0.88,1.3171180486679077,0.3360110819339752
0.9800000000000018,0.92,1.3441725969314575,0.35745933651924133
0.9800000000000018,0.96,1.3718600273132324,0.3784066140651703
0.9800000000000018,1.0,1.4001429080963135,0.3988216519355774
0.9800000000000018,1.04,1.428985595703125,0.4186834990978241
0.9800000000000018,1.08,1.4583553075790405,0.43797922134399414
0.9800000000000018,1.12,1.4882203340530396,0.4567028284072876

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,9.524931374471635e-05
1.0200000000000018,0.08,1.0231324434280396,0.0007529918802902102
1.0200000000000018,0.12,1.0270344018936157,0.0024921034928411245
1.0200000000000018,0.16,1.032472848892212,0.005750561133027077
1.0200000000000018,0.2,1.039422869682312,0.010859368368983269
1.0200000000000018,0.24,1.0478549003601074,0.018030019477009773
1.0200000000000018,0.28,1.057733178138733,0.027355104684829712
1.0200000000000018,0.32,1.0690181255340576,0.03881972283124924
1.0200000000000018,0.36,1.0816653966903687,0.05232011526823044
1.0200000000000018,0.4,1.0956275463104248,0.0676855519413948
1.0200000000000018,0.44,1.1108554601669312,0.08470047265291214
1.0200000000000018,0.48,1.1272976398468018,0.1031244695186615
1.0200000000000018,0.52,1.1449016332626343,0.12270910292863846
1.0200000000000018,0.56,1.1636149883270264,0.14321061968803406
1.0200000000000018,0.6,1.183384895324707,0.16439875960350037
1.0200000000000018,0.64,1.2041596174240112,0.18606296181678772
1.0200000000000018,0.68,1.225887417793274,0.20801511406898499
1.0200000000000018,0.72,1.2485190629959106,0.2300909459590912
1.0200000000000018,0.76,1.2720063924789429,0.25214970111846924
1.0200000000000018,0.8,1.2963024377822876,0.27407264709472656
1.0200000000000018,0.84,1.321363091468811,0.29576170444488525
1.0200000000000018,0.88,1.3471450805664062,0.3171369731426239
1.0200000000000018,0.92,1.3736083507537842,0.3381348252296448
1.0200000000000018,0.96,1.4007140398025513,0.3587057590484619
1.0200000000000018,1.0,1.428425669670105,0.37881213426589966
1.0200000000000018,1.04,1.456708550453186,0.39842671155929565
1.0200000000000018,1.08,1.4855302572250366,0.41753077507019043
1.0200000000000018,1.12,1.5148597955703735,0.43611276149749756

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,8.489544416079298e-05
1.0600000000000018,0.08,1.0630146265029907,0.0006717115174978971
1.0600000000000018,0.12,1.0667706727981567,0.002226252807304263
1.0600000000000018,0.16,1.072007417678833,0.0051469625905156136
1.0600000000000018,0.2,1.0787029266357422,0.0097423754632473
1.0600000000000018,0.24,1.0868302583694458,0.016219310462474823
1.0600000000000018,0.28,1.0963574647903442,0.024681583046913147
1.0600000000000018,0.32,1.1072489023208618,0.03513794019818306
1.0600000000000018,0.36,1.1194642782211304,0.047516245394945145
1.0600000000000018,0.4,1.132960557937622,0.06168115511536598
1.0600000000000018,0.44,1.1476932764053345,0.07745250314474106
1.0600000000000018,0.48,1.1636149883270264,0.09462279081344604
1.0600000000000018,0.52,1.1806775331497192,0.11297207325696945
1.0600000000000018,0.56,1.1988327503204346,0.13227985799312592
1.0600000000000018,0.6,1.2180311679840088,0.15233398973941803
1.0600000000000018,0.64,1.2382246255874634,0.17293669283390045
1.0600000000000018,0.68,1.2593648433685303,0.19390855729579926
1.0600000000000018,0.72,1.2814054489135742,0.21508976817131042
1.0600000000000018,0.76,1.3043006658554077,0.23634126782417297
1.0600000000000018,0.8,1.3280060291290283,0.2575436234474182
1.0600000000000018,0.84,1.3524792194366455,0.27859631180763245
1.0600000000000018,0.88,1.3776793479919434,0.2994154989719391
1.0600000000000018,0.92,1.403566837310791,0.31993311643600464
1.0600000000000018,0.96,1.4301048517227173,0.34009450674057007
1.0600000000000018,1.0,1.4572577476501465,0.35985657572746277
1.0600000000000018,1.04,1.484991431236267,0.3791868984699249
1.0600000000000018,1.08,1.5132746696472168,0.3980613648891449
1.0600000000000018,1.12,1.5420767068862915,0.4164632260799408

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,7.59858958190307e-05
1.1000000000000019,0.08,1.1029051542282104,0.0006016934639774263
1.1000000000000019,0.12,1.1065261363983154,0.0019967309199273586
1.1000000000000019,0.16,1.1115756034851074,0.004624280612915754
1.1000000000000019,0.2,1.1180340051651,0.008771565742790699
1.1000000000000019,0.24,1.1258774995803833,0.014638878405094147
1.1000000000000019,0.28,1.1350771188735962,0.02233717031776905
1.1000000000000019,0.32,1.145600438117981,0.0318932943046093
1.1000000000000019,0.36,1.157410979270935,0.04326082766056061
1.1000000000000019,0.4,1.1704699993133545,0.056334175169467926
1.1000000000000019,0.44,1.1847362518310547,0.07096400856971741
1.1000000000000019,0.48,1.2001667022705078,0.0869721993803978
1.1000000000000019,0.52,1.216717004776001,0.10416501015424728
1.1000000000000019,0.56,1.2343419790267944,0.12234409153461456
1.1000000000000019,0.6,1.2529964447021484,0.14131507277488708
1.1000000000000019,0.64,1.2726351022720337,0.16089367866516113
1.1000000000000019,0.68,1.2932130098342896,0.18090970814228058
1.1000000000000019,0.72,1.3146860599517822,0.20120950043201447
1.1000000000000019,0.76,1.337011694908142,0.22165685892105103
1.1000000000000019,0.8,1.3601471185684204,0.24213317036628723
1.1000000000000019,0.84,1.384052038192749,0.2625366747379303
1.1000000000000019,0.88,1.4086873531341553,0.2827812135219574
1.1000000000000019,0.92,1.4340153932571411,0.3027951121330261
1.1000000000000019,0.96,1.459999918937683,0.3225198984146118
1.1000000000000019,1.0,1.4866068363189697,0.34190797805786133
1.1000000000000019,1.04,1.5138031244277954,0.36092230677604675
1.1000000000000019,1.08,1.5415576696395874,0.37953412532806396
1.1000000000000019,1.12,1.569840669631958,0.3977223038673401



==> act_visu_PhaseSin_psi_2.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,0.0
-1.1,0.04,1.1007270812988281,0.036339614540338516
-1.1,0.08,1.1029052734375,0.07253570109605789
-1.1,0.12,1.1065260171890259,0.10844752937555313
-1.1,0.16,1.1115754842758179,0.14393985271453857
-1.1,0.2,1.1180340051651,0.17888544499874115
-1.1,0.24,1.1258772611618042,0.21316711604595184
-1.1,0.28,1.1350772380828857,0.24667926132678986
-1.1,0.32,1.1456003189086914,0.2793295383453369
-1.1,0.36,1.157410979270935,0.3110390305519104
-1.1,0.4,1.170470118522644,0.3417430520057678
-1.1,0.44,1.1847362518310547,0.3713906705379486
-1.1,0.48,1.2001667022705078,0.3999444544315338
-1.1,0.52,1.2167168855667114,0.4273795783519745
-1.1,0.56,1.2343418598175049,0.4536830484867096
-1.1,0.6,1.2529964447021484,0.47885212302207947
-1.1,0.64,1.2726352214813232,0.5028935670852661
-1.1,0.68,1.2932130098342896,0.525822103023529
-1.1,0.72,1.3146861791610718,0.547659158706665
-1.1,0.76,1.3370118141174316,0.5684317946434021
-1.1,0.8,1.3601471185684204,0.588171660900116
-1.1,0.84,1.3840519189834595,0.6069135665893555
-1.1,0.88,1.4086874723434448,0.6246950030326843
-1.1,0.92,1.4340153932571411,0.6415551900863647
-1.1,0.96,1.459999918937683,0.6575343608856201
-1.1,1.0,1.4866068363189697,0.6726727485656738
-1.1,1.04,1.5138031244277954,0.6870113015174866
-1.1,1.08,1.5415576696395874,0.7005900740623474
-1.1,1.12,1.5698407888412476,0.713448166847229

-1.06,0.0,1.059999942779541,0.0
-1.06,0.04,1.060754418373108,0.037709012627601624
-1.06,0.08,1.0630147457122803,0.07525766640901566
-1.06,0.12,1.0667706727981567,0.11248904466629028
-1.06,0.16,1.072007417678833,0.14925271272659302
-1.06,0.2,1.0787028074264526,0.1854078769683838
-1.06,0.24,1.0868301391601562,0.220825657248497
-1.06,0.28,1.0963573455810547,0.25539112091064453
-1.06,0.32,1.1072489023208618,0.2890046238899231
-1.06,0.36,1.1194641590118408,0.3215824067592621
-1.06,0.4,1.132960557937622,0.353057324886322
-1.06,0.44,1.147693157196045,0.38337773084640503
-1.06,0.48,1.1636149883270264,0.4125075936317444
-1.06,0.52,1.1806777715682983,0.44042497873306274
-1.06,0.56,1.1988327503204346,0.4671209752559662
-1.06,0.6,1.2180311679840088,0.492598295211792
-1.06,0.64,1.2382245063781738,0.5168691873550415
-1.06,0.68,1.2593647241592407,0.5399547219276428
-1.06,0.72,1.2814053297042847,0.5618830323219299
-1.06,0.76,1.3043005466461182,0.5826877951622009
-1.06,0.8,1.3280060291290283,0.602406919002533
-1.06,0.84,1.3524792194366455,0.6210815906524658
-1.06,0.88,1.3776791095733643,0.6387553811073303
-1.06,0.92,1.403566837310791,0.6554728746414185
-1.06,0.96,1.4301048517227173,0.6712794899940491
-1.06,1.0,1.4572577476501465,0.6862204670906067
-1.06,1.04,1.484991431236267,0.7003406882286072
-1.06,1.08,1.5132745504379272,0.7136841416358948
-1.06,1.12,1.542076587677002,0.7262934446334839

-1.02,0.0,1.0199999809265137,0.0
-1.02,0.04,1.0207841396331787,0.03918556123971939
-1.02,0.08,1.0231324434280396,0.07819125056266785
-1.02,0.12,1.0270345211029053,0.11684124916791916
-1.02,0.16,1.032472848892212,0.1549677848815918
-1.02,0.2,1.0394229888916016,0.19241446256637573
-1.02,0.24,1.0478549003601074,0.22903937101364136
-1.02,0.28,1.057733178138733,0.2647170126438141
-1.02,0.32,1.0690182447433472,0.2993401288986206
-1.02,0.36,1.081665277481079,0.3328200876712799
-1.02,0.4,1.0956275463104248,0.3650875687599182
-1.02,0.44,1.1108554601669312,0.39609116315841675
-1.02,0.48,1.1272977590560913,0.42579707503318787
-1.02,0.52,1.1449016332626343,0.4541874825954437
-1.02,0.56,1.1636149883270264,0.4812588393688202
-1.02,0.6,1.183384895324707,0.5070201754570007
-1.02,0.64,1.2041594982147217,0.5314910411834717
-1.02,0.68,1.225887417793274,0.5547001957893372
-1.02,0.72,1.2485190629959106,0.5766832232475281
-1.02,0.76,1.2720062732696533,0.5974813103675842
-1.02,0.8,1.2963025569915771,0.6171399354934692
-1.02,0.84,1.3213629722595215,0.6357072591781616
-1.02,0.88,1.3471450805664062,0.6532333493232727
-1.02,0.92,1.3736083507537842,0.6697688102722168
-1.02,0.96,1.4007140398025513,0.685364842414856
-1.02,1.0,1.4284257888793945,0.7000714540481567
-1.02,1.04,1.456708550453186,0.7139381766319275
-1.02,1.08,1.4855302572250366,0.7270131707191467
-1.02,1.12,1.5148597955703735,0.7393423318862915

-0.98,0.0,0.9800000190734863,0.0
-0.98,0.04,0.9808160662651062,0.04078236594796181
-0.98,0.08,0.9832597970962524,0.08136201649904251
-0.98,0.12,0.9873196482658386,0.12154117226600647
-0.98,0.16,0.9929754137992859,0.16113191843032837
-0.98,0.2,1.0002000331878662,0.19996002316474915
-0.98,0.24,1.0089598894119263,0.23786872625350952
-0.98,0.28,1.0192152261734009,0.2747211456298828
-0.98,0.32,1.0309220552444458,0.3104017972946167
-0.98,0.36,1.0440306663513184,0.3448173999786377
-0.98,0.4,1.058489441871643,0.3778969943523407
-0.98,0.44,1.0742439031600952,0.40959039330482483
-0.98,0.48,1.0912379026412964,0.43986740708351135
-0.98,0.52,1.1094142198562622,0.4687157869338989
-0.98,0.56,1.1287161111831665,0.49613896012306213
-0.98,0.6,1.149086594581604,0.5221538543701172
-0.98,0.64,1.1704699993133545,0.5467889308929443
-0.98,0.68,1.1928118467330933,0.5700815320014954
-0.98,0.72,1.2160590887069702,0.5920764803886414
-0.98,0.76,1.2401611804962158,0.6128235459327698
-0.98,0.8,1.2650692462921143,0.6323764324188232
-0.98,0.84,1.2907363176345825,0.650791347026825
-0.98,0.88,1.3171180486679077,0.6681254506111145
-0.98,0.92,1.344172477722168,0.6844359040260315
-0.98,0.96,1.3718599081039429,0.6997798681259155
-0.98,1.0,1.400142788887024,0.7142128944396973
-0.98,1.04,1.428985595703125,0.7277889251708984
-0.98,1.08,1.4583553075790405,0.7405602931976318
-0.98,1.12,1.488220453262329,0.7525767087936401

-0.94,0.0,0.9399999976158142,0.0
-0.94,0.04,0.9408506751060486,0.04251471534371376
-0.94,0.08,0.9433980584144592,0.0847998559474945
-0.94,0.12,0.9476286768913269,0.12663188576698303
-0.94,0.16,0.953519880771637,0.16779933869838715
-0.94,0.2,0.9610410928726196,0.20810763537883759
-0.94,0.24,0.9701547026634216,0.2473832368850708
-0.94,0.28,0.9808160066604614,0.28547659516334534
-0.94,0.32,0.9929752945899963,0.32226383686065674
-0.94,0.36,1.0065783262252808,0.35764726996421814
-0.94,0.4,1.021567463874817,0.39155519008636475
-0.94,0.44,1.0378824472427368,0.42394015192985535
-0.94,0.48,1.0554620027542114,0.45477718114852905
-0.94,0.52,1.0742439031600952,0.4840613603591919
-0.94,0.56,1.0941661596298218,0.5118052363395691
-0.94,0.6,1.1151682138442993,0.53803551197052
-0.94,0.64,1.1371896266937256,0.5627909898757935
-0.94,0.68,1.1601722240447998,0.5861198306083679
-0.94,0.72,1.1840606927871704,0.6080769300460815
-0.94,0.76,1.2088011503219604,0.628722071647644
-0.94,0.8,1.2343419790267944,0.6481186151504517
-0.94,0.84,1.2606347799301147,0.6663309931755066
-0.94,0.88,1.2876335382461548,0.6834242939949036
-0.94,0.92,1.3152947425842285,0.6994630098342896
-0.94,0.96,1.343577265739441,0.7145105004310608
-0.94,1.0,1.3724430799484253,0.7286276817321777
-0.94,1.04,1.401855707168579,0.7418737411499023
-0.94,1.08,1.4317821264266968,0.754304826259613
-0.94,1.12,1.46219003200531,0.7659742832183838

-0.8999999999999999,0.0,0.8999999761581421,0.0
-0.8999999999999999,0.04,0.9008884429931641,0.044400617480278015
-0.8999999999999999,0.08,0.9035484790802002,0.08853980898857117
-0.8999999999999999,0.12,0.9079647660255432,0.13216371834278107
-0.8999999999999999,0.16,0.9141116142272949,0.1750333607196808
-0.8999999999999999,0.2,0.921954333782196,0.21693047881126404
-0.8999999999999999,0.24,0.9314504861831665,0.25766265392303467
-0.8999999999999999,0.28,0.9425498247146606,0.2970665395259857
-0.8999999999999999,0.32,0.9551963210105896,0.33500969409942627
-0.8999999999999999,0.36,0.9693296551704407,0.3713906705379486
-0.8999999999999999,0.4,0.9848857522010803,0.40613847970962524
-0.8999999999999999,0.44,1.001798391342163,0.4392101466655731
-0.8999999999999999,0.48,1.0199999809265137,0.4705882668495178
-0.8999999999999999,0.52,1.039422869682312,0.5002776384353638
-0.8999999999999999,0.56,1.059999942779541,0.5283018946647644
-0.8999999999999999,0.6,1.0816653966903687,0.5547001361846924
-0.8999999999999999,0.64,1.104354977607727,0.5795238614082336
-0.8999999999999999,0.68,1.1280070543289185,0.602833092212677
-0.8999999999999999,0.72,1.1525622606277466,0.6246950626373291
-0.8999999999999999,0.76,1.177964210510254,0.6451808214187622
-0.8999999999999999,0.8,1.2041594982147217,0.6643638610839844
-0.8999999999999999,0.84,1.2310971021652222,0.6823182702064514
-0.8999999999999999,0.88,1.2587295770645142,0.6991176605224609
-0.8999999999999999,0.92,1.287011981010437,0.7148340940475464
-0.8999999999999999,0.96,1.3159027099609375,0.7295372486114502
-0.8999999999999999,1.0,1.3453624248504639,0.7432942390441895
-0.8999999999999999,1.04,1.3753544092178345,0.7561686635017395
-0.8999999999999999,1.08,1.405844807624817,0.7682213187217712
-0.8999999999999999,1.12,1.4368020296096802,0.7795088887214661

-0.8599999999999999,0.0,0.8600000143051147,0.0
-0.8599999999999999,0.04,0.8609296679496765,0.046461399644613266
-0.8599999999999999,0.08,0.8637128472328186,0.09262338280677795
-0.8599999999999999,0.12,0.868331789970398,0.13819600641727448
-0.8599999999999999,0.16,0.8747571706771851,0.18290790915489197
-0.8599999999999999,0.2,0.8829495310783386,0.22651351988315582
-0.8599999999999999,0.24,0.8928605914115906,0.26879897713661194
-0.8599999999999999,0.28,0.90443354845047,0.3095860779285431
-0.8599999999999999,0.32,0.9176056385040283,0.34873372316360474
-0.8599999999999999,0.36,0.9323089718818665,0.38613805174827576
-0.8599999999999999,0.4,0.9484724998474121,0.42173072695732117
-0.8599999999999999,0.44,0.9660228490829468,0.4554758667945862
-0.8599999999999999,0.48,0.9848856925964355,0.4873661994934082
-0.8599999999999999,0.52,1.0049875974655151,0.5174192786216736
-0.8599999999999999,0.56,1.0262553691864014,0.545673131942749
-0.8599999999999999,0.6,1.0486180782318115,0.5721815824508667
-0.8599999999999999,0.64,1.072007656097412,0.5970107913017273
-0.8599999999999999,0.68,1.0963575839996338,0.6202356219291687
-0.8599999999999999,0.72,1.1216059923171997,0.6419366002082825
-0.8599999999999999,0.76,1.147693395614624,0.6621977686882019
-0.8599999999999999,0.8,1.1745637655258179,0.6811038851737976
-0.8599999999999999,0.84,1.2021647691726685,0.6987394690513611
-0.8599999999999999,0.88,1.2304471731185913,0.7151871919631958
-0.8599999999999999,0.92,1.2593649625778198,0.7305269241333008
-0.8599999999999999,0.96,1.2888754606246948,0.744835376739502
-0.8599999999999999,1.0,1.3189390897750854,0.7581852078437805
-0.8599999999999999,1.04,1.3495185375213623,0.770645260810852
-0.8599999999999999,1.08,1.3805795907974243,0.7822801470756531
-0.8599999999999999,1.12,1.412090539932251,0.7931501865386963

-0.8199999999999998,0.0,0.8199999928474426,0.0
-0.8199999999999998,0.04,0.8209750652313232,0.048722561448812485
-0.8199999999999998,0.08,0.823893129825592,0.09709997475147247
-0.8199999999999998,0.12,0.8287340402603149,0.14479917287826538
-0.8199999999999998,0.16,0.8354640007019043,0.19151034951210022
-0.8199999999999998,0.2,0.8440379500389099,0.2369561791419983
-0.8199999999999998,0.24,0.8544003963470459,0.2808987498283386
-0.8199999999999998,0.28,0.8664871454238892,0.323143869638443
-0.8199999999999998,0.32,0.8802271485328674,0.36354249715805054
-0.8199999999999998,0.36,0.8955445289611816,0.40199002623558044
-0.8199999999999998,0.4,0.9123595952987671,0.43842363357543945
-0.8199999999999998,0.44,0.9305912256240845,0.4728177487850189
-0.8199999999999998,0.48,0.950157880783081,0.505179226398468
-0.8199999999999998,0.52,0.9709787964820862,0.5355420112609863
-0.8199999999999998,0.56,0.9929752945899963,0.5639616250991821
-0.8199999999999998,0.6,1.01607084274292,0.5905100107192993
-0.8199999999999998,0.64,1.0401922464370728,0.6152709126472473
-0.8199999999999998,0.68,1.065269947052002,0.6383358836174011
-0.8199999999999998,0.72,1.0912377834320068,0.659801185131073
-0.8199999999999998,0.76,1.1180340051651,0.6797646880149841
-0.8199999999999998,0.8,1.1456003189086914,0.6983238458633423
-0.8199999999999998,0.84,1.1738824844360352,0.7155741453170776
-0.8199999999999998,0.88,1.2028299570083618,0.7316080331802368
-0.8199999999999998,0.92,1.2323960065841675,0.746513307094574
-0.8199999999999998,0.96,1.2625372409820557,0.7603737711906433
-0.8199999999999998,1.0,1.2932130098342896,0.7732678055763245
-0.8199999999999998,1.04,1.3243865966796875,0.7852690815925598
-0.8199999999999998,1.08,1.3560236692428589,0.7964463233947754
-0.8199999999999998,1.12,1.388092279434204,0.8068627715110779

-0.7799999999999998,0.0,0.7799999713897705,0.0
-0.7799999999999998,0.04,0.7810249328613281,0.051214758306741714
-0.7799999999999998,0.08,0.7840916514396667,0.10202888399362564
-0.7799999999999998,0.12,0.7891767621040344,0.1520572006702423
-0.7799999999999998,0.16,0.7962411046028137,0.20094415545463562
-0.7799999999999998,0.2,0.80523282289505,0.24837537109851837
-0.7799999999999998,0.24,0.8160883188247681,0.294085830450058
-0.7799999999999998,0.28,0.8287339210510254,0.3378647565841675
-0.7799999999999998,0.32,0.8430894017219543,0.3795563876628876
-0.7799999999999998,0.36,0.859069287776947,0.4190581738948822
-0.7799999999999998,0.4,0.8765842318534851,0.45631667971611023
-0.7799999999999998,0.44,0.8955445289611816,0.4913212060928345
-0.7799999999999998,0.48,0.9158601760864258,0.5240975022315979
-0.7799999999999998,0.52,0.9374432563781738,0.5547001361846924
-0.7799999999999998,0.56,0.9602082371711731,0.583206832408905
-0.7799999999999998,0.6,0.9840731620788574,0.6097107529640198
-0.7799999999999998,0.64,1.0089597702026367,0.6343167424201965
-0.7799999999999998,0.68,1.0347946882247925,0.6571351885795593
-0.7799999999999998,0.72,1.061508297920227,0.6782800555229187
-0.7799999999999998,0.76,1.089036226272583,0.697864830493927
-0.7799999999999998,0.8,1.1173181533813477,0.7160002589225769
-0.7799999999999998,0.84,1.1462984085083008,0.7327935099601746
-0.7799999999999998,0.88,1.1759252548217773,0.7483468651771545
-0.7799999999999998,0.92,1.2061508893966675,0.7627570033073425
-0.7799999999999998,0.96,1.236931562423706,0.7761139869689941
-0.7799999999999998,1.0,1.2682271003723145,0.7885023355484009
-0.7799999999999998,1.04,1.3000000715255737,0.800000011920929
-0.7799999999999998,1.08,1.3322161436080933,0.8106792569160461
-0.7799999999999998,1.12,1.3648443222045898,0.8206063508987427

-0.7399999999999998,0.0,0.7400000095367432,0.0
-0.7399999999999998,0.04,0.7410802841186523,0.053975265473127365
-0.7399999999999998,0.08,0.7443117499351501,0.10748185217380524
-0.7399999999999998,0.12,0.7496666312217712,0.16007113456726074
-0.7399999999999998,0.16,0.7570998072624207,0.2113327831029892
-0.7399999999999998,0.2,0.7665507197380066,0.2609090209007263
-0.7399999999999998,0.24,0.7779461145401001,0.30850470066070557
-0.7399999999999998,0.28,0.7912017107009888,0.353892058134079
-0.7399999999999998,0.32,0.8062257766723633,0.3969111740589142
-0.7399999999999998,0.36,0.8229217529296875,0.4374656677246094
-0.7399999999999998,0.4,0.8411896824836731,0.47551700472831726
-0.7399999999999998,0.44,0.8609297871589661,0.5110753774642944
-0.7399999999999998,0.48,0.8820430636405945,0.5441911220550537
-0.7399999999999998,0.52,0.9044334888458252,0.5749454498291016
-0.7399999999999998,0.56,0.9280086159706116,0.6034427285194397
-0.7399999999999998,0.6,0.9526804685592651,0.6298019289970398
-0.7399999999999998,0.64,0.9783660173416138,0.654151976108551
-0.7399999999999998,0.68,1.0049875974655151,0.6766251921653748
-0.7399999999999998,0.72,1.0324727296829224,0.6973549723625183
-0.7399999999999998,0.76,1.0607545375823975,0.7164711356163025
-0.7399999999999998,0.8,1.0897706747055054,0.7340994477272034
-0.7399999999999998,0.84,1.1194641590118408,0.7503589987754822
-0.7399999999999998,0.88,1.149782657623291,0.7653620839118958
-0.7399999999999998,0.92,1.1806776523590088,0.7792134881019592
-0.7399999999999998,0.96,1.212105631828308,0.7920101881027222
-0.7399999999999998,1.0,1.244025707244873,0.8038419485092163
-0.7399999999999998,1.04,1.276401162147522,0.8147907257080078
-0.7399999999999998,1.08,1.309198260307312,0.8249323964118958
-0.7399999999999998,1.12,1.34238600730896,0.834335207939148

-0.6999999999999997,0.0,0.699999988079071,0.0
-0.6999999999999997,0.04,0.701141893863678,0.05704979598522186
-0.6999999999999997,0.08,0.7045565843582153,0.11354660242795944
-0.6999999999999997,0.12,0.7102112174034119,0.16896381974220276
-0.6999999999999997,0.16,0.7180529236793518,0.2228248119354248
-0.6999999999999997,0.2,0.7280109524726868,0.2747211754322052
-0.6999999999999997,0.24,0.7400000691413879,0.324324369430542
-0.6999999999999997,0.28,0.7539230585098267,0.3713906705379486
-0.6999999999999997,0.32,0.7696753144264221,0.415759801864624
-0.6999999999999997,0.36,0.7871467471122742,0.4573480486869812
-0.6999999999999997,0.4,0.8062257170677185,0.49613890051841736
-0.6999999999999997,0.44,0.826801061630249,0.5321716070175171
-0.6999999999999997,0.48,0.8487637639045715,0.565528392791748
-0.6999999999999997,0.52,0.8720090985298157,0.5963239073753357
-0.6999999999999997,0.56,0.8964373469352722,0.6246950626373291
-0.6999999999999997,0.6,0.9219545125961304,0.650791347026825
-0.6999999999999997,0.64,0.9484724998474121,0.6747692823410034
-0.6999999999999997,0.68,0.9759098291397095,0.6967856884002686
-0.6999999999999997,0.72,1.0041911602020264,0.7169949412345886
-0.6999999999999997,0.76,1.0332473516464233,0.7355450391769409
-0.6999999999999997,0.8,1.0630146265029907,0.7525766491889954
-0.6999999999999997,0.84,1.0934348106384277,0.7682212591171265
-0.6999999999999997,0.88,1.124455451965332,0.782600998878479
-0.6999999999999997,0.92,1.1560276746749878,0.7958287000656128
-0.6999999999999997,0.96,1.1881077289581299,0.808007538318634
-0.6999999999999997,1.0,1.2206554412841797,0.8192319869995117
-0.6999999999999997,1.04,1.2536344528198242,0.8295877575874329
-0.6999999999999997,1.08,1.2870121002197266,0.8391529321670532
-0.6999999999999997,1.12,1.3207573890686035,0.8479982614517212

-0.6599999999999997,0.0,0.6600000262260437,0.0
-0.6599999999999997,0.04,0.6612110733985901,0.06049505993723869
-0.6599999999999997,0.08,0.6648308634757996,0.12033137679100037
-0.6599999999999997,0.12,0.6708204746246338,0.17888544499874115
-0.6599999999999997,0.16,0.6791170239448547,0.2356000393629074
-0.6599999999999997,0.2,0.6896376609802246,0.2900073826313019
-0.6599999999999997,0.24,0.7022819519042969,0.3417430818080902
-0.6599999999999997,0.28,0.7169379591941833,0.39054983854293823
-0.6599999999999997,0.32,0.7334849238395691,0.4362735152244568
-0.6599999999999997,0.36,0.7517978549003601,0.4788520932197571
-0.6599999999999997,0.4,0.7717512845993042,0.5183017253875732
-0.6599999999999997,0.44,0.7932213544845581,0.5547001957893372
-0.6599999999999997,0.48,0.8160883188247681,0.5881717801094055
-0.6599999999999997,0.52,0.840238094329834,0.6188722252845764
-0.6599999999999997,0.56,0.8655633926391602,0.6469774842262268
-0.6599999999999997,0.6,0.8919641375541687,0.6726727485656738
-0.6599999999999997,0.64,0.9193476438522339,0.6961458921432495
-0.6599999999999997,0.68,0.9476286172866821,0.7175806164741516
-0.6599999999999997,0.72,0.9767292737960815,0.7371541261672974
-0.6599999999999997,0.76,1.0065784454345703,0.7550330758094788
-0.6599999999999997,0.8,1.0371114015579224,0.7713732719421387
-0.6599999999999997,0.84,1.0682696104049683,0.7863183617591858
-0.6599999999999997,0.88,1.100000023841858,0.800000011920929
-0.6599999999999997,0.92,1.1322543621063232,0.8125382661819458
-0.6599999999999997,0.96,1.1649893522262573,0.8240419030189514
-0.6599999999999997,1.0,1.1981654167175293,0.83460932970047
-0.6599999999999997,1.04,1.2317466735839844,0.8443294167518616
-0.6599999999999997,1.08,1.2657012939453125,0.8532818555831909
-0.6599999999999997,1.12,1.3000000715255737,0.8615384101867676

-0.6199999999999997,0.0,0.6200000047683716,0.0
-0.6199999999999997,0.04,0.6212890148162842,0.06438226997852325
-0.6199999999999997,0.08,0.6251400113105774,0.127971351146698
-0.6199999999999997,0.12,0.6315061450004578,0.19002190232276917
-0.6199999999999997,0.16,0.6403124332427979,0.24987804889678955
-0.6199999999999997,0.2,0.6514598727226257,0.3070027530193329
-0.6199999999999997,0.24,0.6648308038711548,0.3609941303730011
-0.6199999999999997,0.28,0.6802940368652344,0.41158679127693176
-0.6199999999999997,0.32,0.6977105736732483,0.45864295959472656
-0.6199999999999997,0.36,0.7169379591941833,0.5021354556083679
-0.6199999999999997,0.4,0.7378346920013428,0.5421268343925476
-0.6199999999999997,0.44,0.7602631449699402,0.5787469744682312
-0.6199999999999997,0.48,0.7840918302536011,0.6121732592582703
-0.6199999999999997,0.52,0.8091970682144165,0.6426122188568115
-0.6199999999999997,0.56,0.8354639410972595,0.670286238193512
-0.6199999999999997,0.6,0.8627861738204956,0.6954214572906494
-0.6199999999999997,0.64,0.8910667896270752,0.7182403206825256
-0.6199999999999997,0.68,0.9202173352241516,0.7389557957649231
-0.6199999999999997,0.72,0.9501578211784363,0.7577686905860901
-0.6199999999999997,0.76,0.9808160662651062,0.7748649716377258
-0.6199999999999997,0.8,1.0121264457702637,0.7904150485992432
-0.6199999999999997,0.84,1.0440306663513184,0.8045740127563477
-0.6199999999999997,0.88,1.076475739479065,0.8174824714660645
-0.6199999999999997,0.92,1.1094142198562622,0.829266369342804
-0.6199999999999997,0.96,1.1428035497665405,0.8400394320487976
-0.6199999999999997,1.0,1.176605224609375,0.8499026894569397
-0.6199999999999997,1.04,1.2107847929000854,0.8589470386505127
-0.6199999999999997,1.08,1.2453112602233887,0.8672530651092529
-0.6199999999999997,1.12,1.280156135559082,0.8748931288719177

-0.5799999999999996,0.0,0.5799999833106995,0.0
-0.5799999999999996,0.04,0.5813776254653931,0.06880209594964981
-0.5799999999999996,0.08,0.5854912400245667,0.1366373896598816
-0.5799999999999996,0.12,0.5922837257385254,0.20260562002658844
-0.5799999999999996,0.16,0.6016642451286316,0.26592904329299927
-0.5799999999999996,0.2,0.6135144233703613,0.3259907066822052
-0.5799999999999996,0.24,0.6276941895484924,0.3823517858982086
-0.5799999999999996,0.28,0.6440496444702148,0.43474912643432617
-0.5799999999999996,0.32,0.662419855594635,0.48307734727859497
-0.5799999999999996,0.36,0.682641863822937,0.5273628234863281
-0.5799999999999996,0.4,0.7045565843582153,0.5677329301834106
-0.5799999999999996,0.44,0.7280110120773315,0.6043865084648132
-0.5799999999999996,0.48,0.7528611421585083,0.6375678181648254
-0.5799999999999996,0.52,0.7789736390113831,0.667544960975647
-0.5799999999999996,0.56,0.8062257766723633,0.6945944428443909
-0.5799999999999996,0.6,0.8345059156417847,0.718988299369812
-0.5799999999999996,0.64,0.8637128472328186,0.7409870624542236
-0.5799999999999996,0.68,0.893756091594696,0.7608339786529541
-0.5799999999999996,0.72,0.9245539903640747,0.7787538170814514
-0.5799999999999996,0.76,0.9560334086418152,0.7949512600898743
-0.5799999999999996,0.8,0.9881294369697571,0.8096105456352234
-0.5799999999999996,0.84,1.0207840204238892,0.8228968381881714
-0.5799999999999996,0.88,1.0539449453353882,0.8349582552909851
-0.5799999999999996,0.92,1.0875661373138428,0.8459255695343018
-0.5799999999999996,0.96,1.1216059923171997,0.8559154868125916
-0.5799999999999996,1.0,1.1560275554656982,0.8650313019752502
-0.5799999999999996,1.04,1.1907979249954224,0.8733639121055603
-0.5799999999999996,1.08,1.225887417793274,0.8809944987297058
-0.5799999999999996,1.12,1.261269211769104,0.8879944086074829

-0.5399999999999996,0.0,0.5400000214576721,0.0
-0.5399999999999996,0.04,0.5414794683456421,0.0738716796040535
-0.5399999999999996,0.08,0.5458938479423523,0.14654864370822906
-0.5399999999999996,0.12,0.5531727075576782,0.21693046391010284
-0.5399999999999996,0.16,0.5632051825523376,0.2840883135795593
-0.5399999999999996,0.2,0.5758472084999084,0.34731435775756836
-0.5399999999999996,0.24,0.5909314751625061,0.40613847970962524
-0.5399999999999996,0.28,0.6082761883735657,0.4603171646595001
-0.5399999999999996,0.32,0.6276942491531372,0.5098023414611816
-0.5399999999999996,0.36,0.6489992141723633,0.5547001361846924
-0.5399999999999996,0.4,0.6720119118690491,0.5952275395393372
-0.5399999999999996,0.44,0.6965630054473877,0.6316729784011841
-0.5399999999999996,0.48,0.7224956750869751,0.6643639206886292
-0.5399999999999996,0.52,0.7496665120124817,0.6936416029930115
-0.5399999999999996,0.56,0.7779459953308105,0.719844400882721
-0.5399999999999996,0.6,0.8072174787521362,0.7432941794395447
-0.5399999999999996,0.64,0.8373768329620361,0.7642914652824402
-0.5399999999999996,0.68,0.8683317303657532,0.7831107974052429
-0.5399999999999996,0.72,0.8999999761581421,0.800000011920929
-0.5399999999999996,0.76,0.9323090314865112,0.8151803612709045
-0.5399999999999996,0.8,0.9651942849159241,0.828848659992218
-0.5399999999999996,0.84,0.998599112033844,0.8411784768104553
-0.5399999999999996,0.88,1.0324729681015015,0.8523226976394653
-0.5399999999999996,0.92,1.0667706727981567,0.8624157905578613
-0.5399999999999996,0.96,1.1014536619186401,0.8715754747390747
-0.5399999999999996,1.0,1.1364858150482178,0.8799054026603699
-0.5399999999999996,1.04,1.1718361377716064,0.8874960541725159
-0.5399999999999996,1.08,1.2074767351150513,0.8944271802902222
-0.5399999999999996,1.12,1.2433825731277466,0.9007686376571655

-0.49999999999999956,0.0,0.5,0.0
-0.49999999999999956,0.04,0.5015974640846252,0.07974521815776825
-0.49999999999999956,0.08,0.5063595771789551,0.15799051523208618
-0.49999999999999956,0.12,0.514198362827301,0.2333729863166809
-0.49999999999999956,0.16,0.5249762535095215,0.3047757148742676
-0.49999999999999956,0.2,0.5385164618492126,0.371390700340271
-0.49999999999999956,0.24,0.5546170473098755,0.4327310621738434
-0.49999999999999956,0.28,0.5730619430541992,0.4886033833026886
-0.49999999999999956,0.32,0.5936329364776611,0.5390536785125732
-0.49999999999999956,0.36,0.6161168217658997,0.5843047499656677
-0.49999999999999956,0.4,0.6403124332427979,0.6246950626373291
-0.49999999999999956,0.44,0.6660330891609192,0.6606279015541077
-0.49999999999999956,0.48,0.6931089162826538,0.6925318837165833
-0.49999999999999956,0.52,0.721387505531311,0.7208330631256104
-0.49999999999999956,0.56,0.750732958316803,0.745937705039978
-0.49999999999999956,0.6,0.7810250520706177,0.7682212591171265
-0.49999999999999956,0.64,0.8121575713157654,0.7880244851112366
-0.49999999999999956,0.68,0.8440379500389099,0.8056510090827942
-0.49999999999999956,0.72,0.8765842318534851,0.8213699460029602
-0.49999999999999956,0.76,0.9097251892089844,0.8354170322418213
-0.49999999999999956,0.8,0.9433980584144592,0.8479983806610107
-0.49999999999999956,0.84,0.9775479435920715,0.8592929244041443
-0.49999999999999956,0.88,1.0121264457702637,0.8694566488265991
-0.49999999999999956,0.92,1.0470912456512451,0.8786244988441467
-0.49999999999999956,0.96,1.082404613494873,0.886914074420929
-0.49999999999999956,1.0,1.1180340051651,0.8944271206855774
-0.49999999999999956,1.04,1.1539497375488281,0.9012523889541626
-0.49999999999999956,1.08,1.1901260614395142,0.9074670076370239
-0.49999999999999956,1.12,1.2265398502349854,0.9131378531455994

-0.4599999999999995,0.0,0.46000000834465027,0.0
-0.4599999999999995,0.04,0.4617358446121216,0.08662962913513184
-0.4599999999999995,0.08,0.46690472960472107,0.1713411808013916
-0.4599999999999995,0.12,0.4753946363925934,0.25242185592651367
-0.4599999999999995,0.16,0.48703181743621826,0.32852065563201904
-0.4599999999999995,0.2,0.5015974640846252,0.39872610569000244
-0.4599999999999995,0.24,0.5188448429107666,0.4625660181045532
-0.4599999999999995,0.28,0.5385164618492126,0.5199469923973083
-0.4599999999999995,0.32,0.5603570938110352,0.5710644721984863
-0.4599999999999995,0.36,0.5841232538223267,0.616308331489563
-0.4599999999999995,0.4,0.6095900535583496,0.6561786532402039
-0.4599999999999995,0.44,0.6365532875061035,0.691222608089447
-0.4599999999999995,0.48,0.6648308038711548,0.7219882607460022
-0.4599999999999995,0.52,0.6942621469497681,0.7489965558052063
-0.4599999999999995,0.56,0.7247068285942078,0.7727261781692505
-0.4599999999999995,0.6,0.7560423612594604,0.7936064004898071
-0.4599999999999995,0.64,0.7881624102592468,0.8120154738426208
-0.4599999999999995,0.68,0.8209750056266785,0.828283429145813
-0.4599999999999995,0.72,0.8544003963470459,0.8426961898803711
-0.4599999999999995,0.76,0.8883693218231201,0.8555000424385071
-0.4599999999999995,0.8,0.9228217005729675,0.8669063448905945
-0.4599999999999995,0.84,0.957705557346344,0.8770962953567505
-0.4599999999999995,0.88,0.9929752945899963,0.8862254619598389
-0.4599999999999995,0.92,1.028591275215149,0.8944271802902222
-0.4599999999999995,0.96,1.0645188093185425,0.9018160700798035
-0.4599999999999995,1.0,1.1007269620895386,0.9084904193878174
-0.4599999999999995,1.04,1.1371893882751465,0.9145352840423584
-0.4599999999999995,1.08,1.1738824844360352,0.9200239181518555
-0.4599999999999995,1.12,1.210784912109375,0.9250198602676392

-0.4199999999999995,0.0,0.41999998688697815,0.0
-0.4199999999999995,0.04,0.4219003915786743,0.09480910748243332
-0.4199999999999995,0.08,0.4275512099266052,0.18711212277412415
-0.4199999999999995,0.12,0.4368066191673279,0.2747211158275604
-0.4199999999999995,0.16,0.44944411516189575,0.3559953570365906
-0.4199999999999995,0.2,0.4651881158351898,0.4299335777759552
-0.4199999999999995,0.24,0.48373544216156006,0.4961390495300293
-0.4199999999999995,0.28,0.504777193069458,0.5547001957893372
-0.4199999999999995,0.32,0.52801513671875,0.60604327917099
-0.4199999999999995,0.36,0.5531726479530334,0.6507912874221802
-0.4199999999999995,0.4,0.5799999833106995,0.6896551847457886
-0.4199999999999995,0.44,0.6082761883735657,0.7233555912971497
-0.4199999999999995,0.48,0.6378087401390076,0.7525767683982849
-0.4199999999999995,0.52,0.6684309244155884,0.7779412269592285
-0.4199999999999995,0.56,0.699999988079071,0.800000011920929
-0.4199999999999995,0.6,0.7323933243751526,0.8192318677902222
-0.4199999999999995,0.64,0.7655063271522522,0.8360479474067688
-0.4199999999999995,0.68,0.7992497086524963,0.8507980108261108
-0.4199999999999995,0.72,0.8335466384887695,0.863778829574585
-0.4199999999999995,0.76,0.8683317303657532,0.8752413988113403
-0.4199999999999995,0.8,0.903548538684845,0.8853979706764221
-0.4199999999999995,0.84,0.9391485452651978,0.8944272398948669
-0.4199999999999995,0.88,0.9750897884368896,0.9024810194969177
-0.4199999999999995,0.92,1.0113357305526733,0.9096881151199341
-0.4199999999999995,0.96,1.047855019569397,0.9161573052406311
-0.4199999999999995,1.0,1.0846197605133057,0.9219820499420166
-0.4199999999999995,1.04,1.1216059923171997,0.9272417426109314
-0.4199999999999995,1.08,1.158792495727539,0.9320046305656433
-0.4199999999999995,1.12,1.1961605548858643,0.9363291263580322

-0.37999999999999945,0.0,0.3799999952316284,0.0
-0.37999999999999945,0.04,0.382099449634552,0.10468479990959167
-0.37999999999999945,0.08,0.38832980394363403,0.20601049065589905
-0.37999999999999945,0.12,0.39849719405174255,0.30113136768341064
-0.37999999999999945,0.16,0.41231054067611694,0.38805705308914185
-0.37999999999999945,0.2,0.4294182062149048,0.4657464325428009
-0.37999999999999945,0.24,0.44944408535957336,0.5339929461479187
-0.37999999999999945,0.28,0.47201693058013916,0.5931990742683411
-0.37999999999999945,0.32,0.49678969383239746,0.6441357135772705
-0.37999999999999945,0.36,0.5234500765800476,0.6877445578575134
-0.37999999999999945,0.4,0.5517245531082153,0.7249995470046997
-0.37999999999999945,0.44,0.5813776850700378,0.7568231225013733
-0.37999999999999945,0.48,0.612209141254425,0.7840457558631897
-0.37999999999999945,0.52,0.6440497040748596,0.8073910474777222
-0.37999999999999945,0.56,0.6767569780349731,0.8274757862091064
-0.37999999999999945,0.6,0.7102112174034119,0.8448191285133362
-0.37999999999999945,0.64,0.7443117499351501,0.8598547577857971
-0.37999999999999945,0.68,0.7789736390113831,0.8729434609413147
-0.37999999999999945,0.72,0.8141252398490906,0.8843846917152405
-0.37999999999999945,0.76,0.8497058153152466,0.8944271802902222
-0.37999999999999945,0.8,0.8856635689735413,0.9032774567604065
-0.37999999999999945,0.84,0.9219544529914856,0.9111079573631287
-0.37999999999999945,0.88,0.9585405588150024,0.9180623292922974
-0.37999999999999945,0.92,0.9953894019126892,0.9242613315582275
-0.37999999999999945,0.96,1.0324727296829224,0.9298065900802612
-0.37999999999999945,1.0,1.0697664022445679,0.9347836375236511
-0.37999999999999945,1.04,1.1072487831115723,0.9392649531364441
-0.37999999999999945,1.08,1.1449017524719238,0.943312406539917
-0.37999999999999945,1.12,1.1827088594436646,0.9469786286354065

-0.3399999999999994,0.0,0.3400000035762787,0.0
-0.3399999999999994,0.04,0.34234488010406494,0.11684124171733856
-0.3399999999999994,0.08,0.34928497672080994,0.22903935611248016
-0.3399999999999994,0.12,0.36055514216423035,0.3328201174736023
-0.3399999999999994,0.16,0.37576591968536377,0.4257970452308655
-0.3399999999999994,0.2,0.39446163177490234,0.507020115852356
-0.3399999999999994,0.24,0.4161730110645294,0.5766831636428833
-0.3399999999999994,0.28,0.440454363822937,0.6357073187828064
-0.3399999999999994,0.32,0.46690472960472107,0.6853646636009216
-0.3399999999999994,0.36,0.4951767325401306,0.727013111114502
-0.3399999999999994,0.4,0.5249761939048767,0.7619393467903137
-0.3399999999999994,0.44,0.5560575723648071,0.7912850379943848
-0.3399999999999994,0.48,0.5882176756858826,0.8160244822502136
-0.3399999999999994,0.52,0.6212889552116394,0.8369696140289307
-0.3399999999999994,0.56,0.6551336050033569,0.8547874689102173
-0.3399999999999994,0.6,0.6896376609802246,0.870022177696228
-0.3399999999999994,0.64,0.7247069478034973,0.8831157684326172
-0.3399999999999994,0.68,0.7602631449699402,0.8944271802902222
-0.3399999999999994,0.72,0.7962411046028137,0.9042485356330872
-0.3399999999999994,0.76,0.832586407661438,0.9128181338310242
-0.3399999999999994,0.8,0.8692525625228882,0.9203309416770935
-0.3399999999999994,0.84,0.9062008857727051,0.9269468188285828
-0.3399999999999994,0.88,0.943398118019104,0.9327981472015381
-0.3399999999999994,0.92,0.9808160066604614,0.9379944801330566
-0.3399999999999994,0.96,1.0184299945831299,0.9426272511482239
-0.3399999999999994,1.0,1.0562196969985962,0.9467728137969971
-0.3399999999999994,1.04,1.0941662788391113,0.9504953026771545
-0.3399999999999994,1.08,1.1322543621063232,0.9538493156433105
-0.3399999999999994,1.12,1.1704699993133545,0.956880509853363

-0.2999999999999994,0.0,0.30000001192092896,0.0
-0.2999999999999994,0.04,0.3026549220085144,0.13216373324394226
-0.2999999999999994,0.08,0.31048351526260376,0.25766268372535706
-0.2999999999999994,0.12,0.323109894990921,0.3713906407356262
-0.2999999999999994,0.16,0.3400000035762787,0.4705882668495178
-0.2999999999999994,0.2,0.36055514216423035,0.5547001361846924
-0.2999999999999994,0.24,0.3841874599456787,0.6246950030326843
-0.2999999999999994,0.28,0.4103657007217407,0.6823181509971619
-0.2999999999999994,0.32,0.4386342763900757,0.7295372486114502
-0.2999999999999994,0.36,0.46861499547958374,0.7682211995124817
-0.2999999999999994,0.4,0.4999999403953552,0.8000001311302185
-0.2999999999999994,0.44,0.5325410962104797,0.8262273669242859
-0.2999999999999994,0.48,0.5660388469696045,0.8479983806610107
-0.2999999999999994,0.52,0.6003332138061523,0.8661856055259705
-0.2999999999999994,0.56,0.6352952122688293,0.8814799785614014
-0.2999999999999994,0.6,0.6708204746246338,0.8944271802902222
-0.2999999999999994,0.64,0.7068239450454712,0.9054589867591858
-0.2999999999999994,0.68,0.7432361841201782,0.9149177074432373
-0.2999999999999994,0.72,0.7799999713897705,0.9230769276618958
-0.2999999999999994,0.76,0.8170678615570068,0.9301552176475525
-0.2999999999999994,0.8,0.8544003367424011,0.9363292455673218
-0.2999999999999994,0.84,0.8919641375541687,0.941741943359375
-0.2999999999999994,0.88,0.9297311902046204,0.9465101361274719
-0.2999999999999994,0.92,0.967677652835846,0.9507298469543457
-0.2999999999999994,0.96,1.0057833194732666,0.9544800519943237
-0.2999999999999994,1.0,1.044030785560608,0.9578261971473694
-0.2999999999999994,1.04,1.082404613494873,0.960823655128479
-0.2999999999999994,1.08,1.1208924055099487,0.9635178446769714
-0.2999999999999994,1.12,1.159482717514038,0.9659479856491089

-0.25999999999999934,0.0,0.25999999046325684,0.0
-0.25999999999999934,0.04,0.26305896043777466,0.1520572006702423
-0.25999999999999934,0.08,0.27202939987182617,0.29408586025238037
-0.25999999999999934,0.12,0.2863564193248749,0.4190582036972046
-0.25999999999999934,0.16,0.3052867650985718,0.5240975022315979
-0.25999999999999934,0.2,0.32802435755729675,0.6097107529640198
-0.25999999999999934,0.24,0.3538360893726349,0.6782801747322083
-0.25999999999999934,0.28,0.382099449634552,0.7327935099601746
-0.25999999999999934,0.32,0.41231054067611694,0.7761141657829285
-0.25999999999999934,0.36,0.44407206773757935,0.8106791973114014
-0.25999999999999934,0.4,0.47707435488700867,0.8384437561035156
-0.25999999999999934,0.44,0.5110772848129272,0.8609265089035034
-0.25999999999999934,0.48,0.5458937883377075,0.8792919516563416
-0.25999999999999934,0.52,0.5813776254653931,0.8944271802902222
-0.25999999999999934,0.56,0.6174139976501465,0.9070090055465698
-0.25999999999999934,0.6,0.653911292552948,0.9175556302070618
-0.25999999999999934,0.64,0.6907966732978821,0.9264666438102722
-0.25999999999999934,0.68,0.7280109524726868,0.9340519309043884
-0.25999999999999934,0.72,0.7655062675476074,0.9405538439750671
-0.25999999999999934,0.76,0.8032433390617371,0.9461638927459717
-0.25999999999999934,0.8,0.8411896228790283,0.9510340094566345
-0.25999999999999934,0.84,0.8793178200721741,0.9552859663963318
-0.25999999999999934,0.88,0.9176056385040283,0.9590176343917847
-0.25999999999999934,0.92,0.95603346824646,0.9623094201087952
-0.25999999999999934,0.96,0.994585394859314,0.9652262926101685
-0.25999999999999934,1.0,1.0332473516464233,0.9678224325180054
-0.25999999999999934,1.04,1.072007417678833,0.9701424837112427
-0.25999999999999934,1.08,1.1108555793762207,0.9722236394882202
-0.25999999999999934,1.12,1.149782657623291,0.9740970134735107

-0.2199999999999993,0.0,0.2199999988079071,0.0
-0.2199999999999993,0.04,0.22360680997371674,0.17888543009757996
-0.2199999999999993,0.08,0.23409399390220642,0.3417430818080902
-0.2199999999999993,0.12,0.2505992650985718,0.47885221242904663
-0.2199999999999993,0.16,0.27202939987182617,0.5881718397140503
-0.2199999999999993,0.2,0.2973213493824005,0.6726728081703186
-0.2199999999999993,0.24,0.32557639479637146,0.7371542453765869
-0.2199999999999993,0.28,0.35608989000320435,0.7863182425498962
-0.2199999999999993,0.32,0.38832977414131165,0.8240419626235962
-0.2199999999999993,0.36,0.4219004511833191,0.8532817959785461
-0.2199999999999993,0.4,0.45650845766067505,0.8762160539627075
-0.2199999999999993,0.44,0.4919349253177643,0.8944272398948669
-0.2199999999999993,0.48,0.52801513671875,0.9090648889541626
-0.2199999999999993,0.52,0.5646237730979919,0.9209672212600708
-0.2199999999999993,0.56,0.6016643643379211,0.9307515025138855
-0.2199999999999993,0.6,0.6390618085861206,0.9388762712478638
-0.2199999999999993,0.64,0.6767569780349731,0.9456866383552551
-0.2199999999999993,0.68,0.7147027254104614,0.9514445066452026
-0.2199999999999993,0.72,0.7528611421585083,0.9563515782356262
-0.2199999999999993,0.76,0.791201651096344,0.9605641961097717
-0.2199999999999993,0.8,0.8296987414360046,0.9642053842544556
-0.2199999999999993,0.84,0.8683317303657532,0.9673722386360168
-0.2199999999999993,0.88,0.90708327293396,0.9701424837112427
-0.2199999999999993,0.92,0.9459386467933655,0.9725788235664368
-0.2199999999999993,0.96,0.9848857522010803,0.9747323393821716
-0.2199999999999993,1.0,1.023914098739624,0.9766445159912109
-0.2199999999999993,1.04,1.0630146265029907,0.9783497452735901
-0.2199999999999993,1.08,1.102179765701294,0.9798765182495117
-0.2199999999999993,1.12,1.1414027214050293,0.9812487363815308

-0.17999999999999927,0.0,0.18000000715255737,0.0
-0.17999999999999927,0.04,0.18439090251922607,0.21693046391010284
-0.17999999999999927,0.08,0.1969771534204483,0.40613847970962524
-0.17999999999999927,0.12,0.2163330614566803,0.5547001957893372
-0.17999999999999927,0.16,0.2408318966627121,0.6643638610839844
-0.17999999999999927,0.2,0.2690724730491638,0.7432942390441895
-0.17999999999999927,0.24,0.30000001192092896,0.800000011920929
-0.17999999999999927,0.28,0.3328663408756256,0.8411784768104553
-0.17999999999999927,0.32,0.3671512305736542,0.8715755343437195
-0.17999999999999927,0.36,0.4024922549724579,0.8944272398948669
-0.17999999999999927,0.4,0.4386342465877533,0.911921501159668
-0.17999999999999927,0.44,0.4753945469856262,0.9255470037460327
-0.17999999999999927,0.48,0.5126402378082275,0.936329185962677
-0.17999999999999927,0.52,0.5502726435661316,0.9449860453605652
-0.17999999999999927,0.56,0.5882176756858826,0.9520285129547119
-0.17999999999999927,0.6,0.62641841173172,0.9578262567520142
-0.17999999999999927,0.64,0.6648308634757996,0.9626509547233582
-0.17999999999999927,0.68,0.7034202218055725,0.9667052030563354
-0.17999999999999927,0.72,0.7421590089797974,0.9701424837112427
-0.17999999999999927,0.76,0.7810249924659729,0.9730802178382874
-0.17999999999999927,0.8,0.8199999332427979,0.9756098389625549
-0.17999999999999927,0.84,0.8590692281723022,0.9778024554252625
-0.17999999999999927,0.88,0.8982204794883728,0.9797150492668152
-0.17999999999999927,0.92,0.9374434351921082,0.9813925623893738
-0.17999999999999927,0.96,0.9767293334007263,0.9828721284866333
-0.17999999999999927,1.0,1.0160709619522095,0.9841833114624023
-0.17999999999999927,1.04,1.0554618835449219,0.985350489616394
-0.17999999999999927,1.08,1.0948972702026367,0.986393928527832
-0.17999999999999927,1.12,1.1343721151351929,0.9873303174972534

-0.13999999999999924,0.0,0.14000000059604645,0.0
-0.13999999999999924,0.04,0.14560219645500183,0.2747211456298828
-0.13999999999999924,0.08,0.1612451672554016,0.49613896012306213
-0.13999999999999924,0.12,0.1843908727169037,0.6507914066314697
-0.13999999999999924,0.16,0.2126029133796692,0.7525767683982849
-0.13999999999999924,0.2,0.24413110315799713,0.8192319869995117
-0.13999999999999924,0.24,0.27784889936447144,0.863778829574585
-0.13999999999999924,0.28,0.3130495548248291,0.8944271802902222
-0.13999999999999924,0.32,0.3492850065231323,0.9161573052406311
-0.13999999999999924,0.36,0.3862641453742981,0.9320046305656433
-0.13999999999999924,0.4,0.42379236221313477,0.9438583254814148
-0.13999999999999924,0.44,0.4617358446121216,0.9529257416725159
-0.13999999999999924,0.48,0.4999999701976776,0.9600000381469727
-0.13999999999999924,0.52,0.5385164618492126,0.9656157493591309
-0.13999999999999924,0.56,0.5772348046302795,0.9701424837112427
-0.13999999999999924,0.6,0.6161168813705444,0.97384113073349
-0.13999999999999924,0.64,0.6551336050033569,0.9769001007080078
-0.13999999999999924,0.68,0.6942621469497681,0.9794570207595825
-0.13999999999999924,0.72,0.7334848046302795,0.9816153645515442
-0.13999999999999924,0.76,0.7727872133255005,0.983453094959259
-0.13999999999999924,0.8,0.8121575713157654,0.9850305318832397
-0.13999999999999924,0.84,0.8515867590904236,0.986393928527832
-0.13999999999999924,0.88,0.89106684923172,0.9875802993774414
-0.13999999999999924,0.92,0.9305912256240845,0.9886188507080078
-0.13999999999999924,0.96,0.9701545834541321,0.989533007144928
-0.13999999999999924,1.0,1.0097525119781494,0.9903417229652405
-0.13999999999999924,1.04,1.0493805408477783,0.9910606741905212
-0.13999999999999924,1.08,1.0890363454818726,0.9917024970054626
-0.13999999999999924,1.12,1.1287161111831665,0.9922778606414795

-0.0999999999999992,0.0,0.10000000149011612,0.0
-0.0999999999999992,0.04,0.1077033057808876,0.3713907301425934
-0.0999999999999992,0.08,0.12806248664855957,0.6246950030326843
-0.0999999999999992,0.12,0.15620499849319458,0.7682212591171265
-0.0999999999999992,0.16,0.18867963552474976,0.8479983806610107
-0.0999999999999992,0.2,0.22360678017139435,0.8944272398948669
-0.0999999999999992,0.24,0.2600000202655792,0.923076868057251
-0.0999999999999992,0.28,0.2973213791847229,0.9417418837547302
-0.0999999999999992,0.32,0.3352610766887665,0.9544800519943237
-0.0999999999999992,0.36,0.3736307919025421,0.9635179042816162
-0.0999999999999992,0.4,0.41231054067611694,0.9701424837112427
-0.0999999999999992,0.44,0.4512205421924591,0.9751328825950623
-0.0999999999999992,0.48,0.49030601978302,0.9789804816246033
-0.0999999999999992,0.52,0.5295280814170837,0.9820064306259155
-0.0999999999999992,0.56,0.5688585042953491,0.9844275116920471
-0.0999999999999992,0.6,0.6082763075828552,0.986393928527832
-0.0999999999999992,0.64,0.6477654576301575,0.9880120754241943
-0.0999999999999992,0.68,0.6873136162757874,0.9893592000007629
-0.0999999999999992,0.72,0.726911187171936,0.9904922842979431
-0.0999999999999992,0.76,0.7665506601333618,0.9914543032646179
-0.0999999999999992,0.8,0.8062257766723633,0.9922778606414795
-0.0999999999999992,0.84,0.8459314107894897,0.9929882884025574
-0.0999999999999992,0.88,0.885663628578186,0.9936052560806274
-0.0999999999999992,0.92,0.9254187941551208,0.9941444396972656
-0.0999999999999992,0.96,0.9651942253112793,0.9946183562278748
-0.0999999999999992,1.0,1.0049877166748047,0.9950370788574219
-0.0999999999999992,1.04,1.0447965860366821,0.9954090118408203
-0.0999999999999992,1.08,1.0846197605133057,0.9957407116889954
-0.0999999999999992,1.12,1.124455451965332,0.9960376024246216

-0.059999999999999165,0.0,0.05999999865889549,0.0
-0.059999999999999165,0.04,0.07211102545261383,0.5547001957893372
-0.059999999999999165,0.08,0.10000000149011612,0.800000011920929
-0.059999999999999165,0.12,0.13416408002376556,0.8944272398948669
-0.059999999999999165,0.16,0.17088006436824799,0.9363292455673218
-0.059999999999999165,0.2,0.2088061273097992,0.9578263163566589
-0.059999999999999165,0.24,0.24738635122776031,0.9701424837112427
-0.059999999999999165,0.28,0.2863564193248749,0.9778024554252625
-0.059999999999999165,0.32,0.32557645440101624,0.9828721880912781
-0.059999999999999165,0.36,0.3649657368659973,0.986393928527832
-0.059999999999999165,0.4,0.40447497367858887,0.9889363646507263
-0.059999999999999165,0.44,0.44407209753990173,0.9908301830291748
-0.059999999999999165,0.48,0.48373547196388245,0.9922779202461243
-0.059999999999999165,0.52,0.5234501361846924,0.9934089183807373
-0.059999999999999165,0.56,0.5632051229476929,0.99430912733078
-0.059999999999999165,0.6,0.6029925346374512,0.9950371384620667
-0.059999999999999165,0.64,0.642806351184845,0.9956341981887817
-0.059999999999999165,0.68,0.6826419234275818,0.9961298108100891
-0.059999999999999165,0.72,0.7224956154823303,0.9965457916259766
-0.059999999999999165,0.76,0.7623648047447205,0.9968981146812439
-0.059999999999999165,0.8,0.8022468090057373,0.9971993565559387
-0.059999999999999165,0.84,0.8421400785446167,0.997458815574646
-0.059999999999999165,0.88,0.8820431232452393,0.9976836442947388
-0.059999999999999165,0.92,0.9219543933868408,0.9978801012039185
-0.059999999999999165,0.96,0.9618732333183289,0.9980525374412537
-0.059999999999999165,1.0,1.0017982721328735,0.9982050061225891
-0.059999999999999165,1.04,1.041729211807251,0.9983400106430054
-0.059999999999999165,1.08,1.0816653966903687,0.9984603524208069
-0.059999999999999165,1.12,1.1216059923171997,0.9985681176185608

-0.01999999999999913,0.0,0.019999999552965164,0.0
-0.01999999999999913,0.04,0.04472136124968529,0.8944272398948669
-0.01999999999999913,0.08,0.08246210962533951,0.9701424837112427
-0.01999999999999913,0.12,0.12165524065494537,0.986393928527832
-0.01999999999999913,0.16,0.16124515235424042,0.9922778606414795
-0.01999999999999913,0.2,0.2009975016117096,0.995037317276001
-0.01999999999999913,0.24,0.2408318966627121,0.9965457916259766
-0.01999999999999913,0.28,0.28071337938308716,0.9974586963653564
-0.01999999999999913,0.32,0.3206244111061096,0.9980526566505432
-0.01999999999999913,0.36,0.36055511236190796,0.9984603524208069
-0.01999999999999913,0.4,0.4004996418952942,0.9987524151802063
-0.01999999999999913,0.44,0.4404543340206146,0.9989686012268066
-0.01999999999999913,0.48,0.480416476726532,0.9991330504417419
-0.01999999999999913,0.52,0.5203844904899597,0.9992610216140747
-0.01999999999999913,0.56,0.5603570342063904,0.9993628263473511
-0.01999999999999913,0.6,0.6003332138061523,0.9994449019432068
-0.01999999999999913,0.64,0.6403124928474426,0.9995120167732239
-0.01999999999999913,0.68,0.6802940964698792,0.9995676279067993
-0.01999999999999913,0.72,0.720277726650238,0.9996143579483032
-0.01999999999999913,0.76,0.7602630853652954,0.9996538758277893
-0.01999999999999913,0.8,0.8002499341964722,0.999687671661377
-0.01999999999999913,0.84,0.840238094329834,0.9997166991233826
-0.01999999999999913,0.88,0.880227267742157,0.9997418522834778
-0.01999999999999913,0.92,0.9202173948287964,0.9997637867927551
-0.01999999999999913,0.96,0.9602082967758179,0.9997830390930176
-0.01999999999999913,1.0,1.0001999139785767,0.9998000860214233
-0.01999999999999913,1.04,1.0401922464370728,0.9998151659965515
-0.01999999999999913,1.08,1.0801851749420166,0.999828577041626
-0.01999999999999913,1.12,1.1201785802841187,0.9998405575752258

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472136124968529,0.8944272398948669
0.020000000000000906,0.08,0.08246210962533951,0.9701424837112427
0.020000000000000906,0.12,0.12165524065494537,0.986393928527832
0.020000000000000906,0.16,0.16124515235424042,0.9922778606414795
0.020000000000000906,0.2,0.2009975016117096,0.995037317276001
0.020000000000000906,0.24,0.2408318966627121,0.9965457916259766
0.020000000000000906,0.28,0.28071337938308716,0.9974586963653564
0.020000000000000906,0.32,0.3206244111061096,0.9980526566505432
0.020000000000000906,0.36,0.36055511236190796,0.9984603524208069
0.020000000000000906,0.4,0.4004996418952942,0.9987524151802063
0.020000000000000906,0.44,0.4404543340206146,0.9989686012268066
0.020000000000000906,0.48,0.480416476726532,0.9991330504417419
0.020000000000000906,0.52,0.5203844904899597,0.9992610216140747
0.020000000000000906,0.56,0.5603570342063904,0.9993628263473511
0.020000000000000906,0.6,0.6003332138061523,0.9994449019432068
0.020000000000000906,0.64,0.6403124928474426,0.9995120167732239
0.020000000000000906,0.68,0.6802940964698792,0.9995676279067993
0.020000000000000906,0.72,0.720277726650238,0.9996143579483032
0.020000000000000906,0.76,0.7602630853652954,0.9996538758277893
0.020000000000000906,0.8,0.8002499341964722,0.999687671661377
0.020000000000000906,0.84,0.840238094329834,0.9997166991233826
0.020000000000000906,0.88,0.880227267742157,0.9997418522834778
0.020000000000000906,0.92,0.9202173948287964,0.9997637867927551
0.020000000000000906,0.96,0.9602082967758179,0.9997830390930176
0.020000000000000906,1.0,1.0001999139785767,0.9998000860214233
0.020000000000000906,1.04,1.0401922464370728,0.9998151659965515
0.020000000000000906,1.08,1.0801851749420166,0.999828577041626
0.020000000000000906,1.12,1.1201785802841187,0.9998405575752258

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.5547001957893372
0.06000000000000094,0.08,0.10000000149011612,0.800000011920929
0.06000000000000094,0.12,0.13416408002376556,0.8944272398948669
0.06000000000000094,0.16,0.17088006436824799,0.9363292455673218
0.06000000000000094,0.2,0.2088061273097992,0.9578263163566589
0.06000000000000094,0.24,0.24738635122776031,0.9701424837112427
0.06000000000000094,0.28,0.2863564193248749,0.9778024554252625
0.06000000000000094,0.32,0.32557645440101624,0.9828721880912781
0.06000000000000094,0.36,0.3649657368659973,0.986393928527832
0.06000000000000094,0.4,0.40447497367858887,0.9889363646507263
0.06000000000000094,0.44,0.44407209753990173,0.9908301830291748
0.06000000000000094,0.48,0.48373547196388245,0.9922779202461243
0.06000000000000094,0.52,0.5234501361846924,0.9934089183807373
0.06000000000000094,0.56,0.5632051229476929,0.99430912733078
0.06000000000000094,0.6,0.6029925346374512,0.9950371384620667
0.06000000000000094,0.64,0.642806351184845,0.9956341981887817
0.06000000000000094,0.68,0.6826419234275818,0.9961298108100891
0.06000000000000094,0.72,0.7224956154823303,0.9965457916259766
0.06000000000000094,0.76,0.7623648047447205,0.9968981146812439
0.06000000000000094,0.8,0.8022468090057373,0.9971993565559387
0.06000000000000094,0.84,0.8421400785446167,0.997458815574646
0.06000000000000094,0.88,0.8820431232452393,0.9976836442947388
0.06000000000000094,0.92,0.9219543933868408,0.9978801012039185
0.06000000000000094,0.96,0.9618732333183289,0.9980525374412537
0.06000000000000094,1.0,1.0017982721328735,0.9982050061225891
0.06000000000000094,1.04,1.041729211807251,0.9983400106430054
0.06000000000000094,1.08,1.0816653966903687,0.9984603524208069
0.06000000000000094,1.12,1.1216059923171997,0.9985681176185608

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.1077033057808876,0.3713907301425934
0.10000000000000098,0.08,0.12806248664855957,0.6246950030326843
0.10000000000000098,0.12,0.15620499849319458,0.7682212591171265
0.10000000000000098,0.16,0.18867963552474976,0.8479983806610107
0.10000000000000098,0.2,0.22360678017139435,0.8944272398948669
0.10000000000000098,0.24,0.2600000202655792,0.923076868057251
0.10000000000000098,0.28,0.2973213791847229,0.9417418837547302
0.10000000000000098,0.32,0.3352610766887665,0.9544800519943237
0.10000000000000098,0.36,0.3736307919025421,0.9635179042816162
0.10000000000000098,0.4,0.41231054067611694,0.9701424837112427
0.10000000000000098,0.44,0.4512205421924591,0.9751328825950623
0.10000000000000098,0.48,0.49030601978302,0.9789804816246033
0.10000000000000098,0.52,0.5295280814170837,0.9820064306259155
0.10000000000000098,0.56,0.5688585042953491,0.9844275116920471
0.10000000000000098,0.6,0.6082763075828552,0.986393928527832
0.10000000000000098,0.64,0.6477654576301575,0.9880120754241943
0.10000000000000098,0.68,0.6873136162757874,0.9893592000007629
0.10000000000000098,0.72,0.726911187171936,0.9904922842979431
0.10000000000000098,0.76,0.7665506601333618,0.9914543032646179
0.10000000000000098,0.8,0.8062257766723633,0.9922778606414795
0.10000000000000098,0.84,0.8459314107894897,0.9929882884025574
0.10000000000000098,0.88,0.885663628578186,0.9936052560806274
0.10000000000000098,0.92,0.9254187941551208,0.9941444396972656
0.10000000000000098,0.96,0.9651942253112793,0.9946183562278748
0.10000000000000098,1.0,1.0049877166748047,0.9950370788574219
0.10000000000000098,1.04,1.0447965860366821,0.9954090118408203
0.10000000000000098,1.08,1.0846197605133057,0.9957407116889954
0.10000000000000098,1.12,1.124455451965332,0.9960376024246216

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.2747211456298828
0.140000000000001,0.08,0.1612451672554016,0.49613896012306213
0.140000000000001,0.12,0.1843908727169037,0.6507914066314697
0.140000000000001,0.16,0.2126029133796692,0.7525767683982849
0.140000000000001,0.2,0.24413110315799713,0.8192319869995117
0.140000000000001,0.24,0.27784889936447144,0.863778829574585
0.140000000000001,0.28,0.3130495548248291,0.8944271802902222
0.140000000000001,0.32,0.3492850065231323,0.9161573052406311
0.140000000000001,0.36,0.3862641453742981,0.9320046305656433
0.140000000000001,0.4,0.42379236221313477,0.9438583254814148
0.140000000000001,0.44,0.4617358446121216,0.9529257416725159
0.140000000000001,0.48,0.4999999701976776,0.9600000381469727
0.140000000000001,0.52,0.5385164618492126,0.9656157493591309
0.140000000000001,0.56,0.5772348046302795,0.9701424837112427
0.140000000000001,0.6,0.6161168813705444,0.97384113073349
0.140000000000001,0.64,0.6551336050033569,0.9769001007080078
0.140000000000001,0.68,0.6942621469497681,0.9794570207595825
0.140000000000001,0.72,0.7334848046302795,0.9816153645515442
0.140000000000001,0.76,0.7727872133255005,0.983453094959259
0.140000000000001,0.8,0.8121575713157654,0.9850305318832397
0.140000000000001,0.84,0.8515867590904236,0.986393928527832
0.140000000000001,0.88,0.89106684923172,0.9875802993774414
0.140000000000001,0.92,0.9305912256240845,0.9886188507080078
0.140000000000001,0.96,0.9701545834541321,0.989533007144928
0.140000000000001,1.0,1.0097525119781494,0.9903417229652405
0.140000000000001,1.04,1.0493805408477783,0.9910606741905212
0.140000000000001,1.08,1.0890363454818726,0.9917024970054626
0.140000000000001,1.12,1.1287161111831665,0.9922778606414795

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439090251922607,0.21693046391010284
0.18000000000000105,0.08,0.1969771534204483,0.40613847970962524
0.18000000000000105,0.12,0.2163330614566803,0.5547001957893372
0.18000000000000105,0.16,0.2408318966627121,0.6643638610839844
0.18000000000000105,0.2,0.2690724730491638,0.7432942390441895
0.18000000000000105,0.24,0.30000001192092896,0.800000011920929
0.18000000000000105,0.28,0.3328663408756256,0.8411784768104553
0.18000000000000105,0.32,0.3671512305736542,0.8715755343437195
0.18000000000000105,0.36,0.4024922549724579,0.8944272398948669
0.18000000000000105,0.4,0.4386342465877533,0.911921501159668
0.18000000000000105,0.44,0.4753945469856262,0.9255470037460327
0.18000000000000105,0.48,0.5126402378082275,0.936329185962677
0.18000000000000105,0.52,0.5502726435661316,0.9449860453605652
0.18000000000000105,0.56,0.5882176756858826,0.9520285129547119
0.18000000000000105,0.6,0.62641841173172,0.9578262567520142
0.18000000000000105,0.64,0.6648308634757996,0.9626509547233582
0.18000000000000105,0.68,0.7034202218055725,0.9667052030563354
0.18000000000000105,0.72,0.7421590089797974,0.9701424837112427
0.18000000000000105,0.76,0.7810249924659729,0.9730802178382874
0.18000000000000105,0.8,0.8199999332427979,0.9756098389625549
0.18000000000000105,0.84,0.8590692281723022,0.9778024554252625
0.18000000000000105,0.88,0.8982204794883728,0.9797150492668152
0.18000000000000105,0.92,0.9374434351921082,0.9813925623893738
0.18000000000000105,0.96,0.9767293334007263,0.9828721284866333
0.18000000000000105,1.0,1.0160709619522095,0.9841833114624023
0.18000000000000105,1.04,1.0554618835449219,0.985350489616394
0.18000000000000105,1.08,1.0948972702026367,0.986393928527832
0.18000000000000105,1.12,1.1343721151351929,0.9873303174972534

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.17888543009757996
0.22000000000000108,0.08,0.23409399390220642,0.3417430818080902
0.22000000000000108,0.12,0.2505992650985718,0.47885221242904663
0.22000000000000108,0.16,0.27202939987182617,0.5881718397140503
0.22000000000000108,0.2,0.2973213493824005,0.6726728081703186
0.22000000000000108,0.24,0.32557639479637146,0.7371542453765869
0.22000000000000108,0.28,0.35608989000320435,0.7863182425498962
0.22000000000000108,0.32,0.38832977414131165,0.8240419626235962
0.22000000000000108,0.36,0.4219004511833191,0.8532817959785461
0.22000000000000108,0.4,0.45650845766067505,0.8762160539627075
0.22000000000000108,0.44,0.4919349253177643,0.8944272398948669
0.22000000000000108,0.48,0.52801513671875,0.9090648889541626
0.22000000000000108,0.52,0.5646237730979919,0.9209672212600708
0.22000000000000108,0.56,0.6016643643379211,0.9307515025138855
0.22000000000000108,0.6,0.6390618085861206,0.9388762712478638
0.22000000000000108,0.64,0.6767569780349731,0.9456866383552551
0.22000000000000108,0.68,0.7147027254104614,0.9514445066452026
0.22000000000000108,0.72,0.7528611421585083,0.9563515782356262
0.22000000000000108,0.76,0.791201651096344,0.9605641961097717
0.22000000000000108,0.8,0.8296987414360046,0.9642053842544556
0.22000000000000108,0.84,0.8683317303657532,0.9673722386360168
0.22000000000000108,0.88,0.90708327293396,0.9701424837112427
0.22000000000000108,0.92,0.9459386467933655,0.9725788235664368
0.22000000000000108,0.96,0.9848857522010803,0.9747323393821716
0.22000000000000108,1.0,1.023914098739624,0.9766445159912109
0.22000000000000108,1.04,1.0630146265029907,0.9783497452735901
0.22000000000000108,1.08,1.102179765701294,0.9798765182495117
0.22000000000000108,1.12,1.1414027214050293,0.9812487363815308

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305896043777466,0.1520572006702423
0.2600000000000011,0.08,0.27202939987182617,0.29408586025238037
0.2600000000000011,0.12,0.2863564193248749,0.4190582036972046
0.2600000000000011,0.16,0.3052867650985718,0.5240975022315979
0.2600000000000011,0.2,0.32802435755729675,0.6097107529640198
0.2600000000000011,0.24,0.3538360893726349,0.6782801747322083
0.2600000000000011,0.28,0.382099449634552,0.7327935099601746
0.2600000000000011,0.32,0.41231054067611694,0.7761141657829285
0.2600000000000011,0.36,0.44407206773757935,0.8106791973114014
0.2600000000000011,0.4,0.47707435488700867,0.8384437561035156
0.2600000000000011,0.44,0.5110772848129272,0.8609265089035034
0.2600000000000011,0.48,0.5458937883377075,0.8792919516563416
0.2600000000000011,0.52,0.5813776254653931,0.8944271802902222
0.2600000000000011,0.56,0.6174139976501465,0.9070090055465698
0.2600000000000011,0.6,0.653911292552948,0.9175556302070618
0.2600000000000011,0.64,0.6907966732978821,0.9264666438102722
0.2600000000000011,0.68,0.7280109524726868,0.9340519309043884
0.2600000000000011,0.72,0.7655062675476074,0.9405538439750671
0.2600000000000011,0.76,0.8032433390617371,0.9461638927459717
0.2600000000000011,0.8,0.8411896228790283,0.9510340094566345
0.2600000000000011,0.84,0.8793178200721741,0.9552859663963318
0.2600000000000011,0.88,0.9176056385040283,0.9590176343917847
0.2600000000000011,0.92,0.95603346824646,0.9623094201087952
0.2600000000000011,0.96,0.994585394859314,0.9652262926101685
0.2600000000000011,1.0,1.0332473516464233,0.9678224325180054
0.2600000000000011,1.04,1.072007417678833,0.9701424837112427
0.2600000000000011,1.08,1.1108555793762207,0.9722236394882202
0.2600000000000011,1.12,1.149782657623291,0.9740970134735107

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.13216373324394226
0.30000000000000115,0.08,0.31048351526260376,0.25766268372535706
0.30000000000000115,0.12,0.323109894990921,0.3713906407356262
0.30000000000000115,0.16,0.3400000035762787,0.4705882668495178
0.30000000000000115,0.2,0.36055514216423035,0.5547001361846924
0.30000000000000115,0.24,0.3841874599456787,0.6246950030326843
0.30000000000000115,0.28,0.4103657007217407,0.6823181509971619
0.30000000000000115,0.32,0.4386342763900757,0.7295372486114502
0.30000000000000115,0.36,0.46861499547958374,0.7682211995124817
0.30000000000000115,0.4,0.4999999403953552,0.8000001311302185
0.30000000000000115,0.44,0.5325410962104797,0.8262273669242859
0.30000000000000115,0.48,0.5660388469696045,0.8479983806610107
0.30000000000000115,0.52,0.6003332138061523,0.8661856055259705
0.30000000000000115,0.56,0.6352952122688293,0.8814799785614014
0.30000000000000115,0.6,0.6708204746246338,0.8944271802902222
0.30000000000000115,0.64,0.7068239450454712,0.9054589867591858
0.30000000000000115,0.68,0.7432361841201782,0.9149177074432373
0.30000000000000115,0.72,0.7799999713897705,0.9230769276618958
0.30000000000000115,0.76,0.8170678615570068,0.9301552176475525
0.30000000000000115,0.8,0.8544003367424011,0.9363292455673218
0.30000000000000115,0.84,0.8919641375541687,0.941741943359375
0.30000000000000115,0.88,0.9297311902046204,0.9465101361274719
0.30000000000000115,0.92,0.967677652835846,0.9507298469543457
0.30000000000000115,0.96,1.0057833194732666,0.9544800519943237
0.30000000000000115,1.0,1.044030785560608,0.9578261971473694
0.30000000000000115,1.04,1.082404613494873,0.960823655128479
0.30000000000000115,1.08,1.1208924055099487,0.9635178446769714
0.30000000000000115,1.12,1.159482717514038,0.9659479856491089

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.11684124171733856
0.3400000000000012,0.08,0.34928497672080994,0.22903935611248016
0.3400000000000012,0.12,0.36055514216423035,0.3328201174736023
0.3400000000000012,0.16,0.37576591968536377,0.4257970452308655
0.3400000000000012,0.2,0.39446163177490234,0.507020115852356
0.3400000000000012,0.24,0.4161730110645294,0.5766831636428833
0.3400000000000012,0.28,0.440454363822937,0.6357073187828064
0.3400000000000012,0.32,0.46690472960472107,0.6853646636009216
0.3400000000000012,0.36,0.4951767325401306,0.727013111114502
0.3400000000000012,0.4,0.5249761939048767,0.7619393467903137
0.3400000000000012,0.44,0.5560575723648071,0.7912850379943848
0.3400000000000012,0.48,0.5882176756858826,0.8160244822502136
0.3400000000000012,0.52,0.6212889552116394,0.8369696140289307
0.3400000000000012,0.56,0.6551336050033569,0.8547874689102173
0.3400000000000012,0.6,0.6896376609802246,0.870022177696228
0.3400000000000012,0.64,0.7247069478034973,0.8831157684326172
0.3400000000000012,0.68,0.7602631449699402,0.8944271802902222
0.3400000000000012,0.72,0.7962411046028137,0.9042485356330872
0.3400000000000012,0.76,0.832586407661438,0.9128181338310242
0.3400000000000012,0.8,0.8692525625228882,0.9203309416770935
0.3400000000000012,0.84,0.9062008857727051,0.9269468188285828
0.3400000000000012,0.88,0.943398118019104,0.9327981472015381
0.3400000000000012,0.92,0.9808160066604614,0.9379944801330566
0.3400000000000012,0.96,1.0184299945831299,0.9426272511482239
0.3400000000000012,1.0,1.0562196969985962,0.9467728137969971
0.3400000000000012,1.04,1.0941662788391113,0.9504953026771545
0.3400000000000012,1.08,1.1322543621063232,0.9538493156433105
0.3400000000000012,1.12,1.1704699993133545,0.956880509853363

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.10468479990959167
0.3800000000000012,0.08,0.38832980394363403,0.20601049065589905
0.3800000000000012,0.12,0.39849719405174255,0.30113136768341064
0.3800000000000012,0.16,0.41231054067611694,0.38805705308914185
0.3800000000000012,0.2,0.4294182062149048,0.4657464325428009
0.3800000000000012,0.24,0.44944408535957336,0.5339929461479187
0.3800000000000012,0.28,0.47201693058013916,0.5931990742683411
0.3800000000000012,0.32,0.49678969383239746,0.6441357135772705
0.3800000000000012,0.36,0.5234500765800476,0.6877445578575134
0.3800000000000012,0.4,0.5517245531082153,0.7249995470046997
0.3800000000000012,0.44,0.5813776850700378,0.7568231225013733
0.3800000000000012,0.48,0.612209141254425,0.7840457558631897
0.3800000000000012,0.52,0.6440497040748596,0.8073910474777222
0.3800000000000012,0.56,0.6767569780349731,0.8274757862091064
0.3800000000000012,0.6,0.7102112174034119,0.8448191285133362
0.3800000000000012,0.64,0.7443117499351501,0.8598547577857971
0.3800000000000012,0.68,0.7789736390113831,0.8729434609413147
0.3800000000000012,0.72,0.8141252398490906,0.8843846917152405
0.3800000000000012,0.76,0.8497058153152466,0.8944271802902222
0.3800000000000012,0.8,0.8856635689735413,0.9032774567604065
0.3800000000000012,0.84,0.9219544529914856,0.9111079573631287
0.3800000000000012,0.88,0.9585405588150024,0.9180623292922974
0.3800000000000012,0.92,0.9953894019126892,0.9242613315582275
0.3800000000000012,0.96,1.0324727296829224,0.9298065900802612
0.3800000000000012,1.0,1.0697664022445679,0.9347836375236511
0.3800000000000012,1.04,1.1072487831115723,0.9392649531364441
0.3800000000000012,1.08,1.1449017524719238,0.943312406539917
0.3800000000000012,1.12,1.1827088594436646,0.9469786286354065

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219003915786743,0.09480910748243332
0.42000000000000126,0.08,0.4275512099266052,0.18711212277412415
0.42000000000000126,0.12,0.4368066191673279,0.2747211158275604
0.42000000000000126,0.16,0.44944411516189575,0.3559953570365906
0.42000000000000126,0.2,0.4651881158351898,0.4299335777759552
0.42000000000000126,0.24,0.48373544216156006,0.4961390495300293
0.42000000000000126,0.28,0.504777193069458,0.5547001957893372
0.42000000000000126,0.32,0.52801513671875,0.60604327917099
0.42000000000000126,0.36,0.5531726479530334,0.6507912874221802
0.42000000000000126,0.4,0.5799999833106995,0.6896551847457886
0.42000000000000126,0.44,0.6082761883735657,0.7233555912971497
0.42000000000000126,0.48,0.6378087401390076,0.7525767683982849
0.42000000000000126,0.52,0.6684309244155884,0.7779412269592285
0.42000000000000126,0.56,0.699999988079071,0.800000011920929
0.42000000000000126,0.6,0.7323933243751526,0.8192318677902222
0.42000000000000126,0.64,0.7655063271522522,0.8360479474067688
0.42000000000000126,0.68,0.7992497086524963,0.8507980108261108
0.42000000000000126,0.72,0.8335466384887695,0.863778829574585
0.42000000000000126,0.76,0.8683317303657532,0.8752413988113403
0.42000000000000126,0.8,0.903548538684845,0.8853979706764221
0.42000000000000126,0.84,0.9391485452651978,0.8944272398948669
0.42000000000000126,0.88,0.9750897884368896,0.9024810194969177
0.42000000000000126,0.92,1.0113357305526733,0.9096881151199341
0.42000000000000126,0.96,1.047855019569397,0.9161573052406311
0.42000000000000126,1.0,1.0846197605133057,0.9219820499420166
0.42000000000000126,1.04,1.1216059923171997,0.9272417426109314
0.42000000000000126,1.08,1.158792495727539,0.9320046305656433
0.42000000000000126,1.12,1.1961605548858643,0.9363291263580322

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.08662962913513184
0.4600000000000013,0.08,0.46690472960472107,0.1713411808013916
0.4600000000000013,0.12,0.4753946363925934,0.25242185592651367
0.4600000000000013,0.16,0.48703181743621826,0.32852065563201904
0.4600000000000013,0.2,0.5015974640846252,0.39872610569000244
0.4600000000000013,0.24,0.5188448429107666,0.4625660181045532
0.4600000000000013,0.28,0.5385164618492126,0.5199469923973083
0.4600000000000013,0.32,0.5603570938110352,0.5710644721984863
0.4600000000000013,0.36,0.5841232538223267,0.616308331489563
0.4600000000000013,0.4,0.6095900535583496,0.6561786532402039
0.4600000000000013,0.44,0.6365532875061035,0.691222608089447
0.4600000000000013,0.48,0.6648308038711548,0.7219882607460022
0.4600000000000013,0.52,0.6942621469497681,0.7489965558052063
0.4600000000000013,0.56,0.7247068285942078,0.7727261781692505
0.4600000000000013,0.6,0.7560423612594604,0.7936064004898071
0.4600000000000013,0.64,0.7881624102592468,0.8120154738426208
0.4600000000000013,0.68,0.8209750056266785,0.828283429145813
0.4600000000000013,0.72,0.8544003963470459,0.8426961898803711
0.4600000000000013,0.76,0.8883693218231201,0.8555000424385071
0.4600000000000013,0.8,0.9228217005729675,0.8669063448905945
0.4600000000000013,0.84,0.957705557346344,0.8770962953567505
0.4600000000000013,0.88,0.9929752945899963,0.8862254619598389
0.4600000000000013,0.92,1.028591275215149,0.8944271802902222
0.4600000000000013,0.96,1.0645188093185425,0.9018160700798035
0.4600000000000013,1.0,1.1007269620895386,0.9084904193878174
0.4600000000000013,1.04,1.1371893882751465,0.9145352840423584
0.4600000000000013,1.08,1.1738824844360352,0.9200239181518555
0.4600000000000013,1.12,1.210784912109375,0.9250198602676392

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.07974521815776825
0.5000000000000013,0.08,0.5063595771789551,0.15799051523208618
0.5000000000000013,0.12,0.514198362827301,0.2333729863166809
0.5000000000000013,0.16,0.5249762535095215,0.3047757148742676
0.5000000000000013,0.2,0.5385164618492126,0.371390700340271
0.5000000000000013,0.24,0.5546170473098755,0.4327310621738434
0.5000000000000013,0.28,0.5730619430541992,0.4886033833026886
0.5000000000000013,0.32,0.5936329364776611,0.5390536785125732
0.5000000000000013,0.36,0.6161168217658997,0.5843047499656677
0.5000000000000013,0.4,0.6403124332427979,0.6246950626373291
0.5000000000000013,0.44,0.6660330891609192,0.6606279015541077
0.5000000000000013,0.48,0.6931089162826538,0.6925318837165833
0.5000000000000013,0.52,0.721387505531311,0.7208330631256104
0.5000000000000013,0.56,0.750732958316803,0.745937705039978
0.5000000000000013,0.6,0.7810250520706177,0.7682212591171265
0.5000000000000013,0.64,0.8121575713157654,0.7880244851112366
0.5000000000000013,0.68,0.8440379500389099,0.8056510090827942
0.5000000000000013,0.72,0.8765842318534851,0.8213699460029602
0.5000000000000013,0.76,0.9097251892089844,0.8354170322418213
0.5000000000000013,0.8,0.9433980584144592,0.8479983806610107
0.5000000000000013,0.84,0.9775479435920715,0.8592929244041443
0.5000000000000013,0.88,1.0121264457702637,0.8694566488265991
0.5000000000000013,0.92,1.0470912456512451,0.8786244988441467
0.5000000000000013,0.96,1.082404613494873,0.886914074420929
0.5000000000000013,1.0,1.1180340051651,0.8944271206855774
0.5000000000000013,1.04,1.1539497375488281,0.9012523889541626
0.5000000000000013,1.08,1.1901260614395142,0.9074670076370239
0.5000000000000013,1.12,1.2265398502349854,0.9131378531455994

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.0738716796040535
0.5400000000000014,0.08,0.5458938479423523,0.14654864370822906
0.5400000000000014,0.12,0.5531727075576782,0.21693046391010284
0.5400000000000014,0.16,0.5632051825523376,0.2840883135795593
0.5400000000000014,0.2,0.5758472084999084,0.34731435775756836
0.5400000000000014,0.24,0.5909314751625061,0.40613847970962524
0.5400000000000014,0.28,0.6082761883735657,0.4603171646595001
0.5400000000000014,0.32,0.6276942491531372,0.5098023414611816
0.5400000000000014,0.36,0.6489992141723633,0.5547001361846924
0.5400000000000014,0.4,0.6720119118690491,0.5952275395393372
0.5400000000000014,0.44,0.6965630054473877,0.6316729784011841
0.5400000000000014,0.48,0.7224956750869751,0.6643639206886292
0.5400000000000014,0.52,0.7496665120124817,0.6936416029930115
0.5400000000000014,0.56,0.7779459953308105,0.719844400882721
0.5400000000000014,0.6,0.8072174787521362,0.7432941794395447
0.5400000000000014,0.64,0.8373768329620361,0.7642914652824402
0.5400000000000014,0.68,0.8683317303657532,0.7831107974052429
0.5400000000000014,0.72,0.8999999761581421,0.800000011920929
0.5400000000000014,0.76,0.9323090314865112,0.8151803612709045
0.5400000000000014,0.8,0.9651942849159241,0.828848659992218
0.5400000000000014,0.84,0.998599112033844,0.8411784768104553
0.5400000000000014,0.88,1.0324729681015015,0.8523226976394653
0.5400000000000014,0.92,1.0667706727981567,0.8624157905578613
0.5400000000000014,0.96,1.1014536619186401,0.8715754747390747
0.5400000000000014,1.0,1.1364858150482178,0.8799054026603699
0.5400000000000014,1.04,1.1718361377716064,0.8874960541725159
0.5400000000000014,1.08,1.2074767351150513,0.8944271802902222
0.5400000000000014,1.12,1.2433825731277466,0.9007686376571655

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776254653931,0.06880209594964981
0.5800000000000014,0.08,0.5854912400245667,0.1366373896598816
0.5800000000000014,0.12,0.5922837257385254,0.20260562002658844
0.5800000000000014,0.16,0.6016642451286316,0.26592904329299927
0.5800000000000014,0.2,0.6135144233703613,0.3259907066822052
0.5800000000000014,0.24,0.6276941895484924,0.3823517858982086
0.5800000000000014,0.28,0.6440496444702148,0.43474912643432617
0.5800000000000014,0.32,0.662419855594635,0.48307734727859497
0.5800000000000014,0.36,0.682641863822937,0.5273628234863281
0.5800000000000014,0.4,0.7045565843582153,0.5677329301834106
0.5800000000000014,0.44,0.7280110120773315,0.6043865084648132
0.5800000000000014,0.48,0.7528611421585083,0.6375678181648254
0.5800000000000014,0.52,0.7789736390113831,0.667544960975647
0.5800000000000014,0.56,0.8062257766723633,0.6945944428443909
0.5800000000000014,0.6,0.8345059156417847,0.718988299369812
0.5800000000000014,0.64,0.8637128472328186,0.7409870624542236
0.5800000000000014,0.68,0.893756091594696,0.7608339786529541
0.5800000000000014,0.72,0.9245539903640747,0.7787538170814514
0.5800000000000014,0.76,0.9560334086418152,0.7949512600898743
0.5800000000000014,0.8,0.9881294369697571,0.8096105456352234
0.5800000000000014,0.84,1.0207840204238892,0.8228968381881714
0.5800000000000014,0.88,1.0539449453353882,0.8349582552909851
0.5800000000000014,0.92,1.0875661373138428,0.8459255695343018
0.5800000000000014,0.96,1.1216059923171997,0.8559154868125916
0.5800000000000014,1.0,1.1560275554656982,0.8650313019752502
0.5800000000000014,1.04,1.1907979249954224,0.8733639121055603
0.5800000000000014,1.08,1.225887417793274,0.8809944987297058
0.5800000000000014,1.12,1.261269211769104,0.8879944086074829

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.06438226997852325
0.6200000000000014,0.08,0.6251400113105774,0.127971351146698
0.6200000000000014,0.12,0.6315061450004578,0.19002190232276917
0.6200000000000014,0.16,0.6403124332427979,0.24987804889678955
0.6200000000000014,0.2,0.6514598727226257,0.3070027530193329
0.6200000000000014,0.24,0.6648308038711548,0.3609941303730011
0.6200000000000014,0.28,0.6802940368652344,0.41158679127693176
0.6200000000000014,0.32,0.6977105736732483,0.45864295959472656
0.6200000000000014,0.36,0.7169379591941833,0.5021354556083679
0.6200000000000014,0.4,0.7378346920013428,0.5421268343925476
0.6200000000000014,0.44,0.7602631449699402,0.5787469744682312
0.6200000000000014,0.48,0.7840918302536011,0.6121732592582703
0.6200000000000014,0.52,0.8091970682144165,0.6426122188568115
0.6200000000000014,0.56,0.8354639410972595,0.670286238193512
0.6200000000000014,0.6,0.8627861738204956,0.6954214572906494
0.6200000000000014,0.64,0.8910667896270752,0.7182403206825256
0.6200000000000014,0.68,0.9202173352241516,0.7389557957649231
0.6200000000000014,0.72,0.9501578211784363,0.7577686905860901
0.6200000000000014,0.76,0.9808160662651062,0.7748649716377258
0.6200000000000014,0.8,1.0121264457702637,0.7904150485992432
0.6200000000000014,0.84,1.0440306663513184,0.8045740127563477
0.6200000000000014,0.88,1.076475739479065,0.8174824714660645
0.6200000000000014,0.92,1.1094142198562622,0.829266369342804
0.6200000000000014,0.96,1.1428035497665405,0.8400394320487976
0.6200000000000014,1.0,1.176605224609375,0.8499026894569397
0.6200000000000014,1.04,1.2107847929000854,0.8589470386505127
0.6200000000000014,1.08,1.2453112602233887,0.8672530651092529
0.6200000000000014,1.12,1.280156135559082,0.8748931288719177

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.06049505993723869
0.6600000000000015,0.08,0.6648308634757996,0.12033137679100037
0.6600000000000015,0.12,0.6708204746246338,0.17888544499874115
0.6600000000000015,0.16,0.6791170239448547,0.2356000393629074
0.6600000000000015,0.2,0.6896376609802246,0.2900073826313019
0.6600000000000015,0.24,0.7022819519042969,0.3417430818080902
0.6600000000000015,0.28,0.7169379591941833,0.39054983854293823
0.6600000000000015,0.32,0.7334849238395691,0.4362735152244568
0.6600000000000015,0.36,0.7517978549003601,0.4788520932197571
0.6600000000000015,0.4,0.7717512845993042,0.5183017253875732
0.6600000000000015,0.44,0.7932213544845581,0.5547001957893372
0.6600000000000015,0.48,0.8160883188247681,0.5881717801094055
0.6600000000000015,0.52,0.840238094329834,0.6188722252845764
0.6600000000000015,0.56,0.8655633926391602,0.6469774842262268
0.6600000000000015,0.6,0.8919641375541687,0.6726727485656738
0.6600000000000015,0.64,0.9193476438522339,0.6961458921432495
0.6600000000000015,0.68,0.9476286172866821,0.7175806164741516
0.6600000000000015,0.72,0.9767292737960815,0.7371541261672974
0.6600000000000015,0.76,1.0065784454345703,0.7550330758094788
0.6600000000000015,0.8,1.0371114015579224,0.7713732719421387
0.6600000000000015,0.84,1.0682696104049683,0.7863183617591858
0.6600000000000015,0.88,1.100000023841858,0.800000011920929
0.6600000000000015,0.92,1.1322543621063232,0.8125382661819458
0.6600000000000015,0.96,1.1649893522262573,0.8240419030189514
0.6600000000000015,1.0,1.1981654167175293,0.83460932970047
0.6600000000000015,1.04,1.2317466735839844,0.8443294167518616
0.6600000000000015,1.08,1.2657012939453125,0.8532818555831909
0.6600000000000015,1.12,1.3000000715255737,0.8615384101867676

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.701141893863678,0.05704979598522186
0.7000000000000015,0.08,0.7045565843582153,0.11354660242795944
0.7000000000000015,0.12,0.7102112174034119,0.16896381974220276
0.7000000000000015,0.16,0.7180529236793518,0.2228248119354248
0.7000000000000015,0.2,0.7280109524726868,0.2747211754322052
0.7000000000000015,0.24,0.7400000691413879,0.324324369430542
0.7000000000000015,0.28,0.7539230585098267,0.3713906705379486
0.7000000000000015,0.32,0.7696753144264221,0.415759801864624
0.7000000000000015,0.36,0.7871467471122742,0.4573480486869812
0.7000000000000015,0.4,0.8062257170677185,0.49613890051841736
0.7000000000000015,0.44,0.826801061630249,0.5321716070175171
0.7000000000000015,0.48,0.8487637639045715,0.565528392791748
0.7000000000000015,0.52,0.8720090985298157,0.5963239073753357
0.7000000000000015,0.56,0.8964373469352722,0.6246950626373291
0.7000000000000015,0.6,0.9219545125961304,0.650791347026825
0.7000000000000015,0.64,0.9484724998474121,0.6747692823410034
0.7000000000000015,0.68,0.9759098291397095,0.6967856884002686
0.7000000000000015,0.72,1.0041911602020264,0.7169949412345886
0.7000000000000015,0.76,1.0332473516464233,0.7355450391769409
0.7000000000000015,0.8,1.0630146265029907,0.7525766491889954
0.7000000000000015,0.84,1.0934348106384277,0.7682212591171265
0.7000000000000015,0.88,1.124455451965332,0.782600998878479
0.7000000000000015,0.92,1.1560276746749878,0.7958287000656128
0.7000000000000015,0.96,1.1881077289581299,0.808007538318634
0.7000000000000015,1.0,1.2206554412841797,0.8192319869995117
0.7000000000000015,1.04,1.2536344528198242,0.8295877575874329
0.7000000000000015,1.08,1.2870121002197266,0.8391529321670532
0.7000000000000015,1.12,1.3207573890686035,0.8479982614517212

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410802841186523,0.053975265473127365
0.7400000000000015,0.08,0.7443117499351501,0.10748185217380524
0.7400000000000015,0.12,0.7496666312217712,0.16007113456726074
0.7400000000000015,0.16,0.7570998072624207,0.2113327831029892
0.7400000000000015,0.2,0.7665507197380066,0.2609090209007263
0.7400000000000015,0.24,0.7779461145401001,0.30850470066070557
0.7400000000000015,0.28,0.7912017107009888,0.353892058134079
0.7400000000000015,0.32,0.8062257766723633,0.3969111740589142
0.7400000000000015,0.36,0.8229217529296875,0.4374656677246094
0.7400000000000015,0.4,0.8411896824836731,0.47551700472831726
0.7400000000000015,0.44,0.8609297871589661,0.5110753774642944
0.7400000000000015,0.48,0.8820430636405945,0.5441911220550537
0.7400000000000015,0.52,0.9044334888458252,0.5749454498291016
0.7400000000000015,0.56,0.9280086159706116,0.6034427285194397
0.7400000000000015,0.6,0.9526804685592651,0.6298019289970398
0.7400000000000015,0.64,0.9783660173416138,0.654151976108551
0.7400000000000015,0.68,1.0049875974655151,0.6766251921653748
0.7400000000000015,0.72,1.0324727296829224,0.6973549723625183
0.7400000000000015,0.76,1.0607545375823975,0.7164711356163025
0.7400000000000015,0.8,1.0897706747055054,0.7340994477272034
0.7400000000000015,0.84,1.1194641590118408,0.7503589987754822
0.7400000000000015,0.88,1.149782657623291,0.7653620839118958
0.7400000000000015,0.92,1.1806776523590088,0.7792134881019592
0.7400000000000015,0.96,1.212105631828308,0.7920101881027222
0.7400000000000015,1.0,1.244025707244873,0.8038419485092163
0.7400000000000015,1.04,1.276401162147522,0.8147907257080078
0.7400000000000015,1.08,1.309198260307312,0.8249323964118958
0.7400000000000015,1.12,1.34238600730896,0.834335207939148

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,0.051214758306741714
0.7800000000000016,0.08,0.7840916514396667,0.10202888399362564
0.7800000000000016,0.12,0.7891767621040344,0.1520572006702423
0.7800000000000016,0.16,0.7962411046028137,0.20094415545463562
0.7800000000000016,0.2,0.80523282289505,0.24837537109851837
0.7800000000000016,0.24,0.8160883188247681,0.294085830450058
0.7800000000000016,0.28,0.8287339210510254,0.3378647565841675
0.7800000000000016,0.32,0.8430894017219543,0.3795563876628876
0.7800000000000016,0.36,0.859069287776947,0.4190581738948822
0.7800000000000016,0.4,0.8765842318534851,0.45631667971611023
0.7800000000000016,0.44,0.8955445289611816,0.4913212060928345
0.7800000000000016,0.48,0.9158601760864258,0.5240975022315979
0.7800000000000016,0.52,0.9374432563781738,0.5547001361846924
0.7800000000000016,0.56,0.9602082371711731,0.583206832408905
0.7800000000000016,0.6,0.9840731620788574,0.6097107529640198
0.7800000000000016,0.64,1.0089597702026367,0.6343167424201965
0.7800000000000016,0.68,1.0347946882247925,0.6571351885795593
0.7800000000000016,0.72,1.061508297920227,0.6782800555229187
0.7800000000000016,0.76,1.089036226272583,0.697864830493927
0.7800000000000016,0.8,1.1173181533813477,0.7160002589225769
0.7800000000000016,0.84,1.1462984085083008,0.7327935099601746
0.7800000000000016,0.88,1.1759252548217773,0.7483468651771545
0.7800000000000016,0.92,1.2061508893966675,0.7627570033073425
0.7800000000000016,0.96,1.236931562423706,0.7761139869689941
0.7800000000000016,1.0,1.2682271003723145,0.7885023355484009
0.7800000000000016,1.04,1.3000000715255737,0.800000011920929
0.7800000000000016,1.08,1.3322161436080933,0.8106792569160461
0.7800000000000016,1.12,1.3648443222045898,0.8206063508987427

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,0.048722561448812485
0.8200000000000016,0.08,0.823893129825592,0.09709997475147247
0.8200000000000016,0.12,0.8287340402603149,0.14479917287826538
0.8200000000000016,0.16,0.8354640007019043,0.19151034951210022
0.8200000000000016,0.2,0.8440379500389099,0.2369561791419983
0.8200000000000016,0.24,0.8544003963470459,0.2808987498283386
0.8200000000000016,0.28,0.8664871454238892,0.323143869638443
0.8200000000000016,0.32,0.8802271485328674,0.36354249715805054
0.8200000000000016,0.36,0.8955445289611816,0.40199002623558044
0.8200000000000016,0.4,0.9123595952987671,0.43842363357543945
0.8200000000000016,0.44,0.9305912256240845,0.4728177487850189
0.8200000000000016,0.48,0.950157880783081,0.505179226398468
0.8200000000000016,0.52,0.9709787964820862,0.5355420112609863
0.8200000000000016,0.56,0.9929752945899963,0.5639616250991821
0.8200000000000016,0.6,1.01607084274292,0.5905100107192993
0.8200000000000016,0.64,1.0401922464370728,0.6152709126472473
0.8200000000000016,0.68,1.065269947052002,0.6383358836174011
0.8200000000000016,0.72,1.0912377834320068,0.659801185131073
0.8200000000000016,0.76,1.1180340051651,0.6797646880149841
0.8200000000000016,0.8,1.1456003189086914,0.6983238458633423
0.8200000000000016,0.84,1.1738824844360352,0.7155741453170776
0.8200000000000016,0.88,1.2028299570083618,0.7316080331802368
0.8200000000000016,0.92,1.2323960065841675,0.746513307094574
0.8200000000000016,0.96,1.2625372409820557,0.7603737711906433
0.8200000000000016,1.0,1.2932130098342896,0.7732678055763245
0.8200000000000016,1.04,1.3243865966796875,0.7852690815925598
0.8200000000000016,1.08,1.3560236692428589,0.7964463233947754
0.8200000000000016,1.12,1.388092279434204,0.8068627715110779

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609296679496765,0.046461399644613266
0.8600000000000017,0.08,0.8637128472328186,0.09262338280677795
0.8600000000000017,0.12,0.868331789970398,0.13819600641727448
0.8600000000000017,0.16,0.8747571706771851,0.18290790915489197
0.8600000000000017,0.2,0.8829495310783386,0.22651351988315582
0.8600000000000017,0.24,0.8928605914115906,0.26879897713661194
0.8600000000000017,0.28,0.90443354845047,0.3095860779285431
0.8600000000000017,0.32,0.9176056385040283,0.34873372316360474
0.8600000000000017,0.36,0.9323089718818665,0.38613805174827576
0.8600000000000017,0.4,0.9484724998474121,0.42173072695732117
0.8600000000000017,0.44,0.9660228490829468,0.4554758667945862
0.8600000000000017,0.48,0.9848856925964355,0.4873661994934082
0.8600000000000017,0.52,1.0049875974655151,0.5174192786216736
0.8600000000000017,0.56,1.0262553691864014,0.545673131942749
0.8600000000000017,0.6,1.0486180782318115,0.5721815824508667
0.8600000000000017,0.64,1.072007656097412,0.5970107913017273
0.8600000000000017,0.68,1.0963575839996338,0.6202356219291687
0.8600000000000017,0.72,1.1216059923171997,0.6419366002082825
0.8600000000000017,0.76,1.147693395614624,0.6621977686882019
0.8600000000000017,0.8,1.1745637655258179,0.6811038851737976
0.8600000000000017,0.84,1.2021647691726685,0.6987394690513611
0.8600000000000017,0.88,1.2304471731185913,0.7151871919631958
0.8600000000000017,0.92,1.2593649625778198,0.7305269241333008
0.8600000000000017,0.96,1.2888754606246948,0.744835376739502
0.8600000000000017,1.0,1.3189390897750854,0.7581852078437805
0.8600000000000017,1.04,1.3495185375213623,0.770645260810852
0.8600000000000017,1.08,1.3805795907974243,0.7822801470756531
0.8600000000000017,1.12,1.412090539932251,0.7931501865386963

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.044400617480278015
0.9000000000000017,0.08,0.9035484790802002,0.08853980898857117
0.9000000000000017,0.12,0.9079647660255432,0.13216371834278107
0.9000000000000017,0.16,0.9141116142272949,0.1750333607196808
0.9000000000000017,0.2,0.921954333782196,0.21693047881126404
0.9000000000000017,0.24,0.9314504861831665,0.25766265392303467
0.9000000000000017,0.28,0.9425498247146606,0.2970665395259857
0.9000000000000017,0.32,0.9551963210105896,0.33500969409942627
0.9000000000000017,0.36,0.9693296551704407,0.3713906705379486
0.9000000000000017,0.4,0.9848857522010803,0.40613847970962524
0.9000000000000017,0.44,1.001798391342163,0.4392101466655731
0.9000000000000017,0.48,1.0199999809265137,0.4705882668495178
0.9000000000000017,0.52,1.039422869682312,0.5002776384353638
0.9000000000000017,0.56,1.059999942779541,0.5283018946647644
0.9000000000000017,0.6,1.0816653966903687,0.5547001361846924
0.9000000000000017,0.64,1.104354977607727,0.5795238614082336
0.9000000000000017,0.68,1.1280070543289185,0.602833092212677
0.9000000000000017,0.72,1.1525622606277466,0.6246950626373291
0.9000000000000017,0.76,1.177964210510254,0.6451808214187622
0.9000000000000017,0.8,1.2041594982147217,0.6643638610839844
0.9000000000000017,0.84,1.2310971021652222,0.6823182702064514
0.9000000000000017,0.88,1.2587295770645142,0.6991176605224609
0.9000000000000017,0.92,1.287011981010437,0.7148340940475464
0.9000000000000017,0.96,1.3159027099609375,0.7295372486114502
0.9000000000000017,1.0,1.3453624248504639,0.7432942390441895
0.9000000000000017,1.04,1.3753544092178345,0.7561686635017395
0.9000000000000017,1.08,1.405844807624817,0.7682213187217712
0.9000000000000017,1.12,1.4368020296096802,0.7795088887214661

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.04251471534371376
0.9400000000000017,0.08,0.9433980584144592,0.0847998559474945
0.9400000000000017,0.12,0.9476286768913269,0.12663188576698303
0.9400000000000017,0.16,0.953519880771637,0.16779933869838715
0.9400000000000017,0.2,0.9610410928726196,0.20810763537883759
0.9400000000000017,0.24,0.9701547026634216,0.2473832368850708
0.9400000000000017,0.28,0.9808160066604614,0.28547659516334534
0.9400000000000017,0.32,0.9929752945899963,0.32226383686065674
0.9400000000000017,0.36,1.0065783262252808,0.35764726996421814
0.9400000000000017,0.4,1.021567463874817,0.39155519008636475
0.9400000000000017,0.44,1.0378824472427368,0.42394015192985535
0.9400000000000017,0.48,1.0554620027542114,0.45477718114852905
0.9400000000000017,0.52,1.0742439031600952,0.4840613603591919
0.9400000000000017,0.56,1.0941661596298218,0.5118052363395691
0.9400000000000017,0.6,1.1151682138442993,0.53803551197052
0.9400000000000017,0.64,1.1371896266937256,0.5627909898757935
0.9400000000000017,0.68,1.1601722240447998,0.5861198306083679
0.9400000000000017,0.72,1.1840606927871704,0.6080769300460815
0.9400000000000017,0.76,1.2088011503219604,0.628722071647644
0.9400000000000017,0.8,1.2343419790267944,0.6481186151504517
0.9400000000000017,0.84,1.2606347799301147,0.6663309931755066
0.9400000000000017,0.88,1.2876335382461548,0.6834242939949036
0.9400000000000017,0.92,1.3152947425842285,0.6994630098342896
0.9400000000000017,0.96,1.343577265739441,0.7145105004310608
0.9400000000000017,1.0,1.3724430799484253,0.7286276817321777
0.9400000000000017,1.04,1.401855707168579,0.7418737411499023
0.9400000000000017,1.08,1.4317821264266968,0.754304826259613
0.9400000000000017,1.12,1.46219003200531,0.7659742832183838

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160662651062,0.04078236594796181
0.9800000000000018,0.08,0.9832597970962524,0.08136201649904251
0.9800000000000018,0.12,0.9873196482658386,0.12154117226600647
0.9800000000000018,0.16,0.9929754137992859,0.16113191843032837
0.9800000000000018,0.2,1.0002000331878662,0.19996002316474915
0.9800000000000018,0.24,1.0089598894119263,0.23786872625350952
0.9800000000000018,0.28,1.0192152261734009,0.2747211456298828
0.9800000000000018,0.32,1.0309220552444458,0.3104017972946167
0.9800000000000018,0.36,1.0440306663513184,0.3448173999786377
0.9800000000000018,0.4,1.058489441871643,0.3778969943523407
0.9800000000000018,0.44,1.0742439031600952,0.40959039330482483
0.9800000000000018,0.48,1.0912379026412964,0.43986740708351135
0.9800000000000018,0.52,1.1094142198562622,0.4687157869338989
0.9800000000000018,0.56,1.1287161111831665,0.49613896012306213
0.9800000000000018,0.6,1.149086594581604,0.5221538543701172
0.9800000000000018,0.64,1.1704699993133545,0.5467889308929443
0.9800000000000018,0.68,1.1928118467330933,0.5700815320014954
0.9800000000000018,0.72,1.2160590887069702,0.5920764803886414
0.9800000000000018,0.76,1.2401611804962158,0.6128235459327698
0.9800000000000018,0.8,1.2650692462921143,0.6323764324188232
0.9800000000000018,0.84,1.2907363176345825,0.650791347026825
0.9800000000000018,0.88,1.3171180486679077,0.6681254506111145
0.9800000000000018,0.92,1.344172477722168,0.6844359040260315
0.9800000000000018,0.96,1.3718599081039429,0.6997798681259155
0.9800000000000018,1.0,1.400142788887024,0.7142128944396973
0.9800000000000018,1.04,1.428985595703125,0.7277889251708984
0.9800000000000018,1.08,1.4583553075790405,0.7405602931976318
0.9800000000000018,1.12,1.488220453262329,0.7525767087936401

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207841396331787,0.03918556123971939
1.0200000000000018,0.08,1.0231324434280396,0.07819125056266785
1.0200000000000018,0.12,1.0270345211029053,0.11684124916791916
1.0200000000000018,0.16,1.032472848892212,0.1549677848815918
1.0200000000000018,0.2,1.0394229888916016,0.19241446256637573
1.0200000000000018,0.24,1.0478549003601074,0.22903937101364136
1.0200000000000018,0.28,1.057733178138733,0.2647170126438141
1.0200000000000018,0.32,1.0690182447433472,0.2993401288986206
1.0200000000000018,0.36,1.081665277481079,0.3328200876712799
1.0200000000000018,0.4,1.0956275463104248,0.3650875687599182
1.0200000000000018,0.44,1.1108554601669312,0.39609116315841675
1.0200000000000018,0.48,1.1272977590560913,0.42579707503318787
1.0200000000000018,0.52,1.1449016332626343,0.4541874825954437
1.0200000000000018,0.56,1.1636149883270264,0.4812588393688202
1.0200000000000018,0.6,1.183384895324707,0.5070201754570007
1.0200000000000018,0.64,1.2041594982147217,0.5314910411834717
1.0200000000000018,0.68,1.225887417793274,0.5547001957893372
1.0200000000000018,0.72,1.2485190629959106,0.5766832232475281
1.0200000000000018,0.76,1.2720062732696533,0.5974813103675842
1.0200000000000018,0.8,1.2963025569915771,0.6171399354934692
1.0200000000000018,0.84,1.3213629722595215,0.6357072591781616
1.0200000000000018,0.88,1.3471450805664062,0.6532333493232727
1.0200000000000018,0.92,1.3736083507537842,0.6697688102722168
1.0200000000000018,0.96,1.4007140398025513,0.685364842414856
1.0200000000000018,1.0,1.4284257888793945,0.7000714540481567
1.0200000000000018,1.04,1.456708550453186,0.7139381766319275
1.0200000000000018,1.08,1.4855302572250366,0.7270131707191467
1.0200000000000018,1.12,1.5148597955703735,0.7393423318862915

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,0.037709012627601624
1.0600000000000018,0.08,1.0630147457122803,0.07525766640901566
1.0600000000000018,0.12,1.0667706727981567,0.11248904466629028
1.0600000000000018,0.16,1.072007417678833,0.14925271272659302
1.0600000000000018,0.2,1.0787028074264526,0.1854078769683838
1.0600000000000018,0.24,1.0868301391601562,0.220825657248497
1.0600000000000018,0.28,1.0963573455810547,0.25539112091064453
1.0600000000000018,0.32,1.1072489023208618,0.2890046238899231
1.0600000000000018,0.36,1.1194641590118408,0.3215824067592621
1.0600000000000018,0.4,1.132960557937622,0.353057324886322
1.0600000000000018,0.44,1.147693157196045,0.38337773084640503
1.0600000000000018,0.48,1.1636149883270264,0.4125075936317444
1.0600000000000018,0.52,1.1806777715682983,0.44042497873306274
1.0600000000000018,0.56,1.1988327503204346,0.4671209752559662
1.0600000000000018,0.6,1.2180311679840088,0.492598295211792
1.0600000000000018,0.64,1.2382245063781738,0.5168691873550415
1.0600000000000018,0.68,1.2593647241592407,0.5399547219276428
1.0600000000000018,0.72,1.2814053297042847,0.5618830323219299
1.0600000000000018,0.76,1.3043005466461182,0.5826877951622009
1.0600000000000018,0.8,1.3280060291290283,0.602406919002533
1.0600000000000018,0.84,1.3524792194366455,0.6210815906524658
1.0600000000000018,0.88,1.3776791095733643,0.6387553811073303
1.0600000000000018,0.92,1.403566837310791,0.6554728746414185
1.0600000000000018,0.96,1.4301048517227173,0.6712794899940491
1.0600000000000018,1.0,1.4572577476501465,0.6862204670906067
1.0600000000000018,1.04,1.484991431236267,0.7003406882286072
1.0600000000000018,1.08,1.5132745504379272,0.7136841416358948
1.0600000000000018,1.12,1.542076587677002,0.7262934446334839

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,0.036339614540338516
1.1000000000000019,0.08,1.1029052734375,0.07253570109605789
1.1000000000000019,0.12,1.1065260171890259,0.10844752937555313
1.1000000000000019,0.16,1.1115754842758179,0.14393985271453857
1.1000000000000019,0.2,1.1180340051651,0.17888544499874115
1.1000000000000019,0.24,1.1258772611618042,0.21316711604595184
1.1000000000000019,0.28,1.1350772380828857,0.24667926132678986
1.1000000000000019,0.32,1.1456003189086914,0.2793295383453369
1.1000000000000019,0.36,1.157410979270935,0.3110390305519104
1.1000000000000019,0.4,1.170470118522644,0.3417430520057678
1.1000000000000019,0.44,1.1847362518310547,0.3713906705379486
1.1000000000000019,0.48,1.2001667022705078,0.3999444544315338
1.1000000000000019,0.52,1.2167168855667114,0.4273795783519745
1.1000000000000019,0.56,1.2343418598175049,0.4536830484867096
1.1000000000000019,0.6,1.2529964447021484,0.47885212302207947
1.1000000000000019,0.64,1.2726352214813232,0.5028935670852661
1.1000000000000019,0.68,1.2932130098342896,0.525822103023529
1.1000000000000019,0.72,1.3146861791610718,0.547659158706665
1.1000000000000019,0.76,1.3370118141174316,0.5684317946434021
1.1000000000000019,0.8,1.3601471185684204,0.588171660900116
1.1000000000000019,0.84,1.3840519189834595,0.6069135665893555
1.1000000000000019,0.88,1.4086874723434448,0.6246950030326843
1.1000000000000019,0.92,1.4340153932571411,0.6415551900863647
1.1000000000000019,0.96,1.459999918937683,0.6575343608856201
1.1000000000000019,1.0,1.4866068363189697,0.6726727485656738
1.1000000000000019,1.04,1.5138031244277954,0.6870113015174866
1.1000000000000019,1.08,1.5415576696395874,0.7005900740623474
1.1000000000000019,1.12,1.5698407888412476,0.713448166847229



==> act_visu_PhaseTanh_psi.csv <==
re,im,norm,phase
-1.1,0.0,0.5977790355682373,0.0
-1.1,0.04,1.1007287502288818,0.9959926009178162
-1.1,0.08,1.1029040813446045,0.995690107345581
-1.1,0.12,1.1065253019332886,0.9953688383102417
-1.1,0.16,1.1115758419036865,0.9950268268585205
-1.1,0.2,1.118033528327942,0.9946622848510742
-1.1,0.24,1.1258777379989624,0.99427729845047
-1.1,0.28,1.135076880455017,0.9938700795173645
-1.1,0.32,1.145600438117981,0.9934424161911011
-1.1,0.36,1.1574112176895142,0.9929940700531006
-1.1,0.4,1.1704699993133545,0.9925253391265869
-1.1,0.44,1.1847361326217651,0.9920375347137451
-1.1,0.48,1.2001665830612183,0.9915311336517334
-1.1,0.52,1.2167167663574219,0.9910074472427368
-1.1,0.56,1.234342098236084,0.990467369556427
-1.1,0.6,1.2529963254928589,0.9899119138717651
-1.1,0.64,1.2726353406906128,0.9893426299095154
-1.1,0.68,1.293213129043579,0.9887604713439941
-1.1,0.72,1.3146860599517822,0.9881667494773865
-1.1,0.76,1.3370115756988525,0.9875629544258118
-1.1,0.8,1.3601471185684204,0.9869503378868103
-1.1,0.84,1.3840519189834595,0.986329972743988
-1.1,0.88,1.4086873531341553,0.9857032895088196
-1.1,0.92,1.4340152740478516,0.9850714206695557
-1.1,0.96,1.459999918937683,0.9844356179237366
-1.1,1.0,1.4866068363189697,0.9837967157363892
-1.1,1.04,1.513803243637085,0.9831559658050537
-1.1,1.08,1.5415576696395874,0.9825142621994019
-1.1,1.12,1.5698410272598267,0.9818726778030396

-1.06,0.0,0.576041579246521,0.0
-1.06,0.04,1.0607540607452393,0.9959803223609924
-1.06,0.08,1.0630137920379639,0.9956666827201843
-1.06,0.12,1.066771149635315,0.9953318238258362
-1.06,0.16,1.0720078945159912,0.9949732422828674
-1.06,0.2,1.0787030458450317,0.9945915341377258
-1.06,0.24,1.0868302583694458,0.9941868782043457
-1.06,0.28,1.0963572263717651,0.9937592148780823
-1.06,0.32,1.107249140739441,0.9933093786239624
-1.06,0.36,1.11946439743042,0.9928370714187622
-1.06,0.4,1.1329604387283325,0.9923434257507324
-1.06,0.44,1.147693395614624,0.991829514503479
-1.06,0.48,1.1636146306991577,0.9912960529327393
-1.06,0.52,1.1806777715682983,0.9907444715499878
-1.06,0.56,1.1988327503204346,0.9901757836341858
-1.06,0.6,1.2180312871932983,0.9895913600921631
-1.06,0.64,1.2382243871688843,0.98899245262146
-1.06,0.68,1.2593649625778198,0.9883809089660645
-1.06,0.72,1.2814055681228638,0.9877578616142273
-1.06,0.76,1.3043005466461182,0.9871244430541992
-1.06,0.8,1.3280059099197388,0.9864827990531921
-1.06,0.84,1.3524792194366455,0.9858339428901672
-1.06,0.88,1.3776791095733643,0.9851791262626648
-1.06,0.92,1.4035669565200806,0.9845198392868042
-1.06,0.96,1.4301049709320068,0.9838570952415466
-1.06,1.0,1.4572577476501465,0.9831922650337219
-1.06,1.04,1.4849913120269775,0.982526421546936
-1.06,1.08,1.5132745504379272,0.9818603992462158
-1.06,1.12,1.5420763492584229,0.981195330619812

-1.02,0.0,0.5543041825294495,0.0
-1.02,0.04,1.0207823514938354,0.9959676861763
-1.02,0.08,1.0231331586837769,0.9956421256065369
-1.02,0.12,1.0270346403121948,0.9952906370162964
-1.02,0.16,1.0324732065200806,0.9949149489402771
-1.02,0.2,1.0394227504730225,0.9945138096809387
-1.02,0.24,1.0478549003601074,0.9940882921218872
-1.02,0.28,1.0577335357666016,0.9936380386352539
-1.02,0.32,1.069018006324768,0.9931632876396179
-1.02,0.36,1.081665277481079,0.9926651120185852
-1.02,0.4,1.095627784729004,0.9921444654464722
-1.02,0.44,1.1108555793762207,0.991601824760437
-1.02,0.48,1.1272976398468018,0.9910386800765991
-1.02,0.52,1.1449015140533447,0.9904565811157227
-1.02,0.56,1.163615107536316,0.9898567795753479
-1.02,0.6,1.183384895324707,0.9892407059669495
-1.02,0.64,1.2041596174240112,0.9886100888252258
-1.02,0.68,1.2258872985839844,0.9879665374755859
-1.02,0.72,1.248518943786621,0.9873116612434387
-1.02,0.76,1.2720062732696533,0.9866470694541931
-1.02,0.8,1.2963024377822876,0.9859743714332581
-1.02,0.84,1.321362853050232,0.9852949380874634
-1.02,0.88,1.3471449613571167,0.9846104979515076
-1.02,0.92,1.3736083507537842,0.9839221835136414
-1.02,0.96,1.4007140398025513,0.9832314252853394
-1.02,1.0,1.428425669670105,0.9825394153594971
-1.02,1.04,1.4567084312438965,0.9818474054336548
-1.02,1.08,1.4855302572250366,0.9811563491821289
-1.02,1.12,1.5148597955703735,0.9804673194885254

-0.98,0.0,0.5325667262077332,0.0
-0.98,0.04,0.9808179140090942,0.99595707654953
-0.98,0.08,0.9832598567008972,0.9956139922142029
-0.98,0.12,0.9873190522193909,0.9952453970909119
-0.98,0.16,0.9929750561714172,0.9948506951332092
-0.98,0.2,1.000199556350708,0.9944286942481995
-0.98,0.24,1.0089595317840576,0.9939800500869751
-0.98,0.28,1.0192152261734009,0.9935047626495361
-0.98,0.32,1.0309221744537354,0.9930033683776855
-0.98,0.36,1.0440306663513184,0.9924764633178711
-0.98,0.4,1.0584895610809326,0.9919254779815674
-0.98,0.44,1.0742439031600952,0.9913514256477356
-0.98,0.48,1.0912377834320068,0.9907557964324951
-0.98,0.52,1.1094141006469727,0.9901403188705444
-0.98,0.56,1.1287161111831665,0.9895066022872925
-0.98,0.6,1.149086594581604,0.9888561964035034
-0.98,0.64,1.1704699993133545,0.9881911873817444
-0.98,0.68,1.1928117275238037,0.9875131845474243
-0.98,0.72,1.2160590887069702,0.9868243336677551
-0.98,0.76,1.2401611804962158,0.9861260652542114
-0.98,0.8,1.2650690078735352,0.9854201674461365
-0.98,0.84,1.290736436843872,0.9847086071968079
-0.98,0.88,1.3171179294586182,0.9839925765991211
-0.98,0.92,1.3441725969314575,0.9832738041877747
-0.98,0.96,1.3718600273132324,0.9825536012649536
-0.98,1.0,1.4001429080963135,0.9818333387374878
-0.98,1.04,1.4289854764938354,0.9811140894889832
-0.98,1.08,1.4583553075790405,0.9803972244262695
-0.98,1.12,1.488220453262329,0.9796834588050842

-0.94,0.0,0.5108293294906616,0.0
-0.94,0.04,0.9408498406410217,0.9959412217140198
-0.94,0.08,0.9433987140655518,0.9955841302871704
-0.94,0.12,0.9476284384727478,0.9951967597007751
-0.94,0.16,0.9535199999809265,0.9947811365127563
-0.94,0.2,0.9610407948493958,0.9943355917930603
-0.94,0.24,0.9701544642448425,0.9938613176345825
-0.94,0.28,0.9808158874511719,0.9933579564094543
-0.94,0.32,0.9929752945899963,0.9928267002105713
-0.94,0.36,1.0065782070159912,0.9922681450843811
-0.94,0.4,1.0215675830841064,0.9916839599609375
-0.94,0.44,1.0378825664520264,0.9910753965377808
-0.94,0.48,1.0554618835449219,0.9904438257217407
-0.94,0.52,1.0742439031600952,0.9897918701171875
-0.94,0.56,1.0941661596298218,0.9891209602355957
-0.94,0.6,1.1151680946350098,0.9884334206581116
-0.94,0.64,1.137189507484436,0.987730860710144
-0.94,0.68,1.160172462463379,0.987015962600708
-0.94,0.72,1.18406081199646,0.9862902760505676
-0.94,0.76,1.2088011503219604,0.98555588722229
-0.94,0.8,1.2343418598175049,0.9848147034645081
-0.94,0.84,1.2606348991394043,0.9840688705444336
-0.94,0.88,1.2876336574554443,0.9833197593688965
-0.94,0.92,1.315294623374939,0.9825688600540161
-0.94,0.96,1.343577265739441,0.9818179607391357
-0.94,1.0,1.3724430799484253,0.9810683727264404
-0.94,1.04,1.4018558263778687,0.9803209900856018
-0.94,1.08,1.4317821264266968,0.9795774817466736
-0.94,1.12,1.4621901512145996,0.9788383841514587

-0.8999999999999999,0.0,0.4890919029712677,0.0
-0.8999999999999999,0.04,0.9008893966674805,0.9959271550178528
-0.8999999999999999,0.08,0.9035486578941345,0.9955506324768066
-0.8999999999999999,0.12,0.9079645872116089,0.9951430559158325
-0.8999999999999999,0.16,0.914111316204071,0.9947038292884827
-0.8999999999999999,0.2,0.9219546914100647,0.9942331314086914
-0.8999999999999999,0.24,0.9314504861831665,0.9937300086021423
-0.8999999999999999,0.28,0.9425498247146606,0.9931958317756653
-0.8999999999999999,0.32,0.9551962018013,0.9926310777664185
-0.8999999999999999,0.36,0.9693295955657959,0.9920375347137451
-0.8999999999999999,0.4,0.9848858118057251,0.9914163947105408
-0.8999999999999999,0.44,1.001798391342163,0.9907693266868591
-0.8999999999999999,0.48,1.0200001001358032,0.9900986552238464
-0.8999999999999999,0.52,1.0394229888916016,0.9894065260887146
-0.8999999999999999,0.56,1.0600000619888306,0.9886950254440308
-0.8999999999999999,0.6,1.0816653966903687,0.9879665970802307
-0.8999999999999999,0.64,1.104354977607727,0.9872236251831055
-0.8999999999999999,0.68,1.1280070543289185,0.986468493938446
-0.8999999999999999,0.72,1.1525622606277466,0.9857033491134644
-0.8999999999999999,0.76,1.1779643297195435,0.9849304556846619
-0.8999999999999999,0.8,1.2041596174240112,0.9841520190238953
-0.8999999999999999,0.84,1.2310971021652222,0.983369767665863
-0.8999999999999999,0.88,1.2587295770645142,0.982585608959198
-0.8999999999999999,0.92,1.287011981010437,0.9818012714385986
-0.8999999999999999,0.96,1.3159027099609375,0.9810183644294739
-0.8999999999999999,1.0,1.3453624248504639,0.9802382588386536
-0.8999999999999999,1.04,1.3753544092178345,0.9794620871543884
-0.8999999999999999,1.08,1.405845046043396,0.9786912202835083
-0.8999999999999999,1.12,1.4368020296096802,0.97792649269104

-0.8599999999999999,0.0,0.46735450625419617,0.0
-0.8599999999999999,0.04,0.8609290719032288,0.9959091544151306
-0.8599999999999999,0.08,0.8637122511863708,0.9955134391784668
-0.8599999999999999,0.12,0.868331253528595,0.9950833916664124
-0.8599999999999999,0.16,0.8747572302818298,0.994618833065033
-0.8599999999999999,0.2,0.8829494714736938,0.9941186308860779
-0.8599999999999999,0.24,0.8928605318069458,0.9935839176177979
-0.8599999999999999,0.28,0.9044333696365356,0.9930151700973511
-0.8599999999999999,0.32,0.9176056385040283,0.9924136400222778
-0.8599999999999999,0.36,0.9323086738586426,0.9917805790901184
-0.8599999999999999,0.4,0.9484725594520569,0.9911185503005981
-0.8599999999999999,0.44,0.9660226702690125,0.9904289245605469
-0.8599999999999999,0.48,0.9848858714103699,0.9897149205207825
-0.8599999999999999,0.52,1.0049875974655151,0.9889783263206482
-0.8599999999999999,0.56,1.0262553691864014,0.9882224202156067
-0.8599999999999999,0.6,1.048618197441101,0.9874497056007385
-0.8599999999999999,0.64,1.072007656097412,0.9866626262664795
-0.8599999999999999,0.68,1.0963577032089233,0.9858642220497131
-0.8599999999999999,0.72,1.1216059923171997,0.9850567579269409
-0.8599999999999999,0.76,1.1476935148239136,0.9842427372932434
-0.8599999999999999,0.8,1.1745636463165283,0.9834243059158325
-0.8599999999999999,0.84,1.202164649963379,0.9826037883758545
-0.8599999999999999,0.88,1.2304471731185913,0.9817831516265869
-0.8599999999999999,0.92,1.2593648433685303,0.9809637665748596
-0.8599999999999999,0.96,1.2888754606246948,0.9801477193832397
-0.8599999999999999,1.0,1.3189390897750854,0.979336142539978
-0.8599999999999999,1.04,1.3495182991027832,0.9785304665565491
-0.8599999999999999,1.08,1.3805797100067139,0.9777319431304932
-0.8599999999999999,1.12,1.4120906591415405,0.9769411683082581

-0.8199999999999998,0.0,0.44561707973480225,0.0
-0.8199999999999998,0.04,0.8209736943244934,0.9958900809288025
-0.8199999999999998,0.08,0.8238929510116577,0.9954733848571777
-0.8199999999999998,0.12,0.8287336826324463,0.9950177073478699
-0.8199999999999998,0.16,0.8354639410972595,0.9945239424705505
-0.8199999999999998,0.2,0.844038188457489,0.9939916729927063
-0.8199999999999998,0.24,0.8544005751609802,0.9934211373329163
-0.8199999999999998,0.28,0.8664871454238892,0.9928132891654968
-0.8199999999999998,0.32,0.8802271485328674,0.9921702146530151
-0.8199999999999998,0.36,0.8955444097518921,0.9914934039115906
-0.8199999999999998,0.4,0.9123597145080566,0.9907854795455933
-0.8199999999999998,0.44,0.9305911064147949,0.9900485873222351
-0.8199999999999998,0.48,0.9501579403877258,0.9892863631248474
-0.8199999999999998,0.52,0.9709787964820862,0.9885011315345764
-0.8199999999999998,0.56,0.9929752349853516,0.9876963496208191
-0.8199999999999998,0.6,1.0160707235336304,0.986875057220459
-0.8199999999999998,0.64,1.0401923656463623,0.9860404133796692
-0.8199999999999998,0.68,1.0652700662612915,0.9851952791213989
-0.8199999999999998,0.72,1.0912377834320068,0.9843423366546631
-0.8199999999999998,0.76,1.1180340051651,0.9834843277931213
-0.8199999999999998,0.8,1.1456003189086914,0.9826238751411438
-0.8199999999999998,0.84,1.1738826036453247,0.9817630648612976
-0.8199999999999998,0.88,1.2028299570083618,0.9809039831161499
-0.8199999999999998,0.92,1.2323960065841675,0.9800485968589783
-0.8199999999999998,0.96,1.2625372409820557,0.9791982769966125
-0.8199999999999998,1.0,1.293212890625,0.9783545732498169
-0.8199999999999998,1.04,1.3243865966796875,0.9775189161300659
-0.8199999999999998,1.08,1.3560236692428589,0.9766921997070312
-0.8199999999999998,1.12,1.388092279434204,0.9758754968643188

-0.7799999999999998,0.0,0.4238796532154083,0.0
-0.7799999999999998,0.04,0.7810240387916565,0.9958699345588684
-0.7799999999999998,0.08,0.784092366695404,0.9954290390014648
-0.7799999999999998,0.12,0.7891768217086792,0.9949445128440857
-0.7799999999999998,0.16,0.796241044998169,0.9944177865982056
-0.7799999999999998,0.2,0.8052327632904053,0.9938488006591797
-0.7799999999999998,0.24,0.816088080406189,0.9932377338409424
-0.7799999999999998,0.28,0.8287339806556702,0.9925865530967712
-0.7799999999999998,0.32,0.8430895209312439,0.9918966889381409
-0.7799999999999998,0.36,0.859069287776947,0.9911704063415527
-0.7799999999999998,0.4,0.8765841722488403,0.9904110431671143
-0.7799999999999998,0.44,0.8955445885658264,0.989621639251709
-0.7799999999999998,0.48,0.9158602356910706,0.9888056516647339
-0.7799999999999998,0.52,0.9374432563781738,0.9879665970802307
-0.7799999999999998,0.56,0.9602082967758179,0.9871082305908203
-0.7799999999999998,0.6,0.9840731620788574,0.9862340688705444
-0.7799999999999998,0.64,1.0089598894119263,0.9853475689888
-0.7799999999999998,0.68,1.0347946882247925,0.984451949596405
-0.7799999999999998,0.72,1.061508297920227,0.9835505485534668
-0.7799999999999998,0.76,1.089036226272583,0.9826458692550659
-0.7799999999999998,0.8,1.117318034172058,0.9817410111427307
-0.7799999999999998,0.84,1.1462984085083008,0.9808380603790283
-0.7799999999999998,0.88,1.1759252548217773,0.9799391627311707
-0.7799999999999998,0.92,1.206151008605957,0.9790462851524353
-0.7799999999999998,0.96,1.2369316816329956,0.9781609773635864
-0.7799999999999998,1.0,1.2682271003723145,0.977284848690033
-0.7799999999999998,1.04,1.3000000715255737,0.9764189124107361
-0.7799999999999998,1.08,1.3322162628173828,0.9755642414093018
-0.7799999999999998,1.12,1.3648443222045898,0.9747217893600464

-0.7399999999999998,0.0,0.4021422266960144,0.0
-0.7399999999999998,0.04,0.7410805225372314,0.9958479404449463
-0.7399999999999998,0.08,0.7443122267723083,0.9953786730766296
-0.7399999999999998,0.12,0.7496667504310608,0.9948620796203613
-0.7399999999999998,0.16,0.7570995092391968,0.9942981600761414
-0.7399999999999998,0.2,0.7665509581565857,0.9936879277229309
-0.7399999999999998,0.24,0.777945876121521,0.993030846118927
-0.7399999999999998,0.28,0.7912015914916992,0.9923297762870789
-0.7399999999999998,0.32,0.8062257170677185,0.9915867447853088
-0.7399999999999998,0.36,0.822921633720398,0.99080491065979
-0.7399999999999998,0.4,0.8411896228790283,0.9899877309799194
-0.7399999999999998,0.44,0.8609297871589661,0.9891393184661865
-0.7399999999999998,0.48,0.8820431232452393,0.9882638454437256
-0.7399999999999998,0.52,0.90443354845047,0.987365186214447
-0.7399999999999998,0.56,0.9280086755752563,0.9864479303359985
-0.7399999999999998,0.6,0.9526804089546204,0.9855159521102905
-0.7399999999999998,0.64,0.9783660173416138,0.984573483467102
-0.7399999999999998,0.68,1.0049875974655151,0.983623743057251
-0.7399999999999998,0.72,1.0324727296829224,0.9826704263687134
-0.7399999999999998,0.76,1.060754418373108,0.981716513633728
-0.7399999999999998,0.8,1.0897706747055054,0.9807649850845337
-0.7399999999999998,0.84,1.1194641590118408,0.9798181056976318
-0.7399999999999998,0.88,1.149782657623291,0.9788781404495239
-0.7399999999999998,0.92,1.1806776523590088,0.9779469966888428
-0.7399999999999998,0.96,1.212105631828308,0.9770262241363525
-0.7399999999999998,1.0,1.244025707244873,0.9761172533035278
-0.7399999999999998,1.04,1.276401162147522,0.9752211570739746
-0.7399999999999998,1.08,1.309198260307312,0.9743390083312988
-0.7399999999999998,1.12,1.34238600730896,0.9734715819358826

-0.6999999999999997,0.0,0.3804048001766205,0.0
-0.6999999999999997,0.04,0.7011409401893616,0.9958212375640869
-0.6999999999999997,0.08,0.7045562863349915,0.9953212141990662
-0.6999999999999997,0.12,0.7102112174034119,0.9947687387466431
-0.6999999999999997,0.16,0.7180531024932861,0.9941631555557251
-0.6999999999999997,0.2,0.728010892868042,0.9935047626495361
-0.6999999999999997,0.24,0.7400000095367432,0.9927955269813538
-0.6999999999999997,0.28,0.7539230585098267,0.9920374751091003
-0.6999999999999997,0.32,0.7696751952171326,0.9912339448928833
-0.6999999999999997,0.36,0.7871466875076294,0.990388810634613
-0.6999999999999997,0.4,0.8062257766723633,0.9895066022872925
-0.6999999999999997,0.44,0.8268011212348938,0.9885920286178589
-0.6999999999999997,0.48,0.8487637042999268,0.9876497983932495
-0.6999999999999997,0.52,0.8720091581344604,0.9866852760314941
-0.6999999999999997,0.56,0.896437406539917,0.9857033491134644
-0.6999999999999997,0.6,0.9219544529914856,0.9847086071968079
-0.6999999999999997,0.64,0.9484724998474121,0.9837052226066589
-0.6999999999999997,0.68,0.9759098887443542,0.9826976656913757
-0.6999999999999997,0.72,1.0041911602020264,0.9816893339157104
-0.6999999999999997,0.76,1.0332472324371338,0.9806836247444153
-0.6999999999999997,0.8,1.0630147457122803,0.9796833992004395
-0.6999999999999997,0.84,1.0934348106384277,0.9786911606788635
-0.6999999999999997,0.88,1.124455451965332,0.9777092337608337
-0.6999999999999997,0.92,1.1560275554656982,0.9767391085624695
-0.6999999999999997,0.96,1.1881077289581299,0.9757829308509827
-0.6999999999999997,1.0,1.2206555604934692,0.9748414754867554
-0.6999999999999997,1.04,1.2536346912384033,0.9739159345626831
-0.6999999999999997,1.08,1.287011981010437,0.9730069637298584
-0.6999999999999997,1.12,1.320757508277893,0.9721155762672424

-0.6599999999999997,0.0,0.35866740345954895,0.0
-0.6599999999999997,0.04,0.6612111926078796,0.9957934021949768
-0.6599999999999997,0.08,0.6648305058479309,0.9952570796012878
-0.6599999999999997,0.12,0.6708201766014099,0.994662344455719
-0.6599999999999997,0.16,0.6791173219680786,0.994008481502533
-0.6599999999999997,0.2,0.6896374225616455,0.9932950139045715
-0.6599999999999997,0.24,0.7022820115089417,0.9925253391265869
-0.6599999999999997,0.28,0.7169379591941833,0.9917019605636597
-0.6599999999999997,0.32,0.7334848046302795,0.9908291101455688
-0.6599999999999997,0.36,0.7517979145050049,0.9899119138717651
-0.6599999999999997,0.4,0.7717512845993042,0.9889557957649231
-0.6599999999999997,0.44,0.7932212948799133,0.9879665374755859
-0.6599999999999997,0.48,0.8160882592201233,0.9869503378868103
-0.6599999999999997,0.52,0.8402380347251892,0.9859128594398499
-0.6599999999999997,0.56,0.8655635118484497,0.9848600029945374
-0.6599999999999997,0.6,0.8919640779495239,0.9837967157363892
-0.6599999999999997,0.64,0.9193476438522339,0.9827282428741455
-0.6599999999999997,0.68,0.9476286172866821,0.9816588759422302
-0.6599999999999997,0.72,0.9767293334007263,0.9805924892425537
-0.6599999999999997,0.76,1.0065783262252808,0.9795324802398682
-0.6599999999999997,0.8,1.0371112823486328,0.9784818887710571
-0.6599999999999997,0.84,1.0682696104049683,0.9774433970451355
-0.6599999999999997,0.88,1.100000023841858,0.9764189124107361
-0.6599999999999997,0.92,1.1322544813156128,0.9754102230072021
-0.6599999999999997,0.96,1.1649893522262573,0.9744187593460083
-0.6599999999999997,1.0,1.1981651782989502,0.9734455943107605
-0.6599999999999997,1.04,1.2317466735839844,0.9724916219711304
-0.6599999999999997,1.08,1.265701413154602,0.9715573191642761
-0.6599999999999997,1.12,1.3000000715255737,0.9706434011459351

-0.6199999999999997,0.0,0.33692997694015503,0.0
-0.6199999999999997,0.04,0.6212891936302185,0.9957606792449951
-0.6199999999999997,0.08,0.6251400113105774,0.9951839447021484
-0.6199999999999997,0.12,0.6315061450004578,0.9945404529571533
-0.6199999999999997,0.16,0.6403123736381531,0.9938296675682068
-0.6199999999999997,0.2,0.651459813117981,0.9930528402328491
-0.6199999999999997,0.24,0.6648308038711548,0.9922127723693848
-0.6199999999999997,0.28,0.6802939772605896,0.991313636302948
-0.6199999999999997,0.32,0.6977104544639587,0.9903607964515686
-0.6199999999999997,0.36,0.7169378995895386,0.989361047744751
-0.6199999999999997,0.4,0.7378345727920532,0.9883208870887756
-0.6199999999999997,0.44,0.7602631449699402,0.9872478246688843
-0.6199999999999997,0.48,0.7840918302536011,0.9861487150192261
-0.6199999999999997,0.52,0.8091970682144165,0.9850306510925293
-0.6199999999999997,0.56,0.8354639410972595,0.9838999509811401
-0.6199999999999997,0.6,0.8627861142158508,0.9827627539634705
-0.6199999999999997,0.64,0.8910667300224304,0.98162442445755
-0.6199999999999997,0.68,0.9202172756195068,0.9804894924163818
-0.6199999999999997,0.72,0.9501578211784363,0.9793622493743896
-0.6199999999999997,0.76,0.980816125869751,0.9782463312149048
-0.6199999999999997,0.8,1.0121264457702637,0.9771444797515869
-0.6199999999999997,0.84,1.0440306663513184,0.976059079170227
-0.6199999999999997,0.88,1.076475739479065,0.9749922156333923
-0.6199999999999997,0.92,1.1094142198562622,0.9739453792572021
-0.6199999999999997,0.96,1.1428035497665405,0.9729200601577759
-0.6199999999999997,1.0,1.176605224609375,0.971916675567627
-0.6199999999999997,1.04,1.2107847929000854,0.9709360003471375
-0.6199999999999997,1.08,1.2453112602233887,0.9699786305427551
-0.6199999999999997,1.12,1.2801562547683716,0.96904456615448

-0.5799999999999996,0.0,0.3151925504207611,0.0
-0.5799999999999996,0.04,0.5813783407211304,0.9957234859466553
-0.5799999999999996,0.08,0.5854909420013428,0.9950988292694092
-0.5799999999999996,0.12,0.5922836065292358,0.9943988919258118
-0.5799999999999996,0.16,0.6016641855239868,0.9936219453811646
-0.5799999999999996,0.2,0.6135143637657166,0.9927700757980347
-0.5799999999999996,0.24,0.6276942491531372,0.9918476343154907
-0.5799999999999996,0.28,0.6440496444702148,0.9908600449562073
-0.5799999999999996,0.32,0.6624197363853455,0.9898147583007812
-0.5799999999999996,0.36,0.682641863822937,0.9887197613716125
-0.5799999999999996,0.4,0.7045565247535706,0.9875839352607727
-0.5799999999999996,0.44,0.7280110120773315,0.9864160418510437
-0.5799999999999996,0.48,0.7528611421585083,0.9852244257926941
-0.5799999999999996,0.52,0.7789736390113831,0.9840173721313477
-0.5799999999999996,0.56,0.8062258362770081,0.9828019738197327
-0.5799999999999996,0.6,0.8345058560371399,0.9815851449966431
-0.5799999999999996,0.64,0.8637129664421082,0.9803725481033325
-0.5799999999999996,0.68,0.893756091594696,0.9791690111160278
-0.5799999999999996,0.72,0.9245539903640747,0.9779789447784424
-0.5799999999999996,0.76,0.95603346824646,0.9768056869506836
-0.5799999999999996,0.8,0.9881294369697571,0.9756520390510559
-0.5799999999999996,0.84,1.0207840204238892,0.9745203852653503
-0.5799999999999996,0.88,1.0539449453353882,0.9734123945236206
-0.5799999999999996,0.92,1.0875662565231323,0.9723291397094727
-0.5799999999999996,0.96,1.1216058731079102,0.9712715148925781
-0.5799999999999996,1.0,1.1560276746749878,0.9702404737472534
-0.5799999999999996,1.04,1.190798044204712,0.9692359566688538
-0.5799999999999996,1.08,1.2258875370025635,0.9682581424713135
-0.5799999999999996,1.12,1.261269211769104,0.9673068523406982

-0.5399999999999996,0.0,0.2934551537036896,0.0
-0.5399999999999996,0.04,0.5414797067642212,0.995679497718811
-0.5399999999999996,0.08,0.5458936095237732,0.9950001239776611
-0.5399999999999996,0.12,0.5531728267669678,0.9942330121994019
-0.5399999999999996,0.16,0.5632053017616272,0.9933774471282959
-0.5399999999999996,0.2,0.5758471488952637,0.9924363493919373
-0.5399999999999996,0.24,0.5909315943717957,0.9914163947105408
-0.5399999999999996,0.28,0.6082762479782104,0.9903247356414795
-0.5399999999999996,0.32,0.6276942491531372,0.9891713857650757
-0.5399999999999996,0.36,0.6489992141723633,0.9879665970802307
-0.5399999999999996,0.4,0.6720118522644043,0.9867212772369385
-0.5399999999999996,0.44,0.6965630650520325,0.9854465126991272
-0.5399999999999996,0.48,0.7224956750869751,0.9841520190238953
-0.5399999999999996,0.52,0.7496666312217712,0.9828470945358276
-0.5399999999999996,0.56,0.7779459953308105,0.9815400838851929
-0.5399999999999996,0.6,0.8072174191474915,0.9802382588386536
-0.5399999999999996,0.64,0.8373768329620361,0.9789475798606873
-0.5399999999999996,0.68,0.8683317303657532,0.9776729941368103
-0.5399999999999996,0.72,0.8999999761581421,0.9764189124107361
-0.5399999999999996,0.76,0.9323089718818665,0.9751883149147034
-0.5399999999999996,0.8,0.9651942849159241,0.973983883857727
-0.5399999999999996,0.84,0.9985989928245544,0.9728072881698608
-0.5399999999999996,0.88,1.0324727296829224,0.9716601967811584
-0.5399999999999996,0.92,1.0667707920074463,0.9705432653427124
-0.5399999999999996,0.96,1.1014535427093506,0.969456672668457
-0.5399999999999996,1.0,1.1364858150482178,0.9684012532234192
-0.5399999999999996,1.04,1.1718361377716064,0.9673764705657959
-0.5399999999999996,1.08,1.2074767351150513,0.9663819074630737
-0.5399999999999996,1.12,1.243382453918457,0.9654174447059631

-0.49999999999999956,0.0,0.27171772718429565,0.0
-0.49999999999999956,0.04,0.5015970468521118,0.9956275820732117
-0.49999999999999956,0.08,0.5063593983650208,0.9948833584785461
-0.49999999999999956,0.12,0.5141982436180115,0.9940354228019714
-0.49999999999999956,0.16,0.5249761343002319,0.9930850863456726
-0.49999999999999956,0.2,0.5385164022445679,0.9920374751091003
-0.49999999999999956,0.24,0.5546170473098755,0.9909007549285889
-0.49999999999999956,0.28,0.5730618834495544,0.9896856546401978
-0.49999999999999956,0.32,0.5936329364776611,0.9884055256843567
-0.49999999999999956,0.36,0.6161167621612549,0.9870734214782715
-0.49999999999999956,0.4,0.6403124332427979,0.9857032895088196
-0.49999999999999956,0.44,0.6660330891609192,0.9843080639839172
-0.49999999999999956,0.48,0.6931089162826538,0.9828993678092957
-0.49999999999999956,0.52,0.7213874459266663,0.9814878106117249
-0.49999999999999956,0.56,0.7507330775260925,0.9800827503204346
-0.49999999999999956,0.6,0.7810249924659729,0.9786911606788635
-0.49999999999999956,0.64,0.8121575713157654,0.9773197174072266
-0.49999999999999956,0.68,0.8440378308296204,0.9759730100631714
-0.49999999999999956,0.72,0.8765843510627747,0.974655032157898
-0.49999999999999956,0.76,0.9097253084182739,0.9733685255050659
-0.49999999999999956,0.8,0.943398118019104,0.9721155762672424
-0.49999999999999956,0.84,0.9775478839874268,0.9708973169326782
-0.49999999999999956,0.88,1.0121265649795532,0.9697148203849792
-0.49999999999999956,0.92,1.0470912456512451,0.9685680866241455
-0.49999999999999956,0.96,1.082404613494873,0.9674571752548218
-0.49999999999999956,1.0,1.1180338859558105,0.9663819670677185
-0.49999999999999956,1.04,1.1539497375488281,0.9653415679931641
-0.49999999999999956,1.08,1.1901261806488037,0.964335560798645
-0.49999999999999956,1.12,1.2265398502349854,0.9633629322052002

-0.4599999999999995,0.0,0.24998031556606293,0.0
-0.4599999999999995,0.04,0.46173614263534546,0.9955678582191467
-0.4599999999999995,0.08,0.4669046700000763,0.9947434663772583
-0.4599999999999995,0.12,0.4753945767879486,0.9937973022460938
-0.4599999999999995,0.16,0.4870319366455078,0.9927316308021545
-0.4599999999999995,0.2,0.5015974640846252,0.9915536642074585
-0.4599999999999995,0.24,0.5188448429107666,0.9902758002281189
-0.4599999999999995,0.28,0.5385165214538574,0.9889134168624878
-0.4599999999999995,0.32,0.5603570342063904,0.987483561038971
-0.4599999999999995,0.36,0.5841231942176819,0.9860037565231323
-0.4599999999999995,0.4,0.6095899939537048,0.9844909310340881
-0.4599999999999995,0.44,0.6365532279014587,0.9829607009887695
-0.4599999999999995,0.48,0.6648308038711548,0.9814265966415405
-0.4599999999999995,0.52,0.6942621469497681,0.9799002408981323
-0.4599999999999995,0.56,0.7247068881988525,0.978391170501709
-0.4599999999999995,0.6,0.7560423016548157,0.9769068956375122
-0.4599999999999995,0.64,0.7881624698638916,0.9754537343978882
-0.4599999999999995,0.68,0.8209749460220337,0.9740356206893921
-0.4599999999999995,0.72,0.8544003963470459,0.9726560711860657
-0.4599999999999995,0.76,0.8883692622184753,0.9713170528411865
-0.4599999999999995,0.8,0.9228217005729675,0.9700198173522949
-0.4599999999999995,0.84,0.957705557346344,0.9687649607658386
-0.4599999999999995,0.88,0.9929753541946411,0.9675524234771729
-0.4599999999999995,0.92,1.028591275215149,0.9663819074630737
-0.4599999999999995,0.96,1.064518690109253,0.9652528166770935
-0.4599999999999995,1.0,1.1007269620895386,0.9641640186309814
-0.4599999999999995,1.04,1.137189507484436,0.9631146192550659
-0.4599999999999995,1.08,1.1738824844360352,0.9621030688285828
-0.4599999999999995,1.12,1.210784912109375,0.961128294467926

-0.4199999999999995,0.0,0.228242889046669,0.0
-0.4199999999999995,0.04,0.42190021276474,0.9954938888549805
-0.4199999999999995,0.08,0.4275510013103485,0.9945724606513977
-0.4199999999999995,0.12,0.4368065595626831,0.9935046434402466
-0.4199999999999995,0.16,0.449444055557251,0.9922953844070435
-0.4199999999999995,0.2,0.46518805623054504,0.9909566640853882
-0.4199999999999995,0.24,0.48373550176620483,0.9895066022872925
-0.4199999999999995,0.28,0.504777193069458,0.9879665970802307
-0.4199999999999995,0.32,0.52801513671875,0.986359715461731
-0.4199999999999995,0.36,0.5531726479530334,0.9847086071968079
-0.4199999999999995,0.4,0.5800000429153442,0.9830337762832642
-0.4199999999999995,0.44,0.6082761883735657,0.9813535809516907
-0.4199999999999995,0.48,0.6378087401390076,0.9796834588050842
-0.4199999999999995,0.52,0.6684309244155884,0.9780352711677551
-0.4199999999999995,0.56,0.699999988079071,0.9764189124107361
-0.4199999999999995,0.6,0.7323933243751526,0.9748414158821106
-0.4199999999999995,0.64,0.765506386756897,0.9733081459999084
-0.4199999999999995,0.68,0.7992496490478516,0.9718222618103027
-0.4199999999999995,0.72,0.8335466384887695,0.9703861474990845
-0.4199999999999995,0.76,0.868331789970398,0.9690006375312805
-0.4199999999999995,0.8,0.903548538684845,0.9676660895347595
-0.4199999999999995,0.84,0.939148485660553,0.9663820266723633
-0.4199999999999995,0.88,0.9750897288322449,0.9651473164558411
-0.4199999999999995,0.92,1.0113357305526733,0.963961124420166
-0.4199999999999995,0.96,1.047855019569397,0.9628216624259949
-0.4199999999999995,1.0,1.0846197605133057,0.961727499961853
-0.4199999999999995,1.04,1.1216058731079102,0.9606766104698181
-0.4199999999999995,1.08,1.158792495727539,0.9596676230430603
-0.4199999999999995,1.12,1.1961605548858643,0.9586983919143677

-0.37999999999999945,0.0,0.20650547742843628,0.0
-0.37999999999999945,0.04,0.38209953904151917,0.9954041838645935
-0.37999999999999945,0.08,0.3883296549320221,0.9943597912788391
-0.37999999999999945,0.12,0.39849725365638733,0.9931378364562988
-0.37999999999999945,0.16,0.41231048107147217,0.9917464852333069
-0.37999999999999945,0.2,0.4294182062149048,0.9902060031890869
-0.37999999999999945,0.24,0.44944408535957336,0.9885430335998535
-0.37999999999999945,0.28,0.4720169007778168,0.986787736415863
-0.37999999999999945,0.32,0.49678969383239746,0.9849713444709778
-0.37999999999999945,0.36,0.5234501361846924,0.9831222295761108
-0.37999999999999945,0.4,0.5517244935035706,0.9812653660774231
-0.37999999999999945,0.44,0.5813776254653931,0.9794213175773621
-0.37999999999999945,0.48,0.612209141254425,0.9776065349578857
-0.37999999999999945,0.52,0.6440497040748596,0.9758328795433044
-0.37999999999999945,0.56,0.6767570376396179,0.974109411239624
-0.37999999999999945,0.6,0.7102112174034119,0.9724419116973877
-0.37999999999999945,0.64,0.7443117499351501,0.9708342552185059
-0.37999999999999945,0.68,0.7789736390113831,0.9692881107330322
-0.37999999999999945,0.72,0.8141252994537354,0.9678041934967041
-0.37999999999999945,0.76,0.8497057557106018,0.9663819670677185
-0.37999999999999945,0.8,0.8856635093688965,0.9650202393531799
-0.37999999999999945,0.84,0.9219544529914856,0.9637174010276794
-0.37999999999999945,0.88,0.9585404992103577,0.9624713063240051
-0.37999999999999945,0.92,0.995389461517334,0.9612798690795898
-0.37999999999999945,0.96,1.0324727296829224,0.960140585899353
-0.37999999999999945,1.0,1.0697662830352783,0.9590509533882141
-0.37999999999999945,1.04,1.1072486639022827,0.9580087065696716
-0.37999999999999945,1.08,1.1449017524719238,0.9570115208625793
-0.37999999999999945,1.12,1.1827088594436646,0.9560568332672119

-0.3399999999999994,0.0,0.18476805090904236,0.0
-0.3399999999999994,0.04,0.34234490990638733,0.9952905774116516
-0.3399999999999994,0.08,0.34928497672080994,0.9940882921218872
-0.3399999999999994,0.12,0.36055508255958557,0.9926651120185852
-0.3399999999999994,0.16,0.375765860080719,0.9910386800765991
-0.3399999999999994,0.2,0.39446166157722473,0.9892406463623047
-0.3399999999999994,0.24,0.41617298126220703,0.9873116612434387
-0.3399999999999994,0.28,0.44045427441596985,0.9852949380874634
-0.3399999999999994,0.32,0.4669046998023987,0.9832314252853394
-0.3399999999999994,0.36,0.4951767027378082,0.9811562895774841
-0.3399999999999994,0.4,0.5249762535095215,0.9790986776351929
-0.3399999999999994,0.44,0.5560575723648071,0.9770801067352295
-0.3399999999999994,0.48,0.5882176160812378,0.9751166701316833
-0.3399999999999994,0.52,0.6212889552116394,0.9732193946838379
-0.3399999999999994,0.56,0.6551336050033569,0.9713946580886841
-0.3399999999999994,0.6,0.6896376609802246,0.9696463346481323
-0.3399999999999994,0.64,0.7247068285942078,0.9679755568504333
-0.3399999999999994,0.68,0.7602630257606506,0.9663819074630737
-0.3399999999999994,0.72,0.7962411046028137,0.9648639559745789
-0.3399999999999994,0.76,0.8325863480567932,0.9634191393852234
-0.3399999999999994,0.8,0.8692525029182434,0.9620446562767029
-0.3399999999999994,0.84,0.9062008857727051,0.9607373476028442
-0.3399999999999994,0.88,0.943398118019104,0.9594936966896057
-0.3399999999999994,0.92,0.9808159470558167,0.9583104848861694
-0.3399999999999994,0.96,1.0184301137924194,0.9571843147277832
-0.3399999999999994,1.0,1.0562195777893066,0.9561118483543396
-0.3399999999999994,1.04,1.0941662788391113,0.9550901055335999
-0.3399999999999994,1.08,1.1322543621063232,0.9541160464286804
-0.3399999999999994,1.12,1.1704699993133545,0.9531868696212769

-0.2999999999999994,0.0,0.16303063929080963,0.0
-0.2999999999999994,0.04,0.30265486240386963,0.9951429963111877
-0.2999999999999994,0.08,0.31048348546028137,0.9937300086021423
-0.2999999999999994,0.12,0.32310986518859863,0.9920374751091003
-0.2999999999999994,0.16,0.3400000035762787,0.9900986552238464
-0.2999999999999994,0.2,0.36055511236190796,0.9879665970802307
-0.2999999999999994,0.24,0.3841874599456787,0.9857033491134644
-0.2999999999999994,0.28,0.4103657007217407,0.9833697080612183
-0.2999999999999994,0.32,0.4386342465877533,0.9810183644294739
-0.2999999999999994,0.36,0.46861499547958374,0.9786911606788635
-0.2999999999999994,0.4,0.5,0.9764189720153809
-0.2999999999999994,0.44,0.5325410962104797,0.9742225408554077
-0.2999999999999994,0.48,0.5660389065742493,0.9721155762672424
-0.2999999999999994,0.52,0.6003332734107971,0.9701049327850342
-0.2999999999999994,0.56,0.6352952122688293,0.9681938886642456
-0.2999999999999994,0.6,0.6708203554153442,0.9663819670677185
-0.2999999999999994,0.64,0.7068239450454712,0.9646672010421753
-0.2999999999999994,0.68,0.7432361841201782,0.9630458950996399
-0.2999999999999994,0.72,0.7799999713897705,0.9615139365196228
-0.2999999999999994,0.76,0.8170679211616516,0.9600663781166077
-0.2999999999999994,0.8,0.8544003963470459,0.9586983919143677
-0.2999999999999994,0.84,0.8919640779495239,0.9574050903320312
-0.2999999999999994,0.88,0.9297311305999756,0.9561817049980164
-0.2999999999999994,0.92,0.967677652835846,0.9550237059593201
-0.2999999999999994,0.96,1.0057833194732666,0.953926682472229
-0.2999999999999994,1.0,1.0440306663513184,0.9528865814208984
-0.2999999999999994,1.04,1.082404613494873,0.9518995881080627
-0.2999999999999994,1.08,1.1208925247192383,0.9509621262550354
-0.2999999999999994,1.12,1.159482717514038,0.9500710368156433

-0.25999999999999934,0.0,0.1412932127714157,0.0
-0.25999999999999934,0.04,0.26305896043777466,0.9949445128440857
-0.25999999999999934,0.08,0.2720293700695038,0.9932378530502319
-0.25999999999999934,0.12,0.28635644912719727,0.9911704659461975
-0.25999999999999934,0.16,0.3052867352962494,0.9888055324554443
-0.25999999999999934,0.2,0.32802435755729675,0.9862340092658997
-0.25999999999999934,0.24,0.3538361191749573,0.9835506081581116
-0.25999999999999934,0.28,0.3820994198322296,0.9808380603790283
-0.25999999999999934,0.32,0.41231057047843933,0.9781609773635864
-0.25999999999999934,0.36,0.44407203793525696,0.975564181804657
-0.25999999999999934,0.4,0.47707438468933105,0.973076343536377
-0.25999999999999934,0.44,0.511077344417572,0.9707131385803223
-0.25999999999999934,0.48,0.5458937287330627,0.9684813618659973
-0.25999999999999934,0.52,0.5813776254653931,0.9663819670677185
-0.25999999999999934,0.56,0.6174139976501465,0.964411735534668
-0.25999999999999934,0.6,0.653911292552948,0.9625652432441711
-0.25999999999999934,0.64,0.6907966732978821,0.9608356356620789
-0.25999999999999934,0.68,0.7280109524726868,0.9592154026031494
-0.25999999999999934,0.72,0.7655063271522522,0.9576970934867859
-0.25999999999999934,0.76,0.8032434582710266,0.9562734961509705
-0.25999999999999934,0.8,0.8411896228790283,0.954937219619751
-0.25999999999999934,0.84,0.8793178796768188,0.9536817669868469
-0.25999999999999934,0.88,0.9176056385040283,0.9525008797645569
-0.25999999999999934,0.92,0.95603346824646,0.951388955116272
-0.25999999999999934,0.96,0.9945853352546692,0.9503405094146729
-0.25999999999999934,1.0,1.0332473516464233,0.9493507742881775
-0.25999999999999934,1.04,1.072007417678833,0.9484154582023621
-0.25999999999999934,1.08,1.1108555793762207,0.9475304484367371
-0.25999999999999934,1.12,1.149782657623291,0.9466918706893921

-0.2199999999999993,0.0,0.11955580115318298,0.0
-0.2199999999999993,0.04,0.22360673546791077,0.9946622848510742
-0.2199999999999993,0.08,0.23409399390220642,0.9925253391265869
-0.2199999999999993,0.12,0.25059929490089417,0.9899119734764099
-0.2199999999999993,0.16,0.27202942967414856,0.9869503974914551
-0.2199999999999993,0.2,0.2973213791847229,0.9837967753410339
-0.2199999999999993,0.24,0.32557642459869385,0.9805924892425537
-0.2199999999999993,0.28,0.35608989000320435,0.9774433970451355
-0.2199999999999993,0.32,0.38832980394363403,0.9744187593460083
-0.2199999999999993,0.36,0.4219004213809967,0.9715573191642761
-0.2199999999999993,0.4,0.45650848746299744,0.9688773155212402
-0.2199999999999993,0.44,0.49193495512008667,0.9663819670677185
-0.2199999999999993,0.48,0.52801513671875,0.9640670418739319
-0.2199999999999993,0.52,0.5646237134933472,0.9619231224060059
-0.2199999999999993,0.56,0.6016643643379211,0.9599387645721436
-0.2199999999999993,0.6,0.6390617489814758,0.9581015110015869
-0.2199999999999993,0.64,0.6767569780349731,0.9563992619514465
-0.2199999999999993,0.68,0.7147027254104614,0.9548198580741882
-0.2199999999999993,0.72,0.7528612017631531,0.9533525705337524
-0.2199999999999993,0.76,0.791201651096344,0.9519872069358826
-0.2199999999999993,0.8,0.8296987414360046,0.9507147073745728
-0.2199999999999993,0.84,0.8683317303657532,0.9495266079902649
-0.2199999999999993,0.88,0.90708327293396,0.9484154582023621
-0.2199999999999993,0.92,0.945938766002655,0.9473746418952942
-0.2199999999999993,0.96,0.9848858714103699,0.9463978409767151
-0.2199999999999993,1.0,1.023914098739624,0.9454798698425293
-0.2199999999999993,1.04,1.0630145072937012,0.9446156620979309
-0.2199999999999993,1.08,1.1021796464920044,0.9438008666038513
-0.2199999999999993,1.12,1.1414026021957397,0.9430317878723145

-0.17999999999999927,0.0,0.09781838208436966,0.0
-0.17999999999999927,0.04,0.18439096212387085,0.9942330121994019
-0.17999999999999927,0.08,0.1969771832227707,0.9914163947105408
-0.17999999999999927,0.12,0.2163330763578415,0.9879665970802307
-0.17999999999999927,0.16,0.2408319115638733,0.9841520190238953
-0.17999999999999927,0.2,0.2690725028514862,0.9802382588386536
-0.17999999999999927,0.24,0.30000001192092896,0.9764189720153809
-0.17999999999999927,0.28,0.3328663110733032,0.9728073477745056
-0.17999999999999927,0.32,0.3671512305736542,0.9694568514823914
-0.17999999999999927,0.36,0.4024921953678131,0.9663819074630737
-0.17999999999999927,0.4,0.4386342167854309,0.9635761976242065
-0.17999999999999927,0.44,0.475394606590271,0.9610223174095154
-0.17999999999999927,0.48,0.5126402378082275,0.9586983323097229
-0.17999999999999927,0.52,0.5502726435661316,0.9565820097923279
-0.17999999999999927,0.56,0.5882176756858826,0.9546514749526978
-0.17999999999999927,0.6,0.62641841173172,0.9528865218162537
-0.17999999999999927,0.64,0.6648308634757996,0.9512693881988525
-0.17999999999999927,0.68,0.7034201622009277,0.9497836828231812
-0.17999999999999927,0.72,0.7421590089797974,0.9484153985977173
-0.17999999999999927,0.76,0.7810249924659729,0.9471521973609924
-0.17999999999999927,0.8,0.8199999332427979,0.9459829330444336
-0.17999999999999927,0.84,0.8590693473815918,0.9448980093002319
-0.17999999999999927,0.88,0.8982204794883728,0.9438892602920532
-0.17999999999999927,0.92,0.9374433159828186,0.9429489374160767
-0.17999999999999927,0.96,0.9767292141914368,0.942070722579956
-0.17999999999999927,1.0,1.01607084274292,0.9412490129470825
-0.17999999999999927,1.04,1.0554620027542114,0.9404784440994263
-0.17999999999999927,1.08,1.0948972702026367,0.9397545456886292
-0.17999999999999927,1.12,1.1343721151351929,0.9390735030174255

-0.13999999999999924,0.0,0.07608096301555634,0.0
-0.13999999999999924,0.04,0.14560219645500183,0.9935047626495361
-0.13999999999999924,0.08,0.1612451672554016,0.9895065426826477
-0.13999999999999924,0.12,0.18439090251922607,0.9847086071968079
-0.13999999999999924,0.16,0.2126029133796692,0.9796834588050842
-0.13999999999999924,0.2,0.24413111805915833,0.9748414754867554
-0.13999999999999924,0.24,0.27784886956214905,0.9703860878944397
-0.13999999999999924,0.28,0.3130494952201843,0.9663819074630737
-0.13999999999999924,0.32,0.3492850065231323,0.9628217816352844
-0.13999999999999924,0.36,0.3862641155719757,0.9596676230430603
-0.13999999999999924,0.4,0.42379242181777954,0.9568725228309631
-0.13999999999999924,0.44,0.4617358446121216,0.9543895721435547
-0.13999999999999924,0.48,0.5,0.9521763324737549
-0.13999999999999924,0.52,0.5385164618492126,0.9501956105232239
-0.13999999999999924,0.56,0.5772348046302795,0.9484154582023621
-0.13999999999999924,0.6,0.6161168813705444,0.946808934211731
-0.13999999999999924,0.64,0.6551335453987122,0.9453532695770264
-0.13999999999999924,0.68,0.6942621469497681,0.9440288543701172
-0.13999999999999924,0.72,0.7334848046302795,0.9428198337554932
-0.13999999999999924,0.76,0.7727871537208557,0.941711962223053
-0.13999999999999924,0.8,0.8121575713157654,0.9406936764717102
-0.13999999999999924,0.84,0.8515866994857788,0.9397545456886292
-0.13999999999999924,0.88,0.8910669088363647,0.9388861656188965
-0.13999999999999924,0.92,0.9305912852287292,0.9380807876586914
-0.13999999999999924,0.96,0.9701546430587769,0.9373320937156677
-0.13999999999999924,1.0,1.0097523927688599,0.9366343021392822
-0.13999999999999924,1.04,1.0493806600570679,0.9359825849533081
-0.13999999999999924,1.08,1.0890363454818726,0.9353724122047424
-0.13999999999999924,1.12,1.1287161111831665,0.9348002076148987

-0.0999999999999992,0.0,0.05434354767203331,0.0
-0.0999999999999992,0.04,0.10770329087972641,0.9920374751091003
-0.0999999999999992,0.08,0.12806247174739838,0.9857032895088196
-0.0999999999999992,0.12,0.15620499849319458,0.9786911606788635
-0.0999999999999992,0.16,0.18867963552474976,0.9721155762672424
-0.0999999999999992,0.2,0.22360678017139435,0.9663819074630737
-0.0999999999999992,0.24,0.25999999046325684,0.961513876914978
-0.0999999999999992,0.28,0.2973213791847229,0.9574050903320312
-0.0999999999999992,0.32,0.33526110649108887,0.953926682472229
-0.0999999999999992,0.36,0.3736308217048645,0.9509621262550354
-0.0999999999999992,0.4,0.41231057047843933,0.9484155178070068
-0.0999999999999992,0.44,0.4512206017971039,0.9462096691131592
-0.0999999999999992,0.48,0.49030601978302,0.9442840814590454
-0.0999999999999992,0.52,0.5295280814170837,0.942590594291687
-0.0999999999999992,0.56,0.5688585042953491,0.9410908818244934
-0.0999999999999992,0.6,0.6082762479782104,0.9397545456886292
-0.0999999999999992,0.64,0.6477653980255127,0.9385568499565125
-0.0999999999999992,0.68,0.6873136162757874,0.9374775290489197
-0.0999999999999992,0.72,0.7269112467765808,0.9365004301071167
-0.0999999999999992,0.76,0.7665507197380066,0.9356117248535156
-0.0999999999999992,0.8,0.8062257766723633,0.9348002076148987
-0.0999999999999992,0.84,0.8459314703941345,0.9340561628341675
-0.0999999999999992,0.88,0.8856635689735413,0.933371901512146
-0.0999999999999992,0.92,0.9254189133644104,0.932740330696106
-0.0999999999999992,0.96,0.9651942849159241,0.9321557283401489
-0.0999999999999992,1.0,1.0049875974655151,0.9316130876541138
-0.0999999999999992,1.04,1.0447965860366821,0.9311081171035767
-0.0999999999999992,1.08,1.0846198797225952,0.930637001991272
-0.0999999999999992,1.12,1.124455451965332,0.9301964044570923

-0.059999999999999165,0.0,0.03260612487792969,0.0
-0.059999999999999165,0.04,0.07211102545261383,0.9879665970802307
-0.059999999999999165,0.08,0.10000001639127731,0.9764189720153809
-0.059999999999999165,0.12,0.13416406512260437,0.966381847858429
-0.059999999999999165,0.16,0.17088007926940918,0.9586984515190125
-0.059999999999999165,0.2,0.2088061273097992,0.9528865218162537
-0.059999999999999165,0.24,0.24738633632659912,0.9484154582023621
-0.059999999999999165,0.28,0.2863564193248749,0.9448980093002319
-0.059999999999999165,0.32,0.32557642459869385,0.9420707821846008
-0.059999999999999165,0.36,0.3649657368659973,0.9397545456886292
-0.059999999999999165,0.4,0.40447497367858887,0.9378252625465393
-0.059999999999999165,0.44,0.44407209753990173,0.9361950159072876
-0.059999999999999165,0.48,0.48373547196388245,0.9348002076148987
-0.059999999999999165,0.52,0.5234500765800476,0.9335938692092896
-0.059999999999999165,0.56,0.5632051825523376,0.9325405955314636
-0.059999999999999165,0.6,0.6029925346374512,0.9316130876541138
-0.059999999999999165,0.64,0.6428064107894897,0.9307905435562134
-0.059999999999999165,0.68,0.6826419234275818,0.9300558567047119
-0.059999999999999165,0.72,0.7224956154823303,0.9293959736824036
-0.059999999999999165,0.76,0.7623646855354309,0.9287999272346497
-0.059999999999999165,0.8,0.8022468090057373,0.9282591938972473
-0.059999999999999165,0.84,0.8421401381492615,0.9277660846710205
-0.059999999999999165,0.88,0.8820430636405945,0.9273147583007812
-0.059999999999999165,0.92,0.9219544529914856,0.9269002079963684
-0.059999999999999165,0.96,0.9618731737136841,0.9265180826187134
-0.059999999999999165,1.0,1.001798391342163,0.9261648058891296
-0.059999999999999165,1.04,1.041729211807251,0.925836980342865
-0.059999999999999165,1.08,1.0816653966903687,0.9255321621894836
-0.059999999999999165,1.12,1.1216059923171997,0.9252479076385498

-0.01999999999999913,0.0,0.010868708603084087,0.0
-0.01999999999999913,0.04,0.04472135752439499,0.9663819670677185
-0.01999999999999913,0.08,0.0824621245265007,0.9484154582023621
-0.01999999999999913,0.12,0.12165524065494537,0.9397545456886292
-0.01999999999999913,0.16,0.1612451672554016,0.9348002076148987
-0.01999999999999913,0.2,0.2009975016117096,0.9316131472587585
-0.01999999999999913,0.24,0.2408318817615509,0.9293959736824036
-0.01999999999999913,0.28,0.28071337938308716,0.9277660846710205
-0.01999999999999913,0.32,0.32062438130378723,0.9265181422233582
-0.01999999999999913,0.36,0.36055514216423035,0.9255321025848389
-0.01999999999999913,0.4,0.4004996418952942,0.9247336387634277
-0.01999999999999913,0.44,0.44045430421829224,0.9240738749504089
-0.01999999999999913,0.48,0.48041650652885437,0.9235196709632874
-0.01999999999999913,0.52,0.5203844904899597,0.9230474233627319
-0.01999999999999913,0.56,0.5603570938110352,0.9226404428482056
-0.01999999999999913,0.6,0.6003332138061523,0.9222859740257263
-0.01999999999999913,0.64,0.6403124332427979,0.9219744205474854
-0.01999999999999913,0.68,0.6802940964698792,0.9216985106468201
-0.01999999999999913,0.72,0.720277726650238,0.9214525818824768
-0.01999999999999913,0.76,0.7602631449699402,0.921231746673584
-0.01999999999999913,0.8,0.8002499341964722,0.9210325479507446
-0.01999999999999913,0.84,0.840238094329834,0.9208518862724304
-0.01999999999999913,0.88,0.880227267742157,0.9206872582435608
-0.01999999999999913,0.92,0.9202173352241516,0.9205366373062134
-0.01999999999999913,0.96,0.9602083563804626,0.9203983545303345
-0.01999999999999913,1.0,1.0001999139785767,0.9202709197998047
-0.01999999999999913,1.04,1.0401922464370728,0.9201531410217285
-0.01999999999999913,1.08,1.0801851749420166,0.9200438857078552
-0.01999999999999913,1.12,1.1201785802841187,0.9199422597885132

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,0.8030521869659424
0.020000000000000906,0.08,0.08246210962533951,0.8682234883308411
0.020000000000000906,0.12,0.12165524065494537,0.8865663409233093
0.020000000000000906,0.16,0.16124515235424042,0.8949869871139526
0.020000000000000906,0.2,0.2009975016117096,0.8997923135757446
0.020000000000000906,0.24,0.2408318966627121,0.9028923511505127
0.020000000000000906,0.28,0.28071334958076477,0.905055820941925
0.020000000000000906,0.32,0.32062438130378723,0.906650722026825
0.020000000000000906,0.36,0.36055511236190796,0.9078747034072876
0.020000000000000906,0.4,0.4004996716976166,0.9088435769081116
0.020000000000000906,0.44,0.44045430421829224,0.9096294045448303
0.020000000000000906,0.48,0.48041653633117676,0.9102796316146851
0.020000000000000906,0.52,0.5203844904899597,0.9108265042304993
0.020000000000000906,0.56,0.5603570938110352,0.9112928509712219
0.020000000000000906,0.6,0.6003331542015076,0.9116952419281006
0.020000000000000906,0.64,0.6403124332427979,0.9120458364486694
0.020000000000000906,0.68,0.6802940964698792,0.9123541712760925
0.020000000000000906,0.72,0.720277726650238,0.9126273393630981
0.020000000000000906,0.76,0.7602631449699402,0.9128710627555847
0.020000000000000906,0.8,0.8002499341964722,0.9130901098251343
0.020000000000000906,0.84,0.840238094329834,0.9132875800132751
0.020000000000000906,0.88,0.880227267742157,0.9134669899940491
0.020000000000000906,0.92,0.9202173948287964,0.9136303067207336
0.020000000000000906,0.96,0.9602083563804626,0.9137797951698303
0.020000000000000906,1.0,1.0001999139785767,0.9139173030853271
0.020000000000000906,1.04,1.0401922464370728,0.9140438437461853
0.020000000000000906,1.08,1.0801852941513062,0.914160966873169
0.020000000000000906,1.12,1.1201785802841187,0.9142693877220154

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.528457522392273
0.06000000000000094,0.08,0.10000000894069672,0.7293304204940796
0.06000000000000094,0.12,0.13416408002376556,0.8030521273612976
0.06000000000000094,0.16,0.17088006436824799,0.8372862339019775
0.06000000000000094,0.2,0.2088060975074768,0.8563088178634644
0.06000000000000094,0.24,0.24738633632659912,0.8682234287261963
0.06000000000000094,0.28,0.2863564193248749,0.8763241767883301
0.06000000000000094,0.32,0.32557642459869385,0.8821654915809631
0.06000000000000094,0.36,0.3649657368659973,0.8865664005279541
0.06000000000000094,0.4,0.40447497367858887,0.8899959325790405
0.06000000000000094,0.44,0.44407209753990173,0.8927412629127502
0.06000000000000094,0.48,0.48373544216156006,0.8949869871139526
0.06000000000000094,0.52,0.5234501361846924,0.8968572020530701
0.06000000000000094,0.56,0.5632051825523376,0.8984383940696716
0.06000000000000094,0.6,0.6029925346374512,0.8997923135757446
0.06000000000000094,0.64,0.6428064107894897,0.900964617729187
0.06000000000000094,0.68,0.6826419234275818,0.9019891619682312
0.06000000000000094,0.72,0.7224956154823303,0.9028923511505127
0.06000000000000094,0.76,0.7623648047447205,0.9036943316459656
0.06000000000000094,0.8,0.8022468090057373,0.904411256313324
0.06000000000000094,0.84,0.8421401381492615,0.905055820941925
0.06000000000000094,0.88,0.8820431232452393,0.905638575553894
0.06000000000000094,0.92,0.9219544529914856,0.9061678051948547
0.06000000000000094,0.96,0.9618732333183289,0.9066506624221802
0.06000000000000094,1.0,1.0017982721328735,0.9070929884910583
0.06000000000000094,1.04,1.041729211807251,0.9074996709823608
0.06000000000000094,1.08,1.0816653966903687,0.9078747034072876
0.06000000000000094,1.12,1.1216059923171997,0.9082218408584595

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,0.36314713954925537
0.10000000000000098,0.08,0.12806248664855957,0.5880898833274841
0.10000000000000098,0.12,0.15620499849319458,0.7044389843940735
0.10000000000000098,0.16,0.18867960572242737,0.7666692137718201
0.10000000000000098,0.2,0.22360678017139435,0.8030521273612976
0.10000000000000098,0.24,0.2600000202655792,0.8261877298355103
0.10000000000000098,0.28,0.2973213791847229,0.8419319987297058
0.10000000000000098,0.32,0.3352610766887665,0.8532306551933289
0.10000000000000098,0.36,0.3736308217048645,0.8616844415664673
0.10000000000000098,0.4,0.41231054067611694,0.8682234287261963
0.10000000000000098,0.44,0.4512205421924591,0.8734191656112671
0.10000000000000098,0.48,0.49030601978302,0.8776397705078125
0.10000000000000098,0.52,0.5295280814170837,0.8811320662498474
0.10000000000000098,0.56,0.5688585042953491,0.8840669989585876
0.10000000000000098,0.6,0.6082761883735657,0.8865663409233093
0.10000000000000098,0.64,0.6477653980255127,0.888719379901886
0.10000000000000098,0.68,0.6873136162757874,0.8905926942825317
0.10000000000000098,0.72,0.7269112467765808,0.8922370076179504
0.10000000000000098,0.76,0.7665507197380066,0.8936915397644043
0.10000000000000098,0.8,0.8062257766723633,0.8949869275093079
0.10000000000000098,0.84,0.8459314703941345,0.8961479663848877
0.10000000000000098,0.88,0.8856635689735413,0.8971942663192749
0.10000000000000098,0.92,0.9254188537597656,0.8981420397758484
0.10000000000000098,0.96,0.9651942849159241,0.899004340171814
0.10000000000000098,1.0,1.0049875974655151,0.8997921943664551
0.10000000000000098,1.04,1.0447965860366821,0.900515079498291
0.10000000000000098,1.08,1.0846198797225952,0.9011804461479187
0.10000000000000098,1.12,1.124455451965332,0.9017947912216187

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.27133071422576904
0.140000000000001,0.08,0.1612451672554016,0.4770406484603882
0.140000000000001,0.12,0.18439088761806488,0.6098147630691528
0.140000000000001,0.16,0.21260292828083038,0.6920953392982483
0.140000000000001,0.2,0.24413108825683594,0.7443081736564636
0.140000000000001,0.24,0.27784889936447144,0.778960645198822
0.140000000000001,0.28,0.3130494952201843,0.8030521273612976
0.140000000000001,0.32,0.3492850065231323,0.8205131888389587
0.140000000000001,0.36,0.3862641751766205,0.8336256146430969
0.140000000000001,0.4,0.42379239201545715,0.8437706828117371
0.140000000000001,0.44,0.4617358446121216,0.8518187403678894
0.140000000000001,0.48,0.4999999701976776,0.8583393692970276
0.140000000000001,0.52,0.5385164618492126,0.8637181520462036
0.140000000000001,0.56,0.5772348046302795,0.8682233691215515
0.140000000000001,0.6,0.6161168813705444,0.8720474243164062
0.140000000000001,0.64,0.6551335453987122,0.8753308653831482
0.140000000000001,0.68,0.6942622065544128,0.878178596496582
0.140000000000001,0.72,0.7334848046302795,0.8806706666946411
0.140000000000001,0.76,0.7727871537208557,0.8828685879707336
0.140000000000001,0.8,0.8121575713157654,0.8848209977149963
0.140000000000001,0.84,0.8515866994857788,0.8865663409233093
0.140000000000001,0.88,0.89106684923172,0.8881353139877319
0.140000000000001,0.92,0.9305912256240845,0.8895533084869385
0.140000000000001,0.96,0.9701546430587769,0.8908405303955078
0.140000000000001,1.0,1.0097525119781494,0.8920145034790039
0.140000000000001,1.04,1.0493806600570679,0.893089234828949
0.140000000000001,1.08,1.0890363454818726,0.8940767049789429
0.140000000000001,1.12,1.1287161111831665,0.8949869275093079

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439088761806488,0.21524903178215027
0.18000000000000105,0.08,0.1969771385192871,0.3954334557056427
0.18000000000000105,0.12,0.2163330763578415,0.528457522392273
0.18000000000000105,0.16,0.2408318966627121,0.621006965637207
0.18000000000000105,0.2,0.2690724730491638,0.684738278388977
0.18000000000000105,0.24,0.30000001192092896,0.7293303608894348
0.18000000000000105,0.28,0.3328663408756256,0.7613667845726013
0.18000000000000105,0.32,0.3671512007713318,0.7850533127784729
0.18000000000000105,0.36,0.4024922251701355,0.8030520677566528
0.18000000000000105,0.4,0.4386342465877533,0.8170713186264038
0.18000000000000105,0.44,0.4753945767879486,0.8282312750816345
0.18000000000000105,0.48,0.5126401782035828,0.837286114692688
0.18000000000000105,0.52,0.5502726435661316,0.844756007194519
0.18000000000000105,0.56,0.5882176756858826,0.8510083556175232
0.18000000000000105,0.6,0.6264182925224304,0.8563088178634644
0.18000000000000105,0.64,0.6648308038711548,0.8608527779579163
0.18000000000000105,0.68,0.7034202218055725,0.8647869825363159
0.18000000000000105,0.72,0.7421590089797974,0.8682233691215515
0.18000000000000105,0.76,0.7810249924659729,0.871248722076416
0.18000000000000105,0.8,0.8200000524520874,0.8739310503005981
0.18000000000000105,0.84,0.859069287776947,0.8763241767883301
0.18000000000000105,0.88,0.898220419883728,0.878471851348877
0.18000000000000105,0.92,0.9374433755874634,0.880409300327301
0.18000000000000105,0.96,0.9767292141914368,0.8821654319763184
0.18000000000000105,1.0,1.01607084274292,0.8837642073631287
0.18000000000000105,1.04,1.0554618835449219,0.8852256536483765
0.18000000000000105,1.08,1.0948972702026367,0.8865663409233093
0.18000000000000105,1.12,1.1343721151351929,0.8878005146980286

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.17793899774551392
0.22000000000000108,0.08,0.23409397900104523,0.3352851867675781
0.22000000000000108,0.12,0.2505992650985718,0.46160322427749634
0.22000000000000108,0.16,0.2720293700695038,0.5572227835655212
0.22000000000000108,0.2,0.2973213791847229,0.6278232932090759
0.22000000000000108,0.24,0.32557642459869385,0.679857611656189
0.22000000000000108,0.28,0.35608989000320435,0.718640148639679
0.22000000000000108,0.32,0.38832977414131165,0.7480484247207642
0.22000000000000108,0.36,0.4219004213809967,0.7707801461219788
0.22000000000000108,0.4,0.45650848746299744,0.7886887788772583
0.22000000000000108,0.44,0.49193495512008667,0.8030521869659424
0.22000000000000108,0.48,0.52801513671875,0.8147619962692261
0.22000000000000108,0.52,0.5646237730979919,0.8244501948356628
0.22000000000000108,0.56,0.6016644239425659,0.8325724601745605
0.22000000000000108,0.6,0.6390617489814758,0.8394627571105957
0.22000000000000108,0.64,0.6767570376396179,0.8453700542449951
0.22000000000000108,0.68,0.7147027254104614,0.8504827618598938
0.22000000000000108,0.72,0.7528612017631531,0.8549454808235168
0.22000000000000108,0.76,0.7912015914916992,0.8588708639144897
0.22000000000000108,0.8,0.8296987414360046,0.8623474836349487
0.22000000000000108,0.84,0.8683317303657532,0.8654460310935974
0.22000000000000108,0.88,0.90708327293396,0.8682234287261963
0.22000000000000108,0.92,0.9459387063980103,0.8707260489463806
0.22000000000000108,0.96,0.9848858118057251,0.872991681098938
0.22000000000000108,1.0,1.0239139795303345,0.8750518560409546
0.22000000000000108,1.04,1.0630145072937012,0.8769325613975525
0.22000000000000108,1.08,1.102179765701294,0.8786561489105225
0.22000000000000108,1.12,1.1414027214050293,0.8802410364151001

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305896043777466,0.15147460997104645
0.2600000000000011,0.08,0.27202939987182617,0.2899383306503296
0.2600000000000011,0.12,0.2863564193248749,0.40733158588409424
0.2600000000000011,0.16,0.3052867650985718,0.5017595887184143
0.2600000000000011,0.2,0.32802438735961914,0.575491726398468
0.2600000000000011,0.24,0.3538360893726349,0.6324083209037781
0.2600000000000011,0.28,0.382099449634552,0.6763840317726135
0.2600000000000011,0.32,0.41231057047843933,0.7106420993804932
0.2600000000000011,0.36,0.44407206773757935,0.7376530170440674
0.2600000000000011,0.4,0.47707438468933105,0.7592411637306213
0.2600000000000011,0.44,0.5110772848129272,0.7767356038093567
0.2600000000000011,0.48,0.5458937883377075,0.7911032438278198
0.2600000000000011,0.52,0.5813776254653931,0.8030521273612976
0.2600000000000011,0.56,0.6174139976501465,0.8131054639816284
0.2600000000000011,0.6,0.653911292552948,0.8216543197631836
0.2600000000000011,0.64,0.6907966136932373,0.8289947509765625
0.2600000000000011,0.68,0.7280109524726868,0.8353532552719116
0.2600000000000011,0.72,0.7655063271522522,0.8409056067466736
0.2600000000000011,0.76,0.8032434582710266,0.8457894921302795
0.2600000000000011,0.8,0.8411896228790283,0.8501141667366028
0.2600000000000011,0.84,0.8793178796768188,0.8539670705795288
0.2600000000000011,0.88,0.9176056385040283,0.8574185967445374
0.2600000000000011,0.92,0.95603346824646,0.8605265617370605
0.2600000000000011,0.96,0.994585394859314,0.8633382320404053
0.2600000000000011,1.0,1.0332473516464233,0.8658929467201233
0.2600000000000011,1.04,1.072007417678833,0.8682233691215515
0.2600000000000011,1.08,1.1108554601669312,0.8703572750091553
0.2600000000000011,1.12,1.1497825384140015,0.8723176717758179

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.302654892206192,0.13178066909313202
0.30000000000000115,0.08,0.31048351526260376,0.2548588812351227
0.30000000000000115,0.12,0.32310986518859863,0.36314713954925537
0.30000000000000115,0.16,0.3400000035762787,0.45418259501457214
0.30000000000000115,0.2,0.36055514216423035,0.528457522392273
0.30000000000000115,0.24,0.3841874897480011,0.5880898237228394
0.30000000000000115,0.28,0.41036567091941833,0.6357028484344482
0.30000000000000115,0.32,0.4386342465877533,0.6737860441207886
0.30000000000000115,0.36,0.46861502528190613,0.7044389843940735
0.30000000000000115,0.4,0.5,0.7293304204940796
0.30000000000000115,0.44,0.5325410962104797,0.7497471570968628
0.30000000000000115,0.48,0.5660388469696045,0.7666692733764648
0.30000000000000115,0.52,0.6003332138061523,0.7808395028114319
0.30000000000000115,0.56,0.6352952122688293,0.7928231358528137
0.30000000000000115,0.6,0.6708204746246338,0.8030521273612976
0.30000000000000115,0.64,0.7068239450454712,0.8118594288825989
0.30000000000000115,0.68,0.7432361841201782,0.819503664970398
0.30000000000000115,0.72,0.7799999713897705,0.826187789440155
0.30000000000000115,0.76,0.8170679211616516,0.8320724964141846
0.30000000000000115,0.8,0.8544003367424011,0.8372861742973328
0.30000000000000115,0.84,0.8919641375541687,0.841931939125061
0.30000000000000115,0.88,0.9297311305999756,0.8460941314697266
0.30000000000000115,0.92,0.9676775932312012,0.8498413562774658
0.30000000000000115,0.96,1.0057833194732666,0.8532305955886841
0.30000000000000115,1.0,1.0440305471420288,0.8563088774681091
0.30000000000000115,1.04,1.082404613494873,0.859115719795227
0.30000000000000115,1.08,1.1208925247192383,0.8616844415664673
0.30000000000000115,1.12,1.159482717514038,0.864043116569519

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.11657628417015076
0.3400000000000012,0.08,0.34928494691848755,0.22706305980682373
0.3400000000000012,0.12,0.36055511236190796,0.3268457055091858
0.3400000000000012,0.16,0.375765860080719,0.41351398825645447
0.3400000000000012,0.2,0.39446166157722473,0.48669782280921936
0.3400000000000012,0.24,0.4161730408668518,0.5474011301994324
0.3400000000000012,0.28,0.4404543340206146,0.597290575504303
0.3400000000000012,0.32,0.4669046998023987,0.6381842494010925
0.3400000000000012,0.36,0.495176762342453,0.6717700362205505
0.3400000000000012,0.4,0.5249761939048767,0.6994906067848206
0.3400000000000012,0.44,0.5560575127601624,0.7225249409675598
0.3400000000000012,0.48,0.5882176756858826,0.7418132424354553
0.3400000000000012,0.52,0.6212888956069946,0.7580956220626831
0.3400000000000012,0.56,0.6551336050033569,0.7719523310661316
0.3400000000000012,0.6,0.6896375417709351,0.7838379740715027
0.3400000000000012,0.64,0.7247068285942078,0.7941104173660278
0.3400000000000012,0.68,0.7602631449699402,0.8030520677566528
0.3400000000000012,0.72,0.7962411046028137,0.8108880519866943
0.3400000000000012,0.76,0.8325863480567932,0.8177981376647949
0.3400000000000012,0.8,0.8692525625228882,0.8239274621009827
0.3400000000000012,0.84,0.9062009453773499,0.8293940424919128
0.3400000000000012,0.88,0.943398118019104,0.8342941403388977
0.3400000000000012,0.92,0.9808160066604614,0.8387073874473572
0.3400000000000012,0.96,1.0184301137924194,0.8426994681358337
0.3400000000000012,1.0,1.0562195777893066,0.8463255167007446
0.3400000000000012,1.04,1.0941662788391113,0.8496314883232117
0.3400000000000012,1.08,1.1322543621063232,0.8526562452316284
0.3400000000000012,1.12,1.1704699993133545,0.8554333448410034

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.3820994794368744,0.104494109749794
0.3800000000000012,0.08,0.38832977414131165,0.20456872880458832
0.3800000000000012,0.12,0.39849725365638733,0.29668331146240234
0.3800000000000012,0.16,0.41231054067611694,0.37868404388427734
0.3800000000000012,0.2,0.4294182062149048,0.44982266426086426
0.3800000000000012,0.24,0.44944408535957336,0.5104338526725769
0.3800000000000012,0.28,0.47201696038246155,0.5615038275718689
0.3800000000000012,0.32,0.49678972363471985,0.604299783706665
0.3800000000000012,0.36,0.5234500765800476,0.6401204466819763
0.3800000000000012,0.4,0.5517246127128601,0.6701600551605225
0.3800000000000012,0.44,0.5813776254653931,0.6954524517059326
0.3800000000000012,0.48,0.612209141254425,0.7168609499931335
0.3800000000000012,0.52,0.6440497040748596,0.7350921630859375
0.3800000000000012,0.56,0.6767569780349731,0.7507175803184509
0.3800000000000012,0.6,0.7102112174034119,0.7641969323158264
0.3800000000000012,0.64,0.7443117499351501,0.7759000062942505
0.3800000000000012,0.68,0.7789736390113831,0.7861242890357971
0.3800000000000012,0.72,0.8141252398490906,0.7951099872589111
0.3800000000000012,0.76,0.8497058153152466,0.8030521273612976
0.3800000000000012,0.8,0.8856635689735413,0.8101096749305725
0.3800000000000012,0.84,0.9219545125961304,0.8164127469062805
0.3800000000000012,0.88,0.9585405588150024,0.8220685720443726
0.3800000000000012,0.92,0.995389461517334,0.8271663784980774
0.3800000000000012,0.96,1.0324727296829224,0.8317805528640747
0.3800000000000012,1.0,1.0697662830352783,0.8359729647636414
0.3800000000000012,1.04,1.1072487831115723,0.8397963047027588
0.3800000000000012,1.08,1.1449017524719238,0.843295156955719
0.3800000000000012,1.12,1.1827088594436646,0.8465071320533752

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004213809967,0.09466738998889923
0.42000000000000126,0.08,0.42755115032196045,0.1860298216342926
0.42000000000000126,0.12,0.4368066191673279,0.27133068442344666
0.42000000000000126,0.16,0.44944411516189575,0.3487139642238617
0.42000000000000126,0.2,0.46518808603286743,0.4173007905483246
0.42000000000000126,0.24,0.48373547196388245,0.47704070806503296
0.42000000000000126,0.28,0.504777193069458,0.5284575819969177
0.42000000000000126,0.32,0.5280150771141052,0.5723943710327148
0.42000000000000126,0.36,0.5531726479530334,0.6098147630691528
0.42000000000000126,0.4,0.5799999833106995,0.6416731476783752
0.42000000000000126,0.44,0.6082762479782104,0.6688447594642639
0.42000000000000126,0.48,0.6378087401390076,0.6920953392982483
0.42000000000000126,0.52,0.6684309244155884,0.7120758891105652
0.42000000000000126,0.56,0.7000000476837158,0.7293303608894348
0.42000000000000126,0.6,0.7323933243751526,0.7443081736564636
0.42000000000000126,0.64,0.7655063271522522,0.7573793530464172
0.42000000000000126,0.68,0.7992496490478516,0.7688471674919128
0.42000000000000126,0.72,0.8335466980934143,0.778960645198822
0.42000000000000126,0.76,0.868331789970398,0.7879248261451721
0.42000000000000126,0.8,0.903548538684845,0.7959085702896118
0.42000000000000126,0.84,0.9391485452651978,0.8030521869659424
0.42000000000000126,0.88,0.9750897288322449,0.809471845626831
0.42000000000000126,0.92,1.0113357305526733,0.8152649998664856
0.42000000000000126,0.96,1.047855019569397,0.8205130696296692
0.42000000000000126,1.0,1.0846197605133057,0.8252851366996765
0.42000000000000126,1.04,1.1216058731079102,0.8296394348144531
0.42000000000000126,1.08,1.158792495727539,0.8336256742477417
0.42000000000000126,1.12,1.1961605548858643,0.8372861742973328

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.08652146905660629
0.4600000000000013,0.08,0.46690475940704346,0.17050893604755402
0.4600000000000013,0.12,0.4753945767879486,0.2497839778661728
0.4600000000000013,0.16,0.48703184723854065,0.3227705657482147
0.4600000000000013,0.2,0.5015974640846252,0.3885807693004608
0.4600000000000013,0.24,0.5188448429107666,0.4469539523124695
0.4600000000000013,0.28,0.5385164618492126,0.4981096684932709
0.4600000000000013,0.32,0.5603570938110352,0.5425779819488525
0.4600000000000013,0.36,0.5841232538223267,0.5810497999191284
0.4600000000000013,0.4,0.6095900535583496,0.6142658591270447
0.4600000000000013,0.44,0.6365532875061035,0.6429459452629089
0.4600000000000013,0.48,0.6648308038711548,0.6677500605583191
0.4600000000000013,0.52,0.6942621469497681,0.6892609000205994
0.4600000000000013,0.56,0.7247068881988525,0.7079814672470093
0.4600000000000013,0.6,0.7560423612594604,0.7243388891220093
0.4600000000000013,0.64,0.7881624102592468,0.738693356513977
0.4600000000000013,0.68,0.8209750056266785,0.7513453364372253
0.4600000000000013,0.72,0.8544003963470459,0.7625465393066406
0.4600000000000013,0.76,0.8883692622184753,0.7725071310997009
0.4600000000000013,0.8,0.9228217005729675,0.7814025282859802
0.4600000000000013,0.84,0.957705557346344,0.789379358291626
0.4600000000000013,0.88,0.9929753541946411,0.7965613007545471
0.4600000000000013,0.92,1.028591275215149,0.8030521273612976
0.4600000000000013,0.96,1.064518690109253,0.8089398741722107
0.4600000000000013,1.0,1.1007269620895386,0.8142988085746765
0.4600000000000013,1.04,1.137189507484436,0.8191925287246704
0.4600000000000013,1.08,1.1738824844360352,0.8236755728721619
0.4600000000000013,1.12,1.210784912109375,0.8277943134307861

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.07966083288192749
0.5000000000000013,0.08,0.5063595175743103,0.15733732283115387
0.5000000000000013,0.12,0.514198362827301,0.23128341138362885
0.5000000000000013,0.16,0.5249761939048767,0.30016687512397766
0.5000000000000013,0.2,0.5385164618492126,0.36314713954925537
0.5000000000000013,0.24,0.5546169877052307,0.41985824704170227
0.5000000000000013,0.28,0.5730619430541992,0.4703255891799927
0.5000000000000013,0.32,0.5936329364776611,0.5148546695709229
0.5000000000000013,0.36,0.6161168813705444,0.5539229512214661
0.5000000000000013,0.4,0.6403124332427979,0.5880897641181946
0.5000000000000013,0.44,0.6660330891609192,0.6179332733154297
0.5000000000000013,0.48,0.6931089162826538,0.6440085172653198
0.5000000000000013,0.52,0.7213875651359558,0.6668246984481812
0.5000000000000013,0.56,0.750732958316803,0.6868361234664917
0.5000000000000013,0.6,0.7810249924659729,0.7044389843940735
0.5000000000000013,0.64,0.8121575713157654,0.7199751734733582
0.5000000000000013,0.68,0.8440379500389099,0.7337363958358765
0.5000000000000013,0.72,0.8765842914581299,0.7459709644317627
0.5000000000000013,0.76,0.9097252488136292,0.7568891048431396
0.5000000000000013,0.8,0.9433980584144592,0.7666692733764648
0.5000000000000013,0.84,0.9775480031967163,0.7754620313644409
0.5000000000000013,0.88,1.0121264457702637,0.7833957076072693
0.5000000000000013,0.92,1.0470912456512451,0.790579080581665
0.5000000000000013,0.96,1.0824047327041626,0.7971047759056091
0.5000000000000013,1.0,1.1180340051651,0.8030521273612976
0.5000000000000013,1.04,1.1539496183395386,0.8084890842437744
0.5000000000000013,1.08,1.1901261806488037,0.8134741187095642
0.5000000000000013,1.12,1.2265398502349854,0.8180574774742126

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.0738045871257782
0.5400000000000014,0.08,0.5458937287330627,0.14602692425251007
0.5400000000000014,0.12,0.5531725883483887,0.21524904668331146
0.5400000000000014,0.16,0.5632051825523376,0.28034400939941406
0.5400000000000014,0.2,0.5758472084999084,0.34054213762283325
0.5400000000000014,0.24,0.5909314751625061,0.3954334557056427
0.5400000000000014,0.28,0.6082763075828552,0.44492313265800476
0.5400000000000014,0.32,0.6276941895484924,0.48915964365005493
0.5400000000000014,0.36,0.6489992141723633,0.5284575819969177
0.5400000000000014,0.4,0.6720119118690491,0.563228189945221
0.5400000000000014,0.44,0.6965630054473877,0.5939255356788635
0.5400000000000014,0.48,0.7224956154823303,0.6210068464279175
0.5400000000000014,0.52,0.7496665716171265,0.644908607006073
0.5400000000000014,0.56,0.7779460549354553,0.6660323739051819
0.5400000000000014,0.6,0.8072174191474915,0.6847383379936218
0.5400000000000014,0.64,0.8373767733573914,0.7013446688652039
0.5400000000000014,0.68,0.8683317303657532,0.7161285877227783
0.5400000000000014,0.72,0.8999999761581421,0.7293303608894348
0.5400000000000014,0.76,0.9323089718818665,0.7411563992500305
0.5400000000000014,0.8,0.9651942253112793,0.7517845630645752
0.5400000000000014,0.84,0.9985990524291992,0.7613667249679565
0.5400000000000014,0.88,1.032472848892212,0.7700336575508118
0.5400000000000014,0.92,1.0667707920074463,0.7778971195220947
0.5400000000000014,0.96,1.1014536619186401,0.7850532531738281
0.5400000000000014,1.0,1.1364858150482178,0.7915852069854736
0.5400000000000014,1.04,1.1718361377716064,0.7975642681121826
0.5400000000000014,1.08,1.2074767351150513,0.8030521869659424
0.5400000000000014,1.12,1.243382453918457,0.8081026077270508

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776254653931,0.068747878074646
0.5800000000000014,0.08,0.5854912400245667,0.1362142264842987
0.5800000000000014,0.12,0.5922836065292358,0.20123369991779327
0.5800000000000014,0.16,0.6016643047332764,0.2628500461578369
0.5800000000000014,0.2,0.6135144829750061,0.320370078086853
0.5800000000000014,0.24,0.6276941895484924,0.37337586283683777
0.5800000000000014,0.28,0.6440496444702148,0.4217014014720917
0.5800000000000014,0.32,0.662419855594635,0.46538710594177246
0.5800000000000014,0.36,0.6826419234275818,0.5046263933181763
0.5800000000000014,0.4,0.7045565843582153,0.5397121906280518
0.5800000000000014,0.44,0.7280110120773315,0.5709934234619141
0.5800000000000014,0.48,0.7528610825538635,0.5988402366638184
0.5800000000000014,0.52,0.7789735794067383,0.6236197352409363
0.5800000000000014,0.56,0.8062257766723633,0.6456810832023621
0.5800000000000014,0.6,0.8345058560371399,0.6653460264205933
0.5800000000000014,0.64,0.8637128472328186,0.6829057931900024
0.5800000000000014,0.68,0.893756091594696,0.6986187100410461
0.5800000000000014,0.72,0.9245539307594299,0.7127134203910828
0.5800000000000014,0.76,0.95603346824646,0.7253895401954651
0.5800000000000014,0.8,0.9881294965744019,0.7368206977844238
0.5800000000000014,0.84,1.0207840204238892,0.7471581101417542
0.5800000000000014,0.88,1.0539449453353882,0.7565325498580933
0.5800000000000014,0.92,1.0875661373138428,0.7650573253631592
0.5800000000000014,0.96,1.1216059923171997,0.7728307843208313
0.5800000000000014,1.0,1.1560275554656982,0.7799381613731384
0.5800000000000014,1.04,1.1907979249954224,0.7864534854888916
0.5800000000000014,1.08,1.225887417793274,0.7924413681030273
0.5800000000000014,1.12,1.261269211769104,0.7979578375816345

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.0643378496170044
0.6200000000000014,0.08,0.6251400113105774,0.12762346863746643
0.6200000000000014,0.12,0.6315061450004578,0.18888866901397705
0.6200000000000014,0.16,0.6403124332427979,0.24731819331645966
0.6200000000000014,0.2,0.6514598727226257,0.3022937476634979
0.6200000000000014,0.24,0.6648308038711548,0.3534087538719177
0.6200000000000014,0.28,0.6802940368652344,0.4004581868648529
0.6200000000000014,0.32,0.6977105736732483,0.4434100091457367
0.6200000000000014,0.36,0.7169379591941833,0.48236849904060364
0.6200000000000014,0.4,0.7378346920013428,0.5175342559814453
0.6200000000000014,0.44,0.7602631449699402,0.5491695404052734
0.6200000000000014,0.48,0.7840918302536011,0.5775682926177979
0.6200000000000014,0.52,0.8091970682144165,0.6030349731445312
0.6200000000000014,0.56,0.8354639410972595,0.6258682012557983
0.6200000000000014,0.6,0.8627861738204956,0.646351158618927
0.6200000000000014,0.64,0.89106684923172,0.6647462248802185
0.6200000000000014,0.68,0.9202173352241516,0.6812910437583923
0.6200000000000014,0.72,0.950157880783081,0.6961994171142578
0.6200000000000014,0.76,0.9808160066604614,0.7096614241600037
0.6200000000000014,0.8,1.0121265649795532,0.7218447923660278
0.6200000000000014,0.84,1.0440306663513184,0.7328970432281494
0.6200000000000014,0.88,1.076475739479065,0.742947518825531
0.6200000000000014,0.92,1.1094142198562622,0.7521092891693115
0.6200000000000014,0.96,1.14280366897583,0.7604814171791077
0.6200000000000014,1.0,1.176605224609375,0.7681506276130676
0.6200000000000014,1.04,1.210784912109375,0.7751924395561218
0.6200000000000014,1.08,1.2453111410140991,0.7816734313964844
0.6200000000000014,1.12,1.2801563739776611,0.787651777267456

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.060458194464445114
0.6600000000000015,0.08,0.6648308038711548,0.12004202604293823
0.6600000000000015,0.12,0.670820415019989,0.17793898284435272
0.6600000000000015,0.16,0.6791170835494995,0.23345065116882324
0.6600000000000015,0.2,0.6896376013755798,0.28602761030197144
0.6600000000000015,0.24,0.7022820115089417,0.33528515696525574
0.6600000000000015,0.28,0.7169379591941833,0.380999892950058
0.6600000000000015,0.32,0.7334849238395691,0.42309269309043884
0.6600000000000015,0.36,0.7517978549003601,0.46160319447517395
0.6600000000000015,0.4,0.7717512845993042,0.49666088819503784
0.6600000000000015,0.44,0.7932213544845581,0.528457522392273
0.6600000000000015,0.48,0.8160882592201233,0.5572227835655212
0.6600000000000015,0.52,0.8402380347251892,0.5832050442695618
0.6600000000000015,0.56,0.8655633330345154,0.6066566109657288
0.6600000000000015,0.6,0.8919641375541687,0.6278232336044312
0.6600000000000015,0.64,0.9193476438522339,0.6469380855560303
0.6600000000000015,0.68,0.9476286172866821,0.6642169952392578
0.6600000000000015,0.72,0.9767292737960815,0.6798574328422546
0.6600000000000015,0.76,1.0065784454345703,0.694037914276123
0.6600000000000015,0.8,1.0371114015579224,0.7069180607795715
0.6600000000000015,0.84,1.0682696104049683,0.7186402082443237
0.6600000000000015,0.88,1.100000023841858,0.7293304800987244
0.6600000000000015,0.92,1.1322544813156128,0.7391002774238586
0.6600000000000015,0.96,1.1649893522262573,0.7480483055114746
0.6600000000000015,1.0,1.1981652975082397,0.75626140832901
0.6600000000000015,1.04,1.2317466735839844,0.763816237449646
0.6600000000000015,1.08,1.265701413154602,0.7707801461219788
0.6600000000000015,1.12,1.3000000715255737,0.7772127389907837

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,0.05701887235045433
0.7000000000000015,0.08,0.7045565843582153,0.11330339312553406
0.7000000000000015,0.12,0.7102112174034119,0.16816560924053192
0.7000000000000015,0.16,0.7180529236793518,0.22100377082824707
0.7000000000000015,0.2,0.7280109524726868,0.27133068442344666
0.7000000000000015,0.24,0.7400000691413879,0.31878793239593506
0.7000000000000015,0.28,0.7539231181144714,0.36314716935157776
0.7000000000000015,0.32,0.7696752548217773,0.4042995870113373
0.7000000000000015,0.36,0.7871467471122742,0.442238986492157
0.7000000000000015,0.4,0.8062257766723633,0.47704067826271057
0.7000000000000015,0.44,0.8268011212348938,0.5088402032852173
0.7000000000000015,0.48,0.8487637639045715,0.5378131866455078
0.7000000000000015,0.52,0.8720091581344604,0.564159631729126
0.7000000000000015,0.56,0.896437406539917,0.5880898833274841
0.7000000000000015,0.6,0.9219544529914856,0.6098147034645081
0.7000000000000015,0.64,0.9484724998474121,0.6295389533042908
0.7000000000000015,0.68,0.9759098291397095,0.6474562287330627
0.7000000000000015,0.72,1.0041911602020264,0.6637469530105591
0.7000000000000015,0.76,1.0332473516464233,0.6785765886306763
0.7000000000000015,0.8,1.0630146265029907,0.6920953392982483
0.7000000000000015,0.84,1.0934349298477173,0.7044390439987183
0.7000000000000015,0.88,1.124455451965332,0.7157293558120728
0.7000000000000015,0.92,1.1560276746749878,0.726074755191803
0.7000000000000015,0.96,1.1881077289581299,0.735572338104248
0.7000000000000015,1.0,1.2206553220748901,0.7443082332611084
0.7000000000000015,1.04,1.2536346912384033,0.7523590326309204
0.7000000000000015,1.08,1.2870121002197266,0.7597924470901489
0.7000000000000015,1.12,1.320757508277893,0.7666692733764648

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410802841186523,0.05394906550645828
0.7400000000000015,0.08,0.7443118095397949,0.10727549344301224
0.7400000000000015,0.12,0.749666690826416,0.15939193964004517
0.7400000000000015,0.16,0.7570998668670654,0.20977722108364105
0.7400000000000015,0.2,0.7665507793426514,0.2579991817474365
0.7400000000000015,0.24,0.7779461145401001,0.30372732877731323
0.7400000000000015,0.28,0.7912017703056335,0.34673625230789185
0.7400000000000015,0.32,0.8062258362770081,0.38690000772476196
0.7400000000000015,0.36,0.822921633720398,0.42418017983436584
0.7400000000000015,0.4,0.8411896824836731,0.4586116075515747
0.7400000000000015,0.44,0.8609297275543213,0.4902850091457367
0.7400000000000015,0.48,0.8820430636405945,0.5193319916725159
0.7400000000000015,0.52,0.9044334888458252,0.5459109544754028
0.7400000000000015,0.56,0.9280086159706116,0.5701947808265686
0.7400000000000015,0.6,0.9526804685592651,0.5923627018928528
0.7400000000000015,0.64,0.978365957736969,0.6125926375389099
0.7400000000000015,0.68,1.0049875974655151,0.6310564279556274
0.7400000000000015,0.72,1.0324727296829224,0.6479171514511108
0.7400000000000015,0.76,1.0607545375823975,0.663326621055603
0.7400000000000015,0.8,1.0897706747055054,0.6774248480796814
0.7400000000000015,0.84,1.1194641590118408,0.690339982509613
0.7400000000000015,0.88,1.149782657623291,0.7021880745887756
0.7400000000000015,0.92,1.1806777715682983,0.7130738496780396
0.7400000000000015,0.96,1.2121055126190186,0.723091721534729
0.7400000000000015,1.0,1.244025707244873,0.732326328754425
0.7400000000000015,1.04,1.276401162147522,0.7408533692359924
0.7400000000000015,1.08,1.3091981410980225,0.748740553855896
0.7400000000000015,1.12,1.34238600730896,0.7560484409332275

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810248732566833,0.051192380487918854
0.7800000000000016,0.08,0.7840917110443115,0.10185232013463974
0.7800000000000016,0.12,0.7891767024993896,0.15147462487220764
0.7800000000000016,0.16,0.7962411046028137,0.19960547983646393
0.7800000000000016,0.2,0.80523282289505,0.2458609938621521
0.7800000000000016,0.24,0.8160882592201233,0.289938360452652
0.7800000000000016,0.28,0.8287340402603149,0.3316200077533722
0.7800000000000016,0.32,0.8430894613265991,0.3707711100578308
0.7800000000000016,0.36,0.8590691685676575,0.40733158588409424
0.7800000000000016,0.4,0.8765842318534851,0.44130587577819824
0.7800000000000016,0.44,0.8955445289611816,0.47275012731552124
0.7800000000000016,0.48,0.9158602356910706,0.5017595887184143
0.7800000000000016,0.52,0.9374433159828186,0.5284575819969177
0.7800000000000016,0.56,0.9602082371711731,0.5529848337173462
0.7800000000000016,0.6,0.9840731620788574,0.575491726398468
0.7800000000000016,0.64,1.0089597702026367,0.5961313247680664
0.7800000000000016,0.68,1.0347946882247925,0.6150549054145813
0.7800000000000016,0.72,1.061508297920227,0.6324083209037781
0.7800000000000016,0.76,1.089036226272583,0.6483297348022461
0.7800000000000016,0.8,1.1173181533813477,0.6629484295845032
0.7800000000000016,0.84,1.1462984085083008,0.6763840317726135
0.7800000000000016,0.88,1.1759252548217773,0.6887460947036743
0.7800000000000016,0.92,1.2061508893966675,0.7001352906227112
0.7800000000000016,0.96,1.236931562423706,0.7106420993804932
0.7800000000000016,1.0,1.2682271003723145,0.7203490734100342
0.7800000000000016,1.04,1.2999999523162842,0.7293304204940796
0.7800000000000016,1.08,1.3322162628173828,0.7376530766487122
0.7800000000000016,1.12,1.3648443222045898,0.7453771829605103

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.820975124835968,0.04870328679680824
0.8200000000000016,0.08,0.823893129825592,0.09694774448871613
0.8200000000000016,0.12,0.8287340402603149,0.1442958265542984
0.8200000000000016,0.16,0.8354640007019043,0.19035042822360992
0.8200000000000016,0.2,0.8440378308296204,0.23476983606815338
0.8200000000000016,0.24,0.8544003963470459,0.27727749943733215
0.8200000000000016,0.28,0.8664871454238892,0.31766659021377563
0.8200000000000016,0.32,0.8802271485328674,0.3557990789413452
0.8200000000000016,0.36,0.8955445289611816,0.39160066843032837
0.8200000000000016,0.4,0.9123595952987671,0.4250536561012268
0.8200000000000016,0.44,0.9305912852287292,0.4561871588230133
0.8200000000000016,0.48,0.9501579403877258,0.48506736755371094
0.8200000000000016,0.52,0.970978856086731,0.511788010597229
0.8200000000000016,0.56,0.9929752945899963,0.5364624261856079
0.8200000000000016,0.6,1.01607084274292,0.5592151880264282
0.8200000000000016,0.64,1.0401922464370728,0.5801770687103271
0.8200000000000016,0.68,1.065269947052002,0.5994795560836792
0.8200000000000016,0.72,1.0912377834320068,0.6172523498535156
0.8200000000000016,0.76,1.1180340051651,0.6336202621459961
0.8200000000000016,0.8,1.1456001996994019,0.6487011909484863
0.8200000000000016,0.84,1.1738824844360352,0.662606418132782
0.8200000000000016,0.88,1.2028300762176514,0.6754385828971863
0.8200000000000016,0.92,1.2323960065841675,0.6872925758361816
0.8200000000000016,0.96,1.2625371217727661,0.6982555985450745
0.8200000000000016,1.0,1.2932130098342896,0.7084068655967712
0.8200000000000016,1.04,1.324386715888977,0.7178189158439636
0.8200000000000016,1.08,1.3560236692428589,0.7265570163726807
0.8200000000000016,1.12,1.388092279434204,0.7346805930137634

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,0.04644469544291496
0.8600000000000017,0.08,0.8637128472328186,0.09249121695756912
0.8600000000000017,0.12,0.868331789970398,0.13775822520256042
0.8600000000000017,0.16,0.8747571706771851,0.18189656734466553
0.8600000000000017,0.2,0.8829495906829834,0.22460131347179413
0.8600000000000017,0.24,0.8928605914115906,0.26562047004699707
0.8600000000000017,0.28,0.90443354845047,0.30475905537605286
0.8600000000000017,0.32,0.9176055788993835,0.34187987446784973
0.8600000000000017,0.36,0.9323089718818665,0.3768998682498932
0.8600000000000017,0.4,0.9484724998474121,0.40978536009788513
0.8600000000000017,0.44,0.966022789478302,0.44054481387138367
0.8600000000000017,0.48,0.9848858118057251,0.46922099590301514
0.8600000000000017,0.52,1.0049875974655151,0.4958834648132324
0.8600000000000017,0.56,1.0262553691864014,0.5206217169761658
0.8600000000000017,0.6,1.048618197441101,0.5435380339622498
0.8600000000000017,0.64,1.0720075368881226,0.5647427439689636
0.8600000000000017,0.68,1.0963575839996338,0.5843499898910522
0.8600000000000017,0.72,1.1216059923171997,0.6024737358093262
0.8600000000000017,0.76,1.147693395614624,0.6192255616188049
0.8600000000000017,0.8,1.1745637655258179,0.634712815284729
0.8600000000000017,0.84,1.202164649963379,0.6490375399589539
0.8600000000000017,0.88,1.2304471731185913,0.6622955799102783
0.8600000000000017,0.92,1.2593649625778198,0.6745760440826416
0.8600000000000017,0.96,1.2888755798339844,0.6859616637229919
0.8600000000000017,1.0,1.3189388513565063,0.6965281367301941
0.8600000000000017,1.04,1.3495182991027832,0.7063456773757935
0.8600000000000017,1.08,1.3805795907974243,0.7154778838157654
0.8600000000000017,1.12,1.4120906591415405,0.7239826917648315

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.044386036694049835
0.9000000000000017,0.08,0.9035484194755554,0.08842434734106064
0.9000000000000017,0.12,0.9079647660255432,0.13178066909313202
0.9000000000000017,0.16,0.9141116738319397,0.17414642870426178
0.9000000000000017,0.2,0.921954333782196,0.21524907648563385
0.9000000000000017,0.24,0.9314505457878113,0.2548588812351227
0.9000000000000017,0.28,0.9425497651100159,0.2927936017513275
0.9000000000000017,0.32,0.9551962614059448,0.3289189040660858
0.9000000000000017,0.36,0.9693296551704407,0.363147109746933
0.9000000000000017,0.4,0.9848856925964355,0.3954334557056427
0.9000000000000017,0.44,1.001798391342163,0.42577052116394043
0.9000000000000017,0.48,1.0199999809265137,0.45418253540992737
0.9000000000000017,0.52,1.039422869682312,0.48071929812431335
0.9000000000000017,0.56,1.059999942779541,0.5054499506950378
0.9000000000000017,0.6,1.0816653966903687,0.528457522392273
0.9000000000000017,0.64,1.104354977607727,0.549834668636322
0.9000000000000017,0.68,1.1280070543289185,0.5696789026260376
0.9000000000000017,0.72,1.1525622606277466,0.5880898833274841
0.9000000000000017,0.76,1.1779643297195435,0.6051669716835022
0.9000000000000017,0.8,1.2041593790054321,0.6210068464279175
0.9000000000000017,0.84,1.2310971021652222,0.6357029676437378
0.9000000000000017,0.88,1.2587295770645142,0.6493434309959412
0.9000000000000017,0.92,1.287011981010437,0.662011981010437
0.9000000000000017,0.96,1.3159027099609375,0.6737861037254333
0.9000000000000017,1.0,1.3453624248504639,0.6847383379936218
0.9000000000000017,1.04,1.375354528427124,0.6949355006217957
0.9000000000000017,1.08,1.4058449268341064,0.7044389843940735
0.9000000000000017,1.12,1.4368020296096802,0.7133055925369263

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.04250192269682884
0.9400000000000017,0.08,0.943398118019104,0.084698386490345
0.9400000000000017,0.12,0.9476286768913269,0.126294806599617
0.9400000000000017,0.16,0.953519880771637,0.16701744496822357
0.9400000000000017,0.2,0.9610410928726196,0.20662175118923187
0.9400000000000017,0.24,0.9701547026634216,0.24489855766296387
0.9400000000000017,0.28,0.9808160066604614,0.2816779315471649
0.9400000000000017,0.32,0.9929752945899963,0.31683042645454407
0.9400000000000017,0.36,1.0065783262252808,0.35026633739471436
0.9400000000000017,0.4,1.021567463874817,0.3819332420825958
0.9400000000000017,0.44,1.0378824472427368,0.4118120074272156
0.9400000000000017,0.48,1.0554620027542114,0.43991222977638245
0.9400000000000017,0.52,1.0742439031600952,0.4662674069404602
0.9400000000000017,0.56,1.0941662788391113,0.4909299910068512
0.9400000000000017,0.6,1.1151682138442993,0.5139660239219666
0.9400000000000017,0.64,1.1371896266937256,0.5354525446891785
0.9400000000000017,0.68,1.1601723432540894,0.5554725527763367
0.9400000000000017,0.72,1.1840606927871704,0.574112594127655
0.9400000000000017,0.76,1.2088011503219604,0.591460108757019
0.9400000000000017,0.8,1.2343418598175049,0.6076021194458008
0.9400000000000017,0.84,1.2606347799301147,0.6226230263710022
0.9400000000000017,0.88,1.2876336574554443,0.6366041898727417
0.9400000000000017,0.92,1.315294623374939,0.6496228575706482
0.9400000000000017,0.96,1.343577265739441,0.6617519855499268
0.9400000000000017,1.0,1.3724429607391357,0.67305988073349
0.9400000000000017,1.04,1.4018558263778687,0.6836102604866028
0.9400000000000017,1.08,1.4317821264266968,0.6934622526168823
0.9400000000000017,1.12,1.4621901512145996,0.702670156955719

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,0.04077107459306717
0.9800000000000018,0.08,0.9832598567008972,0.08127238601446152
0.9800000000000018,0.12,0.9873196482658386,0.12124305218458176
0.9800000000000018,0.16,0.9929754734039307,0.160439133644104
0.9800000000000018,0.2,1.0002000331878662,0.19864076375961304
0.9800000000000018,0.24,1.0089598894119263,0.23565725982189178
0.9800000000000018,0.28,1.0192153453826904,0.27133065462112427
0.9800000000000018,0.32,1.0309220552444458,0.30553725361824036
0.9800000000000018,0.36,1.044030785560608,0.3381873071193695
0.9800000000000018,0.4,1.0584895610809326,0.36922359466552734
0.9800000000000018,0.44,1.0742439031600952,0.39861825108528137
0.9800000000000018,0.48,1.0912379026412964,0.42636942863464355
0.9800000000000018,0.52,1.1094143390655518,0.45249757170677185
0.9800000000000018,0.56,1.1287161111831665,0.47704070806503296
0.9800000000000018,0.6,1.149086594581604,0.5000512599945068
0.9800000000000018,0.64,1.170470118522644,0.5215920209884644
0.9800000000000018,0.68,1.1928119659423828,0.541732907295227
0.9800000000000018,0.72,1.2160592079162598,0.560548722743988
0.9800000000000018,0.76,1.2401612997055054,0.5781162977218628
0.9800000000000018,0.8,1.2650692462921143,0.5945127010345459
0.9800000000000018,0.84,1.290736198425293,0.6098147630691528
0.9800000000000018,0.88,1.3171180486679077,0.6240960359573364
0.9800000000000018,0.92,1.3441725969314575,0.6374281644821167
0.9800000000000018,0.96,1.3718600273132324,0.6498790383338928
0.9800000000000018,1.0,1.400142788887024,0.6615127921104431
0.9800000000000018,1.04,1.428985595703125,0.6723899245262146
0.9800000000000018,1.08,1.4583553075790405,0.6825665235519409
0.9800000000000018,1.12,1.4882205724716187,0.6920953392982483

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,0.03917554393410683
1.0200000000000018,0.08,1.0231324434280396,0.0781116858124733
1.0200000000000018,0.12,1.0270345211029053,0.11657630652189255
1.0200000000000018,0.16,1.0324727296829224,0.15435123443603516
1.0200000000000018,0.2,1.0394227504730225,0.191238135099411
1.0200000000000018,0.24,1.0478549003601074,0.22706305980682373
1.0200000000000018,0.28,1.0577332973480225,0.26167944073677063
1.0200000000000018,0.32,1.0690181255340576,0.294969767332077
1.0200000000000018,0.36,1.0816653966903687,0.3268457055091858
1.0200000000000018,0.4,1.0956275463104248,0.3572472333908081
1.0200000000000018,0.44,1.1108554601669312,0.38614019751548767
1.0200000000000018,0.48,1.1272975206375122,0.4135139286518097
1.0200000000000018,0.52,1.1449016332626343,0.43937817215919495
1.0200000000000018,0.56,1.1636149883270264,0.4637594521045685
1.0200000000000018,0.6,1.183384895324707,0.4866979420185089
1.0200000000000018,0.64,1.2041593790054321,0.5082443952560425
1.0200000000000018,0.68,1.2258872985839844,0.528457522392273
1.0200000000000018,0.72,1.2485190629959106,0.5474011301994324
1.0200000000000018,0.76,1.2720063924789429,0.5651422142982483
1.0200000000000018,0.8,1.296302318572998,0.5817492604255676
1.0200000000000018,0.84,1.3213629722595215,0.597290575504303
1.0200000000000018,0.88,1.3471450805664062,0.6118337512016296
1.0200000000000018,0.92,1.3736083507537842,0.6254439353942871
1.0200000000000018,0.96,1.4007140398025513,0.6381843090057373
1.0200000000000018,1.0,1.428425669670105,0.6501147747039795
1.0200000000000018,1.04,1.4567086696624756,0.6612921953201294
1.0200000000000018,1.08,1.4855302572250366,0.671769917011261
1.0200000000000018,1.12,1.5148597955703735,0.6815983057022095

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,0.03770007938146591
1.0600000000000018,0.08,1.0630145072937012,0.07518672943115234
1.0600000000000018,0.12,1.0667705535888672,0.11225255578756332
1.0600000000000018,0.16,1.0720072984695435,0.14870165288448334
1.0600000000000018,0.2,1.0787028074264526,0.1843547224998474
1.0600000000000018,0.24,1.0868302583694458,0.21905280649662018
1.0600000000000018,0.28,1.0963574647903442,0.2526600956916809
1.0600000000000018,0.32,1.1072486639022827,0.2850654125213623
1.0600000000000018,0.36,1.1194641590118408,0.31618282198905945
1.0600000000000018,0.4,1.1329606771469116,0.3459509313106537
1.0600000000000018,0.44,1.147693157196045,0.37433117628097534
1.0600000000000018,0.48,1.1636148691177368,0.4013063609600067
1.0600000000000018,0.52,1.1806777715682983,0.42687734961509705
1.0600000000000018,0.56,1.1988327503204346,0.45106130838394165
1.0600000000000018,0.6,1.2180311679840088,0.4738882780075073
1.0600000000000018,0.64,1.2382245063781738,0.49539855122566223
1.0600000000000018,0.68,1.2593648433685303,0.5156407952308655
1.0600000000000018,0.72,1.2814053297042847,0.5346689224243164
1.0600000000000018,0.76,1.3043005466461182,0.5525413155555725
1.0600000000000018,0.8,1.3280060291290283,0.5693179965019226
1.0600000000000018,0.84,1.3524792194366455,0.585060179233551
1.0600000000000018,0.88,1.3776792287826538,0.5998287200927734
1.0600000000000018,0.92,1.4035669565200806,0.6136833429336548
1.0600000000000018,0.96,1.4301047325134277,0.6266821622848511
1.0600000000000018,1.0,1.4572577476501465,0.638880729675293
1.0600000000000018,1.04,1.484991431236267,0.6503325700759888
1.0600000000000018,1.08,1.5132745504379272,0.6610879302024841
1.0600000000000018,1.12,1.542076587677002,0.6711946725845337

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007269620895386,0.036331627517938614
1.1000000000000019,0.08,1.1029051542282104,0.07247216999530792
1.1000000000000019,0.12,1.1065261363983154,0.10823556780815125
1.1000000000000019,0.16,1.1115756034851074,0.14344538748264313
1.1000000000000019,0.2,1.1180340051651,0.1779390126466751
1.1000000000000019,0.24,1.1258772611618042,0.21157102286815643
1.1000000000000019,0.28,1.1350771188735962,0.24421553313732147
1.1000000000000019,0.32,1.1456003189086914,0.27576789259910583
1.1000000000000019,0.36,1.157410979270935,0.3061448931694031
1.1000000000000019,0.4,1.170469880104065,0.33528515696525574
1.1000000000000019,0.44,1.1847362518310547,0.36314713954925537
1.1000000000000019,0.48,1.2001667022705078,0.3897084891796112
1.1000000000000019,0.52,1.2167168855667114,0.4149634540081024
1.1000000000000019,0.56,1.234342098236084,0.4389212727546692
1.1000000000000019,0.6,1.252996563911438,0.46160319447517395
1.1000000000000019,0.64,1.2726351022720337,0.483040988445282
1.1000000000000019,0.68,1.2932130098342896,0.5032742619514465
1.1000000000000019,0.72,1.3146861791610718,0.5223485231399536
1.1000000000000019,0.76,1.337011694908142,0.5403137803077698
1.1000000000000019,0.8,1.3601471185684204,0.5572227239608765
1.1000000000000019,0.84,1.3840521574020386,0.5731299519538879
1.1000000000000019,0.88,1.4086874723434448,0.5880898237228394
1.1000000000000019,0.92,1.4340153932571411,0.6021567583084106
1.1000000000000019,0.96,1.459999918937683,0.615384042263031
1.1000000000000019,1.0,1.4866068363189697,0.6278232932090759
1.1000000000000019,1.04,1.5138031244277954,0.6395241618156433
1.1000000000000019,1.08,1.5415576696395874,0.6505340933799744
1.1000000000000019,1.12,1.569840908050537,0.6608983278274536



==> act_visu_PhaseTanh_theta.csv <==
re,im,norm,phase
-1.1,0.0,0.96534264087677,0.0
-1.1,0.04,1.1007276773452759,0.49999693036079407
-1.1,0.08,1.102905035018921,0.499994695186615
-1.1,0.12,1.1065258979797363,0.4999942183494568
-1.1,0.16,1.1115756034851074,0.4999939799308777
-1.1,0.2,1.1180338859558105,0.4999925494194031
-1.1,0.24,1.1258774995803833,0.4999920427799225
-1.1,0.28,1.1350771188735962,0.49999043345451355
-1.1,0.32,1.1456001996994019,0.49998921155929565
-1.1,0.36,1.1574110984802246,0.49998775124549866
-1.1,0.4,1.1704699993133545,0.4999859631061554
-1.1,0.44,1.1847362518310547,0.4999839663505554
-1.1,0.48,1.2001667022705078,0.4999818503856659
-1.1,0.52,1.2167168855667114,0.49997955560684204
-1.1,0.56,1.234342098236084,0.49997711181640625
-1.1,0.6,1.2529964447021484,0.4999743402004242
-1.1,0.64,1.2726352214813232,0.4999713897705078
-1.1,0.68,1.2932130098342896,0.49996811151504517
-1.1,0.72,1.3146860599517822,0.4999645948410034
-1.1,0.76,1.337011694908142,0.4999608099460602
-1.1,0.8,1.36014723777771,0.499956876039505
-1.1,0.84,1.384052038192749,0.4999525845050812
-1.1,0.88,1.4086874723434448,0.4999481439590454
-1.1,0.92,1.4340153932571411,0.4999433755874634
-1.1,0.96,1.459999918937683,0.4999384880065918
-1.1,1.0,1.4866068363189697,0.49993327260017395
-1.1,1.04,1.5138031244277954,0.49992790818214417
-1.1,1.08,1.5415576696395874,0.4999222755432129
-1.1,1.12,1.569840908050537,0.4999164342880249

-1.06,0.0,0.930239200592041,0.0
-1.06,0.04,1.0607542991638184,0.49999573826789856
-1.06,0.08,1.063014268875122,0.49999484419822693
-1.06,0.12,1.0667707920074463,0.49999484419822693
-1.06,0.16,1.0720075368881226,0.4999939203262329
-1.06,0.2,1.0787028074264526,0.4999927282333374
-1.06,0.24,1.0868301391601562,0.49999159574508667
-1.06,0.28,1.0963573455810547,0.4999900758266449
-1.06,0.32,1.1072489023208618,0.4999888837337494
-1.06,0.36,1.1194642782211304,0.4999871850013733
-1.06,0.4,1.132960557937622,0.49998509883880615
-1.06,0.44,1.147693395614624,0.4999832212924957
-1.06,0.48,1.1636149883270264,0.4999808073043823
-1.06,0.52,1.1806776523590088,0.49997836351394653
-1.06,0.56,1.1988327503204346,0.49997562170028687
-1.06,0.6,1.2180311679840088,0.49997270107269287
-1.06,0.64,1.2382245063781738,0.4999693036079407
-1.06,0.68,1.2593648433685303,0.49996593594551086
-1.06,0.72,1.2814054489135742,0.49996218085289
-1.06,0.76,1.3043005466461182,0.49995794892311096
-1.06,0.8,1.3280059099197388,0.49995362758636475
-1.06,0.84,1.352479100227356,0.499949187040329
-1.06,0.88,1.3776791095733643,0.4999442994594574
-1.06,0.92,1.403566837310791,0.4999391734600067
-1.06,0.96,1.4301048517227173,0.49993374943733215
-1.06,1.0,1.4572577476501465,0.4999282658100128
-1.06,1.04,1.4849915504455566,0.49992233514785767
-1.06,1.08,1.5132745504379272,0.4999162554740906
-1.06,1.12,1.542076587677002,0.49990981817245483

-1.02,0.0,0.8951358795166016,0.0
-1.02,0.04,1.020783543586731,0.49999499320983887
-1.02,0.08,1.0231326818466187,0.4999956488609314
-1.02,0.12,1.0270345211029053,0.4999944865703583
-1.02,0.16,1.032472848892212,0.49999377131462097
-1.02,0.2,1.039422869682312,0.49999237060546875
-1.02,0.24,1.0478549003601074,0.49999117851257324
-1.02,0.28,1.057733416557312,0.49998992681503296
-1.02,0.32,1.069018006324768,0.49998825788497925
-1.02,0.36,1.0816653966903687,0.49998632073402405
-1.02,0.4,1.0956276655197144,0.49998459219932556
-1.02,0.44,1.1108554601669312,0.4999823272228241
-1.02,0.48,1.1272975206375122,0.4999796748161316
-1.02,0.52,1.1449016332626343,0.4999769628047943
-1.02,0.56,1.1636149883270264,0.4999741315841675
-1.02,0.6,1.183384895324707,0.4999706745147705
-1.02,0.64,1.2041594982147217,0.49996721744537354
-1.02,0.68,1.225887417793274,0.4999633729457855
-1.02,0.72,1.2485190629959106,0.49995914101600647
-1.02,0.76,1.2720062732696533,0.49995481967926025
-1.02,0.8,1.2963024377822876,0.49995020031929016
-1.02,0.84,1.3213629722595215,0.49994510412216187
-1.02,0.88,1.3471450805664062,0.49993979930877686
-1.02,0.92,1.3736083507537842,0.4999343454837799
-1.02,0.96,1.4007140398025513,0.4999285340309143
-1.02,1.0,1.428425669670105,0.4999224543571472
-1.02,1.04,1.456708550453186,0.49991607666015625
-1.02,1.08,1.4855303764343262,0.49990952014923096
-1.02,1.12,1.5148597955703735,0.49990272521972656

-0.98,0.0,0.8600325584411621,0.0
-0.98,0.04,0.980816662311554,0.499997079372406
-0.98,0.08,0.983259916305542,0.49999523162841797
-0.98,0.12,0.9873194694519043,0.4999939501285553
-0.98,0.16,0.9929752945899963,0.49999311566352844
-0.98,0.2,1.0001999139785767,0.49999192357063293
-0.98,0.24,1.0089597702026367,0.4999906122684479
-0.98,0.28,1.0192152261734009,0.4999893307685852
-0.98,0.32,1.0309220552444458,0.49998781085014343
-0.98,0.36,1.0440306663513184,0.49998578429222107
-0.98,0.4,1.058489441871643,0.49998360872268677
-0.98,0.44,1.0742439031600952,0.499981164932251
-0.98,0.48,1.0912377834320068,0.49997833371162415
-0.98,0.52,1.1094142198562622,0.49997538328170776
-0.98,0.56,1.128716230392456,0.49997222423553467
-0.98,0.6,1.1490867137908936,0.49996858835220337
-0.98,0.64,1.170470118522644,0.49996471405029297
-0.98,0.68,1.1928118467330933,0.49996045231819153
-0.98,0.72,1.2160590887069702,0.4999559819698334
-0.98,0.76,1.2401612997055054,0.49995118379592896
-0.98,0.8,1.2650692462921143,0.4999459981918335
-0.98,0.84,1.2907363176345825,0.4999406337738037
-0.98,0.88,1.3171180486679077,0.4999348819255829
-0.98,0.92,1.3441725969314575,0.4999289810657501
-0.98,0.96,1.3718600273132324,0.49992263317108154
-0.98,1.0,1.4001429080963135,0.49991607666015625
-0.98,1.04,1.428985595703125,0.49990910291671753
-0.98,1.08,1.4583553075790405,0.49990206956863403
-0.98,1.12,1.488220453262329,0.4998946785926819

-0.94,0.0,0.8249291777610779,0.0
-0.94,0.04,0.9408503770828247,0.4999953806400299
-0.94,0.08,0.9433982372283936,0.49999555945396423
-0.94,0.12,0.9476286172866821,0.49999406933784485
-0.94,0.16,0.953519880771637,0.4999932646751404
-0.94,0.2,0.9610410332679749,0.499991774559021
-0.94,0.24,0.9701546430587769,0.49999043345451355
-0.94,0.28,0.9808160066604614,0.4999887943267822
-0.94,0.32,0.9929752945899963,0.49998706579208374
-0.94,0.36,1.0065782070159912,0.49998489022254944
-0.94,0.4,1.021567463874817,0.49998265504837036
-0.94,0.44,1.0378824472427368,0.49998000264167786
-0.94,0.48,1.0554618835449219,0.49997687339782715
-0.94,0.52,1.0742439031600952,0.49997368454933167
-0.94,0.56,1.0941662788391113,0.49997004866600037
-0.94,0.6,1.1151680946350098,0.49996626377105713
-0.94,0.64,1.1371896266937256,0.49996182322502136
-0.94,0.68,1.1601723432540894,0.49995729327201843
-0.94,0.72,1.18406081199646,0.49995240569114685
-0.94,0.76,1.2088011503219604,0.49994707107543945
-0.94,0.8,1.2343419790267944,0.4999414086341858
-0.94,0.84,1.2606347799301147,0.4999355971813202
-0.94,0.88,1.2876336574554443,0.49992936849594116
-0.94,0.92,1.3152945041656494,0.4999227225780487
-0.94,0.96,1.343577265739441,0.49991586804389954
-0.94,1.0,1.3724429607391357,0.4999087154865265
-0.94,1.04,1.4018558263778687,0.49990126490592957
-0.94,1.08,1.4317821264266968,0.4998936057090759
-0.94,1.12,1.4621901512145996,0.4998856484889984

-0.8999999999999999,0.0,0.7898257970809937,0.0
-0.8999999999999999,0.04,0.9008887410163879,0.49999648332595825
-0.8999999999999999,0.08,0.903548538684845,0.4999951422214508
-0.8999999999999999,0.12,0.9079647660255432,0.4999939501285553
-0.8999999999999999,0.16,0.9141114950180054,0.4999927580356598
-0.8999999999999999,0.2,0.9219545125961304,0.4999918043613434
-0.8999999999999999,0.24,0.9314505457878113,0.4999901354312897
-0.8999999999999999,0.28,0.9425497651100159,0.4999884366989136
-0.8999999999999999,0.32,0.9551962018013,0.49998629093170166
-0.8999999999999999,0.36,0.9693296551704407,0.49998393654823303
-0.8999999999999999,0.4,0.9848857522010803,0.49998149275779724
-0.8999999999999999,0.44,1.001798391342163,0.49997854232788086
-0.8999999999999999,0.48,1.0200001001358032,0.4999752938747406
-0.8999999999999999,0.52,1.039422869682312,0.49997177720069885
-0.8999999999999999,0.56,1.059999942779541,0.4999677538871765
-0.8999999999999999,0.6,1.0816653966903687,0.49996334314346313
-0.8999999999999999,0.64,1.104354977607727,0.49995869398117065
-0.8999999999999999,0.68,1.1280070543289185,0.49995362758636475
-0.8999999999999999,0.72,1.1525622606277466,0.4999482035636902
-0.8999999999999999,0.76,1.177964448928833,0.4999423027038574
-0.8999999999999999,0.8,1.2041593790054321,0.49993622303009033
-0.8999999999999999,0.84,1.2310972213745117,0.4999296963214874
-0.8999999999999999,0.88,1.2587295770645142,0.49992290139198303
-0.8999999999999999,0.92,1.2870118618011475,0.4999157190322876
-0.8999999999999999,0.96,1.315902590751648,0.4999082684516907
-0.8999999999999999,1.0,1.3453623056411743,0.4999004900455475
-0.8999999999999999,1.04,1.375354528427124,0.49989235401153564
-0.8999999999999999,1.08,1.405845046043396,0.49988406896591187
-0.8999999999999999,1.12,1.4368020296096802,0.4998754560947418

-0.8599999999999999,0.0,0.7547224164009094,0.0
-0.8599999999999999,0.04,0.860929548740387,0.4999953806400299
-0.8599999999999999,0.08,0.863712728023529,0.49999454617500305
-0.8599999999999999,0.12,0.8683315515518188,0.49999359250068665
-0.8599999999999999,0.16,0.8747571706771851,0.49999281764030457
-0.8599999999999999,0.2,0.8829495310783386,0.49999117851257324
-0.8599999999999999,0.24,0.8928605318069458,0.4999896287918091
-0.8599999999999999,0.28,0.9044334888458252,0.4999876022338867
-0.8599999999999999,0.32,0.9176055788993835,0.49998554587364197
-0.8599999999999999,0.36,0.9323088526725769,0.49998289346694946
-0.8599999999999999,0.4,0.9484724998474121,0.4999801814556122
-0.8599999999999999,0.44,0.966022789478302,0.4999768137931824
-0.8599999999999999,0.48,0.9848858118057251,0.4999733567237854
-0.8599999999999999,0.52,1.0049875974655151,0.4999693036079407
-0.8599999999999999,0.56,1.0262553691864014,0.4999649226665497
-0.8599999999999999,0.6,1.0486180782318115,0.49996015429496765
-0.8599999999999999,0.64,1.0720075368881226,0.4999549388885498
-0.8599999999999999,0.68,1.0963575839996338,0.49994930624961853
-0.8599999999999999,0.72,1.1216059923171997,0.499943345785141
-0.8599999999999999,0.76,1.147693395614624,0.4999369978904724
-0.8599999999999999,0.8,1.1745637655258179,0.49993014335632324
-0.8599999999999999,0.84,1.2021647691726685,0.4999229311943054
-0.8599999999999999,0.88,1.2304471731185913,0.49991557002067566
-0.8599999999999999,0.92,1.2593649625778198,0.49990764260292053
-0.8599999999999999,0.96,1.2888754606246948,0.4998994767665863
-0.8599999999999999,1.0,1.318938970565796,0.4998910129070282
-0.8599999999999999,1.04,1.3495184183120728,0.4998822510242462
-0.8599999999999999,1.08,1.3805797100067139,0.4998732805252075
-0.8599999999999999,1.12,1.4120906591415405,0.49986395239830017

-0.8199999999999998,0.0,0.7196190357208252,0.0
-0.8199999999999998,0.04,0.8209747076034546,0.49999478459358215
-0.8199999999999998,0.08,0.823893129825592,0.4999947249889374
-0.8199999999999998,0.12,0.8287339210510254,0.49999353289604187
-0.8199999999999998,0.16,0.8354640007019043,0.49999240040779114
-0.8199999999999998,0.2,0.8440379500389099,0.49999111890792847
-0.8199999999999998,0.24,0.8544004559516907,0.49998924136161804
-0.8199999999999998,0.28,0.8664871454238892,0.4999869167804718
-0.8199999999999998,0.32,0.8802270889282227,0.4999845027923584
-0.8199999999999998,0.36,0.8955445289611816,0.49998167157173157
-0.8199999999999998,0.4,0.9123596549034119,0.499978631734848
-0.8199999999999998,0.44,0.9305911660194397,0.4999748766422272
-0.8199999999999998,0.48,0.9501578211784363,0.49997106194496155
-0.8199999999999998,0.52,0.970978856086731,0.49996650218963623
-0.8199999999999998,0.56,0.9929752349853516,0.4999616742134094
-0.8199999999999998,0.6,1.01607084274292,0.4999563694000244
-0.8199999999999998,0.64,1.0401922464370728,0.499950647354126
-0.8199999999999998,0.68,1.065269947052002,0.49994441866874695
-0.8199999999999998,0.72,1.0912379026412964,0.4999378025531769
-0.8199999999999998,0.76,1.1180340051651,0.4999306797981262
-0.8199999999999998,0.8,1.1456001996994019,0.49992313981056213
-0.8199999999999998,0.84,1.1738826036453247,0.49991536140441895
-0.8199999999999998,0.88,1.2028299570083618,0.49990707635879517
-0.8199999999999998,0.92,1.2323960065841675,0.4998985826969147
-0.8199999999999998,0.96,1.2625371217727661,0.4998895823955536
-0.8199999999999998,1.0,1.2932130098342896,0.49988025426864624
-0.8199999999999998,1.04,1.3243865966796875,0.49987074732780457
-0.8199999999999998,1.08,1.3560235500335693,0.499860942363739
-0.8199999999999998,1.12,1.388092279434204,0.49985089898109436

-0.7799999999999998,0.0,0.684515655040741,0.0
-0.7799999999999998,0.04,0.781024694442749,0.49999499320983887
-0.7799999999999998,0.08,0.7840919494628906,0.49999526143074036
-0.7799999999999998,0.12,0.7891767621040344,0.49999362230300903
-0.7799999999999998,0.16,0.7962411046028137,0.4999920725822449
-0.7799999999999998,0.2,0.80523282289505,0.49999046325683594
-0.7799999999999998,0.24,0.8160881996154785,0.4999883472919464
-0.7799999999999998,0.28,0.8287340402603149,0.4999862313270569
-0.7799999999999998,0.32,0.8430895209312439,0.499983549118042
-0.7799999999999998,0.36,0.8590692281723022,0.4999803602695465
-0.7799999999999998,0.4,0.8765841722488403,0.49997678399086
-0.7799999999999998,0.44,0.8955445289611816,0.4999728500843048
-0.7799999999999998,0.48,0.9158601760864258,0.49996834993362427
-0.7799999999999998,0.52,0.9374433159828186,0.49996334314346313
-0.7799999999999998,0.56,0.9602083563804626,0.49995797872543335
-0.7799999999999998,0.6,0.9840732216835022,0.49995195865631104
-0.7799999999999998,0.64,1.0089597702026367,0.49994558095932007
-0.7799999999999998,0.68,1.0347946882247925,0.49993857741355896
-0.7799999999999998,0.72,1.061508297920227,0.499931275844574
-0.7799999999999998,0.76,1.0890361070632935,0.49992337822914124
-0.7799999999999998,0.8,1.1173181533813477,0.49991512298583984
-0.7799999999999998,0.84,1.1462984085083008,0.49990639090538025
-0.7799999999999998,0.88,1.1759252548217773,0.4998973309993744
-0.7799999999999998,0.92,1.2061508893966675,0.4998878836631775
-0.7799999999999998,0.96,1.236931562423706,0.4998781085014343
-0.7799999999999998,1.0,1.2682271003723145,0.49986812472343445
-0.7799999999999998,1.04,1.3000000715255737,0.49985766410827637
-0.7799999999999998,1.08,1.3322161436080933,0.49984708428382874
-0.7799999999999998,1.12,1.3648443222045898,0.49983614683151245

-0.7399999999999998,0.0,0.6494123339653015,0.0
-0.7399999999999998,0.04,0.7410803437232971,0.49999579787254333
-0.7399999999999998,0.08,0.7443118691444397,0.49999505281448364
-0.7399999999999998,0.12,0.7496666312217712,0.4999934136867523
-0.7399999999999998,0.16,0.7570996880531311,0.49999159574508667
-0.7399999999999998,0.2,0.7665508389472961,0.4999901056289673
-0.7399999999999998,0.24,0.7779460549354553,0.4999876618385315
-0.7399999999999998,0.28,0.7912017107009888,0.49998512864112854
-0.7399999999999998,0.32,0.8062257170677185,0.4999820590019226
-0.7399999999999998,0.36,0.822921633720398,0.49997860193252563
-0.7399999999999998,0.4,0.8411896228790283,0.49997463822364807
-0.7399999999999998,0.44,0.8609297275543213,0.4999701678752899
-0.7399999999999998,0.48,0.8820430636405945,0.49996519088745117
-0.7399999999999998,0.52,0.9044334888458252,0.49995964765548706
-0.7399999999999998,0.56,0.9280086755752563,0.4999534785747528
-0.7399999999999998,0.6,0.9526804685592651,0.4999467730522156
-0.7399999999999998,0.64,0.9783660173416138,0.4999396502971649
-0.7399999999999998,0.68,1.0049875974655151,0.49993187189102173
-0.7399999999999998,0.72,1.032472848892212,0.49992361664772034
-0.7399999999999998,0.76,1.060754418373108,0.49991482496261597
-0.7399999999999998,0.8,1.089770793914795,0.49990567564964294
-0.7399999999999998,0.84,1.1194641590118408,0.4998960793018341
-0.7399999999999998,0.88,1.1497825384140015,0.49988609552383423
-0.7399999999999998,0.92,1.1806777715682983,0.4998756945133209
-0.7399999999999998,0.96,1.212105631828308,0.4998650550842285
-0.7399999999999998,1.0,1.244025707244873,0.4998539686203003
-0.7399999999999998,1.04,1.276401162147522,0.4998426139354706
-0.7399999999999998,1.08,1.309198260307312,0.49983108043670654
-0.7399999999999998,1.12,1.34238600730896,0.4998193085193634

-0.6999999999999997,0.0,0.6143089532852173,0.0
-0.6999999999999997,0.04,0.7011415958404541,0.49999481439590454
-0.6999999999999997,0.08,0.7045564651489258,0.4999942481517792
-0.6999999999999997,0.12,0.7102112174034119,0.49999314546585083
-0.6999999999999997,0.16,0.7180529832839966,0.49999162554740906
-0.6999999999999997,0.2,0.7280109524726868,0.4999893307685852
-0.6999999999999997,0.24,0.7400000095367432,0.4999868869781494
-0.6999999999999997,0.28,0.7539231181144714,0.49998390674591064
-0.6999999999999997,0.32,0.7696752548217773,0.4999805688858032
-0.6999999999999997,0.36,0.787146806716919,0.49997666478157043
-0.6999999999999997,0.4,0.8062257766723633,0.4999721944332123
-0.6999999999999997,0.44,0.826801061630249,0.49996715784072876
-0.6999999999999997,0.48,0.8487637639045715,0.49996131658554077
-0.6999999999999997,0.52,0.8720090985298157,0.49995508790016174
-0.6999999999999997,0.56,0.8964373469352722,0.4999482333660126
-0.6999999999999997,0.6,0.9219545125961304,0.4999406337738037
-0.6999999999999997,0.64,0.9484724402427673,0.49993252754211426
-0.6999999999999997,0.68,0.9759098291397095,0.49992385506629944
-0.6999999999999997,0.72,1.0041911602020264,0.49991461634635925
-0.6999999999999997,0.76,1.0332472324371338,0.4999048113822937
-0.6999999999999997,0.8,1.0630146265029907,0.4998947083950043
-0.6999999999999997,0.84,1.0934349298477173,0.4998840391635895
-0.6999999999999997,0.88,1.124455451965332,0.49987301230430603
-0.6999999999999997,0.92,1.1560276746749878,0.49986153841018677
-0.6999999999999997,0.96,1.1881077289581299,0.499849796295166
-0.6999999999999997,1.0,1.2206554412841797,0.49983781576156616
-0.6999999999999997,1.04,1.2536345720291138,0.49982547760009766
-0.6999999999999997,1.08,1.2870121002197266,0.4998128414154053
-0.6999999999999997,1.12,1.320757508277893,0.4998001754283905

-0.6599999999999997,0.0,0.5792056322097778,0.0
-0.6599999999999997,0.04,0.6612111330032349,0.499995619058609
-0.6599999999999997,0.08,0.6648308038711548,0.49999406933784485
-0.6599999999999997,0.12,0.6708203554153442,0.49999257922172546
-0.6599999999999997,0.16,0.6791171431541443,0.49999120831489563
-0.6599999999999997,0.2,0.6896375417709351,0.49998846650123596
-0.6599999999999997,0.24,0.7022820115089417,0.499985933303833
-0.6599999999999997,0.28,0.7169379591941833,0.499982625246048
-0.6599999999999997,0.32,0.7334848642349243,0.4999787211418152
-0.6599999999999997,0.36,0.7517978549003601,0.4999743402004242
-0.6599999999999997,0.4,0.7717512845993042,0.4999691843986511
-0.6599999999999997,0.44,0.7932213544845581,0.49996331334114075
-0.6599999999999997,0.48,0.8160883188247681,0.499956876039505
-0.6599999999999997,0.52,0.8402380347251892,0.49994969367980957
-0.6599999999999997,0.56,0.8655634522438049,0.499941885471344
-0.6599999999999997,0.6,0.8919641971588135,0.49993327260017395
-0.6599999999999997,0.64,0.9193475842475891,0.4999241232872009
-0.6599999999999997,0.68,0.9476286172866821,0.49991434812545776
-0.6599999999999997,0.72,0.9767292141914368,0.4999040365219116
-0.6599999999999997,0.76,1.0065784454345703,0.49989303946495056
-0.6599999999999997,0.8,1.0371112823486328,0.49988165497779846
-0.6599999999999997,0.84,1.0682696104049683,0.4998699426651001
-0.6599999999999997,0.88,1.100000023841858,0.49985769391059875
-0.6599999999999997,0.92,1.1322543621063232,0.49984511733055115
-0.6599999999999997,0.96,1.1649893522262573,0.4998321831226349
-0.6599999999999997,1.0,1.1981651782989502,0.49981892108917236
-0.6599999999999997,1.04,1.2317466735839844,0.4998055696487427
-0.6599999999999997,1.08,1.2657015323638916,0.4997919499874115
-0.6599999999999997,1.12,1.3000000715255737,0.4997780919075012

-0.6199999999999997,0.0,0.5441021919250488,0.0
-0.6199999999999997,0.04,0.6212890148162842,0.4999956786632538
-0.6199999999999997,0.08,0.6251400113105774,0.499994158744812
-0.6199999999999997,0.12,0.631506085395813,0.49999257922172546
-0.6199999999999997,0.16,0.6403123736381531,0.4999903738498688
-0.6199999999999997,0.2,0.6514598727226257,0.4999878406524658
-0.6199999999999997,0.24,0.6648308038711548,0.4999847710132599
-0.6199999999999997,0.28,0.6802939772605896,0.4999809265136719
-0.6199999999999997,0.32,0.6977105140686035,0.4999764561653137
-0.6199999999999997,0.36,0.7169379591941833,0.49997130036354065
-0.6199999999999997,0.4,0.737834632396698,0.4999653697013855
-0.6199999999999997,0.44,0.7602631449699402,0.4999587833881378
-0.6199999999999997,0.48,0.7840918302536011,0.49995142221450806
-0.6199999999999997,0.52,0.8091970682144165,0.4999431073665619
-0.6199999999999997,0.56,0.8354639410972595,0.4999341368675232
-0.6199999999999997,0.6,0.8627861738204956,0.4999244511127472
-0.6199999999999997,0.64,0.8910667300224304,0.4999140501022339
-0.6199999999999997,0.68,0.9202173948287964,0.49990299344062805
-0.6199999999999997,0.72,0.9501578211784363,0.4998912811279297
-0.6199999999999997,0.76,0.9808160662651062,0.49987906217575073
-0.6199999999999997,0.8,1.0121264457702637,0.4998663663864136
-0.6199999999999997,0.84,1.0440306663513184,0.4998532235622406
-0.6199999999999997,0.88,1.076475739479065,0.4998396933078766
-0.6199999999999997,0.92,1.1094142198562622,0.4998258352279663
-0.6199999999999997,0.96,1.14280366897583,0.49981164932250977
-0.6199999999999997,1.0,1.176605224609375,0.4997972548007965
-0.6199999999999997,1.04,1.2107847929000854,0.49978262186050415
-0.6199999999999997,1.08,1.2453111410140991,0.49976783990859985
-0.6199999999999997,1.12,1.2801562547683716,0.499752938747406

-0.5799999999999996,0.0,0.5089988112449646,0.0
-0.5799999999999996,0.04,0.5813779234886169,0.49999603629112244
-0.5799999999999996,0.08,0.5854911804199219,0.4999936521053314
-0.5799999999999996,0.12,0.5922836661338806,0.4999920725822449
-0.5799999999999996,0.16,0.6016642451286316,0.49998971819877625
-0.5799999999999996,0.2,0.6135143637657166,0.49998682737350464
-0.5799999999999996,0.24,0.6276941895484924,0.49998337030410767
-0.5799999999999996,0.28,0.6440496444702148,0.4999788999557495
-0.5799999999999996,0.32,0.6624197959899902,0.4999738037586212
-0.5799999999999996,0.36,0.6826419234275818,0.4999678134918213
-0.5799999999999996,0.4,0.7045565247535706,0.49996092915534973
-0.5799999999999996,0.44,0.7280109524726868,0.4999532699584961
-0.5799999999999996,0.48,0.7528611421585083,0.49994462728500366
-0.5799999999999996,0.52,0.7789736390113831,0.4999351501464844
-0.5799999999999996,0.56,0.8062257766723633,0.4999248683452606
-0.5799999999999996,0.6,0.8345058560371399,0.49991363286972046
-0.5799999999999996,0.64,0.8637129068374634,0.49990183115005493
-0.5799999999999996,0.68,0.8937561511993408,0.4998892843723297
-0.5799999999999996,0.72,0.9245539307594299,0.49987608194351196
-0.5799999999999996,0.76,0.95603346824646,0.49986234307289124
-0.5799999999999996,0.8,0.9881293773651123,0.4998481273651123
-0.5799999999999996,0.84,1.0207840204238892,0.49983346462249756
-0.5799999999999996,0.88,1.0539449453353882,0.4998185336589813
-0.5799999999999996,0.92,1.0875661373138428,0.49980324506759644
-0.5799999999999996,0.96,1.1216059923171997,0.4997876286506653
-0.5799999999999996,1.0,1.1560275554656982,0.49977198243141174
-0.5799999999999996,1.04,1.1907978057861328,0.4997560679912567
-0.5799999999999996,1.08,1.225887417793274,0.49974003434181213
-0.5799999999999996,1.12,1.261269211769104,0.4997239112854004

-0.5399999999999996,0.0,0.47389549016952515,0.0
-0.5399999999999996,0.04,0.5414795279502869,0.4999955892562866
-0.5399999999999996,0.08,0.5458937287330627,0.49999356269836426
-0.5399999999999996,0.12,0.5531727075576782,0.4999918043613434
-0.5399999999999996,0.16,0.5632052421569824,0.49998918175697327
-0.5399999999999996,0.2,0.5758471488952637,0.4999854862689972
-0.5399999999999996,0.24,0.5909314751625061,0.49998152256011963
-0.5399999999999996,0.28,0.6082762479782104,0.49997636675834656
-0.5399999999999996,0.32,0.6276942491531372,0.499970406293869
-0.5399999999999996,0.36,0.6489992141723633,0.4999633729457855
-0.5399999999999996,0.4,0.6720118522644043,0.49995526671409607
-0.5399999999999996,0.44,0.6965630054473877,0.49994632601737976
-0.5399999999999996,0.48,0.7224956750869751,0.49993622303009033
-0.5399999999999996,0.52,0.7496665120124817,0.4999251961708069
-0.5399999999999996,0.56,0.7779459953308105,0.49991321563720703
-0.5399999999999996,0.6,0.8072174787521362,0.4999004900455475
-0.5399999999999996,0.64,0.8373768329620361,0.4998868703842163
-0.5399999999999996,0.68,0.8683316707611084,0.4998725652694702
-0.5399999999999996,0.72,0.8999999761581421,0.49985766410827637
-0.5399999999999996,0.76,0.9323090314865112,0.49984225630760193
-0.5399999999999996,0.8,0.9651942849159241,0.4998263120651245
-0.5399999999999996,0.84,0.9985989928245544,0.49981001019477844
-0.5399999999999996,0.88,1.032472848892212,0.4997934401035309
-0.5399999999999996,0.92,1.0667707920074463,0.49977660179138184
-0.5399999999999996,0.96,1.1014536619186401,0.4997594952583313
-0.5399999999999996,1.0,1.1364858150482178,0.4997423589229584
-0.5399999999999996,1.04,1.1718361377716064,0.4997251033782959
-0.5399999999999996,1.08,1.2074767351150513,0.49970778822898865
-0.5399999999999996,1.12,1.2433825731277466,0.4996905028820038

-0.49999999999999956,0.0,0.4387921094894409,0.0
-0.49999999999999956,0.04,0.5015973448753357,0.499994695186615
-0.49999999999999956,0.08,0.5063595175743103,0.499993234872818
-0.49999999999999956,0.12,0.5141983032226562,0.49999091029167175
-0.49999999999999956,0.16,0.5249761343002319,0.4999878704547882
-0.49999999999999956,0.2,0.5385164618492126,0.4999839663505554
-0.49999999999999956,0.24,0.5546169877052307,0.499979168176651
-0.49999999999999956,0.28,0.5730618238449097,0.4999730587005615
-0.49999999999999956,0.32,0.5936329364776611,0.49996596574783325
-0.49999999999999956,0.36,0.6161168813705444,0.4999576807022095
-0.49999999999999956,0.4,0.6403124928474426,0.4999482035636902
-0.49999999999999956,0.44,0.6660330891609192,0.4999375343322754
-0.49999999999999956,0.48,0.6931089162826538,0.4999256432056427
-0.49999999999999956,0.52,0.7213874459266663,0.49991270899772644
-0.49999999999999956,0.56,0.7507330179214478,0.49989888072013855
-0.49999999999999956,0.6,0.7810249924659729,0.4998840093612671
-0.49999999999999956,0.64,0.8121576309204102,0.4998684227466583
-0.49999999999999956,0.68,0.8440378308296204,0.49985218048095703
-0.49999999999999956,0.72,0.8765843510627747,0.4998352825641632
-0.49999999999999956,0.76,0.9097251892089844,0.4998178482055664
-0.49999999999999956,0.8,0.9433980584144592,0.4998001456260681
-0.49999999999999956,0.84,0.9775479435920715,0.4997820258140564
-0.49999999999999956,0.88,1.0121264457702637,0.4997636675834656
-0.49999999999999956,0.92,1.0470912456512451,0.49974513053894043
-0.49999999999999956,0.96,1.0824047327041626,0.49972644448280334
-0.49999999999999956,1.0,1.1180340051651,0.49970778822898865
-0.49999999999999956,1.04,1.1539498567581177,0.49968910217285156
-0.49999999999999956,1.08,1.1901260614395142,0.49967047572135925
-0.49999999999999956,1.12,1.2265398502349854,0.4996519386768341

-0.4599999999999995,0.0,0.4036887586116791,0.0
-0.4599999999999995,0.04,0.46173596382141113,0.4999954402446747
-0.4599999999999995,0.08,0.4669046998023987,0.4999930262565613
-0.4599999999999995,0.12,0.4753945469856262,0.4999902546405792
-0.4599999999999995,0.16,0.48703184723854065,0.49998682737350464
-0.4599999999999995,0.2,0.50159752368927,0.4999820590019226
-0.4599999999999995,0.24,0.5188448429107666,0.49997618794441223
-0.4599999999999995,0.28,0.5385164618492126,0.499968945980072
-0.4599999999999995,0.32,0.5603570342063904,0.499960333108902
-0.4599999999999995,0.36,0.5841232538223267,0.4999503493309021
-0.4599999999999995,0.4,0.6095899939537048,0.49993884563446045
-0.4599999999999995,0.44,0.6365532875061035,0.49992606043815613
-0.4599999999999995,0.48,0.6648308038711548,0.4999121427536011
-0.4599999999999995,0.52,0.6942621469497681,0.49989697337150574
-0.4599999999999995,0.56,0.7247068285942078,0.49988076090812683
-0.4599999999999995,0.6,0.7560423016548157,0.49986356496810913
-0.4599999999999995,0.64,0.7881624102592468,0.4998456537723541
-0.4599999999999995,0.68,0.8209749460220337,0.4998270273208618
-0.4599999999999995,0.72,0.8544003963470459,0.49980786442756653
-0.4599999999999995,0.76,0.8883693218231201,0.4997883141040802
-0.4599999999999995,0.8,0.9228217601776123,0.4997684955596924
-0.4599999999999995,0.84,0.957705557346344,0.4997483789920807
-0.4599999999999995,0.88,0.9929754137992859,0.49972811341285706
-0.4599999999999995,0.92,1.028591275215149,0.49970772862434387
-0.4599999999999995,0.96,1.064518690109253,0.499687522649765
-0.4599999999999995,1.0,1.1007269620895386,0.499667227268219
-0.4599999999999995,1.04,1.137189507484436,0.4996470808982849
-0.4599999999999995,1.08,1.1738824844360352,0.4996270537376404
-0.4599999999999995,1.12,1.210784912109375,0.49960726499557495

-0.4199999999999995,0.0,0.36858534812927246,0.0
-0.4199999999999995,0.04,0.42190033197402954,0.4999946653842926
-0.4199999999999995,0.08,0.42755115032196045,0.49999234080314636
-0.4199999999999995,0.12,0.4368065595626831,0.4999893009662628
-0.4199999999999995,0.16,0.449444055557251,0.499985009431839
-0.4199999999999995,0.2,0.46518808603286743,0.49997925758361816
-0.4199999999999995,0.24,0.48373544216156006,0.4999721944332123
-0.4199999999999995,0.28,0.504777193069458,0.4999633729457855
-0.4199999999999995,0.32,0.52801513671875,0.49995285272598267
-0.4199999999999995,0.36,0.5531726479530334,0.4999406635761261
-0.4199999999999995,0.4,0.5800000429153442,0.4999268054962158
-0.4199999999999995,0.44,0.6082761883735657,0.49991142749786377
-0.4199999999999995,0.48,0.6378087401390076,0.49989473819732666
-0.4199999999999995,0.52,0.6684309840202332,0.4998766779899597
-0.4199999999999995,0.56,0.7000000476837158,0.49985769391059875
-0.4199999999999995,0.6,0.7323933243751526,0.4998377561569214
-0.4199999999999995,0.64,0.765506386756897,0.4998171031475067
-0.4199999999999995,0.68,0.7992496490478516,0.4997958540916443
-0.4199999999999995,0.72,0.8335466384887695,0.49977412819862366
-0.4199999999999995,0.76,0.8683317303657532,0.4997521638870239
-0.4199999999999995,0.8,0.903548538684845,0.49973005056381226
-0.4199999999999995,0.84,0.9391485452651978,0.49970781803131104
-0.4199999999999995,0.88,0.9750897884368896,0.4996855556964874
-0.4199999999999995,0.92,1.011335849761963,0.49966341257095337
-0.4199999999999995,0.96,1.047855019569397,0.4996413290500641
-0.4199999999999995,1.0,1.0846197605133057,0.4996195137500763
-0.4199999999999995,1.04,1.1216059923171997,0.4995978772640228
-0.4199999999999995,1.08,1.158792495727539,0.4995766878128052
-0.4199999999999995,1.12,1.1961605548858643,0.4995555579662323

-0.37999999999999945,0.0,0.3334819972515106,0.0
-0.37999999999999945,0.04,0.3820994794368744,0.49999484419822693
-0.37999999999999945,0.08,0.38832974433898926,0.49999183416366577
-0.37999999999999945,0.12,0.39849722385406494,0.49998825788497925
-0.37999999999999945,0.16,0.41231051087379456,0.4999827742576599
-0.37999999999999945,0.2,0.4294182062149048,0.4999757409095764
-0.37999999999999945,0.24,0.44944408535957336,0.4999668002128601
-0.37999999999999945,0.28,0.47201693058013916,0.4999557137489319
-0.37999999999999945,0.32,0.4967896640300751,0.49994271993637085
-0.37999999999999945,0.36,0.5234501361846924,0.4999275505542755
-0.37999999999999945,0.4,0.5517245531082153,0.4999105930328369
-0.37999999999999945,0.44,0.5813776850700378,0.49989190697669983
-0.37999999999999945,0.48,0.612209141254425,0.4998718202114105
-0.37999999999999945,0.52,0.6440497040748596,0.49985042214393616
-0.37999999999999945,0.56,0.6767569780349731,0.4998281002044678
-0.37999999999999945,0.6,0.7102112174034119,0.49980485439300537
-0.37999999999999945,0.64,0.7443117499351501,0.49978107213974
-0.37999999999999945,0.68,0.7789736390113831,0.4997568130493164
-0.37999999999999945,0.72,0.8141252994537354,0.4997323751449585
-0.37999999999999945,0.76,0.8497058749198914,0.49970775842666626
-0.37999999999999945,0.8,0.8856635689735413,0.4996832311153412
-0.37999999999999945,0.84,0.9219544529914856,0.4996587336063385
-0.37999999999999945,0.88,0.9585404992103577,0.49963444471359253
-0.37999999999999945,0.92,0.9953894019126892,0.49961039423942566
-0.37999999999999945,0.96,1.0324727296829224,0.49958670139312744
-0.37999999999999945,1.0,1.0697662830352783,0.4995633065700531
-0.37999999999999945,1.04,1.1072486639022827,0.4995402991771698
-0.37999999999999945,1.08,1.1449017524719238,0.4995177090167999
-0.37999999999999945,1.12,1.182708978652954,0.4994955062866211

-0.3399999999999994,0.0,0.2983786463737488,0.0
-0.3399999999999994,0.04,0.34234488010406494,0.4999944269657135
-0.3399999999999994,0.08,0.3492850065231323,0.499991238117218
-0.3399999999999994,0.12,0.36055511236190796,0.49998632073402405
-0.3399999999999994,0.16,0.375765860080719,0.49997973442077637
-0.3399999999999994,0.2,0.39446166157722473,0.4999706745147705
-0.3399999999999994,0.24,0.4161730408668518,0.49995917081832886
-0.3399999999999994,0.28,0.44045427441596985,0.49994513392448425
-0.3399999999999994,0.32,0.4669046700000763,0.4999285042285919
-0.3399999999999994,0.36,0.4951767027378082,0.49990954995155334
-0.3399999999999994,0.4,0.5249761939048767,0.49988847970962524
-0.3399999999999994,0.44,0.5560575127601624,0.4998656213283539
-0.3399999999999994,0.48,0.5882176756858826,0.4998413324356079
-0.3399999999999994,0.52,0.6212889552116394,0.49981585144996643
-0.3399999999999994,0.56,0.6551336050033569,0.4997895061969757
-0.3399999999999994,0.6,0.6896376609802246,0.4997625946998596
-0.3399999999999994,0.64,0.7247068285942078,0.4997352659702301
-0.3399999999999994,0.68,0.7602631449699402,0.49970775842666626
-0.3399999999999994,0.72,0.7962411642074585,0.4996803402900696
-0.3399999999999994,0.76,0.8325863480567932,0.4996529817581177
-0.3399999999999994,0.8,0.8692525029182434,0.49962589144706726
-0.3399999999999994,0.84,0.9062009453773499,0.4995991885662079
-0.3399999999999994,0.88,0.943398118019104,0.49957290291786194
-0.3399999999999994,0.92,0.9808159470558167,0.49954697489738464
-0.3399999999999994,0.96,1.0184301137924194,0.4995217025279999
-0.3399999999999994,1.0,1.0562195777893066,0.49949684739112854
-0.3399999999999994,1.04,1.0941662788391113,0.49947261810302734
-0.3399999999999994,1.08,1.1322543621063232,0.4994489848613739
-0.3399999999999994,1.12,1.1704699993133545,0.49942585825920105

-0.2999999999999994,0.0,0.26327526569366455,0.0
-0.2999999999999994,0.04,0.302654892206192,0.4999939501285553
-0.2999999999999994,0.08,0.31048351526260376,0.4999901056289673
-0.2999999999999994,0.12,0.323109894990921,0.49998393654823303
-0.2999999999999994,0.16,0.3400000035762787,0.4999752640724182
-0.2999999999999994,0.2,0.36055514216423035,0.49996334314346313
-0.2999999999999994,0.24,0.3841874599456787,0.4999481737613678
-0.2999999999999994,0.28,0.4103657007217407,0.4999296963214874
-0.2999999999999994,0.32,0.4386342465877533,0.4999082684516907
-0.2999999999999994,0.36,0.46861499547958374,0.4998840093612671
-0.2999999999999994,0.4,0.4999999701976776,0.49985772371292114
-0.2999999999999994,0.44,0.5325410962104797,0.49982956051826477
-0.2999999999999994,0.48,0.5660388469696045,0.4998001456260681
-0.2999999999999994,0.52,0.6003331542015076,0.49976983666419983
-0.2999999999999994,0.56,0.6352952718734741,0.4997389316558838
-0.2999999999999994,0.6,0.670820415019989,0.49970775842666626
-0.2999999999999994,0.64,0.7068239450454712,0.4996766746044159
-0.2999999999999994,0.68,0.7432361841201782,0.4996457099914551
-0.2999999999999994,0.72,0.7799999713897705,0.4996151626110077
-0.2999999999999994,0.76,0.8170678615570068,0.4995851516723633
-0.2999999999999994,0.8,0.8544004559516907,0.4995555579662323
-0.2999999999999994,0.84,0.8919641375541687,0.4995266795158386
-0.2999999999999994,0.88,0.9297311305999756,0.49949851632118225
-0.2999999999999994,0.92,0.967677652835846,0.4994710087776184
-0.2999999999999994,0.96,1.0057833194732666,0.49944424629211426
-0.2999999999999994,1.0,1.0440306663513184,0.49941834807395935
-0.2999999999999994,1.04,1.082404613494873,0.49939313530921936
-0.2999999999999994,1.08,1.1208925247192383,0.4993686079978943
-0.2999999999999994,1.12,1.159482717514038,0.4993448853492737

-0.25999999999999934,0.0,0.22817188501358032,0.0
-0.25999999999999934,0.04,0.26305896043777466,0.4999936521053314
-0.25999999999999934,0.08,0.2720293700695038,0.4999884366989136
-0.25999999999999934,0.12,0.2863564193248749,0.4999803602695465
-0.25999999999999934,0.16,0.3052867650985718,0.4999683201313019
-0.25999999999999934,0.2,0.32802435755729675,0.49995195865631104
-0.25999999999999934,0.24,0.3538360893726349,0.49993130564689636
-0.25999999999999934,0.28,0.382099449634552,0.49990639090538025
-0.25999999999999934,0.32,0.41231057047843933,0.4998781681060791
-0.25999999999999934,0.36,0.44407206773757935,0.49984702467918396
-0.25999999999999934,0.4,0.47707438468933105,0.49981382489204407
-0.25999999999999934,0.44,0.5110772848129272,0.49977922439575195
-0.25999999999999934,0.48,0.5458937883377075,0.4997437000274658
-0.25999999999999934,0.52,0.5813776254653931,0.49970775842666626
-0.25999999999999934,0.56,0.6174139976501465,0.49967193603515625
-0.25999999999999934,0.6,0.653911292552948,0.4996362626552582
-0.25999999999999934,0.64,0.6907966732978821,0.49960124492645264
-0.25999999999999934,0.68,0.7280109524726868,0.49956685304641724
-0.25999999999999934,0.72,0.7655063271522522,0.4995332956314087
-0.25999999999999934,0.76,0.8032434582710266,0.49950066208839417
-0.25999999999999934,0.8,0.8411896228790283,0.49946898221969604
-0.25999999999999934,0.84,0.8793178796768188,0.4994382858276367
-0.25999999999999934,0.88,0.9176056385040283,0.499408483505249
-0.25999999999999934,0.92,0.9560334086418152,0.49937981367111206
-0.25999999999999934,0.96,0.994585394859314,0.4993521273136139
-0.25999999999999934,1.0,1.0332473516464233,0.49932539463043213
-0.25999999999999934,1.04,1.072007417678833,0.499299556016922
-0.25999999999999934,1.08,1.1108555793762207,0.49927470088005066
-0.25999999999999934,1.12,1.149782657623291,0.4992506802082062

-0.2199999999999993,0.0,0.19306853413581848,0.0
-0.2199999999999993,0.04,0.22360678017139435,0.49999263882637024
-0.2199999999999993,0.08,0.23409399390220642,0.4999859929084778
-0.2199999999999993,0.12,0.2505992650985718,0.49997439980506897
-0.2199999999999993,0.16,0.27202942967414856,0.4999569356441498
-0.2199999999999993,0.2,0.2973214089870453,0.49993327260017395
-0.2199999999999993,0.24,0.32557639479637146,0.4999040961265564
-0.2199999999999993,0.28,0.35608989000320435,0.4998699128627777
-0.2199999999999993,0.32,0.38832977414131165,0.4998322129249573
-0.2199999999999993,0.36,0.4219004511833191,0.4997919201850891
-0.2199999999999993,0.4,0.45650845766067505,0.4997502267360687
-0.2199999999999993,0.44,0.4919349253177643,0.4997078478336334
-0.2199999999999993,0.48,0.52801513671875,0.49966537952423096
-0.2199999999999993,0.52,0.5646238327026367,0.49962344765663147
-0.2199999999999993,0.56,0.6016644239425659,0.49958235025405884
-0.2199999999999993,0.6,0.6390617489814758,0.49954235553741455
-0.2199999999999993,0.64,0.6767569780349731,0.49950364232063293
-0.2199999999999993,0.68,0.7147027254104614,0.49946609139442444
-0.2199999999999993,0.72,0.7528611421585083,0.4994300305843353
-0.2199999999999993,0.76,0.791201651096344,0.49939531087875366
-0.2199999999999993,0.8,0.8296987414360046,0.4993620812892914
-0.2199999999999993,0.84,0.8683317303657532,0.49933019280433655
-0.2199999999999993,0.88,0.90708327293396,0.499299556016922
-0.2199999999999993,0.92,0.9459387063980103,0.4992702901363373
-0.2199999999999993,0.96,0.9848858118057251,0.4992421567440033
-0.2199999999999993,1.0,1.0239139795303345,0.499215304851532
-0.2199999999999993,1.04,1.0630146265029907,0.4991895258426666
-0.2199999999999993,1.08,1.102179765701294,0.49916476011276245
-0.2199999999999993,1.12,1.1414026021957397,0.4991411566734314

-0.17999999999999927,0.0,0.15796516835689545,0.0
-0.17999999999999927,0.04,0.18439091742038727,0.499991774559021
-0.17999999999999927,0.08,0.1969771534204483,0.49998152256011963
-0.17999999999999927,0.12,0.2163330614566803,0.4999633729457855
-0.17999999999999927,0.16,0.2408318817615509,0.4999362826347351
-0.17999999999999927,0.2,0.2690724730491638,0.4999004900455475
-0.17999999999999927,0.24,0.30000004172325134,0.499857634305954
-0.17999999999999927,0.28,0.3328663110733032,0.49981003999710083
-0.17999999999999927,0.32,0.3671512007713318,0.49975961446762085
-0.17999999999999927,0.36,0.4024921953678131,0.49970775842666626
-0.17999999999999927,0.4,0.4386342167854309,0.4996560215950012
-0.17999999999999927,0.44,0.4753945767879486,0.4996051490306854
-0.17999999999999927,0.48,0.5126402378082275,0.4995555281639099
-0.17999999999999927,0.52,0.5502726435661316,0.4995078146457672
-0.17999999999999927,0.56,0.5882176160812378,0.4994620680809021
-0.17999999999999927,0.6,0.62641841173172,0.4994182884693146
-0.17999999999999927,0.64,0.6648308038711548,0.49937668442726135
-0.17999999999999927,0.68,0.7034202218055725,0.4993371367454529
-0.17999999999999927,0.72,0.7421590089797974,0.4992994964122772
-0.17999999999999927,0.76,0.7810249924659729,0.4992639124393463
-0.17999999999999927,0.8,0.8199999332427979,0.4992300868034363
-0.17999999999999927,0.84,0.8590692281723022,0.49919798970222473
-0.17999999999999927,0.88,0.898220419883728,0.4991675317287445
-0.17999999999999927,0.92,0.9374433755874634,0.49913856387138367
-0.17999999999999927,0.96,0.9767292737960815,0.4991110563278198
-0.17999999999999927,1.0,1.0160709619522095,0.4990848898887634
-0.17999999999999927,1.04,1.0554618835449219,0.4990600049495697
-0.17999999999999927,1.08,1.0948973894119263,0.49903637170791626
-0.17999999999999927,1.12,1.1343721151351929,0.499013751745224

-0.13999999999999924,0.0,0.12286178767681122,0.0
-0.13999999999999924,0.04,0.14560218155384064,0.4999893307685852
-0.13999999999999924,0.08,0.1612451821565628,0.4999721646308899
-0.13999999999999924,0.12,0.18439088761806488,0.4999406933784485
-0.13999999999999924,0.16,0.2126029133796692,0.49989476799964905
-0.13999999999999924,0.2,0.24413110315799713,0.4998377859592438
-0.13999999999999924,0.24,0.27784889936447144,0.49977415800094604
-0.13999999999999924,0.28,0.3130495250225067,0.49970775842666626
-0.13999999999999924,0.32,0.3492850065231323,0.49964138865470886
-0.13999999999999924,0.36,0.3862641751766205,0.499576598405838
-0.13999999999999924,0.4,0.42379236221313477,0.49951454997062683
-0.13999999999999924,0.44,0.4617358446121216,0.49945566058158875
-0.13999999999999924,0.48,0.4999999701976776,0.49940019845962524
-0.13999999999999924,0.52,0.5385165214538574,0.4993482530117035
-0.13999999999999924,0.56,0.5772348046302795,0.499299556016922
-0.13999999999999924,0.6,0.6161168813705444,0.4992540180683136
-0.13999999999999924,0.64,0.6551335453987122,0.4992115795612335
-0.13999999999999924,0.68,0.6942622065544128,0.49917173385620117
-0.13999999999999924,0.72,0.7334848046302795,0.4991346001625061
-0.13999999999999924,0.76,0.7727872133255005,0.49909961223602295
-0.13999999999999924,0.8,0.8121575713157654,0.4990670084953308
-0.13999999999999924,0.84,0.8515867590904236,0.4990363121032715
-0.13999999999999924,0.88,0.89106684923172,0.4990074932575226
-0.13999999999999924,0.92,0.9305911660194397,0.498980313539505
-0.13999999999999924,0.96,0.9701545834541321,0.498954713344574
-0.13999999999999924,1.0,1.0097523927688599,0.4989306330680847
-0.13999999999999924,1.04,1.0493806600570679,0.49890777468681335
-0.13999999999999924,1.08,1.0890363454818726,0.4988861680030823
-0.13999999999999924,1.12,1.1287161111831665,0.49886569380760193

-0.0999999999999992,0.0,0.08775842189788818,0.0
-0.0999999999999992,0.04,0.107703298330307,0.49998393654823303
-0.0999999999999992,0.08,0.12806248664855957,0.4999481737613678
-0.0999999999999992,0.12,0.15620501339435577,0.4998840093612671
-0.0999999999999992,0.16,0.18867963552474976,0.49980008602142334
-0.0999999999999992,0.2,0.22360678017139435,0.49970772862434387
-0.0999999999999992,0.24,0.2600000202655792,0.4996151030063629
-0.0999999999999992,0.28,0.2973214089870453,0.49952664971351624
-0.0999999999999992,0.32,0.3352610766887665,0.4994443655014038
-0.0999999999999992,0.36,0.3736307919025421,0.4993686079978943
-0.0999999999999992,0.4,0.41231057047843933,0.499299556016922
-0.0999999999999992,0.44,0.4512205421924591,0.49923670291900635
-0.0999999999999992,0.48,0.49030601978302,0.49917951226234436
-0.0999999999999992,0.52,0.5295280814170837,0.49912741780281067
-0.0999999999999992,0.56,0.5688585042953491,0.4990798830986023
-0.0999999999999992,0.6,0.6082762479782104,0.4990363121032715
-0.0999999999999992,0.64,0.6477653980255127,0.49899640679359436
-0.0999999999999992,0.68,0.6873136162757874,0.4989597201347351
-0.0999999999999992,0.72,0.7269112467765808,0.49892592430114746
-0.0999999999999992,0.76,0.7665506601333618,0.49889466166496277
-0.0999999999999992,0.8,0.8062257766723633,0.4988657236099243
-0.0999999999999992,0.84,0.8459314703941345,0.4988388419151306
-0.0999999999999992,0.88,0.885663628578186,0.4988137483596802
-0.0999999999999992,0.92,0.9254189133644104,0.4987904131412506
-0.0999999999999992,0.96,0.9651942849159241,0.49876856803894043
-0.0999999999999992,1.0,1.0049875974655151,0.4987480938434601
-0.0999999999999992,1.04,1.0447965860366821,0.4987289607524872
-0.0999999999999992,1.08,1.0846197605133057,0.4987109303474426
-0.0999999999999992,1.12,1.1244553327560425,0.49869388341903687

-0.059999999999999165,0.0,0.05265505239367485,0.0
-0.059999999999999165,0.04,0.07211102545261383,0.4999634027481079
-0.059999999999999165,0.08,0.10000000894069672,0.49985772371292114
-0.059999999999999165,0.12,0.13416408002376556,0.49970775842666626
-0.059999999999999165,0.16,0.17088007926940918,0.4995555877685547
-0.059999999999999165,0.2,0.2088061273097992,0.49941834807395935
-0.059999999999999165,0.24,0.24738635122776031,0.4992995262145996
-0.059999999999999165,0.28,0.2863564193248749,0.49919795989990234
-0.059999999999999165,0.32,0.32557642459869385,0.4991111159324646
-0.059999999999999165,0.36,0.3649657666683197,0.4990363121032715
-0.059999999999999165,0.4,0.4044749438762665,0.4989716112613678
-0.059999999999999165,0.44,0.44407209753990173,0.49891525506973267
-0.059999999999999165,0.48,0.48373544216156006,0.4988657236099243
-0.059999999999999165,0.52,0.5234500765800476,0.4988219141960144
-0.059999999999999165,0.56,0.5632050633430481,0.4987829923629761
-0.059999999999999165,0.6,0.6029924750328064,0.49874812364578247
-0.059999999999999165,0.64,0.642806351184845,0.4987168312072754
-0.059999999999999165,0.68,0.6826419830322266,0.49868839979171753
-0.059999999999999165,0.72,0.7224956750869751,0.49866271018981934
-0.059999999999999165,0.76,0.7623647451400757,0.49863922595977783
-0.059999999999999165,0.8,0.8022468090057373,0.4986177682876587
-0.059999999999999165,0.84,0.8421400785446167,0.49859797954559326
-0.059999999999999165,0.88,0.8820430636405945,0.4985797107219696
-0.059999999999999165,0.92,0.9219545125961304,0.49856290221214294
-0.059999999999999165,0.96,0.9618731141090393,0.4985472559928894
-0.059999999999999165,1.0,1.0017982721328735,0.49853280186653137
-0.059999999999999165,1.04,1.041729211807251,0.49851924180984497
-0.059999999999999165,1.08,1.0816653966903687,0.4985066056251526
-0.059999999999999165,1.12,1.1216059923171997,0.4984947443008423

-0.01999999999999913,0.0,0.017551684752106667,0.0
-0.01999999999999913,0.04,0.04472135752439499,0.49970778822898865
-0.01999999999999913,0.08,0.0824621170759201,0.4992996156215668
-0.01999999999999913,0.12,0.12165525555610657,0.4990363121032715
-0.01999999999999913,0.16,0.1612451672554016,0.4988657236099243
-0.01999999999999913,0.2,0.2009975165128708,0.49874812364578247
-0.01999999999999913,0.24,0.24083192646503448,0.49866265058517456
-0.01999999999999913,0.28,0.28071337938308716,0.4985979497432709
-0.01999999999999913,0.32,0.3206244111061096,0.4985472857952118
-0.01999999999999913,0.36,0.36055511236190796,0.4985066056251526
-0.01999999999999913,0.4,0.4004996716976166,0.4984731376171112
-0.01999999999999913,0.44,0.4404543340206146,0.4984452426433563
-0.01999999999999913,0.48,0.48041650652885437,0.4984215497970581
-0.01999999999999913,0.52,0.5203844308853149,0.4984012544155121
-0.01999999999999913,0.56,0.5603570342063904,0.49838364124298096
-0.01999999999999913,0.6,0.6003332138061523,0.4983682930469513
-0.01999999999999913,0.64,0.6403124332427979,0.49835458397865295
-0.01999999999999913,0.68,0.6802940964698792,0.49834251403808594
-0.01999999999999913,0.72,0.720277726650238,0.49833163619041443
-0.01999999999999913,0.76,0.7602631449699402,0.49832192063331604
-0.01999999999999913,0.8,0.8002499341964722,0.4983130693435669
-0.01999999999999913,0.84,0.840238094329834,0.4983050227165222
-0.01999999999999913,0.88,0.880227267742157,0.49829772114753723
-0.01999999999999913,0.92,0.9202173352241516,0.4982909560203552
-0.01999999999999913,0.96,0.9602083563804626,0.49828478693962097
-0.01999999999999913,1.0,1.0001999139785767,0.4982791841030121
-0.01999999999999913,1.04,1.0401921272277832,0.4982737600803375
-0.01999999999999913,1.08,1.0801851749420166,0.4982689619064331
-0.01999999999999913,1.12,1.1201785802841187,0.49826422333717346

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,0.48820942640304565
0.020000000000000906,0.08,0.08246210962533951,0.495049387216568
0.020000000000000906,0.12,0.12165524810552597,0.4963977038860321
0.020000000000000906,0.16,0.16124515235424042,0.49693843722343445
0.020000000000000906,0.2,0.2009975016117096,0.4972255229949951
0.020000000000000906,0.24,0.2408318817615509,0.4974025785923004
0.020000000000000906,0.28,0.28071337938308716,0.49752238392829895
0.020000000000000906,0.32,0.32062438130378723,0.4976086914539337
0.020000000000000906,0.36,0.36055511236190796,0.4976738393306732
0.020000000000000906,0.4,0.4004996418952942,0.4977246820926666
0.020000000000000906,0.44,0.44045430421829224,0.4977654814720154
0.020000000000000906,0.48,0.480416476726532,0.49779897928237915
0.020000000000000906,0.52,0.5203844904899597,0.49782684445381165
0.020000000000000906,0.56,0.5603570342063904,0.49785059690475464
0.020000000000000906,0.6,0.6003332138061523,0.49787089228630066
0.020000000000000906,0.64,0.6403124332427979,0.4978884756565094
0.020000000000000906,0.68,0.6802941560745239,0.49790382385253906
0.020000000000000906,0.72,0.720277726650238,0.4979174733161926
0.020000000000000906,0.76,0.7602631449699402,0.4979296326637268
0.020000000000000906,0.8,0.8002499938011169,0.49794042110443115
0.020000000000000906,0.84,0.8402381539344788,0.49795016646385193
0.020000000000000906,0.88,0.880227267742157,0.49795904755592346
0.020000000000000906,0.92,0.9202173352241516,0.49796709418296814
0.020000000000000906,0.96,0.9602083563804626,0.4979743957519531
0.020000000000000906,1.0,1.0001999139785767,0.49798116087913513
0.020000000000000906,1.04,1.0401922464370728,0.497987300157547
0.020000000000000906,1.08,1.0801851749420166,0.49799302220344543
0.020000000000000906,1.12,1.1201786994934082,0.49799832701683044

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.4130939245223999
0.06000000000000094,0.08,0.10000000894069672,0.47608816623687744
0.06000000000000094,0.12,0.13416408002376556,0.48820939660072327
0.06000000000000094,0.16,0.17088006436824799,0.49221786856651306
0.06000000000000094,0.2,0.2088061422109604,0.4940437972545624
0.06000000000000094,0.24,0.24738635122776031,0.4950493276119232
0.06000000000000094,0.28,0.2863564193248749,0.4956742525100708
0.06000000000000094,0.32,0.32557642459869385,0.49609580636024475
0.06000000000000094,0.36,0.3649657368659973,0.49639779329299927
0.06000000000000094,0.4,0.40447497367858887,0.49662384390830994
0.06000000000000094,0.44,0.44407209753990173,0.49679893255233765
0.06000000000000094,0.48,0.48373547196388245,0.49693843722343445
0.06000000000000094,0.52,0.5234500765800476,0.49705201387405396
0.06000000000000094,0.56,0.5632051229476929,0.49714621901512146
0.06000000000000094,0.6,0.6029925346374512,0.49722546339035034
0.06000000000000094,0.64,0.642806351184845,0.49729326367378235
0.06000000000000094,0.68,0.6826419234275818,0.49735161662101746
0.06000000000000094,0.72,0.7224956154823303,0.4974025785923004
0.06000000000000094,0.76,0.7623648047447205,0.49744731187820435
0.06000000000000094,0.8,0.8022468090057373,0.49748700857162476
0.06000000000000094,0.84,0.8421401381492615,0.49752235412597656
0.06000000000000094,0.88,0.8820431232452393,0.49755409359931946
0.06000000000000094,0.92,0.9219544529914856,0.49758270382881165
0.06000000000000094,0.96,0.9618731737136841,0.49760863184928894
0.06000000000000094,1.0,1.0017982721328735,0.49763235449790955
0.06000000000000094,1.04,1.041729211807251,0.4976539611816406
0.06000000000000094,1.08,1.0816653966903687,0.49767380952835083
0.06000000000000094,1.12,1.1216058731079102,0.4976921081542969

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,0.32083654403686523
0.10000000000000098,0.08,0.12806248664855957,0.4369654953479767
0.10000000000000098,0.12,0.15620499849319458,0.4708079695701599
0.10000000000000098,0.16,0.18867962062358856,0.48285558819770813
0.10000000000000098,0.2,0.22360678017139435,0.4882093667984009
0.10000000000000098,0.24,0.2600000202655792,0.4910225570201874
0.10000000000000098,0.28,0.2973213791847229,0.4926893711090088
0.10000000000000098,0.32,0.3352610766887665,0.49376705288887024
0.10000000000000098,0.36,0.3736308515071869,0.4945104122161865
0.10000000000000098,0.4,0.41231054067611694,0.4950493276119232
0.10000000000000098,0.44,0.4512206017971039,0.49545547366142273
0.10000000000000098,0.48,0.4903060495853424,0.49577122926712036
0.10000000000000098,0.52,0.5295280814170837,0.4960229694843292
0.10000000000000098,0.56,0.5688585638999939,0.496227890253067
0.10000000000000098,0.6,0.6082762479782104,0.4963977634906769
0.10000000000000098,0.64,0.6477653980255127,0.4965406060218811
0.10000000000000098,0.68,0.6873136162757874,0.49666234850883484
0.10000000000000098,0.72,0.7269112467765808,0.49676719307899475
0.10000000000000098,0.76,0.7665507793426514,0.4968583583831787
0.10000000000000098,0.8,0.8062258362770081,0.4969383776187897
0.10000000000000098,0.84,0.8459314703941345,0.4970092177391052
0.10000000000000098,0.88,0.8856635689735413,0.4970722496509552
0.10000000000000098,0.92,0.9254188537597656,0.4971286654472351
0.10000000000000098,0.96,0.9651943445205688,0.4971795082092285
0.10000000000000098,1.0,1.0049875974655151,0.49722546339035034
0.10000000000000098,1.04,1.0447965860366821,0.49726736545562744
0.10000000000000098,1.08,1.0846197605133057,0.49730563163757324
0.10000000000000098,1.12,1.124455451965332,0.4973406195640564

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.2527249753475189
0.140000000000001,0.08,0.1612451672554016,0.38860636949539185
0.140000000000001,0.12,0.18439088761806488,0.44451218843460083
0.140000000000001,0.16,0.2126029133796692,0.4679494798183441
0.140000000000001,0.2,0.24413110315799713,0.4789644777774811
0.140000000000001,0.24,0.27784889936447144,0.48479607701301575
0.140000000000001,0.28,0.3130495250225067,0.4882093667984009
0.140000000000001,0.32,0.34928497672080994,0.4903733730316162
0.140000000000001,0.36,0.3862641155719757,0.4918344020843506
0.140000000000001,0.4,0.42379242181777954,0.49287140369415283
0.140000000000001,0.44,0.46173587441444397,0.49363768100738525
0.140000000000001,0.48,0.5,0.49422264099121094
0.140000000000001,0.52,0.5385164618492126,0.49468138813972473
0.140000000000001,0.56,0.5772348046302795,0.49504926800727844
0.140000000000001,0.6,0.6161168813705444,0.4953501522541046
0.140000000000001,0.64,0.6551335453987122,0.49560004472732544
0.140000000000001,0.68,0.6942622661590576,0.4958106279373169
0.140000000000001,0.72,0.7334848046302795,0.49599021673202515
0.140000000000001,0.76,0.7727872133255005,0.49614495038986206
0.140000000000001,0.8,0.8121575713157654,0.49627965688705444
0.140000000000001,0.84,0.8515867590904236,0.4963977634906769
0.140000000000001,0.88,0.89106684923172,0.49650219082832336
0.140000000000001,0.92,0.9305912256240845,0.4965951442718506
0.140000000000001,0.96,0.9701546430587769,0.49667826294898987
0.140000000000001,1.0,1.0097523927688599,0.49675312638282776
0.140000000000001,1.04,1.0493806600570679,0.496820867061615
0.140000000000001,1.08,1.089036226272583,0.4968823194503784
0.140000000000001,1.12,1.1287161111831665,0.49693840742111206

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439088761806488,0.20571768283843994
0.18000000000000105,0.08,0.1969771385192871,0.34196171164512634
0.18000000000000105,0.12,0.2163330763578415,0.4130938947200775
0.18000000000000105,0.16,0.2408318817615509,0.4481703042984009
0.18000000000000105,0.2,0.2690724730491638,0.4661678373813629
0.18000000000000105,0.24,0.30000001192092896,0.47608816623687744
0.18000000000000105,0.28,0.3328663408756256,0.4819755554199219
0.18000000000000105,0.32,0.3671512007713318,0.48570752143859863
0.18000000000000105,0.36,0.4024922251701355,0.48820945620536804
0.18000000000000105,0.4,0.4386342465877533,0.4899667799472809
0.18000000000000105,0.44,0.475394606590271,0.49125000834465027
0.18000000000000105,0.48,0.5126402378082275,0.4922177791595459
0.18000000000000105,0.52,0.5502726435661316,0.4929678440093994
0.18000000000000105,0.56,0.5882176756858826,0.493562787771225
0.18000000000000105,0.6,0.62641841173172,0.4940437972545624
0.18000000000000105,0.64,0.6648308634757996,0.49443963170051575
0.18000000000000105,0.68,0.7034202218055725,0.49476999044418335
0.18000000000000105,0.72,0.7421590089797974,0.4950493276119232
0.18000000000000105,0.76,0.7810249924659729,0.4952881932258606
0.18000000000000105,0.8,0.8199999332427979,0.4954944849014282
0.18000000000000105,0.84,0.859069287776947,0.4956742227077484
0.18000000000000105,0.88,0.8982204794883728,0.4958319664001465
0.18000000000000105,0.92,0.9374433755874634,0.49597156047821045
0.18000000000000105,0.96,0.9767292737960815,0.49609577655792236
0.18000000000000105,1.0,1.01607084274292,0.4962070882320404
0.18000000000000105,1.04,1.0554620027542114,0.4963071942329407
0.18000000000000105,1.08,1.0948972702026367,0.49639779329299927
0.18000000000000105,1.12,1.1343719959259033,0.4964800775051117

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.17247796058654785
0.22000000000000108,0.08,0.23409400880336761,0.30140262842178345
0.22000000000000108,0.12,0.2505992650985718,0.3805224895477295
0.22000000000000108,0.16,0.27202939987182617,0.4251995384693146
0.22000000000000108,0.2,0.2973214089870453,0.4503229856491089
0.22000000000000108,0.24,0.3255763649940491,0.46495333313941956
0.22000000000000108,0.28,0.35608989000320435,0.473898321390152
0.22000000000000108,0.32,0.38832977414131165,0.4796484708786011
0.22000000000000108,0.36,0.4219004511833191,0.48351994156837463
0.22000000000000108,0.4,0.45650845766067505,0.48623567819595337
0.22000000000000108,0.44,0.4919349253177643,0.48820945620536804
0.22000000000000108,0.48,0.52801513671875,0.48968857526779175
0.22000000000000108,0.52,0.5646237730979919,0.49082648754119873
0.22000000000000108,0.56,0.6016643643379211,0.49172207713127136
0.22000000000000108,0.6,0.6390618681907654,0.492440789937973
0.22000000000000108,0.64,0.6767569780349731,0.49302762746810913
0.22000000000000108,0.68,0.7147027254104614,0.493513822555542
0.22000000000000108,0.72,0.7528612017631531,0.4939221143722534
0.22000000000000108,0.76,0.791201651096344,0.49426889419555664
0.22000000000000108,0.8,0.8296988010406494,0.4945664703845978
0.22000000000000108,0.84,0.8683317303657532,0.49482423067092896
0.22000000000000108,0.88,0.90708327293396,0.4950493276119232
0.22000000000000108,0.92,0.9459387063980103,0.49524739384651184
0.22000000000000108,0.96,0.9848858118057251,0.49542275071144104
0.22000000000000108,1.0,1.0239139795303345,0.49557915329933167
0.22000000000000108,1.04,1.0630145072937012,0.49571916460990906
0.22000000000000108,1.08,1.1021796464920044,0.49584531784057617
0.22000000000000108,1.12,1.1414027214050293,0.49595946073532104

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305896043777466,0.14807704091072083
0.2600000000000011,0.08,0.27202939987182617,0.26745495200157166
0.2600000000000011,0.12,0.2863564193248749,0.3493652045726776
0.2600000000000011,0.16,0.30528679490089417,0.40084242820739746
0.2600000000000011,0.2,0.32802438735961914,0.4323135316371918
0.2600000000000011,0.24,0.3538360893726349,0.45173949003219604
0.2600000000000011,0.28,0.382099449634552,0.4640728533267975
0.2600000000000011,0.32,0.41231054067611694,0.4721836447715759
0.2600000000000011,0.36,0.44407209753990173,0.4777136743068695
0.2600000000000011,0.4,0.47707438468933105,0.4816153943538666
0.2600000000000011,0.44,0.5110772848129272,0.4844551086425781
0.2600000000000011,0.48,0.5458937883377075,0.4865800142288208
0.2600000000000011,0.52,0.5813775658607483,0.48820945620536804
0.2600000000000011,0.56,0.6174139976501465,0.4894862771034241
0.2600000000000011,0.6,0.653911292552948,0.49050596356391907
0.2600000000000011,0.64,0.6907966136932373,0.49133408069610596
0.2600000000000011,0.68,0.7280109524726868,0.49201664328575134
0.2600000000000011,0.72,0.7655063271522522,0.4925866425037384
0.2600000000000011,0.76,0.8032434582710266,0.49306821823120117
0.2600000000000011,0.8,0.8411896228790283,0.493479460477829
0.2600000000000011,0.84,0.8793178796768188,0.49383389949798584
0.2600000000000011,0.88,0.9176056385040283,0.49414196610450745
0.2600000000000011,0.92,0.95603346824646,0.49441176652908325
0.2600000000000011,0.96,0.994585394859314,0.49464961886405945
0.2600000000000011,1.0,1.0332473516464233,0.49486079812049866
0.2600000000000011,1.04,1.072007417678833,0.49504929780960083
0.2600000000000011,1.08,1.1108554601669312,0.49521854519844055
0.2600000000000011,1.12,1.149782657623291,0.4953710436820984

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549518108368,0.12953118979930878
0.30000000000000115,0.08,0.31048348546028137,0.23931467533111572
0.30000000000000115,0.12,0.32310986518859863,0.32083654403686523
0.30000000000000115,0.16,0.3400000035762787,0.3765144944190979
0.30000000000000115,0.2,0.36055514216423035,0.4130938649177551
0.30000000000000115,0.24,0.3841874599456787,0.4369654655456543
0.30000000000000115,0.28,0.4103657007217407,0.45274171233177185
0.30000000000000115,0.32,0.4386342167854309,0.46340569853782654
0.30000000000000115,0.36,0.46861499547958374,0.4708079695701599
0.30000000000000115,0.4,0.4999999701976776,0.47608819603919983
0.30000000000000115,0.44,0.5325410962104797,0.47995465993881226
0.30000000000000115,0.48,0.5660389065742493,0.4828556180000305
0.30000000000000115,0.52,0.6003332138061523,0.4850807785987854
0.30000000000000115,0.56,0.6352952122688293,0.48682206869125366
0.30000000000000115,0.6,0.670820415019989,0.48820945620536804
0.30000000000000115,0.64,0.7068238854408264,0.4893326759338379
0.30000000000000115,0.68,0.7432361841201782,0.49025511741638184
0.30000000000000115,0.72,0.7799999713897705,0.4910224974155426
0.30000000000000115,0.76,0.8170679211616516,0.4916684925556183
0.30000000000000115,0.8,0.8544003367424011,0.4922178387641907
0.30000000000000115,0.84,0.8919641375541687,0.4926893413066864
0.30000000000000115,0.88,0.9297311305999756,0.4930976927280426
0.30000000000000115,0.92,0.9676775932312012,0.49345389008522034
0.30000000000000115,0.96,1.0057833194732666,0.49376699328422546
0.30000000000000115,1.0,1.0440306663513184,0.49404382705688477
0.30000000000000115,1.04,1.082404613494873,0.49429014325141907
0.30000000000000115,1.08,1.1208924055099487,0.49451038241386414
0.30000000000000115,1.12,1.159482717514038,0.494708389043808

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.11501326411962509
0.3400000000000012,0.08,0.34928497672080994,0.21593020856380463
0.3400000000000012,0.12,0.36055514216423035,0.2952994406223297
0.3400000000000012,0.16,0.3757658898830414,0.3531307876110077
0.3400000000000012,0.2,0.3944616913795471,0.3934899568557739
0.3400000000000012,0.24,0.4161730110645294,0.42119184136390686
0.3400000000000012,0.28,0.44045430421829224,0.44023433327674866
0.3400000000000012,0.32,0.4669046998023987,0.4534880518913269
0.3400000000000012,0.36,0.4951767325401306,0.4628826677799225
0.3400000000000012,0.4,0.5249761939048767,0.4696814715862274
0.3400000000000012,0.44,0.5560575127601624,0.47470760345458984
0.3400000000000012,0.48,0.5882177352905273,0.4785006046295166
0.3400000000000012,0.52,0.6212889552116394,0.48141953349113464
0.3400000000000012,0.56,0.6551335453987122,0.48370659351348877
0.3400000000000012,0.6,0.6896376013755798,0.4855283796787262
0.3400000000000012,0.64,0.7247068881988525,0.4870016872882843
0.3400000000000012,0.68,0.7602630853652954,0.4882093667984009
0.3400000000000012,0.72,0.7962412238121033,0.48921188712120056
0.3400000000000012,0.76,0.832586407661438,0.4900533854961395
0.3400000000000012,0.8,0.869252622127533,0.49076706171035767
0.3400000000000012,0.84,0.9062008857727051,0.49137794971466064
0.3400000000000012,0.88,0.943398118019104,0.49190518260002136
0.3400000000000012,0.92,0.9808160066604614,0.49236389994621277
0.3400000000000012,0.96,1.0184301137924194,0.4927656948566437
0.3400000000000012,1.0,1.0562195777893066,0.493120014667511
0.3400000000000012,1.04,1.0941662788391113,0.4934343099594116
0.3400000000000012,1.08,1.1322543621063232,0.4937145709991455
0.3400000000000012,1.12,1.1704699993133545,0.49396586418151855

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.1033654510974884
0.3800000000000012,0.08,0.38832977414131165,0.19635173678398132
0.3800000000000012,0.12,0.39849719405174255,0.2726815938949585
0.3800000000000012,0.16,0.41231054067611694,0.3311907947063446
0.3800000000000012,0.2,0.4294181764125824,0.3741225600242615
0.3800000000000012,0.24,0.44944408535957336,0.40493181347846985
0.3800000000000012,0.28,0.47201693058013916,0.4269060790538788
0.3800000000000012,0.32,0.4967896640300751,0.4426526725292206
0.3800000000000012,0.36,0.5234500765800476,0.4540652930736542
0.3800000000000012,0.4,0.5517245531082153,0.46246176958084106
0.3800000000000012,0.44,0.5813776850700378,0.4687429666519165
0.3800000000000012,0.48,0.612209141254425,0.4735225737094879
0.3800000000000012,0.52,0.6440497040748596,0.47722089290618896
0.3800000000000012,0.56,0.6767569780349731,0.48012837767601013
0.3800000000000012,0.6,0.7102112174034119,0.4824485182762146
0.3800000000000012,0.64,0.7443118095397949,0.4843257963657379
0.3800000000000012,0.68,0.7789736986160278,0.4858643710613251
0.3800000000000012,0.72,0.8141252398490906,0.48714005947113037
0.3800000000000012,0.76,0.8497058749198914,0.48820942640304565
0.3800000000000012,0.8,0.8856635689735413,0.4891146123409271
0.3800000000000012,0.84,0.9219544529914856,0.48988786339759827
0.3800000000000012,0.88,0.9585405588150024,0.49055391550064087
0.3800000000000012,0.92,0.9953894019126892,0.49113190174102783
0.3800000000000012,0.96,1.0324727296829224,0.49163708090782166
0.3800000000000012,1.0,1.0697662830352783,0.4920814633369446
0.3800000000000012,1.04,1.1072487831115723,0.49247467517852783
0.3800000000000012,1.08,1.1449018716812134,0.492824524641037
0.3800000000000012,1.12,1.182708740234375,0.4931374788284302

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004511833191,0.09382651001214981
0.42000000000000126,0.08,0.4275512099266052,0.17980721592903137
0.42000000000000126,0.12,0.4368066191673279,0.25272494554519653
0.42000000000000126,0.16,0.449444055557251,0.310907244682312
0.42000000000000126,0.2,0.4651881754398346,0.35540974140167236
0.42000000000000126,0.24,0.48373544216156006,0.38860639929771423
0.42000000000000126,0.28,0.504777193069458,0.4130938649177551
0.42000000000000126,0.32,0.52801513671875,0.4311382472515106
0.42000000000000126,0.36,0.5531726479530334,0.44451215863227844
0.42000000000000126,0.4,0.5799999833106995,0.45452502369880676
0.42000000000000126,0.44,0.6082762479782104,0.46211570501327515
0.42000000000000126,0.48,0.6378087401390076,0.4679494798183441
0.42000000000000126,0.52,0.6684309244155884,0.472495973110199
0.42000000000000126,0.56,0.699999988079071,0.4760882258415222
0.42000000000000126,0.6,0.7323933243751526,0.4789644479751587
0.42000000000000126,0.64,0.7655063271522522,0.4812964200973511
0.42000000000000126,0.68,0.7992496490478516,0.483209490776062
0.42000000000000126,0.72,0.8335466980934143,0.4847961664199829
0.42000000000000126,0.76,0.868331789970398,0.4861255884170532
0.42000000000000126,0.8,0.9035485982894897,0.48725003004074097
0.42000000000000126,0.84,0.9391485452651978,0.48820939660072327
0.42000000000000126,0.88,0.9750897288322449,0.4890345335006714
0.42000000000000126,0.92,1.0113357305526733,0.4897495210170746
0.42000000000000126,0.96,1.047855019569397,0.49037328362464905
0.42000000000000126,1.0,1.0846196413040161,0.4909210205078125
0.42000000000000126,1.04,1.1216059923171997,0.4914047122001648
0.42000000000000126,1.08,1.158792495727539,0.4918343722820282
0.42000000000000126,1.12,1.1961605548858643,0.49221786856651306

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.08587857335805893
0.4600000000000013,0.08,0.46690475940704346,0.16569173336029053
0.4600000000000013,0.12,0.475394606590271,0.2351146936416626
0.4600000000000013,0.16,0.48703181743621826,0.292316734790802
0.4600000000000013,0.2,0.5015974640846252,0.33760422468185425
0.4600000000000013,0.24,0.5188448429107666,0.3725336790084839
0.4600000000000013,0.28,0.5385165214538574,0.39909011125564575
0.4600000000000013,0.32,0.5603570938110352,0.419176310300827
0.4600000000000013,0.36,0.5841233134269714,0.43439117074012756
0.4600000000000013,0.4,0.6095900535583496,0.44598543643951416
0.4600000000000013,0.44,0.6365532875061035,0.45489969849586487
0.4600000000000013,0.48,0.6648308634757996,0.46182623505592346
0.4600000000000013,0.52,0.6942621469497681,0.4672699570655823
0.4600000000000013,0.56,0.7247068285942078,0.4715985059738159
0.4600000000000013,0.6,0.7560423016548157,0.47508010268211365
0.4600000000000013,0.64,0.7881624102592468,0.47791212797164917
0.4600000000000013,0.68,0.8209749460220337,0.4802401661872864
0.4600000000000013,0.72,0.8544003963470459,0.4821735620498657
0.4600000000000013,0.76,0.8883693218231201,0.4837944209575653
0.4600000000000013,0.8,0.9228217601776123,0.48516541719436646
0.4600000000000013,0.84,0.9577054977416992,0.4863346219062805
0.4600000000000013,0.88,0.9929753541946411,0.4873395562171936
0.4600000000000013,0.92,1.028591275215149,0.48820942640304565
0.4600000000000013,0.96,1.0645188093185425,0.48896750807762146
0.4600000000000013,1.0,1.1007270812988281,0.4896323084831238
0.4600000000000013,1.04,1.1371893882751465,0.49021852016448975
0.4600000000000013,1.08,1.1738824844360352,0.4907383322715759
0.4600000000000013,1.12,1.210784912109375,0.4912016689777374

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.50159752368927,0.07915851473808289
0.5000000000000013,0.08,0.5063595771789551,0.15353652834892273
0.5000000000000013,0.12,0.514198362827301,0.21953977644443512
0.5000000000000013,0.16,0.5249761939048767,0.27535709738731384
0.5000000000000013,0.2,0.5385164618492126,0.32083654403686523
0.5000000000000013,0.24,0.5546170473098755,0.356937050819397
0.5000000000000013,0.28,0.573062002658844,0.38513198494911194
0.5000000000000013,0.32,0.5936329364776611,0.40697553753852844
0.5000000000000013,0.36,0.6161168217658997,0.42386746406555176
0.5000000000000013,0.4,0.6403124332427979,0.4369654357433319
0.5000000000000013,0.44,0.6660330295562744,0.44718098640441895
0.5000000000000013,0.48,0.6931089162826538,0.4552110731601715
0.5000000000000013,0.52,0.7213875651359558,0.4615805745124817
0.5000000000000013,0.56,0.750732958316803,0.4666818678379059
0.5000000000000013,0.6,0.7810249924659729,0.4708079695701599
0.5000000000000013,0.64,0.8121575713157654,0.4741781949996948
0.5000000000000013,0.68,0.8440378308296204,0.4769573211669922
0.5000000000000013,0.72,0.8765843510627747,0.47927016019821167
0.5000000000000013,0.76,0.9097251892089844,0.48121193051338196
0.5000000000000013,0.8,0.9433980584144592,0.48285555839538574
0.5000000000000013,0.84,0.9775480031967163,0.4842578172683716
0.5000000000000013,0.88,1.0121264457702637,0.48546290397644043
0.5000000000000013,0.92,1.0470912456512451,0.4865056574344635
0.5000000000000013,0.96,1.0824047327041626,0.48741376399993896
0.5000000000000013,1.0,1.1180340051651,0.48820939660072327
0.5000000000000013,1.04,1.1539498567581177,0.488910436630249
0.5000000000000013,1.08,1.1901261806488037,0.4895314574241638
0.5000000000000013,1.12,1.2265398502349854,0.49008432030677795

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794087409973,0.07340475916862488
0.5400000000000014,0.08,0.5458937883377075,0.14297807216644287
0.5400000000000014,0.12,0.5531726479530334,0.20571771264076233
0.5400000000000014,0.16,0.5632051825523376,0.2599164843559265
0.5400000000000014,0.2,0.5758472084999084,0.3051537871360779
0.5400000000000014,0.24,0.5909314751625061,0.34196171164512634
0.5400000000000014,0.28,0.6082762479782104,0.37140172719955444
0.5400000000000014,0.32,0.627694308757782,0.39471369981765747
0.5400000000000014,0.36,0.6489992141723633,0.4130938947200775
0.5400000000000014,0.4,0.6720119118690491,0.4275866448879242
0.5400000000000014,0.44,0.6965630650520325,0.4390512704849243
0.5400000000000014,0.48,0.7224956750869751,0.4481702148914337
0.5400000000000014,0.52,0.7496665120124817,0.45547381043434143
0.5400000000000014,0.56,0.7779459953308105,0.4613693058490753
0.5400000000000014,0.6,0.8072174191474915,0.4661678671836853
0.5400000000000014,0.64,0.8373768329620361,0.4701066017150879
0.5400000000000014,0.68,0.8683317303657532,0.47336700558662415
0.5400000000000014,0.72,0.9000000357627869,0.47608819603919983
0.5400000000000014,0.76,0.9323090314865112,0.47837749123573303
0.5400000000000014,0.8,0.9651942849159241,0.48031824827194214
0.5400000000000014,0.84,0.9985990524291992,0.4819755554199219
0.5400000000000014,0.88,1.032472848892212,0.4834004342556
0.5400000000000014,0.92,1.0667707920074463,0.48463374376296997
0.5400000000000014,0.96,1.1014535427093506,0.48570743203163147
0.5400000000000014,1.0,1.1364856958389282,0.4866480529308319
0.5400000000000014,1.04,1.1718361377716064,0.4874763488769531
0.5400000000000014,1.08,1.2074767351150513,0.48820939660072327
0.5400000000000014,1.12,1.2433825731277466,0.48886147141456604

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.06842447817325592
0.5800000000000014,0.08,0.5854912400245667,0.1337329000234604
0.5800000000000014,0.12,0.5922837257385254,0.19340188801288605
0.5800000000000014,0.16,0.6016643047332764,0.24586334824562073
0.5800000000000014,0.2,0.6135144233703613,0.29054903984069824
0.5800000000000014,0.24,0.6276941895484924,0.3276924192905426
0.5800000000000014,0.28,0.6440496444702148,0.35803186893463135
0.5800000000000014,0.32,0.6624197959899902,0.3825356066226959
0.5800000000000014,0.36,0.6826419234275818,0.4022056460380554
0.5800000000000014,0.4,0.7045566439628601,0.41796383261680603
0.5800000000000014,0.44,0.7280110716819763,0.4306025505065918
0.5800000000000014,0.48,0.7528611421585083,0.4407743513584137
0.5800000000000014,0.52,0.7789736390113831,0.44900211691856384
0.5800000000000014,0.56,0.8062257170677185,0.45569854974746704
0.5800000000000014,0.6,0.8345057964324951,0.4611858129501343
0.5800000000000014,0.64,0.8637128472328186,0.46571487188339233
0.5800000000000014,0.68,0.893756091594696,0.46948036551475525
0.5800000000000014,0.72,0.9245539307594299,0.47263407707214355
0.5800000000000014,0.76,0.95603346824646,0.47529441118240356
0.5800000000000014,0.8,0.9881295561790466,0.4775542616844177
0.5800000000000014,0.84,1.0207840204238892,0.4794868230819702
0.5800000000000014,0.88,1.0539449453353882,0.4811502993106842
0.5800000000000014,0.92,1.0875661373138428,0.48259079456329346
0.5800000000000014,0.96,1.1216059923171997,0.483845591545105
0.5800000000000014,1.0,1.1560276746749878,0.4849447011947632
0.5800000000000014,1.04,1.190798044204712,0.4859123229980469
0.5800000000000014,1.08,1.2258875370025635,0.4867686331272125
0.5800000000000014,1.12,1.261269211769104,0.4875297546386719

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.621289074420929,0.0640726238489151
0.6200000000000014,0.08,0.6251400709152222,0.12557809054851532
0.6200000000000014,0.12,0.6315061450004578,0.1823815107345581
0.6200000000000014,0.16,0.6403123736381531,0.23306262493133545
0.6200000000000014,0.2,0.6514598727226257,0.2769826650619507
0.6200000000000014,0.24,0.6648308038711548,0.31416967511177063
0.6200000000000014,0.28,0.6802940964698792,0.3451133966445923
0.6200000000000014,0.32,0.6977105736732483,0.3705544173717499
0.6200000000000014,0.36,0.7169379591941833,0.39131709933280945
0.6200000000000014,0.4,0.7378347516059875,0.4082010090351105
0.6200000000000014,0.44,0.7602631449699402,0.4219229817390442
0.6200000000000014,0.48,0.7840918302536011,0.43309441208839417
0.6200000000000014,0.52,0.8091971278190613,0.4422208368778229
0.6200000000000014,0.56,0.8354639410972595,0.4497113525867462
0.6200000000000014,0.6,0.8627861142158508,0.4558928906917572
0.6200000000000014,0.64,0.8910667300224304,0.46102502942085266
0.6200000000000014,0.68,0.9202173352241516,0.465312659740448
0.6200000000000014,0.72,0.9501579403877258,0.4689178764820099
0.6200000000000014,0.76,0.9808160066604614,0.47196877002716064
0.6200000000000014,0.8,1.0121264457702637,0.4745669960975647
0.6200000000000014,0.84,1.0440306663513184,0.4767932891845703
0.6200000000000014,0.88,1.076475739479065,0.4787122309207916
0.6200000000000014,0.92,1.1094142198562622,0.48037591576576233
0.6200000000000014,0.96,1.1428035497665405,0.4818260371685028
0.6200000000000014,1.0,1.176605224609375,0.48309680819511414
0.6200000000000014,1.04,1.2107847929000854,0.4842158854007721
0.6200000000000014,1.08,1.2453112602233887,0.4852060377597809
0.6200000000000014,1.12,1.2801562547683716,0.4860861897468567

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110137939453,0.06023801490664482
0.6600000000000015,0.08,0.6648308634757996,0.1183367669582367
0.6600000000000015,0.12,0.6708203554153442,0.17247796058654785
0.6600000000000015,0.16,0.6791170835494995,0.22138532996177673
0.6600000000000015,0.2,0.6896376013755798,0.2643968462944031
0.6600000000000015,0.24,0.7022820711135864,0.30140259861946106
0.6600000000000015,0.28,0.7169379591941833,0.33270424604415894
0.6600000000000015,0.32,0.7334848642349243,0.3588550090789795
0.6600000000000015,0.36,0.7517978549003601,0.3805224299430847
0.6600000000000015,0.4,0.7717512845993042,0.39838939905166626
0.6600000000000015,0.44,0.7932213544845581,0.4130938649177551
0.6600000000000015,0.48,0.8160882592201233,0.4251995086669922
0.6600000000000015,0.52,0.8402380347251892,0.4351859986782074
0.6600000000000015,0.56,0.8655634522438049,0.44345200061798096
0.6600000000000015,0.6,0.8919641375541687,0.4503230154514313
0.6600000000000015,0.64,0.9193475842475891,0.4560626745223999
0.6600000000000015,0.68,0.9476286172866821,0.4608827829360962
0.6600000000000015,0.72,0.9767292737960815,0.4649531841278076
0.6600000000000015,0.76,1.0065784454345703,0.4684101343154907
0.6600000000000015,0.8,1.0371114015579224,0.47136256098747253
0.6600000000000015,0.84,1.0682696104049683,0.47389835119247437
0.6600000000000015,0.88,1.100000023841858,0.4760882258415222
0.6600000000000015,0.92,1.1322543621063232,0.47798943519592285
0.6600000000000015,0.96,1.1649892330169678,0.4796484112739563
0.6600000000000015,1.0,1.1981651782989502,0.4811033606529236
0.6600000000000015,1.04,1.2317466735839844,0.4823853373527527
0.6600000000000015,1.08,1.265701413154602,0.4835200011730194
0.6600000000000015,1.12,1.3000000715255737,0.4845285713672638

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011420130729675,0.05683409050107002
0.7000000000000015,0.08,0.7045566439628601,0.1118672788143158
0.7000000000000015,0.12,0.7102112174034119,0.16354073584079742
0.7000000000000015,0.16,0.7180529236793518,0.2107120007276535
0.7000000000000015,0.2,0.7280109524726868,0.2527249753475189
0.7000000000000015,0.24,0.7400000095367432,0.2893795371055603
0.7000000000000015,0.28,0.7539231181144714,0.32083654403686523
0.7000000000000015,0.32,0.7696752548217773,0.34749817848205566
0.7000000000000015,0.36,0.7871467471122742,0.3698963522911072
0.7000000000000015,0.4,0.8062257766723633,0.38860639929771423
0.7000000000000015,0.44,0.826801061630249,0.4041884243488312
0.7000000000000015,0.48,0.8487637639045715,0.4171542525291443
0.7000000000000015,0.52,0.8720091581344604,0.42795252799987793
0.7000000000000015,0.56,0.8964373469352722,0.4369654953479767
0.7000000000000015,0.6,0.9219544529914856,0.44451218843460083
0.7000000000000015,0.64,0.9484724402427673,0.4508560299873352
0.7000000000000015,0.68,0.9759098887443542,0.45621228218078613
0.7000000000000015,0.72,1.0041911602020264,0.46075618267059326
0.7000000000000015,0.76,1.0332472324371338,0.4646300971508026
0.7000000000000015,0.8,1.0630147457122803,0.46794945001602173
0.7000000000000015,0.84,1.0934350490570068,0.4708079695701599
0.7000000000000015,0.88,1.124455451965332,0.47328194975852966
0.7000000000000015,0.92,1.1560276746749878,0.4754335582256317
0.7000000000000015,0.96,1.1881077289581299,0.4773138463497162
0.7000000000000015,1.0,1.2206554412841797,0.4789644181728363
0.7000000000000015,1.04,1.2536345720291138,0.4804201126098633
0.7000000000000015,1.08,1.2870122194290161,0.48170918226242065
0.7000000000000015,1.12,1.320757508277893,0.48285552859306335

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,0.05379250645637512
0.7400000000000015,0.08,0.7443117499351501,0.10605501383543015
0.7400000000000015,0.12,0.7496665716171265,0.15544278919696808
0.7400000000000015,0.16,0.7570998668670654,0.20093479752540588
0.7400000000000015,0.2,0.7665507793426514,0.24189762771129608
0.7400000000000015,0.24,0.7779461145401001,0.27807483077049255
0.7400000000000015,0.28,0.7912017107009888,0.30952346324920654
0.7400000000000015,0.32,0.8062257766723633,0.336525022983551
0.7400000000000015,0.36,0.822921633720398,0.35949644446372986
0.7400000000000015,0.4,0.8411896824836731,0.3789161741733551
0.7400000000000015,0.44,0.8609297871589661,0.3952701687812805
0.7400000000000015,0.48,0.8820430040359497,0.4090176522731781
0.7400000000000015,0.52,0.9044334888458252,0.4205724596977234
0.7400000000000015,0.56,0.9280086159706116,0.43029600381851196
0.7400000000000015,0.6,0.9526804089546204,0.4384969174861908
0.7400000000000015,0.64,0.978365957736969,0.4454345405101776
0.7400000000000015,0.68,1.0049875974655151,0.451324462890625
0.7400000000000015,0.72,1.0324727296829224,0.4563450515270233
0.7400000000000015,0.76,1.0607545375823975,0.4606427550315857
0.7400000000000015,0.8,1.0897706747055054,0.4643380641937256
0.7400000000000015,0.84,1.1194642782211304,0.4675297439098358
0.7400000000000015,0.88,1.149782657623291,0.47029873728752136
0.7400000000000015,0.92,1.1806777715682983,0.4727119505405426
0.7400000000000015,0.96,1.2121057510375977,0.47482427954673767
0.7400000000000015,1.0,1.244025707244873,0.47668126225471497
0.7400000000000015,1.04,1.2764010429382324,0.47832056879997253
0.7400000000000015,1.08,1.309198260307312,0.4797735810279846
0.7400000000000015,1.12,1.34238600730896,0.48106640577316284

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249924659729,0.0510585717856884
0.7800000000000016,0.08,0.7840917110443115,0.10080656409263611
0.7800000000000016,0.12,0.7891766428947449,0.14807704091072083
0.7800000000000016,0.16,0.7962411642074585,0.19195742905139923
0.7800000000000016,0.2,0.8052327632904053,0.23184645175933838
0.7800000000000016,0.24,0.8160882592201233,0.2674548923969269
0.7800000000000016,0.28,0.8287339210510254,0.29876431822776794
0.7800000000000016,0.32,0.8430894017219543,0.3259608745574951
0.7800000000000016,0.36,0.859069287776947,0.3493652641773224
0.7800000000000016,0.4,0.8765841126441956,0.36937060952186584
0.7800000000000016,0.44,0.8955445289611816,0.3863939046859741
0.7800000000000016,0.48,0.9158601760864258,0.40084245800971985
0.7800000000000016,0.52,0.9374432563781738,0.4130938649177551
0.7800000000000016,0.56,0.9602082371711731,0.4234860837459564
0.7800000000000016,0.6,0.9840731620788574,0.4323135316371918
0.7800000000000016,0.64,1.0089597702026367,0.43982842564582825
0.7800000000000016,0.68,1.0347946882247925,0.44624409079551697
0.7800000000000016,0.72,1.061508297920227,0.45173949003219604
0.7800000000000016,0.76,1.0890361070632935,0.4564637243747711
0.7800000000000016,0.8,1.1173181533813477,0.4605405330657959
0.7800000000000016,0.84,1.1462982892990112,0.4640728831291199
0.7800000000000016,0.88,1.1759252548217773,0.4671456813812256
0.7800000000000016,0.92,1.206151008605957,0.4698297381401062
0.7800000000000016,0.96,1.2369316816329956,0.47218358516693115
0.7800000000000016,1.0,1.2682271003723145,0.4742562174797058
0.7800000000000016,1.04,1.2999999523162842,0.47608819603919983
0.7800000000000016,1.08,1.3322160243988037,0.4777137041091919
0.7800000000000016,1.12,1.3648443222045898,0.4791613221168518

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.820975124835968,0.04858803376555443
0.8200000000000016,0.08,0.8238930702209473,0.09604503959417343
0.8200000000000016,0.12,0.8287340998649597,0.14135266840457916
0.8200000000000016,0.16,0.8354640007019043,0.18369457125663757
0.8200000000000016,0.2,0.8440378904342651,0.22250598669052124
0.8200000000000016,0.24,0.8544003963470459,0.2574816048145294
0.8200000000000016,0.28,0.8664872050285339,0.2885485589504242
0.8200000000000016,0.32,0.880227267742157,0.3158186376094818
0.8200000000000016,0.36,0.8955445289611816,0.33953291177749634
0.8200000000000016,0.4,0.9123595952987671,0.3600103557109833
0.8200000000000016,0.44,0.9305912256240845,0.37760502099990845
0.8200000000000016,0.48,0.950157880783081,0.3926747143268585
0.8200000000000016,0.52,0.9709789156913757,0.40556079149246216
0.8200000000000016,0.56,0.9929752349853516,0.41657543182373047
0.8200000000000016,0.6,1.01607084274292,0.4259967803955078
0.8200000000000016,0.64,1.0401922464370728,0.4340675473213196
0.8200000000000016,0.68,1.065269947052002,0.4409962296485901
0.8200000000000016,0.72,1.0912377834320068,0.44696030020713806
0.8200000000000016,0.76,1.1180338859558105,0.4521097242832184
0.8200000000000016,0.8,1.1456003189086914,0.4565702974796295
0.8200000000000016,0.84,1.1738824844360352,0.4604479670524597
0.8200000000000016,0.88,1.2028300762176514,0.4638309180736542
0.8200000000000016,0.92,1.2323960065841675,0.46679309010505676
0.8200000000000016,0.96,1.2625371217727661,0.4693963825702667
0.8200000000000016,1.0,1.2932130098342896,0.4716925621032715
0.8200000000000016,1.04,1.3243865966796875,0.473725289106369
0.8200000000000016,1.08,1.3560236692428589,0.4755311906337738
0.8200000000000016,1.12,1.388092279434204,0.47714102268218994

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,0.04634472355246544
0.8600000000000017,0.08,0.8637127876281738,0.09170670807361603
0.8600000000000017,0.12,0.868331789970398,0.1351926475763321
0.8600000000000017,0.16,0.8747572302818298,0.17607103288173676
0.8600000000000017,0.2,0.8829495906829834,0.21381522715091705
0.8600000000000017,0.24,0.8928605914115906,0.24811488389968872
0.8600000000000017,0.28,0.90443354845047,0.2788591980934143
0.8600000000000017,0.32,0.9176055788993835,0.30610212683677673
0.8600000000000017,0.36,0.9323089122772217,0.330019474029541
0.8600000000000017,0.4,0.9484724998474121,0.350866436958313
0.8600000000000017,0.44,0.966022789478302,0.36894088983535767
0.8600000000000017,0.48,0.9848857522010803,0.38455432653427124
0.8600000000000017,0.52,1.0049875974655151,0.39801210165023804
0.8600000000000017,0.56,1.0262553691864014,0.40960070490837097
0.8600000000000017,0.6,1.048618197441101,0.41958004236221313
0.8600000000000017,0.64,1.072007417678833,0.4281810522079468
0.8600000000000017,0.68,1.0963575839996338,0.43560591340065
0.8600000000000017,0.72,1.1216059923171997,0.44202861189842224
0.8600000000000017,0.76,1.147693395614624,0.44759830832481384
0.8600000000000017,0.8,1.1745637655258179,0.452441930770874
0.8600000000000017,0.84,1.202164649963379,0.4566667675971985
0.8600000000000017,0.88,1.2304471731185913,0.4603637456893921
0.8600000000000017,0.92,1.2593649625778198,0.4636093080043793
0.8600000000000017,0.96,1.2888754606246948,0.4664681553840637
0.8600000000000017,1.0,1.318938970565796,0.46899473667144775
0.8600000000000017,1.04,1.3495184183120728,0.47123509645462036
0.8600000000000017,1.08,1.3805795907974243,0.4732282757759094
0.8600000000000017,1.12,1.41209077835083,0.47500723600387573

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.04429876059293747
0.9000000000000017,0.08,0.9035484790802002,0.08773832768201828
0.9000000000000017,0.12,0.907964825630188,0.12953118979930878
0.9000000000000017,0.16,0.9141116142272949,0.16902053356170654
0.9000000000000017,0.2,0.9219543933868408,0.20571769773960114
0.9000000000000017,0.24,0.9314504265785217,0.23931466042995453
0.9000000000000017,0.28,0.9425497651100159,0.2696748673915863
0.9000000000000017,0.32,0.9551962614059448,0.2968079745769501
0.9000000000000017,0.36,0.9693296551704407,0.32083654403686523
0.9000000000000017,0.4,0.9848857522010803,0.34196174144744873
0.9000000000000017,0.44,1.0017982721328735,0.3604313135147095
0.9000000000000017,0.48,1.0199999809265137,0.3765144646167755
0.9000000000000017,0.52,1.039422869682312,0.3904823660850525
0.9000000000000017,0.56,1.059999942779541,0.4025951027870178
0.9000000000000017,0.6,1.0816655158996582,0.4130938947200775
0.9000000000000017,0.64,1.104354977607727,0.4221968352794647
0.9000000000000017,0.68,1.1280070543289185,0.4300975501537323
0.9000000000000017,0.72,1.1525622606277466,0.4369655251502991
0.9000000000000017,0.76,1.177964448928833,0.44294753670692444
0.9000000000000017,0.8,1.2041593790054321,0.44817018508911133
0.9000000000000017,0.84,1.2310972213745117,0.45274171233177185
0.9000000000000017,0.88,1.2587295770645142,0.4567543864250183
0.9000000000000017,0.92,1.287011981010437,0.46028682589530945
0.9000000000000017,0.96,1.3159027099609375,0.4634056091308594
0.9000000000000017,1.0,1.3453623056411743,0.4661678671836853
0.9000000000000017,1.04,1.3753544092178345,0.4686216115951538
0.9000000000000017,1.08,1.4058449268341064,0.4708079695701599
0.9000000000000017,1.12,1.4368020296096802,0.47276201844215393

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.042425282299518585
0.9400000000000017,0.08,0.9433980584144592,0.08409510552883148
0.9400000000000017,0.12,0.9476286768913269,0.12431197613477707
0.9400000000000017,0.16,0.9535198211669922,0.16248495876789093
0.9400000000000017,0.2,0.9610410332679749,0.19816173613071442
0.9400000000000017,0.24,0.9701546430587769,0.2310417741537094
0.9400000000000017,0.28,0.9808160066604614,0.2609718143939972
0.9400000000000017,0.32,0.9929753541946411,0.2879277765750885
0.9400000000000017,0.36,1.0065783262252808,0.3119894564151764
0.9400000000000017,0.4,1.021567463874817,0.3333119750022888
0.9400000000000017,0.44,1.0378824472427368,0.3520997166633606
0.9400000000000017,0.48,1.0554620027542114,0.3685830235481262
0.9400000000000017,0.52,1.0742439031600952,0.3830009400844574
0.9400000000000017,0.56,1.0941662788391113,0.39558830857276917
0.9400000000000017,0.6,1.1151682138442993,0.40656688809394836
0.9400000000000017,0.64,1.1371896266937256,0.41614100337028503
0.9400000000000017,0.68,1.1601722240447998,0.42449480295181274
0.9400000000000017,0.72,1.1840606927871704,0.431791752576828
0.9400000000000017,0.76,1.2088011503219604,0.43817535042762756
0.9400000000000017,0.8,1.2343419790267944,0.4437706470489502
0.9400000000000017,0.84,1.2606347799301147,0.44868576526641846
0.9400000000000017,0.88,1.2876335382461548,0.45301368832588196
0.9400000000000017,0.92,1.3152945041656494,0.4568343162536621
0.9400000000000017,0.96,1.343577265739441,0.46021610498428345
0.9400000000000017,1.0,1.3724430799484253,0.46321776509284973
0.9400000000000017,1.04,1.4018558263778687,0.46588942408561707
0.9400000000000017,1.08,1.4317821264266968,0.46827396750450134
0.9400000000000017,1.12,1.4621901512145996,0.47040826082229614

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,0.04070340469479561
0.9800000000000018,0.08,0.9832598567008972,0.0807390809059143
0.9800000000000018,0.12,0.9873196482658386,0.11948661506175995
0.9800000000000018,0.16,0.9929754137992859,0.15641294419765472
0.9800000000000018,0.2,1.0002000331878662,0.19110028445720673
0.9800000000000018,0.24,1.0089598894119263,0.22325873374938965
0.9800000000000018,0.28,1.0192153453826904,0.2527249753475189
0.9800000000000018,0.32,1.0309219360351562,0.2794497609138489
0.9800000000000018,0.36,1.0440306663513184,0.3034782409667969
0.9800000000000018,0.4,1.0584895610809326,0.32492750883102417
0.9800000000000018,0.44,1.0742440223693848,0.3439635932445526
0.9800000000000018,0.48,1.0912379026412964,0.3607824742794037
0.9800000000000018,0.52,1.1094142198562622,0.37559327483177185
0.9800000000000018,0.56,1.1287161111831665,0.38860639929771423
0.9800000000000018,0.6,1.149086594581604,0.4000245928764343
0.9800000000000018,0.64,1.1704699993133545,0.4100378751754761
0.9800000000000018,0.68,1.1928118467330933,0.4188199043273926
0.9800000000000018,0.72,1.2160592079162598,0.4265274405479431
0.9800000000000018,0.76,1.2401612997055054,0.43329954147338867
0.9800000000000018,0.8,1.2650692462921143,0.43925878405570984
0.9800000000000018,0.84,1.2907363176345825,0.44451218843460083
0.9800000000000018,0.88,1.3171180486679077,0.4491528868675232
0.9800000000000018,0.92,1.3441725969314575,0.45326143503189087
0.9800000000000018,0.96,1.3718600273132324,0.4569074809551239
0.9800000000000018,1.0,1.400142788887024,0.4601511061191559
0.9800000000000018,1.04,1.428985595703125,0.4630439579486847
0.9800000000000018,1.08,1.4583553075790405,0.4656306505203247
0.9800000000000018,1.12,1.488220453262329,0.46794945001602173

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207841396331787,0.03911551833152771
1.0200000000000018,0.08,1.0231324434280396,0.07763800024986267
1.0200000000000018,0.12,1.0270346403121948,0.11501327902078629
1.0200000000000018,0.16,1.0324727296829224,0.1507594883441925
1.0200000000000018,0.2,1.039422869682312,0.18449091911315918
1.0200000000000018,0.24,1.0478549003601074,0.21593020856380463
1.0200000000000018,0.28,1.057733178138733,0.24490901827812195
1.0200000000000018,0.32,1.0690181255340576,0.27135956287384033
1.0200000000000018,0.36,1.0816655158996582,0.2952994406223297
1.0200000000000018,0.4,1.0956275463104248,0.31681370735168457
1.0200000000000018,0.44,1.1108555793762207,0.336035817861557
1.0200000000000018,0.48,1.1272976398468018,0.3531307578086853
1.0200000000000018,0.52,1.1449015140533447,0.3682805001735687
1.0200000000000018,0.56,1.1636149883270264,0.38167211413383484
1.0200000000000018,0.6,1.1833850145339966,0.3934900164604187
1.0200000000000018,0.64,1.2041594982147217,0.4039095342159271
1.0200000000000018,0.68,1.225887417793274,0.4130938649177551
1.0200000000000018,0.72,1.2485190629959106,0.42119187116622925
1.0200000000000018,0.76,1.2720061540603638,0.42833736538887024
1.0200000000000018,0.8,1.2963024377822876,0.4346497654914856
1.0200000000000018,0.84,1.3213629722595215,0.44023433327674866
1.0200000000000018,0.88,1.3471451997756958,0.44518351554870605
1.0200000000000018,0.92,1.3736083507537842,0.4495779871940613
1.0200000000000018,0.96,1.4007140398025513,0.4534880816936493
1.0200000000000018,1.0,1.428425669670105,0.45697474479675293
1.0200000000000018,1.04,1.456708550453186,0.4600909650325775
1.0200000000000018,1.08,1.4855302572250366,0.4628826379776001
1.0200000000000018,1.12,1.5148597955703735,0.4653894007205963

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,0.0376465730369091
1.0600000000000018,0.08,1.0630146265029907,0.07476408779621124
1.0600000000000018,0.12,1.0667707920074463,0.11085569113492966
1.0600000000000018,0.16,1.072007417678833,0.14548465609550476
1.0600000000000018,0.2,1.0787029266357422,0.1782950907945633
1.0600000000000018,0.24,1.0868301391601562,0.20902301371097565
1.0600000000000018,0.28,1.0963575839996338,0.23749881982803345
1.0600000000000018,0.32,1.1072487831115723,0.2636413276195526
1.0600000000000018,0.36,1.1194641590118408,0.2874463200569153
1.0600000000000018,0.4,1.132960557937622,0.30897244811058044
1.0600000000000018,0.44,1.147693395614624,0.3283250331878662
1.0600000000000018,0.48,1.1636149883270264,0.3456418216228485
1.0600000000000018,0.52,1.1806777715682983,0.3610798716545105
1.0600000000000018,0.56,1.1988327503204346,0.37480488419532776
1.0600000000000018,0.6,1.2180311679840088,0.38698336482048035
1.0600000000000018,0.64,1.2382245063781738,0.39777636528015137
1.0600000000000018,0.68,1.2593649625778198,0.4073360562324524
1.0600000000000018,0.72,1.2814053297042847,0.4158029854297638
1.0600000000000018,0.76,1.3043005466461182,0.42330536246299744
1.0600000000000018,0.8,1.3280060291290283,0.4299585223197937
1.0600000000000018,0.84,1.3524792194366455,0.4358654320240021
1.0600000000000018,0.88,1.3776791095733643,0.44111713767051697
1.0600000000000018,0.92,1.403566837310791,0.44579407572746277
1.0600000000000018,0.96,1.4301049709320068,0.4499664902687073
1.0600000000000018,1.0,1.4572575092315674,0.45369622111320496
1.0600000000000018,1.04,1.484991431236267,0.4570368826389313
1.0600000000000018,1.08,1.5132745504379272,0.46003541350364685
1.0600000000000018,1.12,1.542076587677002,0.46273258328437805

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007269620895386,0.03628372773528099
1.1000000000000019,0.08,1.1029052734375,0.07209352403879166
1.1000000000000019,0.12,1.1065258979797363,0.1069822907447815
1.1000000000000019,0.16,1.1115754842758179,0.14055326581001282
1.1000000000000019,0.2,1.1180340051651,0.17247794568538666
1.1000000000000019,0.24,1.1258772611618042,0.20250636339187622
1.1000000000000019,0.28,1.1350772380828857,0.23047000169754028
1.1000000000000019,0.32,1.1456003189086914,0.2562784254550934
1.1000000000000019,0.36,1.157410979270935,0.2799104154109955
1.1000000000000019,0.4,1.1704699993133545,0.30140259861946106
1.1000000000000019,0.44,1.1847361326217651,0.32083654403686523
1.1000000000000019,0.48,1.2001667022705078,0.33832594752311707
1.1000000000000019,0.52,1.2167168855667114,0.3540055751800537
1.1000000000000019,0.56,1.2343419790267944,0.36802130937576294
1.1000000000000019,0.6,1.2529963254928589,0.3805224597454071
1.1000000000000019,0.64,1.2726352214813232,0.39165636897087097
1.1000000000000019,0.68,1.2932130098342896,0.4015640616416931
1.1000000000000019,0.72,1.3146861791610718,0.41037777066230774
1.1000000000000019,0.76,1.337011694908142,0.4182192385196686
1.1000000000000019,0.8,1.3601471185684204,0.4251994788646698
1.1000000000000019,0.84,1.384052038192749,0.43141844868659973
1.1000000000000019,0.88,1.4086874723434448,0.4369654655456543
1.1000000000000019,0.92,1.4340153932571411,0.44191986322402954
1.1000000000000019,0.96,1.459999918937683,0.4463517367839813
1.1000000000000019,1.0,1.4866069555282593,0.45032304525375366
1.1000000000000019,1.04,1.5138031244277954,0.4538879692554474
1.1000000000000019,1.08,1.5415576696395874,0.45709431171417236
1.1000000000000019,1.12,1.569840908050537,0.4599836766719818



==> act_visu_PhaseTanhshrink_psi.csv <==
re,im,norm,phase
-1.1,0.0,0.5977791547775269,3.1415927410125732
-1.1,0.04,1.1007288694381714,2.109252691268921
-1.1,0.08,1.1029040813446045,2.073302984237671
-1.1,0.12,1.106525182723999,2.037562608718872
-1.1,0.16,1.1115758419036865,2.002124309539795
-1.1,0.2,1.1180334091186523,1.9670767784118652
-1.1,0.24,1.125877857208252,1.9325002431869507
-1.1,0.28,1.1350767612457275,1.8984702825546265
-1.1,0.32,1.145600438117981,1.8650544881820679
-1.1,0.36,1.1574113368988037,1.8323127031326294
-1.1,0.4,1.170469880104065,1.8002963066101074
-1.1,0.44,1.1847361326217651,1.7690486907958984
-1.1,0.48,1.2001667022705078,1.738605260848999
-1.1,0.52,1.2167168855667114,1.708992838859558
-1.1,0.56,1.2343422174453735,1.6802315711975098
-1.1,0.6,1.252996563911438,1.6523340940475464
-1.1,0.64,1.2726353406906128,1.6253070831298828
-1.1,0.68,1.2932132482528687,1.5991508960723877
-1.1,0.72,1.3146860599517822,1.573861837387085
-1.1,0.76,1.3370115756988525,1.5494309663772583
-1.1,0.8,1.3601471185684204,1.525846004486084
-1.1,0.84,1.38405179977417,1.5030910968780518
-1.1,0.88,1.4086873531341553,1.481148362159729
-1.1,0.92,1.434015154838562,1.4599971771240234
-1.1,0.96,1.4600000381469727,1.4396157264709473
-1.1,1.0,1.4866067171096802,1.4199808835983276
-1.1,1.04,1.513803243637085,1.4010686874389648
-1.1,1.08,1.541557788848877,1.3828543424606323
-1.1,1.12,1.5698410272598267,1.3653132915496826

-1.06,0.0,0.5760416984558105,3.1415927410125732
-1.06,0.04,1.0607540607452393,2.1078944206237793
-1.06,0.08,1.0630136728286743,2.070596933364868
-1.06,0.12,1.066771149635315,2.0335333347320557
-1.06,0.16,1.0720078945159912,1.9968070983886719
-1.06,0.2,1.0787030458450317,1.9605141878128052
-1.06,0.24,1.0868302583694458,1.9247448444366455
-1.06,0.28,1.0963572263717651,1.8895812034606934
-1.06,0.32,1.107249140739441,1.8550965785980225
-1.06,0.36,1.11946439743042,1.8213555812835693
-1.06,0.4,1.132960319519043,1.78841233253479
-1.06,0.44,1.147693395614624,1.7563124895095825
-1.06,0.48,1.1636146306991577,1.7250913381576538
-1.06,0.52,1.1806776523590088,1.694776177406311
-1.06,0.56,1.1988327503204346,1.6653850078582764
-1.06,0.6,1.218031406402588,1.6369285583496094
-1.06,0.64,1.2382245063781738,1.6094105243682861
-1.06,0.68,1.2593649625778198,1.5828285217285156
-1.06,0.72,1.2814056873321533,1.5571746826171875
-1.06,0.76,1.304300308227539,1.5324360132217407
-1.06,0.8,1.3280060291290283,1.508596658706665
-1.06,0.84,1.3524792194366455,1.4856367111206055
-1.06,0.88,1.3776791095733643,1.463533878326416
-1.06,0.92,1.403566837310791,1.4422643184661865
-1.06,0.96,1.4301047325134277,1.4218018054962158
-1.06,1.0,1.457257866859436,1.4021203517913818
-1.06,1.04,1.484991431236267,1.383191466331482
-1.06,1.08,1.5132747888565063,1.3649885654449463
-1.06,1.12,1.5420763492584229,1.3474829196929932

-1.02,0.0,0.554304301738739,3.1415927410125732
-1.02,0.04,1.0207823514938354,2.106429100036621
-1.02,0.08,1.0231332778930664,2.0676794052124023
-1.02,0.12,1.0270346403121948,2.02919340133667
-1.02,0.16,1.0324733257293701,1.991083025932312
-1.02,0.2,1.0394227504730225,1.9534566402435303
-1.02,0.24,1.0478547811508179,1.91641366481781
-1.02,0.28,1.0577335357666016,1.8800443410873413
-1.02,0.32,1.0690181255340576,1.844428300857544
-1.02,0.36,1.0816651582717896,1.8096346855163574
-1.02,0.4,1.095627784729004,1.775721549987793
-1.02,0.44,1.1108556985855103,1.7427351474761963
-1.02,0.48,1.1272975206375122,1.7107112407684326
-1.02,0.52,1.1449015140533447,1.6796760559082031
-1.02,0.56,1.163615107536316,1.6496458053588867
-1.02,0.6,1.183384895324707,1.6206278800964355
-1.02,0.64,1.2041596174240112,1.5926227569580078
-1.02,0.68,1.2258872985839844,1.5656235218048096
-1.02,0.72,1.2485188245773315,1.539617896080017
-1.02,0.76,1.2720062732696533,1.5145890712738037
-1.02,0.8,1.2963025569915771,1.4905157089233398
-1.02,0.84,1.321362853050232,1.4673731327056885
-1.02,0.88,1.3471449613571167,1.4451351165771484
-1.02,0.92,1.3736083507537842,1.4237730503082275
-1.02,0.96,1.4007140398025513,1.4032567739486694
-1.02,1.0,1.4284255504608154,1.3835556507110596
-1.02,1.04,1.456708550453186,1.3646386861801147
-1.02,1.08,1.4855302572250366,1.3464744091033936
-1.02,1.12,1.5148597955703735,1.3290321826934814

-0.98,0.0,0.5325668454170227,3.1415927410125732
-0.98,0.04,0.980817973613739,2.104841947555542
-0.98,0.08,0.983259916305542,2.0645265579223633
-0.98,0.12,0.9873189330101013,2.0245044231414795
-0.98,0.16,0.9929749369621277,1.9849045276641846
-0.98,0.2,1.000199317932129,1.9458465576171875
-0.98,0.24,1.0089595317840576,1.90744149684906
-0.98,0.28,1.0192152261734009,1.8697881698608398
-0.98,0.32,1.0309221744537354,1.8329737186431885
-0.98,0.36,1.044030785560608,1.797071933746338
-0.98,0.4,1.0584895610809326,1.7621433734893799
-0.98,0.44,1.0742437839508057,1.728236198425293
-0.98,0.48,1.0912375450134277,1.6953855752944946
-0.98,0.52,1.1094141006469727,1.6636157035827637
-0.98,0.56,1.1287161111831665,1.6329399347305298
-0.98,0.6,1.149086594581604,1.6033618450164795
-0.98,0.64,1.1704699993133545,1.5748772621154785
-0.98,0.68,1.1928116083145142,1.5474741458892822
-0.98,0.72,1.2160590887069702,1.5211353302001953
-0.98,0.76,1.2401611804962158,1.4958378076553345
-0.98,0.8,1.2650690078735352,1.471555233001709
-0.98,0.84,1.290736436843872,1.4482579231262207
-0.98,0.88,1.3171180486679077,1.4259135723114014
-0.98,0.92,1.344172716140747,1.404489278793335
-0.98,0.96,1.3718600273132324,1.383949875831604
-0.98,1.0,1.400143027305603,1.3642606735229492
-0.98,1.04,1.4289854764938354,1.345386028289795
-0.98,1.08,1.45835542678833,1.32729172706604
-0.98,1.12,1.488220453262329,1.3099429607391357

-0.94,0.0,0.5108294486999512,3.1415927410125732
-0.94,0.04,0.9408498406410217,2.103123664855957
-0.94,0.08,0.9433987736701965,2.0611066818237305
-0.94,0.12,0.947628378868103,2.019423007965088
-0.94,0.16,0.9535199999809265,1.9782146215438843
-0.94,0.2,0.961040735244751,1.9376170635223389
-0.94,0.24,0.9701544642448425,1.8977525234222412
-0.94,0.28,0.9808158874511719,1.8587307929992676
-0.94,0.32,0.9929753541946411,1.820646047592163
-0.94,0.36,1.0065782070159912,1.7835770845413208
-0.94,0.4,1.0215675830841064,1.7475876808166504
-0.94,0.44,1.037882685661316,1.71272611618042
-0.94,0.48,1.0554617643356323,1.6790266036987305
-0.94,0.52,1.0742439031600952,1.6465106010437012
-0.94,0.56,1.0941662788391113,1.6151869297027588
-0.94,0.6,1.1151683330535889,1.585054636001587
-0.94,0.64,1.1371893882751465,1.556103229522705
-0.94,0.68,1.160172462463379,1.5283153057098389
-0.94,0.72,1.1840606927871704,1.50166654586792
-0.94,0.76,1.208801031112671,1.4761278629302979
-0.94,0.8,1.2343417406082153,1.4516663551330566
-0.94,0.84,1.2606348991394043,1.4282464981079102
-0.94,0.88,1.2876336574554443,1.405829906463623
-0.94,0.92,1.315294623374939,1.3843777179718018
-0.94,0.96,1.343577265739441,1.3638505935668945
-0.94,1.0,1.3724430799484253,1.3442082405090332
-0.94,1.04,1.4018558263778687,1.3254112005233765
-0.94,1.08,1.4317822456359863,1.3074208498001099
-0.94,1.12,1.4621901512145996,1.2901989221572876

-0.8999999999999999,0.0,0.48909199237823486,3.1415927410125732
-0.8999999999999999,0.04,0.9008893966674805,2.101250410079956
-0.8999999999999999,0.08,0.9035487771034241,2.0573863983154297
-0.8999999999999999,0.12,0.9079645872116089,2.0138978958129883
-0.8999999999999999,0.16,0.9141112565994263,1.9709490537643433
-0.8999999999999999,0.2,0.9219548106193542,1.928690791130066
-0.8999999999999999,0.24,0.9314505457878113,1.8872603178024292
-0.8999999999999999,0.28,0.9425499439239502,1.8467777967453003
-0.8999999999999999,0.32,0.9551961421966553,1.8073458671569824
-0.8999999999999999,0.36,0.9693295359611511,1.7690486907958984
-0.8999999999999999,0.4,0.9848859310150146,1.73195219039917
-0.8999999999999999,0.44,1.001798391342163,1.6961040496826172
-0.8999999999999999,0.48,1.0200001001358032,1.661536693572998
-0.8999999999999999,0.52,1.0394231081008911,1.6282669305801392
-0.8999999999999999,0.56,1.0600000619888306,1.5962984561920166
-0.8999999999999999,0.6,1.0816653966903687,1.5656235218048096
-0.8999999999999999,0.64,1.1043550968170166,1.5362248420715332
-0.8999999999999999,0.68,1.1280070543289185,1.5080769062042236
-0.8999999999999999,0.72,1.1525623798370361,1.481148362159729
-0.8999999999999999,0.76,1.1779643297195435,1.455402135848999
-0.8999999999999999,0.8,1.2041596174240112,1.4307984113693237
-0.8999999999999999,0.84,1.2310971021652222,1.4072939157485962
-0.8999999999999999,0.88,1.2587295770645142,1.3848443031311035
-0.8999999999999999,0.92,1.287011981010437,1.3634045124053955
-0.8999999999999999,0.96,1.315902829170227,1.3429293632507324
-0.8999999999999999,1.0,1.3453625440597534,1.3233733177185059
-0.8999999999999999,1.04,1.3753544092178345,1.304692268371582
-0.8999999999999999,1.08,1.405845046043396,1.2868435382843018
-0.8999999999999999,1.12,1.4368020296096802,1.269784688949585

-0.8599999999999999,0.0,0.46735459566116333,3.1415927410125732
-0.8599999999999999,0.04,0.860929012298584,2.099205255508423
-0.8599999999999999,0.08,0.8637121915817261,2.0533227920532227
-0.8599999999999999,0.12,0.8683311939239502,2.007869243621826
-0.8599999999999999,0.16,0.8747573494911194,1.9630303382873535
-0.8599999999999999,0.2,0.8829494118690491,1.9189773797988892
-0.8599999999999999,0.24,0.8928605318069458,1.8758628368377686
-0.8599999999999999,0.28,0.9044333696365356,1.8338197469711304
-0.8599999999999999,0.32,0.9176056385040283,1.792959451675415
-0.8599999999999999,0.36,0.9323087334632874,1.7533705234527588
-0.8599999999999999,0.4,0.9484726190567017,1.7151210308074951
-0.8599999999999999,0.44,0.9660225510597229,1.678256869316101
-0.8599999999999999,0.48,0.9848859310150146,1.6428070068359375
-0.8599999999999999,0.52,1.0049874782562256,1.6087818145751953
-0.8599999999999999,0.56,1.0262553691864014,1.5761780738830566
-0.8599999999999999,0.6,1.048618197441101,1.5449795722961426
-0.8599999999999999,0.64,1.0720075368881226,1.515160322189331
-0.8599999999999999,0.68,1.0963577032089233,1.4866855144500732
-0.8599999999999999,0.72,1.1216059923171997,1.4595144987106323
-0.8599999999999999,0.76,1.1476935148239136,1.4336020946502686
-0.8599999999999999,0.8,1.1745636463165283,1.4088988304138184
-0.8599999999999999,0.84,1.2021645307540894,1.38535475730896
-0.8599999999999999,0.88,1.2304471731185913,1.3629176616668701
-0.8599999999999999,0.92,1.2593649625778198,1.3415354490280151
-0.8599999999999999,0.96,1.2888753414154053,1.3211568593978882
-0.8599999999999999,1.0,1.3189390897750854,1.3017311096191406
-0.8599999999999999,1.04,1.3495182991027832,1.283208966255188
-0.8599999999999999,1.08,1.3805797100067139,1.265542984008789
-0.8599999999999999,1.12,1.4120906591415405,1.2486872673034668

-0.8199999999999998,0.0,0.4456171691417694,3.1415927410125732
-0.8199999999999998,0.04,0.8209735751152039,2.0969605445861816
-0.8199999999999998,0.08,0.8238929510116577,2.0488662719726562
-0.8199999999999998,0.12,0.8287336230278015,2.001264810562134
-0.8199999999999998,0.16,0.8354639410972595,1.9543678760528564
-0.8199999999999998,0.2,0.844038188457489,1.908369541168213
-0.8199999999999998,0.24,0.854400634765625,1.8634411096572876
-0.8199999999999998,0.28,0.8664870858192444,1.8197295665740967
-0.8199999999999998,0.32,0.8802270889282227,1.7773544788360596
-0.8199999999999998,0.36,0.8955443501472473,1.7364099025726318
-0.8199999999999998,0.4,0.9123597145080566,1.6969633102416992
-0.8199999999999998,0.44,0.9305910468101501,1.6590580940246582
-0.8199999999999998,0.48,0.9501579999923706,1.6227167844772339
-0.8199999999999998,0.52,0.9709787964820862,1.587942123413086
-0.8199999999999998,0.56,0.9929752349853516,1.5547208786010742
-0.8199999999999998,0.6,1.01607084274292,1.523026943206787
-0.8199999999999998,0.64,1.0401923656463623,1.4928228855133057
-0.8199999999999998,0.68,1.0652700662612915,1.4640631675720215
-0.8199999999999998,0.72,1.0912379026412964,1.4366962909698486
-0.8199999999999998,0.76,1.1180340051651,1.4106667041778564
-0.8199999999999998,0.8,1.1456001996994019,1.385915756225586
-0.8199999999999998,0.84,1.1738826036453247,1.3623838424682617
-0.8199999999999998,0.88,1.2028300762176514,1.3400110006332397
-0.8199999999999998,0.92,1.2323960065841675,1.3187378644943237
-0.8199999999999998,0.96,1.2625372409820557,1.298506259918213
-0.8199999999999998,1.0,1.2932130098342896,1.2792593240737915
-0.8199999999999998,1.04,1.3243865966796875,1.260943055152893
-0.8199999999999998,1.08,1.3560235500335693,1.2435047626495361
-0.8199999999999998,1.12,1.388092279434204,1.2268948554992676

-0.7799999999999998,0.0,0.4238797426223755,3.1415927410125732
-0.7799999999999998,0.04,0.7810239791870117,2.0944855213165283
-0.7799999999999998,0.08,0.784092366695404,2.043956995010376
-0.7799999999999998,0.12,0.789176881313324,1.9939988851547241
-0.7799999999999998,0.16,0.7962409853935242,1.9448530673980713
-0.7799999999999998,0.2,0.8052327632904053,1.8967411518096924
-0.7799999999999998,0.24,0.816088080406189,1.849855661392212
-0.7799999999999998,0.28,0.8287339210510254,1.804358720779419
-0.7799999999999998,0.32,0.8430895805358887,1.7603793144226074
-0.7799999999999998,0.36,0.8590692281723022,1.7180144786834717
-0.7799999999999998,0.4,0.8765841722488403,1.6773302555084229
-0.7799999999999998,0.44,0.895544707775116,1.6383650302886963
-0.7799999999999998,0.48,0.9158602356910706,1.6011321544647217
-0.7799999999999998,0.52,0.9374433159828186,1.5656235218048096
-0.7799999999999998,0.56,0.9602083563804626,1.531813621520996
-0.7799999999999998,0.6,0.9840731620788574,1.4996631145477295
-0.7799999999999998,0.64,1.0089598894119263,1.469120979309082
-0.7799999999999998,0.68,1.0347946882247925,1.4401288032531738
-0.7799999999999998,0.72,1.0615084171295166,1.4126226902008057
-0.7799999999999998,0.76,1.0890361070632935,1.3865346908569336
-0.7799999999999998,0.8,1.1173181533813477,1.3617959022521973
-0.7799999999999998,0.84,1.1462982892990112,1.3383362293243408
-0.7799999999999998,0.88,1.1759252548217773,1.316087007522583
-0.7799999999999998,0.92,1.2061508893966675,1.294980525970459
-0.7799999999999998,0.96,1.236931562423706,1.2749518156051636
-0.7799999999999998,1.0,1.268227219581604,1.255937933921814
-0.7799999999999998,1.04,1.3000000715255737,1.237878680229187
-0.7799999999999998,1.08,1.3322162628173828,1.220717191696167
-0.7799999999999998,1.12,1.3648443222045898,1.2043993473052979

-0.7399999999999998,0.0,0.40214231610298157,3.1415927410125732
-0.7399999999999998,0.04,0.7410805225372314,2.091743230819702
-0.7399999999999998,0.08,0.7443123459815979,2.0385241508483887
-0.7399999999999998,0.12,0.7496667504310608,1.9859678745269775
-0.7399999999999998,0.16,0.7570993900299072,1.9343559741973877
-0.7399999999999998,0.2,0.7665509581565857,1.8839410543441772
-0.7399999999999998,0.24,0.777945876121521,1.834941029548645
-0.7399999999999998,0.28,0.7912014722824097,1.7875336408615112
-0.7399999999999998,0.32,0.8062256574630737,1.7418566942214966
-0.7399999999999998,0.36,0.8229215741157532,1.6980092525482178
-0.7399999999999998,0.4,0.8411895036697388,1.656053066253662
-0.7399999999999998,0.44,0.8609297275543213,1.6160178184509277
-0.7399999999999998,0.48,0.8820431232452393,1.577904224395752
-0.7399999999999998,0.52,0.90443354845047,1.5416898727416992
-0.7399999999999998,0.56,0.9280086755752563,1.5073333978652954
-0.7399999999999998,0.6,0.9526804089546204,1.474778413772583
-0.7399999999999998,0.64,0.9783661365509033,1.4439585208892822
-0.7399999999999998,0.68,1.0049875974655151,1.4147992134094238
-0.7399999999999998,0.72,1.0324727296829224,1.3872219324111938
-0.7399999999999998,0.76,1.060754418373108,1.361145257949829
-0.7399999999999998,0.8,1.0897706747055054,1.336488127708435
-0.7399999999999998,0.84,1.1194641590118408,1.3131694793701172
-0.7399999999999998,0.88,1.149782657623291,1.291110634803772
-0.7399999999999998,0.92,1.180677890777588,1.2702357769012451
-0.7399999999999998,0.96,1.2121057510375977,1.250471830368042
-0.7399999999999998,1.0,1.244025707244873,1.231749415397644
-0.7399999999999998,1.04,1.276401162147522,1.214003086090088
-0.7399999999999998,1.08,1.3091981410980225,1.1971709728240967
-0.7399999999999998,1.12,1.34238600730896,1.1811950206756592

-0.6999999999999997,0.0,0.38040488958358765,3.1415927410125732
-0.6999999999999997,0.04,0.7011408805847168,2.0886905193328857
-0.6999999999999997,0.08,0.7045562267303467,2.0324792861938477
-0.6999999999999997,0.12,0.7102112770080566,1.9770456552505493
-0.6999999999999997,0.16,0.7180531620979309,1.9227184057235718
-0.6999999999999997,0.2,0.7280108332633972,1.8697881698608398
-0.6999999999999997,0.24,0.7400000095367432,1.8184998035430908
-0.6999999999999997,0.28,0.7539229989051819,1.7690486907958984
-0.6999999999999997,0.32,0.7696752548217773,1.7215805053710938
-0.6999999999999997,0.36,0.7871466279029846,1.6761929988861084
-0.6999999999999997,0.4,0.8062257170677185,1.6329399347305298
-0.6999999999999997,0.44,0.8268011808395386,1.5918374061584473
-0.6999999999999997,0.48,0.848763644695282,1.5528689622879028
-0.6999999999999997,0.52,0.8720090985298157,1.515993356704712
-0.6999999999999997,0.56,0.896437406539917,1.481148362159729
-0.6999999999999997,0.6,0.9219545125961304,1.4482579231262207
-0.6999999999999997,0.64,0.9484724402427673,1.4172353744506836
-0.6999999999999997,0.68,0.9759098887443542,1.387988567352295
-0.6999999999999997,0.72,1.0041911602020264,1.3604215383529663
-0.6999999999999997,0.76,1.0332472324371338,1.3344380855560303
-0.6999999999999997,0.8,1.0630146265029907,1.3099429607391357
-0.6999999999999997,0.84,1.0934350490570068,1.2868435382843018
-0.6999999999999997,0.88,1.124455451965332,1.2650502920150757
-0.6999999999999997,0.92,1.1560275554656982,1.244478464126587
-0.6999999999999997,0.96,1.1881077289581299,1.2250473499298096
-0.6999999999999997,1.0,1.2206555604934692,1.2066810131072998
-0.6999999999999997,1.04,1.2536348104476929,1.1893079280853271
-0.6999999999999997,1.08,1.287011981010437,1.1728615760803223
-0.6999999999999997,1.12,1.320757508277893,1.1572802066802979

-0.6599999999999997,0.0,0.3586674928665161,3.1415927410125732
-0.6599999999999997,0.04,0.6612111330032349,2.0852673053741455
-0.6599999999999997,0.08,0.6648304462432861,2.02571177482605
-0.6599999999999997,0.12,0.6708201169967651,1.9670766592025757
-0.6599999999999997,0.16,0.6791174411773682,1.9097483158111572
-0.6599999999999997,0.2,0.6896373629570007,1.8540629148483276
-0.6599999999999997,0.24,0.7022820115089417,1.8002963066101074
-0.6599999999999997,0.28,0.7169379591941833,1.7486618757247925
-0.6599999999999997,0.32,0.7334848046302795,1.699310302734375
-0.6599999999999997,0.36,0.7517979145050049,1.6523340940475464
-0.6599999999999997,0.4,0.7717512845993042,1.6077730655670166
-0.6599999999999997,0.44,0.7932213544845581,1.5656235218048096
-0.6599999999999997,0.48,0.8160882592201233,1.525846004486084
-0.6599999999999997,0.52,0.8402380347251892,1.4883737564086914
-0.6599999999999997,0.56,0.8655635118484497,1.4531190395355225
-0.6599999999999997,0.6,0.8919641375541687,1.4199808835983276
-0.6599999999999997,0.64,0.9193476438522339,1.3888497352600098
-0.6599999999999997,0.68,0.9476286172866821,1.3596113920211792
-0.6599999999999997,0.72,0.9767293334007263,1.332151174545288
-0.6599999999999997,0.76,1.0065783262252808,1.3063554763793945
-0.6599999999999997,0.8,1.0371112823486328,1.2821142673492432
-0.6599999999999997,0.84,1.0682696104049683,1.259322166442871
-0.6599999999999997,0.88,1.100000023841858,1.237878680229187
-0.6599999999999997,0.92,1.1322546005249023,1.217689037322998
-0.6599999999999997,0.96,1.1649893522262573,1.1986651420593262
-0.6599999999999997,1.0,1.1981651782989502,1.180723786354065
-0.6599999999999997,1.04,1.231746792793274,1.1637887954711914
-0.6599999999999997,1.08,1.265701413154602,1.1477882862091064
-0.6599999999999997,1.12,1.2999998331069946,1.1326566934585571

-0.6199999999999997,0.0,0.3369300663471222,3.1415927410125732
-0.6199999999999997,0.04,0.6212891936302185,2.0814051628112793
-0.6199999999999997,0.08,0.6251400113105774,2.018085479736328
-0.6199999999999997,0.12,0.6315061450004578,1.9558677673339844
-0.6199999999999997,0.16,0.6403123736381531,1.8952085971832275
-0.6199999999999997,0.2,0.651459813117981,1.8364975452423096
-0.6199999999999997,0.24,0.6648308634757996,1.7800462245941162
-0.6199999999999997,0.28,0.6802939772605896,1.7260844707489014
-0.6199999999999997,0.32,0.6977104544639587,1.6747641563415527
-0.6199999999999997,0.36,0.716937780380249,1.6261651515960693
-0.6199999999999997,0.4,0.7378345131874084,1.5803053379058838
-0.6199999999999997,0.44,0.7602630257606506,1.5371533632278442
-0.6199999999999997,0.48,0.7840918898582458,1.4966379404067993
-0.6199999999999997,0.52,0.8091970682144165,1.4586591720581055
-0.6199999999999997,0.56,0.8354639410972595,1.4230982065200806
-0.6199999999999997,0.6,0.8627861738204956,1.3898236751556396
-0.6199999999999997,0.64,0.8910667896270752,1.3586983680725098
-0.6199999999999997,0.68,0.9202173352241516,1.3295838832855225
-0.6199999999999997,0.72,0.9501578211784363,1.3023433685302734
-0.6199999999999997,0.76,0.980816125869751,1.27684485912323
-0.6199999999999997,0.8,1.0121264457702637,1.2529618740081787
-0.6199999999999997,0.84,1.044030785560608,1.230575680732727
-0.6199999999999997,0.88,1.076475739479065,1.2095742225646973
-0.6199999999999997,0.92,1.1094142198562622,1.1898534297943115
-0.6199999999999997,0.96,1.1428035497665405,1.1713168621063232
-0.6199999999999997,1.0,1.1766053438186646,1.1538753509521484
-0.6199999999999997,1.04,1.210784912109375,1.1374468803405762
-0.6199999999999997,1.08,1.2453111410140991,1.1219558715820312
-0.6199999999999997,1.12,1.2801563739776611,1.1073328256607056

-0.5799999999999996,0.0,0.3151926100254059,3.1415927410125732
-0.5799999999999996,0.04,0.5813782811164856,2.077012777328491
-0.5799999999999996,0.08,0.585490882396698,2.009427309036255
-0.5799999999999996,0.12,0.5922836065292358,1.9431756734848022
-0.5799999999999996,0.16,0.6016641855239868,1.8788031339645386
-0.5799999999999996,0.2,0.6135143637657166,1.816762924194336
-0.5799999999999996,0.24,0.627694308757782,1.7574050426483154
-0.5799999999999996,0.28,0.6440496444702148,1.7009730339050293
-0.5799999999999996,0.32,0.6624197363853455,1.6476118564605713
-0.5799999999999996,0.36,0.682641863822937,1.5973790884017944
-0.5799999999999996,0.4,0.7045564651489258,1.5502592325210571
-0.5799999999999996,0.44,0.7280110716819763,1.5061811208724976
-0.5799999999999996,0.48,0.7528611421585083,1.4650311470031738
-0.5799999999999996,0.52,0.7789737582206726,1.426668643951416
-0.5799999999999996,0.56,0.8062258958816528,1.390934705734253
-0.5799999999999996,0.6,0.8345058560371399,1.3576618432998657
-0.5799999999999996,0.64,0.8637129664421082,1.32668137550354
-0.5799999999999996,0.68,0.8937561511993408,1.2978264093399048
-0.5799999999999996,0.72,0.9245539903640747,1.2709367275238037
-0.5799999999999996,0.76,0.9560335278511047,1.2458598613739014
-0.5799999999999996,0.8,0.9881294965744019,1.2224522829055786
-0.5799999999999996,0.84,1.0207839012145996,1.2005813121795654
-0.5799999999999996,0.88,1.0539450645446777,1.1801235675811768
-0.5799999999999996,0.92,1.0875661373138428,1.1609652042388916
-0.5799999999999996,0.96,1.1216058731079102,1.1430022716522217
-0.5799999999999996,1.0,1.1560276746749878,1.1261398792266846
-0.5799999999999996,1.04,1.190798044204712,1.110290288925171
-0.5799999999999996,1.08,1.2258875370025635,1.095374584197998
-0.5799999999999996,1.12,1.261269211769104,1.0813205242156982

-0.5399999999999996,0.0,0.29345521330833435,3.1415927410125732
-0.5399999999999996,0.04,0.5414797067642212,2.071974039077759
-0.5399999999999996,0.08,0.5458936095237732,1.9995139837265015
-0.5399999999999996,0.12,0.5531728863716125,1.928690791130066
-0.5399999999999996,0.16,0.563205361366272,1.860159993171692
-0.5399999999999996,0.2,0.5758470892906189,1.7944505214691162
-0.5399999999999996,0.24,0.5909315943717957,1.73195219039917
-0.5399999999999996,0.28,0.6082762479782104,1.6729154586791992
-0.5399999999999996,0.32,0.627694308757782,1.6174664497375488
-0.5399999999999996,0.36,0.6489992141723633,1.5656235218048096
-0.5399999999999996,0.4,0.6720118522644043,1.5173224210739136
-0.5399999999999996,0.44,0.6965630650520325,1.4724369049072266
-0.5399999999999996,0.48,0.7224957346916199,1.4307984113693237
-0.5399999999999996,0.52,0.7496666312217712,1.392213225364685
-0.5399999999999996,0.56,0.7779459953308105,1.35647451877594
-0.5399999999999996,0.6,0.807217538356781,1.3233733177185059
-0.5399999999999996,0.64,0.8373769521713257,1.2927032709121704
-0.5399999999999996,0.68,0.8683317303657532,1.2642672061920166
-0.5399999999999996,0.72,0.8999999761581421,1.237878680229187
-0.5399999999999996,0.76,0.9323090314865112,1.2133638858795166
-0.5399999999999996,0.8,0.9651942849159241,1.190562129020691
-0.5399999999999996,0.84,0.9985989928245544,1.1693263053894043
-0.5399999999999996,0.88,1.0324727296829224,1.149522066116333
-0.5399999999999996,0.92,1.0667709112167358,1.1310267448425293
-0.5399999999999996,0.96,1.1014535427093506,1.1137288808822632
-0.5399999999999996,1.0,1.1364858150482178,1.0975284576416016
-0.5399999999999996,1.04,1.1718361377716064,1.0823335647583008
-0.5399999999999996,1.08,1.2074766159057617,1.0680618286132812
-0.5399999999999996,1.12,1.2433825731277466,1.0546389818191528

-0.49999999999999956,0.0,0.27171778678894043,3.1415927410125732
-0.49999999999999956,0.04,0.501596987247467,2.0661349296569824
-0.49999999999999956,0.08,0.5063593983650208,1.9880539178848267
-0.49999999999999956,0.12,0.5141981840133667,1.9120122194290161
-0.49999999999999956,0.16,0.5249760746955872,1.8388044834136963
-0.49999999999999956,0.2,0.5385163426399231,1.7690486907958984
-0.49999999999999956,0.24,0.5546169877052307,1.703171968460083
-0.49999999999999956,0.28,0.5730618238449097,1.64141845703125
-0.49999999999999956,0.32,0.5936328768730164,1.583873987197876
-0.49999999999999956,0.36,0.6161168813705444,1.5304961204528809
-0.49999999999999956,0.4,0.6403123736381531,1.481148362159729
-0.49999999999999956,0.44,0.6660330891609192,1.4356298446655273
-0.49999999999999956,0.48,0.6931089758872986,1.393700361251831
-0.49999999999999956,0.52,0.7213874459266663,1.355101227760315
-0.49999999999999956,0.56,0.7507330775260925,1.3195685148239136
-0.49999999999999956,0.6,0.7810250520706177,1.2868435382843018
-0.49999999999999956,0.64,0.8121575713157654,1.2566795349121094
-0.49999999999999956,0.68,0.8440378308296204,1.2288459539413452
-0.49999999999999956,0.72,0.8765842914581299,1.2031289339065552
-0.49999999999999956,0.76,0.9097253084182739,1.1793328523635864
-0.49999999999999956,0.8,0.9433981776237488,1.1572802066802979
-0.49999999999999956,0.84,0.9775478839874268,1.1368097066879272
-0.49999999999999956,0.88,1.0121264457702637,1.1177767515182495
-0.49999999999999956,0.92,1.0470912456512451,1.100050449371338
-0.49999999999999956,0.96,1.082404613494873,1.0835139751434326
-0.49999999999999956,1.0,1.1180338859558105,1.0680618286132812
-0.49999999999999956,1.04,1.1539497375488281,1.0535998344421387
-0.49999999999999956,1.08,1.1901261806488037,1.0400422811508179
-0.49999999999999956,1.12,1.2265398502349854,1.027313470840454

-0.4599999999999995,0.0,0.2499803751707077,3.1415927410125732
-0.4599999999999995,0.04,0.46173617243766785,2.059286594390869
-0.4599999999999995,0.08,0.4669046998023987,1.9746583700180054
-0.4599999999999995,0.12,0.47539451718330383,1.8926130533218384
-0.4599999999999995,0.16,0.4870319664478302,1.8141242265701294
-0.4599999999999995,0.2,0.50159752368927,1.7399117946624756
-0.4599999999999995,0.24,0.5188447833061218,1.6704294681549072
-0.4599999999999995,0.28,0.5385165214538574,1.6058903932571411
-0.4599999999999995,0.32,0.5603570342063904,1.54630708694458
-0.4599999999999995,0.36,0.5841231942176819,1.4915426969528198
-0.4599999999999995,0.4,0.6095899343490601,1.441357970237732
-0.4599999999999995,0.44,0.636553168296814,1.3954522609710693
-0.4599999999999995,0.48,0.6648308634757996,1.3534945249557495
-0.4599999999999995,0.52,0.6942621469497681,1.3151460886001587
-0.4599999999999995,0.56,0.7247069478034973,1.280076503753662
-0.4599999999999995,0.6,0.7560422420501709,1.247972011566162
-0.4599999999999995,0.64,0.7881624698638916,1.2185420989990234
-0.4599999999999995,0.68,0.8209749460220337,1.1915197372436523
-0.4599999999999995,0.72,0.8544003367424011,1.1666648387908936
-0.4599999999999995,0.76,0.8883692622184753,1.1437597274780273
-0.4599999999999995,0.8,0.9228217601776123,1.1226108074188232
-0.4599999999999995,0.84,0.9577056169509888,1.103044867515564
-0.4599999999999995,0.88,0.9929753541946411,1.0849075317382812
-0.4599999999999995,0.92,1.0285911560058594,1.0680618286132812
-0.4599999999999995,0.96,1.064518690109253,1.0523858070373535
-0.4599999999999995,1.0,1.1007269620895386,1.0377709865570068
-0.4599999999999995,1.04,1.137189507484436,1.0241203308105469
-0.4599999999999995,1.08,1.1738823652267456,1.011348009109497
-0.4599999999999995,1.12,1.210784912109375,0.9993765354156494

-0.4199999999999995,0.0,0.2282429337501526,3.1415927410125732
-0.4199999999999995,0.04,0.42190021276474,2.051146984100342
-0.4199999999999995,0.08,0.42755094170570374,1.9587986469268799
-0.4199999999999995,0.12,0.4368065297603607,1.8697881698608398
-0.4199999999999995,0.16,0.44944408535957336,1.78531813621521
-0.4199999999999995,0.2,0.46518802642822266,1.70621657371521
-0.4199999999999995,0.24,0.48373547196388245,1.6329399347305298
-0.4199999999999995,0.28,0.504777193069458,1.5656235218048096
-0.4199999999999995,0.32,0.52801513671875,1.504156231880188
-0.4199999999999995,0.36,0.5531726479530334,1.4482579231262207
-0.4199999999999995,0.4,0.580000102519989,1.3975461721420288
-0.4199999999999995,0.44,0.6082762479782104,1.3515890836715698
-0.4199999999999995,0.48,0.6378087997436523,1.3099429607391357
-0.4199999999999995,0.52,0.6684309244155884,1.2721748352050781
-0.4199999999999995,0.56,0.7000000476837158,1.237878680229187
-0.4199999999999995,0.6,0.7323933243751526,1.2066810131072998
-0.4199999999999995,0.64,0.765506386756897,1.1782445907592773
-0.4199999999999995,0.68,0.7992496490478516,1.152268409729004
-0.4199999999999995,0.72,0.8335466384887695,1.1284847259521484
-0.4199999999999995,0.76,0.868331789970398,1.1066570281982422
-0.4199999999999995,0.8,0.903548538684845,1.0865771770477295
-0.4199999999999995,0.84,0.9391485452651978,1.0680618286132812
-0.4199999999999995,0.88,0.9750897288322449,1.0509499311447144
-0.4199999999999995,0.92,1.0113357305526733,1.0350993871688843
-0.4199999999999995,0.96,1.047855019569397,1.0203849077224731
-0.4199999999999995,1.0,1.0846197605133057,1.0066968202590942
-0.4199999999999995,1.04,1.1216058731079102,0.9939371347427368
-0.4199999999999995,1.08,1.158792495727539,0.9820199608802795
-0.4199999999999995,1.12,1.1961605548858643,0.9708685874938965

-0.37999999999999945,0.0,0.20650552213191986,3.1415927410125732
-0.37999999999999945,0.04,0.38209956884384155,2.041311502456665
-0.37999999999999945,0.08,0.3883296251296997,1.9397364854812622
-0.37999999999999945,0.12,0.3984972834587097,1.8425761461257935
-0.37999999999999945,0.16,0.41231051087379456,1.7513234615325928
-0.37999999999999945,0.2,0.4294182062149048,1.6669087409973145
-0.37999999999999945,0.24,0.44944411516189575,1.589733362197876
-0.37999999999999945,0.28,0.4720169007778168,1.5197780132293701
-0.37999999999999945,0.32,0.49678972363471985,1.456728458404541
-0.37999999999999945,0.36,0.5234500765800476,1.4000927209854126
-0.37999999999999945,0.4,0.5517244935035706,1.3492937088012695
-0.37999999999999945,0.44,0.5813776254653931,1.3037323951721191
-0.37999999999999945,0.48,0.6122090816497803,1.2628288269042969
-0.37999999999999945,0.52,0.6440497040748596,1.2260427474975586
-0.37999999999999945,0.56,0.6767570376396179,1.1928861141204834
-0.37999999999999945,0.6,0.7102112174034119,1.162923812866211
-0.37999999999999945,0.64,0.7443118095397949,1.1357734203338623
-0.37999999999999945,0.68,0.7789736390113831,1.111100435256958
-0.37999999999999945,0.72,0.8141252398490906,1.0886142253875732
-0.37999999999999945,0.76,0.8497057557106018,1.0680618286132812
-0.37999999999999945,0.8,0.8856635689735413,1.0492241382598877
-0.37999999999999945,0.84,0.9219544529914856,1.0319111347198486
-0.37999999999999945,0.88,0.9585405588150024,1.0159564018249512
-0.37999999999999945,0.92,0.9953893423080444,1.0012164115905762
-0.37999999999999945,0.96,1.0324727296829224,0.9875651597976685
-0.37999999999999945,1.0,1.0697662830352783,0.9748925566673279
-0.37999999999999945,1.04,1.1072486639022827,0.9631018042564392
-0.37999999999999945,1.08,1.1449018716812134,0.9521085023880005
-0.37999999999999945,1.12,1.182708740234375,0.94183748960495

-0.3399999999999994,0.0,0.18476809561252594,3.1415927410125732
-0.3399999999999994,0.04,0.34234488010406494,2.02919340133667
-0.3399999999999994,0.08,0.34928497672080994,1.91641366481781
-0.3399999999999994,0.12,0.36055508255958557,1.8096346855163574
-0.3399999999999994,0.16,0.375765860080719,1.7107112407684326
-0.3399999999999994,0.2,0.39446160197257996,1.6206278800964355
-0.3399999999999994,0.24,0.41617298126220703,1.539617896080017
-0.3399999999999994,0.28,0.44045427441596985,1.4673731327056885
-0.3399999999999994,0.32,0.4669046998023987,1.4032567739486694
-0.3399999999999994,0.36,0.4951767325401306,1.3464744091033936
-0.3399999999999994,0.4,0.5249761939048767,1.296191930770874
-0.3399999999999994,0.44,0.5560575127601624,1.2516047954559326
-0.3399999999999994,0.48,0.5882176756858826,1.2119765281677246
-0.3399999999999994,0.52,0.6212888956069946,1.1766512393951416
-0.3399999999999994,0.56,0.6551336050033569,1.1450568437576294
-0.3399999999999994,0.6,0.6896376609802246,1.11669921875
-0.3399999999999994,0.64,0.7247068285942078,1.0911545753479004
-0.3399999999999994,0.68,0.7602630257606506,1.0680618286132812
-0.3399999999999994,0.72,0.7962411046028137,1.0471116304397583
-0.3399999999999994,0.76,0.8325863480567932,1.0280404090881348
-0.3399999999999994,0.8,0.8692525625228882,1.010622262954712
-0.3399999999999994,0.84,0.9062008857727051,0.9946637153625488
-0.3399999999999994,0.88,0.9433981776237488,0.9799985885620117
-0.3399999999999994,0.92,0.9808160066604614,0.9664831757545471
-0.3399999999999994,0.96,1.018430233001709,0.9539939761161804
-0.3399999999999994,1.0,1.0562195777893066,0.9424230456352234
-0.3399999999999994,1.04,1.0941662788391113,0.9316765666007996
-0.3399999999999994,1.08,1.1322543621063232,0.9216726422309875
-0.3399999999999994,1.12,1.1704699993133545,0.9123395681381226

-0.2999999999999994,0.0,0.1630306839942932,3.1415927410125732
-0.2999999999999994,0.04,0.30265483260154724,2.0138981342315674
-0.2999999999999994,0.08,0.31048351526260376,1.8872603178024292
-0.2999999999999994,0.12,0.32310983538627625,1.7690486907958984
-0.2999999999999994,0.16,0.3400000333786011,1.661536693572998
-0.2999999999999994,0.2,0.36055511236190796,1.5656235218048096
-0.2999999999999994,0.24,0.3841874599456787,1.481148362159729
-0.2999999999999994,0.28,0.4103657603263855,1.4072939157485962
-0.2999999999999994,0.32,0.4386342763900757,1.3429293632507324
-0.2999999999999994,0.36,0.46861499547958374,1.2868435382843018
-0.2999999999999994,0.4,0.5,1.237878680229187
-0.2999999999999994,0.44,0.5325411558151245,1.1949926614761353
-0.2999999999999994,0.48,0.5660388469696045,1.1572802066802979
-0.2999999999999994,0.52,0.6003332734107971,1.1239697933197021
-0.2999999999999994,0.56,0.6352952718734741,1.094411849975586
-0.2999999999999994,0.6,0.6708203554153442,1.0680619478225708
-0.2999999999999994,0.64,0.7068239450454712,1.0444656610488892
-0.2999999999999994,0.68,0.7432361245155334,1.023242473602295
-0.2999999999999994,0.72,0.7799999713897705,1.0040736198425293
-0.2999999999999994,0.76,0.8170679211616516,0.9866909980773926
-0.2999999999999994,0.8,0.8544003963470459,0.9708685874938965
-0.2999999999999994,0.84,0.8919640779495239,0.9564151763916016
-0.2999999999999994,0.88,0.9297311902046204,0.9431677460670471
-0.2999999999999994,0.92,0.967677652835846,0.9309872388839722
-0.2999999999999994,0.96,1.0057833194732666,0.9197545051574707
-0.2999999999999994,1.0,1.0440306663513184,0.9093666076660156
-0.2999999999999994,1.04,1.082404613494873,0.8997344970703125
-0.2999999999999994,1.08,1.1208925247192383,0.890781044960022
-0.2999999999999994,1.12,1.1594825983047485,0.8824388384819031

-0.25999999999999934,0.0,0.1412932425737381,3.1415927410125732
-0.25999999999999934,0.04,0.26305896043777466,1.9939987659454346
-0.25999999999999934,0.08,0.2720293700695038,1.849855661392212
-0.25999999999999934,0.12,0.2863564193248749,1.7180144786834717
-0.25999999999999934,0.16,0.3052867352962494,1.6011321544647217
-0.25999999999999934,0.2,0.32802438735961914,1.4996631145477295
-0.25999999999999934,0.24,0.3538361191749573,1.4126226902008057
-0.25999999999999934,0.28,0.382099449634552,1.3383362293243408
-0.25999999999999934,0.32,0.41231057047843933,1.2749518156051636
-0.25999999999999934,0.36,0.44407206773757935,1.220717191696167
-0.25999999999999934,0.4,0.47707441449165344,1.1740951538085938
-0.25999999999999934,0.44,0.511077344417572,1.133791446685791
-0.25999999999999934,0.48,0.5458937287330627,1.0987377166748047
-0.25999999999999934,0.52,0.5813776254653931,1.0680618286132812
-0.25999999999999934,0.56,0.6174139976501465,1.0410547256469727
-0.25999999999999934,0.6,0.6539112329483032,1.017138957977295
-0.25999999999999934,0.64,0.6907966136932373,0.9958434104919434
-0.25999999999999934,0.68,0.7280109524726868,0.9767823219299316
-0.25999999999999934,0.72,0.7655063271522522,0.9596379995346069
-0.25999999999999934,0.76,0.8032434582710266,0.9441472887992859
-0.25999999999999934,0.8,0.8411896228790283,0.9300910234451294
-0.25999999999999934,0.84,0.8793179392814636,0.9172857999801636
-0.25999999999999934,0.88,0.9176056385040283,0.9055768847465515
-0.25999999999999934,0.92,0.95603346824646,0.894833505153656
-0.25999999999999934,0.96,0.9945853352546692,0.8849441409111023
-0.25999999999999934,1.0,1.0332473516464233,0.8758136034011841
-0.25999999999999934,1.04,1.072007417678833,0.8673596382141113
-0.25999999999999934,1.08,1.1108555793762207,0.859511137008667
-0.25999999999999934,1.12,1.149782657623291,0.8522070646286011

-0.2199999999999993,0.0,0.11955582350492477,3.1415927410125732
-0.2199999999999993,0.04,0.22360670566558838,1.9670767784118652
-0.2199999999999993,0.08,0.23409400880336761,1.8002963066101074
-0.2199999999999993,0.12,0.25059932470321655,1.6523340940475464
-0.2199999999999993,0.16,0.27202942967414856,1.525846004486084
-0.2199999999999993,0.2,0.2973213493824005,1.4199808835983276
-0.2199999999999993,0.24,0.32557645440101624,1.332151174545288
-0.2199999999999993,0.28,0.35608989000320435,1.259322166442871
-0.2199999999999993,0.32,0.38832977414131165,1.1986651420593262
-0.2199999999999993,0.36,0.4219004213809967,1.1477882862091064
-0.2199999999999993,0.4,0.45650848746299744,1.104762315750122
-0.2199999999999993,0.44,0.49193495512008667,1.0680618286132812
-0.2199999999999993,0.48,0.52801513671875,1.0364916324615479
-0.2199999999999993,0.52,0.5646237730979919,1.0091137886047363
-0.2199999999999993,0.56,0.6016643047332764,0.9851911664009094
-0.2199999999999993,0.6,0.6390618085861206,0.964139461517334
-0.2199999999999993,0.64,0.6767569780349731,0.945493221282959
-0.2199999999999993,0.68,0.7147027254104614,0.9288776516914368
-0.2199999999999993,0.72,0.7528611421585083,0.9139894843101501
-0.2199999999999993,0.76,0.7912015914916992,0.900580883026123
-0.2199999999999993,0.8,0.8296987414360046,0.8884479403495789
-0.2199999999999993,0.84,0.8683317303657532,0.8774210810661316
-0.2199999999999993,0.88,0.90708327293396,0.867359459400177
-0.2199999999999993,0.92,0.9459387063980103,0.8581444621086121
-0.2199999999999993,0.96,0.9848858118057251,0.849675178527832
-0.2199999999999993,1.0,1.023914098739624,0.8418667912483215
-0.2199999999999993,1.04,1.0630146265029907,0.8346459269523621
-0.2199999999999993,1.08,1.102179765701294,0.8279494643211365
-0.2199999999999993,1.12,1.1414027214050293,0.8217236399650574

-0.17999999999999927,0.0,0.09781840443611145,3.1415927410125732
-0.17999999999999927,0.04,0.18439096212387085,1.928690791130066
-0.17999999999999927,0.08,0.19697719812393188,1.73195219039917
-0.17999999999999927,0.12,0.2163330763578415,1.5656235218048096
-0.17999999999999927,0.16,0.24083192646503448,1.4307984113693237
-0.17999999999999927,0.2,0.2690725028514862,1.3233733177185059
-0.17999999999999927,0.24,0.30000001192092896,1.237878680229187
-0.17999999999999927,0.28,0.3328663110733032,1.1693263053894043
-0.17999999999999927,0.32,0.3671512305736542,1.1137290000915527
-0.17999999999999927,0.36,0.4024921953678131,1.0680618286132812
-0.17999999999999927,0.4,0.4386342465877533,1.030074119567871
-0.17999999999999927,0.44,0.475394606590271,0.9980928301811218
-0.17999999999999927,0.48,0.5126401782035828,0.9708685278892517
-0.17999999999999927,0.52,0.5502726435661316,0.9474586248397827
-0.17999999999999927,0.56,0.5882176160812378,0.9271430373191833
-0.17999999999999927,0.6,0.62641841173172,0.9093666076660156
-0.17999999999999927,0.64,0.6648308038711548,0.8936944007873535
-0.17999999999999927,0.68,0.7034201622009277,0.8797833323478699
-0.17999999999999927,0.72,0.7421589493751526,0.8673595786094666
-0.17999999999999927,0.76,0.7810249924659729,0.8562011122703552
-0.17999999999999927,0.8,0.8199999928474426,0.8461279273033142
-0.17999999999999927,0.84,0.8590692281723022,0.8369917273521423
-0.17999999999999927,0.88,0.8982204794883728,0.8286694288253784
-0.17999999999999927,0.92,0.9374433755874634,0.8210588693618774
-0.17999999999999927,0.96,0.9767292737960815,0.8140734434127808
-0.17999999999999927,1.0,1.01607084274292,0.8076403141021729
-0.17999999999999927,1.04,1.0554618835449219,0.8016970753669739
-0.17999999999999927,1.08,1.0948972702026367,0.7961905002593994
-0.17999999999999927,1.12,1.1343721151351929,0.7910745739936829

-0.13999999999999924,0.0,0.07608097791671753,3.1415927410125732
-0.13999999999999924,0.04,0.14560218155384064,1.8697881698608398
-0.13999999999999924,0.08,0.16124515235424042,1.6329399347305298
-0.13999999999999924,0.12,0.18439091742038727,1.4482579231262207
-0.13999999999999924,0.16,0.21260294318199158,1.3099429607391357
-0.13999999999999924,0.2,0.24413113296031952,1.2066810131072998
-0.13999999999999924,0.24,0.27784889936447144,1.1284847259521484
-0.13999999999999924,0.28,0.3130494952201843,1.0680618286132812
-0.13999999999999924,0.32,0.3492850065231323,1.0203850269317627
-0.13999999999999924,0.36,0.3862641453742981,0.9820199012756348
-0.13999999999999924,0.4,0.42379239201545715,0.9505986571311951
-0.13999999999999924,0.44,0.4617358446121216,0.9244595170021057
-0.13999999999999924,0.48,0.5,0.9024140238761902
-0.13999999999999924,0.52,0.5385164618492126,0.8835954070091248
-0.13999999999999924,0.56,0.5772348046302795,0.8673596382141113
-0.13999999999999924,0.6,0.6161168813705444,0.8532193899154663
-0.13999999999999924,0.64,0.6551335453987122,0.8408008217811584
-0.13999999999999924,0.68,0.6942621469497681,0.8298125863075256
-0.13999999999999924,0.72,0.7334848046302795,0.8200244903564453
-0.13999999999999924,0.76,0.7727872133255005,0.8112525939941406
-0.13999999999999924,0.8,0.8121575713157654,0.8033484220504761
-0.13999999999999924,0.84,0.8515867590904236,0.7961905002593994
-0.13999999999999924,0.88,0.89106684923172,0.7896789312362671
-0.13999999999999924,0.92,0.9305912256240845,0.7837309241294861
-0.13999999999999924,0.96,0.9701546430587769,0.7782767415046692
-0.13999999999999924,1.0,1.0097525119781494,0.7732580304145813
-0.13999999999999924,1.04,1.0493806600570679,0.7686247825622559
-0.13999999999999924,1.08,1.0890363454818726,0.7643346786499023
-0.13999999999999924,1.12,1.1287161111831665,0.7603511810302734

-0.0999999999999992,0.0,0.054343558847904205,3.1415927410125732
-0.0999999999999992,0.04,0.10770328342914581,1.7690486907958984
-0.0999999999999992,0.08,0.12806248664855957,1.481148362159729
-0.0999999999999992,0.12,0.15620499849319458,1.2868435382843018
-0.0999999999999992,0.16,0.18867963552474976,1.1572802066802979
-0.0999999999999992,0.2,0.22360678017139435,1.0680618286132812
-0.0999999999999992,0.24,0.25999999046325684,1.0040736198425293
-0.0999999999999992,0.28,0.2973213791847229,0.9564151763916016
-0.0999999999999992,0.32,0.33526110649108887,0.9197545647621155
-0.0999999999999992,0.36,0.3736308217048645,0.8907809853553772
-0.0999999999999992,0.4,0.41231054067611694,0.8673596382141113
-0.0999999999999992,0.44,0.4512205421924591,0.8480632305145264
-0.0999999999999992,0.48,0.49030601978302,0.8319076299667358
-0.0999999999999992,0.52,0.5295281410217285,0.8181940317153931
-0.0999999999999992,0.56,0.5688585042953491,0.8064142465591431
-0.0999999999999992,0.6,0.6082762479782104,0.7961904406547546
-0.0999999999999992,0.64,0.6477653980255127,0.7872362732887268
-0.0999999999999992,0.68,0.6873135566711426,0.7793309688568115
-0.0999999999999992,0.72,0.7269112467765808,0.772301971912384
-0.0999999999999992,0.76,0.7665507793426514,0.7660119533538818
-0.0999999999999992,0.8,0.8062257766723633,0.7603511214256287
-0.0999999999999992,0.84,0.8459314107894897,0.7552300095558167
-0.0999999999999992,0.88,0.885663628578186,0.7505754828453064
-0.0999999999999992,0.92,0.9254189133644104,0.7463265657424927
-0.0999999999999992,0.96,0.9651942849159241,0.7424328923225403
-0.0999999999999992,1.0,1.0049875974655151,0.73885178565979
-0.0999999999999992,1.04,1.0447965860366821,0.7355473637580872
-0.0999999999999992,1.08,1.0846197605133057,0.732488751411438
-0.0999999999999992,1.12,1.1244555711746216,0.7296496033668518

-0.059999999999999165,0.0,0.032606132328510284,3.1415927410125732
-0.059999999999999165,0.04,0.07211103290319443,1.5656235218048096
-0.059999999999999165,0.08,0.10000000894069672,1.237878680229187
-0.059999999999999165,0.12,0.13416406512260437,1.0680618286132812
-0.059999999999999165,0.16,0.17088006436824799,0.9708686470985413
-0.059999999999999165,0.2,0.2088061273097992,0.9093664288520813
-0.059999999999999165,0.24,0.24738635122776031,0.867359459400177
-0.059999999999999165,0.28,0.2863564193248749,0.8369917273521423
-0.059999999999999165,0.32,0.32557642459869385,0.8140735030174255
-0.059999999999999165,0.36,0.3649657368659973,0.7961905002593994
-0.059999999999999165,0.4,0.4044749438762665,0.7818610668182373
-0.059999999999999165,0.44,0.44407209753990173,0.7701290249824524
-0.059999999999999165,0.48,0.48373547196388245,0.7603511810302734
-0.059999999999999165,0.52,0.5234500765800476,0.7520790696144104
-0.059999999999999165,0.56,0.5632051229476929,0.7449914216995239
-0.059999999999999165,0.6,0.6029924750328064,0.73885178565979
-0.059999999999999165,0.64,0.642806351184845,0.7334827184677124
-0.059999999999999165,0.68,0.6826419234275818,0.7287478446960449
-0.059999999999999165,0.72,0.7224956154823303,0.7245416641235352
-0.059999999999999165,0.76,0.7623647451400757,0.7207802534103394
-0.059999999999999165,0.8,0.8022468090057373,0.717397153377533
-0.059999999999999165,0.84,0.8421401381492615,0.7143377065658569
-0.059999999999999165,0.88,0.8820430636405945,0.711557924747467
-0.059999999999999165,0.92,0.9219544529914856,0.7090211510658264
-0.059999999999999165,0.96,0.9618731141090393,0.7066971063613892
-0.059999999999999165,1.0,1.0017982721328735,0.704559862613678
-0.059999999999999165,1.04,1.041729211807251,0.702587902545929
-0.059999999999999165,1.08,1.0816653966903687,0.7007627487182617
-0.059999999999999165,1.12,1.1216059923171997,0.6990686655044556

-0.01999999999999913,0.0,0.010868711397051811,3.1415927410125732
-0.01999999999999913,0.04,0.04472135379910469,1.0680618286132812
-0.01999999999999913,0.08,0.0824621170759201,0.8673596382141113
-0.01999999999999913,0.12,0.12165524065494537,0.7961904406547546
-0.01999999999999913,0.16,0.16124515235424042,0.7603511810302734
-0.01999999999999913,0.2,0.2009974867105484,0.7388518452644348
-0.01999999999999913,0.24,0.2408318966627121,0.7245416045188904
-0.01999999999999913,0.28,0.28071334958076477,0.7143377065658569
-0.01999999999999913,0.32,0.32062438130378723,0.7066971063613892
-0.01999999999999913,0.36,0.36055511236190796,0.7007627487182617
-0.01999999999999913,0.4,0.4004996716976166,0.6960210800170898
-0.01999999999999913,0.44,0.44045430421829224,0.6921457052230835
-0.01999999999999913,0.48,0.48041650652885437,0.6889193058013916
-0.01999999999999913,0.52,0.5203844904899597,0.6861913204193115
-0.01999999999999913,0.56,0.5603570342063904,0.6838549375534058
-0.01999999999999913,0.6,0.6003332138061523,0.6818313598632812
-0.01999999999999913,0.64,0.6403124332427979,0.6800615787506104
-0.01999999999999913,0.68,0.6802940964698792,0.6785009503364563
-0.01999999999999913,0.72,0.720277726650238,0.6771144270896912
-0.01999999999999913,0.76,0.7602631449699402,0.6758742928504944
-0.01999999999999913,0.8,0.8002499341964722,0.6747585535049438
-0.01999999999999913,0.84,0.840238094329834,0.6737495064735413
-0.01999999999999913,0.88,0.880227267742157,0.6728324890136719
-0.01999999999999913,0.92,0.9202173352241516,0.6719954013824463
-0.01999999999999913,0.96,0.9602084159851074,0.671228289604187
-0.01999999999999913,1.0,1.0001999139785767,0.6705226898193359
-0.01999999999999913,1.04,1.0401922464370728,0.6698715090751648
-0.01999999999999913,1.08,1.0801852941513062,0.6692688465118408
-0.01999999999999913,1.12,1.1201785802841187,0.6687092185020447

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,0.3040965795516968
0.020000000000000906,0.08,0.08246210962533951,0.4575943350791931
0.020000000000000906,0.12,0.12165524810552597,0.5190812349319458
0.020000000000000906,0.16,0.16124515235424042,0.5514544248580933
0.020000000000000906,0.2,0.2009975016117096,0.5713352560997009
0.020000000000000906,0.24,0.2408318966627121,0.584762692451477
0.020000000000000906,0.28,0.28071337938308716,0.5944330096244812
0.020000000000000906,0.32,0.3206244111061096,0.6017268896102905
0.020000000000000906,0.36,0.36055511236190796,0.6074231266975403
0.020000000000000906,0.4,0.40049970149993896,0.6119943261146545
0.020000000000000906,0.44,0.44045430421829224,0.6157436370849609
0.020000000000000906,0.48,0.48041650652885437,0.6188740730285645
0.020000000000000906,0.52,0.5203844904899597,0.6215271353721619
0.020000000000000906,0.56,0.5603570342063904,0.6238044500350952
0.020000000000000906,0.6,0.6003332138061523,0.6257802248001099
0.020000000000000906,0.64,0.6403124332427979,0.627510666847229
0.020000000000000906,0.68,0.6802940964698792,0.6290388107299805
0.020000000000000906,0.72,0.720277726650238,0.6303982734680176
0.020000000000000906,0.76,0.7602631449699402,0.631615400314331
0.020000000000000906,0.8,0.8002499341964722,0.6327114105224609
0.020000000000000906,0.84,0.840238094329834,0.6337035894393921
0.020000000000000906,0.88,0.8802272081375122,0.6346059441566467
0.020000000000000906,0.92,0.9202173352241516,0.6354301571846008
0.020000000000000906,0.96,0.9602083563804626,0.6361860632896423
0.020000000000000906,1.0,1.0001999139785767,0.6368817687034607
0.020000000000000906,1.04,1.0401921272277832,0.6375240683555603
0.020000000000000906,1.08,1.0801852941513062,0.6381190419197083
0.020000000000000906,1.12,1.1201785802841187,0.6386715769767761

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.05954510346055031
0.06000000000000094,0.08,0.10000000149011612,0.1979648619890213
0.06000000000000094,0.12,0.13416406512260437,0.3040965497493744
0.06000000000000094,0.16,0.17088006436824799,0.37473955750465393
0.06000000000000094,0.2,0.208806112408638,0.42303064465522766
0.06000000000000094,0.24,0.24738635122776031,0.45759427547454834
0.06000000000000094,0.28,0.2863563895225525,0.4833787679672241
0.06000000000000094,0.32,0.32557642459869385,0.503282904624939
0.06000000000000094,0.36,0.3649657368659973,0.5190813541412354
0.06000000000000094,0.4,0.40447497367858887,0.5319104194641113
0.06000000000000094,0.44,0.44407209753990173,0.5425273776054382
0.06000000000000094,0.48,0.48373547196388245,0.5514543652534485
0.06000000000000094,0.52,0.5234500765800476,0.5590625405311584
0.06000000000000094,0.56,0.5632051229476929,0.5656222701072693
0.06000000000000094,0.6,0.6029925346374512,0.5713353157043457
0.06000000000000094,0.64,0.642806351184845,0.5763550400733948
0.06000000000000094,0.68,0.6826419234275818,0.5807996988296509
0.06000000000000094,0.72,0.7224956154823303,0.584762692451477
0.06000000000000094,0.76,0.7623647451400757,0.5883181095123291
0.06000000000000094,0.8,0.8022468090057373,0.5915253162384033
0.06000000000000094,0.84,0.8421401381492615,0.5944330096244812
0.06000000000000094,0.88,0.8820431232452393,0.5970813632011414
0.06000000000000094,0.92,0.9219543933868408,0.5995033383369446
0.06000000000000094,0.96,0.9618732333183289,0.6017268300056458
0.06000000000000094,1.0,1.0017982721328735,0.6037753224372864
0.06000000000000094,1.04,1.041729211807251,0.6056682467460632
0.06000000000000094,1.08,1.0816653966903687,0.6074231266975403
0.06000000000000094,1.12,1.1216059923171997,0.6090542674064636

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,0.017359226942062378
0.10000000000000098,0.08,0.12806247174739838,0.08665109425783157
0.10000000000000098,0.12,0.15620499849319458,0.17161907255649567
0.10000000000000098,0.16,0.18867962062358856,0.24552780389785767
0.10000000000000098,0.2,0.22360678017139435,0.3040965795516968
0.10000000000000098,0.24,0.2600000202655792,0.3498173952102661
0.10000000000000098,0.28,0.2973213493824005,0.3858404755592346
0.10000000000000098,0.32,0.3352610766887665,0.4146808683872223
0.10000000000000098,0.36,0.3736307919025421,0.4381650686264038
0.10000000000000098,0.4,0.41231054067611694,0.4575943052768707
0.10000000000000098,0.44,0.4512206017971039,0.47390058636665344
0.10000000000000098,0.48,0.49030601978302,0.48776111006736755
0.10000000000000098,0.52,0.5295280814170837,0.4996759295463562
0.10000000000000098,0.56,0.5688585042953491,0.5100204944610596
0.10000000000000098,0.6,0.6082762479782104,0.5190813541412354
0.10000000000000098,0.64,0.6477653980255127,0.527080237865448
0.10000000000000098,0.68,0.6873136162757874,0.534191370010376
0.10000000000000098,0.72,0.7269112467765808,0.5405532717704773
0.10000000000000098,0.76,0.7665507793426514,0.5462775230407715
0.10000000000000098,0.8,0.8062257170677185,0.5514543652534485
0.10000000000000098,0.84,0.8459314703941345,0.5561584234237671
0.10000000000000098,0.88,0.885663628578186,0.5604509711265564
0.10000000000000098,0.92,0.9254189133644104,0.5643836855888367
0.10000000000000098,0.96,0.9651941657066345,0.567999541759491
0.10000000000000098,1.0,1.0049875974655151,0.5713352560997009
0.10000000000000098,1.04,1.0447965860366821,0.5744221210479736
0.10000000000000098,1.08,1.0846197605133057,0.5772866606712341
0.10000000000000098,1.12,1.124455451965332,0.5799520611763

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.006969005800783634
0.140000000000001,0.08,0.1612451672554016,0.042105406522750854
0.140000000000001,0.12,0.1843908578157425,0.09881158918142319
0.140000000000001,0.16,0.2126029133796692,0.15987099707126617
0.140000000000001,0.2,0.24413108825683594,0.21576213836669922
0.140000000000001,0.24,0.27784889936447144,0.2637612223625183
0.140000000000001,0.28,0.3130495250225067,0.304096519947052
0.140000000000001,0.32,0.34928497672080994,0.33787277340888977
0.140000000000001,0.36,0.3862641453742981,0.3662794232368469
0.140000000000001,0.4,0.42379239201545715,0.3903508484363556
0.140000000000001,0.44,0.46173590421676636,0.41092485189437866
0.140000000000001,0.48,0.5,0.42866280674934387
0.140000000000001,0.52,0.5385164618492126,0.4440835118293762
0.140000000000001,0.56,0.5772348046302795,0.45759427547454834
0.140000000000001,0.6,0.6161168813705444,0.46951696276664734
0.140000000000001,0.64,0.6551336050033569,0.48010769486427307
0.140000000000001,0.68,0.6942622661590576,0.4895724356174469
0.140000000000001,0.72,0.7334848046302795,0.4980776309967041
0.140000000000001,0.76,0.7727872133255005,0.5057593584060669
0.140000000000001,0.8,0.8121575713157654,0.5127296447753906
0.140000000000001,0.84,0.8515866994857788,0.5190812945365906
0.140000000000001,0.88,0.8910669088363647,0.5248923301696777
0.140000000000001,0.92,0.9305911660194397,0.5302277207374573
0.140000000000001,0.96,0.9701546430587769,0.5351431369781494
0.140000000000001,1.0,1.0097523927688599,0.5396859049797058
0.140000000000001,1.04,1.0493806600570679,0.5438961386680603
0.140000000000001,1.08,1.0890363454818726,0.5478089451789856
0.140000000000001,1.12,1.1287161111831665,0.5514544248580933

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439091742038727,0.0034199056681245565
0.18000000000000105,0.08,0.1969771534204483,0.022790852934122086
0.18000000000000105,0.12,0.2163330763578415,0.05954509973526001
0.18000000000000105,0.16,0.2408318966627121,0.10563547164201736
0.18000000000000105,0.2,0.2690724730491638,0.15324296057224274
0.18000000000000105,0.24,0.29999998211860657,0.1979648321866989
0.18000000000000105,0.28,0.3328663408756256,0.2380920797586441
0.18000000000000105,0.32,0.3671512305736542,0.2733534872531891
0.18000000000000105,0.36,0.4024922251701355,0.3040964603424072
0.18000000000000105,0.4,0.4386342465877533,0.3308711051940918
0.18000000000000105,0.44,0.4753945767879486,0.3542463779449463
0.18000000000000105,0.48,0.5126402378082275,0.37473952770233154
0.18000000000000105,0.52,0.5502726435661316,0.39279603958129883
0.18000000000000105,0.56,0.5882176160812378,0.40878966450691223
0.18000000000000105,0.6,0.62641841173172,0.42303064465522766
0.18000000000000105,0.64,0.6648308038711548,0.4357760548591614
0.18000000000000105,0.68,0.7034202218055725,0.4472384452819824
0.18000000000000105,0.72,0.7421590089797974,0.4575941264629364
0.18000000000000105,0.76,0.7810249924659729,0.46699070930480957
0.18000000000000105,0.8,0.8199999332427979,0.47555088996887207
0.18000000000000105,0.84,0.859069287776947,0.4833788275718689
0.18000000000000105,0.88,0.8982205390930176,0.4905620515346527
0.18000000000000105,0.92,0.9374433755874634,0.49717551469802856
0.18000000000000105,0.96,0.9767292141914368,0.503282904624939
0.18000000000000105,1.0,1.01607084274292,0.5089392066001892
0.18000000000000105,1.04,1.0554618835449219,0.5141915678977966
0.18000000000000105,1.08,1.0948972702026367,0.5190812945365906
0.18000000000000105,1.12,1.1343721151351929,0.5236441493034363

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360679507255554,0.0019144860561937094
0.22000000000000108,0.08,0.23409399390220642,0.01348584983497858
0.22000000000000108,0.12,0.2505992650985718,0.03774347901344299
0.22000000000000108,0.16,0.27202939987182617,0.07157350331544876
0.22000000000000108,0.2,0.2973213493824005,0.10999178886413574
0.22000000000000108,0.24,0.32557642459869385,0.14899155497550964
0.22000000000000108,0.28,0.35608989000320435,0.18618695437908173
0.22000000000000108,0.32,0.38832974433898926,0.2204606682062149
0.22000000000000108,0.36,0.4219004213809967,0.2514668405056
0.22000000000000108,0.4,0.45650845766067505,0.27926433086395264
0.22000000000000108,0.44,0.49193495512008667,0.30409660935401917
0.22000000000000108,0.48,0.52801513671875,0.32627201080322266
0.22000000000000108,0.52,0.5646237730979919,0.3461054265499115
0.22000000000000108,0.56,0.6016643047332764,0.36389029026031494
0.22000000000000108,0.6,0.6390618085861206,0.37988877296447754
0.22000000000000108,0.64,0.6767570376396179,0.3943301737308502
0.22000000000000108,0.68,0.7147027254104614,0.4074123501777649
0.22000000000000108,0.72,0.7528612017631531,0.4193050265312195
0.22000000000000108,0.76,0.7912015914916992,0.43015366792678833
0.22000000000000108,0.8,0.8296986818313599,0.44008272886276245
0.22000000000000108,0.84,0.8683317303657532,0.4491989016532898
0.22000000000000108,0.88,0.90708327293396,0.45759427547454834
0.22000000000000108,0.92,0.9459387063980103,0.4653478264808655
0.22000000000000108,0.96,0.9848857522010803,0.47252795100212097
0.22000000000000108,1.0,1.0239139795303345,0.4791942834854126
0.22000000000000108,1.04,1.0630145072937012,0.4853985607624054
0.22000000000000108,1.08,1.102179765701294,0.4911858141422272
0.22000000000000108,1.12,1.1414027214050293,0.4965960681438446

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305893063545227,0.001174718257971108
0.2600000000000011,0.08,0.27202939987182617,0.008560598827898502
0.2600000000000011,0.12,0.2863563895225525,0.025076208636164665
0.2600000000000011,0.16,0.3052867352962494,0.049895405769348145
0.2600000000000011,0.2,0.32802438735961914,0.08020388334989548
0.2600000000000011,0.24,0.3538360893726349,0.1130111888051033
0.2600000000000011,0.28,0.382099449634552,0.14603430032730103
0.2600000000000011,0.32,0.41231054067611694,0.17783774435520172
0.2600000000000011,0.36,0.44407209753990173,0.20765827596187592
0.2600000000000011,0.4,0.47707435488700867,0.23517988622188568
0.2600000000000011,0.44,0.5110772848129272,0.26035255193710327
0.2600000000000011,0.48,0.5458937883377075,0.28327032923698425
0.2600000000000011,0.52,0.5813776254653931,0.3040965795516968
0.2600000000000011,0.56,0.6174140572547913,0.3230206072330475
0.2600000000000011,0.6,0.653911292552948,0.34023407101631165
0.2600000000000011,0.64,0.6907965540885925,0.3559189736843109
0.2600000000000011,0.68,0.728010892868042,0.3702417016029358
0.2600000000000011,0.72,0.7655063271522522,0.3833519220352173
0.2600000000000011,0.76,0.8032434582710266,0.3953824043273926
0.2600000000000011,0.8,0.8411896228790283,0.4064502716064453
0.2600000000000011,0.84,0.8793178796768188,0.4166582524776459
0.2600000000000011,0.88,0.9176055788993835,0.42609626054763794
0.2600000000000011,0.92,0.9560334086418152,0.43484368920326233
0.2600000000000011,0.96,0.994585394859314,0.4429696500301361
0.2600000000000011,1.0,1.0332473516464233,0.4505353569984436
0.2600000000000011,1.04,1.072007417678833,0.45759421586990356
0.2600000000000011,1.08,1.1108555793762207,0.46419382095336914
0.2600000000000011,1.12,1.149782657623291,0.4703759253025055

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.0007708819466643035
0.30000000000000115,0.08,0.310483455657959,0.005743504036217928
0.30000000000000115,0.12,0.32310986518859863,0.017359226942062378
0.30000000000000115,0.16,0.3399999737739563,0.03577477112412453
0.30000000000000115,0.2,0.36055517196655273,0.059545040130615234
0.30000000000000115,0.24,0.3841874599456787,0.08665114641189575
0.30000000000000115,0.28,0.41036567091941833,0.1152261421084404
0.30000000000000115,0.32,0.4386342763900757,0.14385899901390076
0.30000000000000115,0.36,0.46861499547958374,0.1716189980506897
0.30000000000000115,0.4,0.4999999701976776,0.1979648619890213
0.30000000000000115,0.44,0.5325410962104797,0.22263026237487793
0.30000000000000115,0.48,0.5660388469696045,0.24552780389785767
0.30000000000000115,0.52,0.6003332138061523,0.26667845249176025
0.30000000000000115,0.56,0.6352952122688293,0.28616392612457275
0.30000000000000115,0.6,0.670820415019989,0.3040964603424072
0.30000000000000115,0.64,0.7068239450454712,0.32060036063194275
0.30000000000000115,0.68,0.7432361841201782,0.33580052852630615
0.30000000000000115,0.72,0.7800000309944153,0.3498173952102661
0.30000000000000115,0.76,0.8170678615570068,0.36276280879974365
0.30000000000000115,0.8,0.8544003963470459,0.37473952770233154
0.30000000000000115,0.84,0.8919641375541687,0.38584041595458984
0.30000000000000115,0.88,0.9297311902046204,0.39614900946617126
0.30000000000000115,0.92,0.967677652835846,0.4057402014732361
0.30000000000000115,0.96,1.0057833194732666,0.4146808385848999
0.30000000000000115,1.0,1.0440306663513184,0.42303064465522766
0.30000000000000115,1.04,1.082404613494873,0.43084293603897095
0.30000000000000115,1.08,1.1208924055099487,0.4381650984287262
0.30000000000000115,1.12,1.159482717514038,0.44503968954086304

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.0005324408411979675
0.3400000000000012,0.08,0.3492850065231323,0.0040276204235851765
0.3400000000000012,0.12,0.36055517196655273,0.012446879409253597
0.3400000000000012,0.16,0.3757658898830414,0.02632862515747547
0.3400000000000012,0.2,0.39446166157722473,0.04502620920538902
0.3400000000000012,0.24,0.4161730408668518,0.06726180762052536
0.3400000000000012,0.28,0.4404543340206146,0.09163379669189453
0.3400000000000012,0.32,0.4669046998023987,0.1169201135635376
0.3400000000000012,0.36,0.4951767027378082,0.1421918421983719
0.3400000000000012,0.4,0.5249761343002319,0.1668117195367813
0.3400000000000012,0.44,0.5560576319694519,0.19038277864456177
0.3400000000000012,0.48,0.5882177352905273,0.21268616616725922
0.3400000000000012,0.52,0.6212890148162842,0.23362642526626587
0.3400000000000012,0.56,0.6551336646080017,0.2531889081001282
0.3400000000000012,0.6,0.6896376013755798,0.271409273147583
0.3400000000000012,0.64,0.7247068285942078,0.2883518934249878
0.3400000000000012,0.68,0.7602630853652954,0.3040965795516968
0.3400000000000012,0.72,0.7962412238121033,0.3187287151813507
0.3400000000000012,0.76,0.832586407661438,0.33233481645584106
0.3400000000000012,0.8,0.8692525625228882,0.34499818086624146
0.3400000000000012,0.84,0.9062008857727051,0.35679763555526733
0.3400000000000012,0.88,0.943398118019104,0.36780625581741333
0.3400000000000012,0.92,0.9808159470558167,0.3780915439128876
0.3400000000000012,0.96,1.0184301137924194,0.3877149522304535
0.3400000000000012,1.0,1.0562195777893066,0.3967323899269104
0.3400000000000012,1.04,1.0941663980484009,0.40519461035728455
0.3400000000000012,1.08,1.1322543621063232,0.4131476581096649
0.3400000000000012,1.12,1.1704699993133545,0.4206329584121704

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.3820994198322296,0.000382833241019398
0.3800000000000012,0.08,0.38832977414131165,0.002927482360973954
0.3800000000000012,0.12,0.39849719405174255,0.009195535443723202
0.3800000000000012,0.16,0.41231054067611694,0.019838454201817513
0.3800000000000012,0.2,0.4294181764125824,0.03465527296066284
0.3800000000000012,0.24,0.44944408535957336,0.05288243666291237
0.3800000000000012,0.28,0.47201696038246155,0.07352292537689209
0.3800000000000012,0.32,0.49678969383239746,0.09559308737516403
0.3800000000000012,0.36,0.5234500765800476,0.11825728416442871
0.3800000000000012,0.4,0.5517245531082153,0.14087356626987457
0.3800000000000012,0.44,0.5813776254653931,0.16298633813858032
0.3800000000000012,0.48,0.612209141254425,0.18429642915725708
0.3800000000000012,0.52,0.6440497040748596,0.20462477207183838
0.3800000000000012,0.56,0.6767569780349731,0.2238796353340149
0.3800000000000012,0.6,0.7102112174034119,0.24202997982501984
0.3800000000000012,0.64,0.7443118095397949,0.2590850591659546
0.3800000000000012,0.68,0.7789735794067383,0.2750798165798187
0.3800000000000012,0.72,0.8141252398490906,0.2900641858577728
0.3800000000000012,0.76,0.8497058153152466,0.3040965795516968
0.3800000000000012,0.8,0.8856635093688965,0.3172382712364197
0.3800000000000012,0.84,0.9219544529914856,0.32955145835876465
0.3800000000000012,0.88,0.9585405588150024,0.34109625220298767
0.3800000000000012,0.92,0.9953894019126892,0.3519299328327179
0.3800000000000012,0.96,1.0324727296829224,0.3621065616607666
0.3800000000000012,1.0,1.0697662830352783,0.37167641520500183
0.3800000000000012,1.04,1.1072489023208618,0.38068580627441406
0.3800000000000012,1.08,1.1449017524719238,0.38917773962020874
0.3800000000000012,1.12,1.1827088594436646,0.3971911668777466

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219003915786743,0.00028432911494746804
0.42000000000000126,0.08,0.4275512099266052,0.0021916774567216635
0.42000000000000126,0.12,0.4368066191673279,0.006969003938138485
0.42000000000000126,0.16,0.44944408535957336,0.015264987014234066
0.42000000000000126,0.2,0.4651881456375122,0.027118410915136337
0.42000000000000126,0.24,0.48373547196388245,0.042105406522750854
0.42000000000000126,0.28,0.5047772526741028,0.05954510346055031
0.42000000000000126,0.32,0.5280150771141052,0.07868236303329468
0.42000000000000126,0.36,0.5531725883483887,0.098811574280262
0.42000000000000126,0.4,0.5799999833106995,0.11933964490890503
0.42000000000000126,0.44,0.6082762479782104,0.13980507850646973
0.42000000000000126,0.48,0.6378086805343628,0.15987105667591095
0.42000000000000126,0.52,0.6684309244155884,0.17930664122104645
0.42000000000000126,0.56,0.6999999284744263,0.1979648619890213
0.42000000000000126,0.6,0.732393205165863,0.2157621532678604
0.42000000000000126,0.64,0.7655062675476074,0.2326606661081314
0.42000000000000126,0.68,0.7992497086524963,0.24865488708019257
0.42000000000000126,0.72,0.8335466384887695,0.2637612521648407
0.42000000000000126,0.76,0.868331789970398,0.27801015973091125
0.42000000000000126,0.8,0.903548538684845,0.2914406657218933
0.42000000000000126,0.84,0.9391485452651978,0.30409660935401917
0.42000000000000126,0.88,0.9750897288322449,0.31602340936660767
0.42000000000000126,0.92,1.0113357305526733,0.32726722955703735
0.42000000000000126,0.96,1.0478551387786865,0.337872713804245
0.42000000000000126,1.0,1.0846198797225952,0.34788310527801514
0.42000000000000126,1.04,1.1216059923171997,0.35733920335769653
0.42000000000000126,1.08,1.158792495727539,0.36627939343452454
0.42000000000000126,1.12,1.1961605548858643,0.37473952770233154

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.00021687151456717402
0.4600000000000013,0.08,0.46690472960472107,0.0016818493604660034
0.4600000000000013,0.12,0.475394606590271,0.005398422013968229
0.4600000000000013,0.16,0.48703184723854065,0.011966229416429996
0.4600000000000013,0.2,0.5015974640846252,0.021546540781855583
0.4600000000000013,0.24,0.5188448429107666,0.0339333675801754
0.4600000000000013,0.28,0.5385164618492126,0.0486791729927063
0.4600000000000013,0.32,0.5603570938110352,0.06522399187088013
0.4600000000000013,0.36,0.5841232538223267,0.08299630880355835
0.4600000000000013,0.4,0.6095899939537048,0.1014777347445488
0.4600000000000013,0.44,0.6365532279014587,0.12023359537124634
0.4600000000000013,0.48,0.6648308038711548,0.13892151415348053
0.4600000000000013,0.52,0.6942621469497681,0.15728545188903809
0.4600000000000013,0.56,0.7247068285942078,0.17514362931251526
0.4600000000000013,0.6,0.7560423612594604,0.1923745721578598
0.4600000000000013,0.64,0.7881624698638916,0.20890375971794128
0.4600000000000013,0.68,0.8209749460220337,0.22469180822372437
0.4600000000000013,0.72,0.8544003367424011,0.23972517251968384
0.4600000000000013,0.76,0.8883693814277649,0.2540086507797241
0.4600000000000013,0.8,0.9228217005729675,0.2675594985485077
0.4600000000000013,0.84,0.9577056169509888,0.2804035544395447
0.4600000000000013,0.88,0.9929753541946411,0.2925713360309601
0.4600000000000013,0.92,1.028591275215149,0.3040965795516968
0.4600000000000013,0.96,1.0645188093185425,0.3150140047073364
0.4600000000000013,1.0,1.1007269620895386,0.3253588080406189
0.4600000000000013,1.04,1.1371896266937256,0.3351651132106781
0.4600000000000013,1.08,1.1738823652267456,0.3444661796092987
0.4600000000000013,1.12,1.2107850313186646,0.35329341888427734

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.0001691505458438769
0.5000000000000013,0.08,0.5063595771789551,0.001317933201789856
0.5000000000000013,0.12,0.5141984224319458,0.00426156772300601
0.5000000000000013,0.16,0.5249761343002319,0.009536119177937508
0.5000000000000013,0.2,0.5385164618492126,0.017359226942062378
0.5000000000000013,0.24,0.5546169877052307,0.027661681175231934
0.5000000000000013,0.28,0.573062002658844,0.04016273841261864
0.5000000000000013,0.32,0.5936329364776611,0.05445849522948265
0.5000000000000013,0.36,0.6161168813705444,0.07010013610124588
0.5000000000000013,0.4,0.6403124332427979,0.08665113896131516
0.5000000000000013,0.44,0.6660330295562744,0.10372155159711838
0.5000000000000013,0.48,0.6931089162826538,0.12098438292741776
0.5000000000000013,0.52,0.7213874459266663,0.1381787806749344
0.5000000000000013,0.56,0.750732958316803,0.15510553121566772
0.5000000000000013,0.6,0.7810249924659729,0.17161904275417328
0.5000000000000013,0.64,0.8121575713157654,0.187618225812912
0.5000000000000013,0.68,0.8440380096435547,0.20303720235824585
0.5000000000000013,0.72,0.8765842914581299,0.21783773601055145
0.5000000000000013,0.76,0.9097252488136292,0.23200207948684692
0.5000000000000013,0.8,0.9433979988098145,0.24552781879901886
0.5000000000000013,0.84,0.9775480031967163,0.2584235966205597
0.5000000000000013,0.88,1.0121264457702637,0.27070552110671997
0.5000000000000013,0.92,1.0470911264419556,0.28239497542381287
0.5000000000000013,0.96,1.0824047327041626,0.29351651668548584
0.5000000000000013,1.0,1.1180340051651,0.3040964603424072
0.5000000000000013,1.04,1.1539498567581177,0.31416216492652893
0.5000000000000013,1.08,1.1901260614395142,0.32374078035354614
0.5000000000000013,1.12,1.2265398502349854,0.33285894989967346

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.0001344457414234057
0.5400000000000014,0.08,0.5458938479423523,0.0010514408349990845
0.5400000000000014,0.12,0.5531726479530334,0.003419906133785844
0.5400000000000014,0.16,0.5632051229476929,0.007711381185799837
0.5400000000000014,0.2,0.5758472084999084,0.01416352391242981
0.5400000000000014,0.24,0.5909314155578613,0.022790847346186638
0.5400000000000014,0.28,0.6082762479782104,0.03342926502227783
0.5400000000000014,0.32,0.627694308757782,0.045795414596796036
0.5400000000000014,0.36,0.6489992737770081,0.05954504758119583
0.5400000000000014,0.4,0.6720118522644043,0.07432055473327637
0.5400000000000014,0.44,0.6965630054473877,0.08978378027677536
0.5400000000000014,0.48,0.7224956154823303,0.10563546419143677
0.5400000000000014,0.52,0.7496666312217712,0.12162382155656815
0.5400000000000014,0.56,0.7779459953308105,0.137545645236969
0.5400000000000014,0.6,0.8072174191474915,0.15324288606643677
0.5400000000000014,0.64,0.8373768329620361,0.1685972809791565
0.5400000000000014,0.68,0.868331789970398,0.18352389335632324
0.5400000000000014,0.72,0.8999999761581421,0.1979648470878601
0.5400000000000014,0.76,0.932309091091156,0.2118840366601944
0.5400000000000014,0.8,0.9651943445205688,0.2252620905637741
0.5400000000000014,0.84,0.9985990524291992,0.2380920648574829
0.5400000000000014,0.88,1.032472848892212,0.25037676095962524
0.5400000000000014,0.92,1.0667706727981567,0.26212579011917114
0.5400000000000014,0.96,1.1014537811279297,0.2733534872531891
0.5400000000000014,1.0,1.1364858150482178,0.28407779335975647
0.5400000000000014,1.04,1.1718361377716064,0.29431843757629395
0.5400000000000014,1.08,1.2074767351150513,0.3040965795516968
0.5400000000000014,1.12,1.243382453918457,0.31343361735343933

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.00010861455666599795
0.5800000000000014,0.08,0.5854912400245667,0.0008519591065123677
0.5800000000000014,0.12,0.5922836661338806,0.0027842968702316284
0.5800000000000014,0.16,0.6016643047332764,0.006317467894405127
0.5800000000000014,0.2,0.6135144233703613,0.01168939471244812
0.5800000000000014,0.24,0.6276941895484924,0.018964260816574097
0.5800000000000014,0.28,0.6440497040748596,0.028058232739567757
0.5800000000000014,0.32,0.662419855594635,0.03877880796790123
0.5800000000000014,0.36,0.682641863822937,0.050867386162281036
0.5800000000000014,0.4,0.7045565843582153,0.06403721123933792
0.5800000000000014,0.44,0.7280110120773315,0.07800215482711792
0.5800000000000014,0.48,0.7528611421585083,0.09249676018953323
0.5800000000000014,0.52,0.7789736390113831,0.10728698968887329
0.5800000000000014,0.56,0.8062257170677185,0.12217505276203156
0.5800000000000014,0.6,0.8345058560371399,0.13699959218502045
0.5800000000000014,0.64,0.8637128472328186,0.15163323283195496
0.5800000000000014,0.68,0.893756091594696,0.1659785807132721
0.5800000000000014,0.72,0.9245539903640747,0.1799635887145996
0.5800000000000014,0.76,0.9560335278511047,0.19353771209716797
0.5800000000000014,0.8,0.9881294965744019,0.20666740834712982
0.5800000000000014,0.84,1.0207840204238892,0.21933268010616302
0.5800000000000014,0.88,1.0539449453353882,0.23152434825897217
0.5800000000000014,0.92,1.0875660181045532,0.243241086602211
0.5800000000000014,0.96,1.1216059923171997,0.2544880211353302
0.5800000000000014,1.0,1.1560275554656982,0.26527443528175354
0.5800000000000014,1.04,1.1907979249954224,0.27561306953430176
0.5800000000000014,1.08,1.225887417793274,0.28551867604255676
0.5800000000000014,1.12,1.261269211769104,0.2950074076652527

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,8.89897346496582e-05
0.6200000000000014,0.08,0.6251400113105774,0.0006997585296630859
0.6200000000000014,0.12,0.6315061450004578,0.002295791869983077
0.6200000000000014,0.16,0.6403124928474426,0.0052360594272613525
0.6200000000000014,0.2,0.6514598727226257,0.00974836852401495
0.6200000000000014,0.24,0.6648308634757996,0.015924932435154915
0.6200000000000014,0.28,0.6802940368652344,0.023736299946904182
0.6200000000000014,0.32,0.6977105736732483,0.03305739164352417
0.6200000000000014,0.36,0.7169379591941833,0.04369791969656944
0.6200000000000014,0.4,0.7378346920013428,0.05543183535337448
0.6200000000000014,0.44,0.7602631449699402,0.06802188605070114
0.6200000000000014,0.48,0.7840918302536011,0.08123773336410522
0.6200000000000014,0.52,0.8091970682144165,0.09486789256334305
0.6200000000000014,0.56,0.8354638814926147,0.10872633010149002
0.6200000000000014,0.6,0.8627862334251404,0.1226549744606018
0.6200000000000014,0.64,0.8910667896270752,0.13652372360229492
0.6200000000000014,0.68,0.9202173352241516,0.1502283215522766
0.6200000000000014,0.72,0.950157880783081,0.1636875420808792
0.6200000000000014,0.76,0.9808160662651062,0.17684003710746765
0.6200000000000014,0.8,1.0121264457702637,0.18964140117168427
0.6200000000000014,0.84,1.0440306663513184,0.20206081867218018
0.6200000000000014,0.88,1.0764758586883545,0.21407878398895264
0.6200000000000014,0.92,1.1094142198562622,0.22568456828594208
0.6200000000000014,0.96,1.142803430557251,0.23687440156936646
0.6200000000000014,1.0,1.176605224609375,0.24765002727508545
0.6200000000000014,1.04,1.210784673690796,0.25801727175712585
0.6200000000000014,1.08,1.2453112602233887,0.2679847478866577
0.6200000000000014,1.12,1.2801562547683716,0.27756354212760925

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,7.382408512057737e-05
0.6600000000000015,0.08,0.6648308634757996,0.0005816444172523916
0.6600000000000015,0.12,0.6708203554153442,0.001914486289024353
0.6600000000000015,0.16,0.6791170835494995,0.004385277628898621
0.6600000000000015,0.2,0.6896375417709351,0.008206932805478573
0.6600000000000015,0.24,0.7022819519042969,0.01348584983497858
0.6600000000000015,0.28,0.7169379591941833,0.020228922367095947
0.6600000000000015,0.32,0.7334848046302795,0.02836037054657936
0.6600000000000015,0.36,0.7517979145050049,0.03774348273873329
0.6600000000000015,0.4,0.7717512845993042,0.048202961683273315
0.6600000000000015,0.44,0.7932212948799133,0.05954509600996971
0.6600000000000015,0.48,0.8160881996154785,0.07157348841428757
0.6600000000000015,0.52,0.8402380347251892,0.08410108089447021
0.6600000000000015,0.56,0.8655633926391602,0.09695721417665482
0.6600000000000015,0.6,0.8919641375541687,0.10999179631471634
0.6600000000000015,0.64,0.9193476438522339,0.12307668477296829
0.6600000000000015,0.68,0.9476286768913269,0.13610543310642242
0.6600000000000015,0.72,0.9767292737960815,0.14899152517318726
0.6600000000000015,0.76,1.0065784454345703,0.1616666316986084
0.6600000000000015,0.8,1.0371112823486328,0.17407824099063873
0.6600000000000015,0.84,1.0682694911956787,0.18618696928024292
0.6600000000000015,0.88,1.100000023841858,0.1979648470878601
0.6600000000000015,0.92,1.1322543621063232,0.2093932330608368
0.6600000000000015,0.96,1.1649892330169678,0.22046063840389252
0.6600000000000015,1.0,1.1981652975082397,0.23116178810596466
0.6600000000000015,1.04,1.2317466735839844,0.24149619042873383
0.6600000000000015,1.08,1.2657012939453125,0.2514668107032776
0.6600000000000015,1.12,1.3000000715255737,0.26107943058013916

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,6.19143174844794e-05
0.7000000000000015,0.08,0.7045565843582153,0.0004886165261268616
0.7000000000000015,0.12,0.7102111577987671,0.0016126781702041626
0.7000000000000015,0.16,0.7180529236793518,0.0037074091378599405
0.7000000000000015,0.2,0.7280110120773315,0.00696900486946106
0.7000000000000015,0.24,0.7400000691413879,0.011509417556226254
0.7000000000000015,0.28,0.7539231181144714,0.01735922507941723
0.7000000000000015,0.32,0.7696753144264221,0.024478435516357422
0.7000000000000015,0.36,0.7871467471122742,0.03277173265814781
0.7000000000000015,0.4,0.8062257766723633,0.042105406522750854
0.7000000000000015,0.44,0.826801061630249,0.05232328549027443
0.7000000000000015,0.48,0.8487637042999268,0.06326055526733398
0.7000000000000015,0.52,0.8720090985298157,0.07475435733795166
0.7000000000000015,0.56,0.8964373469352722,0.08665115386247635
0.7000000000000015,0.6,0.921954333782196,0.098811574280262
0.7000000000000015,0.64,0.9484724402427673,0.11111302673816681
0.7000000000000015,0.68,0.9759098291397095,0.12345022708177567
0.7000000000000015,0.72,1.0041911602020264,0.13573479652404785
0.7000000000000015,0.76,1.0332472324371338,0.1478944569826126
0.7000000000000015,0.8,1.0630145072937012,0.15987098217010498
0.7000000000000015,0.84,1.0934349298477173,0.17161907255649567
0.7000000000000015,0.88,1.1244555711746216,0.18310391902923584
0.7000000000000015,0.92,1.1560276746749878,0.19430018961429596
0.7000000000000015,0.96,1.1881077289581299,0.20519012212753296
0.7000000000000015,1.0,1.2206554412841797,0.2157621532678604
0.7000000000000015,1.04,1.2536346912384033,0.22600999474525452
0.7000000000000015,1.08,1.287011981010437,0.23593157529830933
0.7000000000000015,1.12,1.3207573890686035,0.24552778899669647

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,5.242973202257417e-05
0.7400000000000015,0.08,0.7443118095397949,0.0004143715195823461
0.7400000000000015,0.12,0.7496666312217712,0.00137078738771379
0.7400000000000015,0.16,0.7570997476577759,0.0031610876321792603
0.7400000000000015,0.2,0.7665507793426514,0.0059645469300448895
0.7400000000000015,0.24,0.7779461145401001,0.009893298149108887
0.7400000000000015,0.28,0.7912017107009888,0.014992951415479183
0.7400000000000015,0.32,0.8062257766723633,0.021249117329716682
0.7400000000000015,0.36,0.8229217529296875,0.028598245233297348
0.7400000000000015,0.4,0.8411896228790283,0.036940064281225204
0.7400000000000015,0.44,0.8609297275543213,0.04615047201514244
0.7400000000000015,0.48,0.8820430636405945,0.05609261617064476
0.7400000000000015,0.52,0.9044334888458252,0.06662667542695999
0.7400000000000015,0.56,0.9280085563659668,0.07761663943529129
0.7400000000000015,0.6,0.9526804685592651,0.088935486972332
0.7400000000000015,0.64,0.9783658981323242,0.1004682183265686
0.7400000000000015,0.68,1.0049877166748047,0.1121133491396904
0.7400000000000015,0.72,1.0324726104736328,0.12378329783678055
0.7400000000000015,0.76,1.0607545375823975,0.13540410995483398
0.7400000000000015,0.8,1.0897706747055054,0.14691466093063354
0.7400000000000015,0.84,1.1194640398025513,0.15826506912708282
0.7400000000000015,0.88,1.149782657623291,0.16941571235656738
0.7400000000000015,0.92,1.180677890777588,0.18033607304096222
0.7400000000000015,0.96,1.2121055126190186,0.19100289046764374
0.7400000000000015,1.0,1.244025707244873,0.20139962434768677
0.7400000000000015,1.04,1.2764012813568115,0.21151494979858398
0.7400000000000015,1.08,1.3091981410980225,0.22134201228618622
0.7400000000000015,1.12,1.34238600730896,0.23087745904922485

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,4.478916525840759e-05
0.7800000000000016,0.08,0.7840916514396667,0.000354409305145964
0.7800000000000016,0.12,0.7891767621040344,0.0011747181415557861
0.7800000000000016,0.16,0.7962411642074585,0.0027161536272615194
0.7800000000000016,0.2,0.80523282289505,0.00514172064140439
0.7800000000000016,0.24,0.8160882592201233,0.008560596965253353
0.7800000000000016,0.28,0.8287339806556702,0.013027310371398926
0.7800000000000016,0.32,0.8430894613265991,0.018545687198638916
0.7800000000000016,0.36,0.8590692281723022,0.025076212361454964
0.7800000000000016,0.4,0.8765842318534851,0.03254547715187073
0.7800000000000016,0.44,0.8955444693565369,0.040855973958969116
0.7800000000000016,0.48,0.9158601760864258,0.04989541321992874
0.7800000000000016,0.52,0.9374433159828186,0.05954509600996971
0.7800000000000016,0.56,0.9602082371711731,0.0696859359741211
0.7800000000000016,0.6,0.9840732216835022,0.08020389825105667
0.7800000000000016,0.64,1.0089597702026367,0.09099286794662476
0.7800000000000016,0.68,1.034794569015503,0.10195689648389816
0.7800000000000016,0.72,1.061508297920227,0.1130111888051033
0.7800000000000016,0.76,1.0890361070632935,0.12408216297626495
0.7800000000000016,0.8,1.1173181533813477,0.1351073533296585
0.7800000000000016,0.84,1.1462984085083008,0.1460343599319458
0.7800000000000016,0.88,1.1759252548217773,0.15682026743888855
0.7800000000000016,0.92,1.2061508893966675,0.16743049025535583
0.7800000000000016,0.96,1.2369316816329956,0.17783771455287933
0.7800000000000016,1.0,1.2682271003723145,0.18802101910114288
0.7800000000000016,1.04,1.2999998331069946,0.1979648470878601
0.7800000000000016,1.08,1.3322161436080933,0.2076583057641983
0.7800000000000016,1.12,1.3648442029953003,0.21709419786930084

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,3.856420153169893e-05
0.8200000000000016,0.08,0.8238930702209473,0.00030545893241651356
0.8200000000000016,0.12,0.8287340402603149,0.0010141729144379497
0.8200000000000016,0.16,0.8354641199111938,0.0023503154516220093
0.8200000000000016,0.2,0.8440378308296204,0.004461765289306641
0.8200000000000016,0.24,0.8544003963470459,0.007452904712408781
0.8200000000000016,0.28,0.8664872050285339,0.011383055709302425
0.8200000000000016,0.32,0.880227267742157,0.016268732026219368
0.8200000000000016,0.36,0.8955445289611816,0.022088557481765747
0.8200000000000016,0.4,0.9123595356941223,0.02879035659134388
0.8200000000000016,0.44,0.9305911660194397,0.03629863262176514
0.8200000000000016,0.48,0.9501578211784363,0.04452228173613548
0.8200000000000016,0.52,0.970978856086731,0.053361356258392334
0.8200000000000016,0.56,0.9929752945899963,0.06271284818649292
0.8200000000000016,0.6,1.0160709619522095,0.0724753588438034
0.8200000000000016,0.64,1.0401922464370728,0.08255249261856079
0.8200000000000016,0.68,1.065269947052002,0.09285484999418259
0.8200000000000016,0.72,1.0912377834320068,0.10330170392990112
0.8200000000000016,0.76,1.1180340051651,0.11382145434617996
0.8200000000000016,0.8,1.1456003189086914,0.1243518590927124
0.8200000000000016,0.84,1.1738823652267456,0.13483935594558716
0.8200000000000016,0.88,1.2028299570083618,0.14523912966251373
0.8200000000000016,0.92,1.2323960065841675,0.155513733625412
0.8200000000000016,0.96,1.2625371217727661,0.1656326800584793
0.8200000000000016,1.0,1.2932130098342896,0.17557170987129211
0.8200000000000016,1.04,1.3243865966796875,0.18531183898448944
0.8200000000000016,1.08,1.3560236692428589,0.19483864307403564
0.8200000000000016,1.12,1.3880923986434937,0.20414148271083832

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,3.343820571899414e-05
0.8600000000000017,0.08,0.8637128472328186,0.00026510655879974365
0.8600000000000017,0.12,0.868331789970398,0.000881493091583252
0.8600000000000017,0.16,0.8747571706771851,0.0020468831062316895
0.8600000000000017,0.2,0.8829495906829834,0.003895327216014266
0.8600000000000017,0.24,0.8928605914115906,0.0065254271030426025
0.8600000000000017,0.28,0.9044334888458252,0.009998559951782227
0.8600000000000017,0.32,0.9176055788993835,0.01433977484703064
0.8600000000000017,0.36,0.9323089718818665,0.019541412591934204
0.8600000000000017,0.4,0.9484724998474121,0.025567885488271713
0.8600000000000017,0.44,0.9660227298736572,0.03236180916428566
0.8600000000000017,0.48,0.9848856925964355,0.039849940687417984
0.8600000000000017,0.52,1.0049874782562256,0.0479489304125309
0.8600000000000017,0.56,1.0262553691864014,0.05657052621245384
0.8600000000000017,0.6,1.0486180782318115,0.06562549620866776
0.8600000000000017,0.64,1.0720075368881226,0.0750269740819931
0.8600000000000017,0.68,1.0963575839996338,0.08469302207231522
0.8600000000000017,0.72,1.1216059923171997,0.09454762935638428
0.8600000000000017,0.76,1.1476932764053345,0.1045224741101265
0.8600000000000017,0.8,1.1745637655258179,0.11455647647380829
0.8600000000000017,0.84,1.2021647691726685,0.12459639459848404
0.8600000000000017,0.88,1.2304471731185913,0.1345963329076767
0.8600000000000017,0.92,1.2593649625778198,0.14451724290847778
0.8600000000000017,0.96,1.2888754606246948,0.1543264538049698
0.8600000000000017,1.0,1.318938970565796,0.1639970988035202
0.8600000000000017,1.04,1.3495184183120728,0.17350740730762482
0.8600000000000017,1.08,1.3805795907974243,0.1828400194644928
0.8600000000000017,1.12,1.4120906591415405,0.19198161363601685

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,2.9183924198150635e-05
0.9000000000000017,0.08,0.9035484790802002,0.00023154915834311396
0.9000000000000017,0.12,0.9079647660255432,0.0007708818884566426
0.9000000000000017,0.16,0.9141116142272949,0.001793190953321755
0.9000000000000017,0.2,0.9219544529914856,0.0034199059009552
0.9000000000000017,0.24,0.9314504861831665,0.005743503104895353
0.9000000000000017,0.28,0.9425498247146606,0.008825480006635189
0.9000000000000017,0.32,0.9551963210105896,0.012696624733507633
0.9000000000000017,0.36,0.9693296551704407,0.017359226942062378
0.9000000000000017,0.4,0.9848857522010803,0.022790847346186638
0.9000000000000017,0.44,1.001798391342163,0.028948752209544182
0.9000000000000017,0.48,1.0199999809265137,0.03577476367354393
0.9000000000000017,0.52,1.0394227504730225,0.0432000495493412
0.9000000000000017,0.56,1.0600000619888306,0.051149431616067886
0.9000000000000017,0.6,1.0816653966903687,0.05954504385590553
0.9000000000000017,0.64,1.1043548583984375,0.06830960512161255
0.9000000000000017,0.68,1.128007173538208,0.07736837863922119
0.9000000000000017,0.72,1.152562141418457,0.08665110170841217
0.9000000000000017,0.76,1.1779643297195435,0.09609300643205643
0.9000000000000017,0.8,1.2041594982147217,0.10563544183969498
0.9000000000000017,0.84,1.2310971021652222,0.11522620171308517
0.9000000000000017,0.88,1.2587295770645142,0.12481921911239624
0.9000000000000017,0.92,1.287011981010437,0.13437485694885254
0.9000000000000017,0.96,1.3159027099609375,0.14385896921157837
0.9000000000000017,1.0,1.3453623056411743,0.15324296057224274
0.9000000000000017,1.04,1.3753544092178345,0.16250276565551758
0.9000000000000017,1.08,1.405844807624817,0.17161905765533447
0.9000000000000017,1.12,1.4368020296096802,0.1805759221315384

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,2.5618823201511987e-05
0.9400000000000017,0.08,0.9433980584144592,0.00020341576600912958
0.9400000000000017,0.12,0.9476286172866821,0.0006779879331588745
0.9400000000000017,0.16,0.9535198211669922,0.0015794934006407857
0.9400000000000017,0.2,0.9610410928726196,0.0030180958565324545
0.9400000000000017,0.24,0.9701546430587769,0.005080059170722961
0.9400000000000017,0.28,0.9808159470558167,0.007825732231140137
0.9400000000000017,0.32,0.9929753541946411,0.011289479210972786
0.9400000000000017,0.36,1.0065783262252808,0.015480967238545418
0.9400000000000017,0.4,1.021567463874817,0.020387858152389526
0.9400000000000017,0.44,1.0378823280334473,0.025979310274124146
0.9400000000000017,0.48,1.055462121963501,0.03220975399017334
0.9400000000000017,0.52,1.0742439031600952,0.039022739976644516
0.9400000000000017,0.56,1.0941661596298218,0.04635486751794815
0.9400000000000017,0.6,1.1151680946350098,0.05413872376084328
0.9400000000000017,0.64,1.1371896266937256,0.06230580806732178
0.9400000000000017,0.68,1.160172462463379,0.0707889199256897
0.9400000000000017,0.72,1.1840606927871704,0.07952333241701126
0.9400000000000017,0.76,1.2088011503219604,0.08844869583845139
0.9400000000000017,0.8,1.2343419790267944,0.09750918298959732
0.9400000000000017,0.84,1.2606347799301147,0.1066543385386467
0.9400000000000017,0.88,1.2876335382461548,0.11583888530731201
0.9400000000000017,0.92,1.315294623374939,0.12502306699752808
0.9400000000000017,0.96,1.343577265739441,0.13417215645313263
0.9400000000000017,1.0,1.3724429607391357,0.1432563215494156
0.9400000000000017,1.04,1.4018559455871582,0.15225011110305786
0.9400000000000017,1.08,1.4317821264266968,0.1611323356628418
0.9400000000000017,1.12,1.4621901512145996,0.1698852777481079

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,2.2612513930653222e-05
0.9800000000000018,0.08,0.9832598567008972,0.0001796558644855395
0.9800000000000018,0.12,0.9873196482658386,0.000599384366068989
0.9800000000000018,0.16,0.9929754734039307,0.0013982652453705668
0.9800000000000018,0.2,1.0002000331878662,0.002676322590559721
0.9800000000000018,0.24,1.0089598894119263,0.004513740073889494
0.9800000000000018,0.28,1.0192153453826904,0.006969005335122347
0.9800000000000018,0.32,1.0309220552444458,0.010078431107103825
0.9800000000000018,0.36,1.0440306663513184,0.013857007026672363
0.9800000000000018,0.4,1.058489441871643,0.018300237134099007
0.9800000000000018,0.44,1.0742440223693848,0.02338680438697338
0.9800000000000018,0.48,1.0912377834320068,0.02908160910010338
0.9800000000000018,0.52,1.1094141006469727,0.035338886082172394
0.9800000000000018,0.56,1.1287161111831665,0.04210541024804115
0.9800000000000018,0.6,1.149086594581604,0.049323197454214096
0.9800000000000018,0.64,1.1704699993133545,0.05693221092224121
0.9800000000000018,0.68,1.1928118467330933,0.06487219780683517
0.9800000000000018,0.72,1.2160592079162598,0.07308423519134521
0.9800000000000018,0.76,1.2401612997055054,0.081512451171875
0.9800000000000018,0.8,1.2650692462921143,0.09010431915521622
0.9800000000000018,0.84,1.290736198425293,0.0988115668296814
0.9800000000000018,0.88,1.3171180486679077,0.1075904369354248
0.9800000000000018,0.92,1.3441725969314575,0.1164015531539917
0.9800000000000018,0.96,1.3718600273132324,0.1252102106809616
0.9800000000000018,1.0,1.400142788887024,0.1339859962463379
0.9800000000000018,1.04,1.4289854764938354,0.14270246028900146
0.9800000000000018,1.08,1.4583553075790405,0.15133722126483917
0.9800000000000018,1.12,1.488220453262329,0.1598709672689438

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,2.006069007620681e-05
1.0200000000000018,0.08,1.0231324434280396,0.00015944986080285162
1.0200000000000018,0.12,1.0270346403121948,0.0005324407829903066
1.0200000000000018,0.16,1.0324727296829224,0.0012435914250090718
1.0200000000000018,0.2,1.0394227504730225,0.0023838579654693604
1.0200000000000018,0.24,1.047855019569397,0.004027619957923889
1.0200000000000018,0.28,1.057733178138733,0.0062310099601745605
1.0200000000000018,0.32,1.0690181255340576,0.009031208232045174
1.0200000000000018,0.36,1.0816653966903687,0.012446880340576172
1.0200000000000018,0.4,1.0956274271011353,0.01647961139678955
1.0200000000000018,0.44,1.1108554601669312,0.02111569046974182
1.0200000000000018,0.48,1.1272976398468018,0.026328623294830322
1.0200000000000018,0.52,1.1449016332626343,0.032081786543130875
1.0200000000000018,0.56,1.1636149883270264,0.038330793380737305
1.0200000000000018,0.6,1.183384895324707,0.045026183128356934
1.0200000000000018,0.64,1.2041593790054321,0.05211549997329712
1.0200000000000018,0.68,1.2258875370025635,0.05954509600996971
1.0200000000000018,0.72,1.2485190629959106,0.06726181507110596
1.0200000000000018,0.76,1.2720061540603638,0.07521426677703857
1.0200000000000018,0.8,1.2963024377822876,0.08335351198911667
1.0200000000000018,0.84,1.3213629722595215,0.0916338562965393
1.0200000000000018,0.88,1.3471450805664062,0.10001321136951447
1.0200000000000018,0.92,1.3736083507537842,0.10845345258712769
1.0200000000000018,0.96,1.4007140398025513,0.116920106112957
1.0200000000000018,1.0,1.428425669670105,0.12538273632526398
1.0200000000000018,1.04,1.4567086696624756,0.13381439447402954
1.0200000000000018,1.08,1.4855303764343262,0.1421918272972107
1.0200000000000018,1.12,1.514859676361084,0.15049482882022858

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,1.7877668142318726e-05
1.0600000000000018,0.08,1.0630146265029907,0.00014215707778930664
1.0600000000000018,0.12,1.0667706727981567,0.0004750788793899119
1.0600000000000018,0.16,1.0720075368881226,0.0011108219623565674
1.0600000000000018,0.2,1.0787029266357422,0.0021321922540664673
1.0600000000000018,0.24,1.0868301391601562,0.0036081522703170776
1.0600000000000018,0.28,1.0963573455810547,0.005592167843133211
1.0600000000000018,0.32,1.1072487831115723,0.008121520280838013
1.0600000000000018,0.36,1.1194641590118408,0.011217385530471802
1.0600000000000018,0.4,1.132960557937622,0.014885904267430305
1.0600000000000018,0.44,1.1476932764053345,0.019119471311569214
1.0600000000000018,0.48,1.1636149883270264,0.023898720741271973
1.0600000000000018,0.52,1.1806776523590088,0.029194623231887817
1.0600000000000018,0.56,1.1988327503204346,0.03497058153152466
1.0600000000000018,0.6,1.2180311679840088,0.04118454083800316
1.0600000000000018,0.64,1.2382243871688843,0.047791000455617905
1.0600000000000018,0.68,1.2593649625778198,0.05474257469177246
1.0600000000000018,0.72,1.2814053297042847,0.061991456896066666
1.0600000000000018,0.76,1.3043005466461182,0.06949079036712646
1.0600000000000018,0.8,1.3280060291290283,0.07719516009092331
1.0600000000000018,0.84,1.352479100227356,0.08506190776824951
1.0600000000000018,0.88,1.3776793479919434,0.09305088967084885
1.0600000000000018,0.92,1.403566837310791,0.10112524777650833
1.0600000000000018,0.96,1.4301048517227173,0.10925155133008957
1.0600000000000018,1.0,1.4572575092315674,0.11739952862262726
1.0600000000000018,1.04,1.4849913120269775,0.12554217875003815
1.0600000000000018,1.08,1.5132745504379272,0.13365580141544342
1.0600000000000018,1.12,1.542076587677002,0.14171946048736572

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,1.600012183189392e-05
1.1000000000000019,0.08,1.1029052734375,0.00012727826833724976
1.1000000000000019,0.12,1.1065260171890259,0.0004256517277099192
1.1000000000000019,0.16,1.1115754842758179,0.000996202346868813
1.1000000000000019,0.2,1.1180340051651,0.0019144861726090312
1.1000000000000019,0.24,1.1258772611618042,0.003244400257244706
1.1000000000000019,0.28,1.1350769996643066,0.005036607850342989
1.1000000000000019,0.32,1.1456003189086914,0.007327913772314787
1.1000000000000019,0.36,1.157410979270935,0.010141163133084774
1.1000000000000019,0.4,1.1704699993133545,0.013485847041010857
1.1000000000000019,0.44,1.1847362518310547,0.017359226942062378
1.1000000000000019,0.48,1.2001667022705078,0.02174779772758484
1.1000000000000019,0.52,1.2167168855667114,0.026628883555531502
1.1000000000000019,0.56,1.2343419790267944,0.03197261691093445
1.1000000000000019,0.6,1.2529964447021484,0.03774348646402359
1.1000000000000019,0.64,1.2726349830627441,0.04390222206711769
1.1000000000000019,0.68,1.2932130098342896,0.05040711164474487
1.1000000000000019,0.72,1.3146861791610718,0.05721551924943924
1.1000000000000019,0.76,1.337011694908142,0.06428486108779907
1.1000000000000019,0.8,1.3601471185684204,0.07157348841428757
1.1000000000000019,0.84,1.384052038192749,0.0790414810180664
1.1000000000000019,0.88,1.4086873531341553,0.08665113896131516
1.1000000000000019,0.92,1.4340153932571411,0.09436720609664917
1.1000000000000019,0.96,1.4600000381469727,0.10215730965137482
1.1000000000000019,1.0,1.4866068363189697,0.10999180376529694
1.1000000000000019,1.04,1.5138030052185059,0.11784398555755615
1.1000000000000019,1.08,1.5415575504302979,0.1256900429725647
1.1000000000000019,1.12,1.569840908050537,0.13350863754749298



==> act_visu_PhaseTanhshrink_theta.csv <==
re,im,norm,phase
-1.1,0.0,0.9653428196907043,3.1415927410125732
-1.1,0.04,1.1007277965545654,2.605248212814331
-1.1,0.08,1.1029047966003418,2.5689985752105713
-1.1,0.12,1.1065256595611572,2.5329372882843018
-1.1,0.16,1.111575722694397,2.497157096862793
-1.1,0.2,1.118033766746521,2.4617464542388916
-1.1,0.24,1.1258776187896729,2.4267852306365967
-1.1,0.28,1.1350769996643066,2.392350196838379
-1.1,0.32,1.1456003189086914,2.3585076332092285
-1.1,0.36,1.1574110984802246,2.3253188133239746
-1.1,0.4,1.1704699993133545,2.2928357124328613
-1.1,0.44,1.1847361326217651,2.2611021995544434
-1.1,0.48,1.2001665830612183,2.230154514312744
-1.1,0.52,1.2167168855667114,2.2000207901000977
-1.1,0.56,1.234342098236084,2.1707217693328857
-1.1,0.6,1.2529964447021484,2.1422717571258545
-1.1,0.64,1.2726352214813232,2.114678144454956
-1.1,0.68,1.2932132482528687,2.0879433155059814
-1.1,0.72,1.3146861791610718,2.0620641708374023
-1.1,0.76,1.3370115756988525,2.0370330810546875
-1.1,0.8,1.3601471185684204,2.0128395557403564
-1.1,0.84,1.3840519189834595,1.9894685745239258
-1.1,0.88,1.4086873531341553,1.966903567314148
-1.1,0.92,1.4340152740478516,1.9451251029968262
-1.1,0.96,1.4600000381469727,1.9241127967834473
-1.1,1.0,1.4866067171096802,1.9038443565368652
-1.1,1.04,1.513803243637085,1.8842967748641968
-1.1,1.08,1.541557788848877,1.8654463291168213
-1.1,1.12,1.5698410272598267,1.8472695350646973

-1.06,0.0,0.9302393198013306,3.1415927410125732
-1.06,0.04,1.0607542991638184,2.603878974914551
-1.06,0.08,1.063014268875122,2.5662689208984375
-1.06,0.12,1.0667709112167358,2.5288703441619873
-1.06,0.16,1.0720077753067017,2.491786479949951
-1.06,0.2,1.0787028074264526,2.455113172531128
-1.06,0.24,1.0868302583694458,2.418940305709839
-1.06,0.28,1.0963573455810547,2.383350372314453
-1.06,0.32,1.1072489023208618,2.348416805267334
-1.06,0.36,1.11946439743042,2.3142054080963135
-1.06,0.4,1.1329604387283325,2.2807705402374268
-1.06,0.44,1.1476932764053345,2.2481589317321777
-1.06,0.48,1.1636148691177368,2.2164065837860107
-1.06,0.52,1.1806776523590088,2.185542345046997
-1.06,0.56,1.1988327503204346,2.1555850505828857
-1.06,0.6,1.218031406402588,2.126547336578369
-1.06,0.64,1.2382243871688843,2.098433494567871
-1.06,0.68,1.2593649625778198,2.0712435245513916
-1.06,0.72,1.2814055681228638,2.0449702739715576
-1.06,0.76,1.3043004274368286,2.0196025371551514
-1.06,0.8,1.3280059099197388,1.9951257705688477
-1.06,0.84,1.352479100227356,1.9715214967727661
-1.06,0.88,1.3776791095733643,1.9487688541412354
-1.06,0.92,1.403566837310791,1.926844835281372
-1.06,0.96,1.4301048517227173,1.9057252407073975
-1.06,1.0,1.457257866859436,1.885384202003479
-1.06,1.04,1.484991431236267,1.865795612335205
-1.06,1.08,1.5132746696472168,1.8469327688217163
-1.06,1.12,1.5420762300491333,1.8287684917449951

-1.02,0.0,0.8951359987258911,3.1415927410125732
-1.02,0.04,1.0207834243774414,2.6024019718170166
-1.02,0.08,1.0231328010559082,2.563325881958008
-1.02,0.12,1.0270346403121948,2.524489402770996
-1.02,0.16,1.0324729681015015,2.486004114151001
-1.02,0.2,1.0394227504730225,2.4479782581329346
-1.02,0.24,1.0478547811508179,2.410510778427124
-1.02,0.28,1.057733416557312,2.373692274093628
-1.02,0.32,1.0690181255340576,2.3376033306121826
-1.02,0.36,1.081665277481079,2.3023135662078857
-1.02,0.4,1.0956276655197144,2.267881155014038
-1.02,0.44,1.1108555793762207,2.2343544960021973
-1.02,0.48,1.1272976398468018,2.201770305633545
-1.02,0.52,1.1449015140533447,2.1701555252075195
-1.02,0.56,1.163615107536316,2.139528512954712
-1.02,0.6,1.183384895324707,2.1098978519439697
-1.02,0.64,1.2041594982147217,2.081265687942505
-1.02,0.68,1.225887417793274,2.053626775741577
-1.02,0.72,1.2485188245773315,2.026970386505127
-1.02,0.76,1.2720062732696533,2.001281261444092
-1.02,0.8,1.2963024377822876,1.9765398502349854
-1.02,0.84,1.321362853050232,1.9527230262756348
-1.02,0.88,1.3471450805664062,1.9298057556152344
-1.02,0.92,1.3736084699630737,1.9077609777450562
-1.02,0.96,1.4007141590118408,1.8865597248077393
-1.02,1.0,1.4284255504608154,1.8661725521087646
-1.02,1.04,1.456708550453186,1.8465700149536133
-1.02,1.08,1.4855302572250366,1.8277212381362915
-1.02,1.12,1.5148597955703735,1.8095967769622803

-0.98,0.0,0.8600326776504517,3.1415927410125732
-0.98,0.04,0.980816662311554,2.600801944732666
-0.98,0.08,0.9832598567008972,2.560145378112793
-0.98,0.12,0.9873193502426147,2.519756317138672
-0.98,0.16,0.9929751753807068,2.479762077331543
-0.98,0.2,1.000199794769287,2.4402835369110107
-0.98,0.24,1.0089596509933472,2.40143084526062
-0.98,0.28,1.0192152261734009,2.3633036613464355
-0.98,0.32,1.0309221744537354,2.325989246368408
-0.98,0.36,1.044030785560608,2.289562702178955
-0.98,0.4,1.058489441871643,2.2540853023529053
-0.98,0.44,1.0742437839508057,2.219606399536133
-0.98,0.48,1.0912377834320068,2.1861629486083984
-0.98,0.52,1.1094142198562622,2.153780698776245
-0.98,0.56,1.1287161111831665,2.122474431991577
-0.98,0.6,1.1490864753723145,2.092249631881714
-0.98,0.64,1.1704699993133545,2.063103675842285
-0.98,0.68,1.1928116083145142,2.035027027130127
-0.98,0.72,1.2160590887069702,2.0080037117004395
-0.98,0.76,1.2401612997055054,1.9820126295089722
-0.98,0.8,1.2650691270828247,1.9570293426513672
-0.98,0.84,1.2907363176345825,1.93302583694458
-0.98,0.88,1.3171179294586182,1.9099712371826172
-0.98,0.92,1.344172716140747,1.887834072113037
-0.98,0.96,1.371860146522522,1.8665809631347656
-0.98,1.0,1.4001429080963135,1.8461779356002808
-0.98,1.04,1.4289854764938354,1.8265910148620605
-0.98,1.08,1.45835542678833,1.8077869415283203
-0.98,1.12,1.488220453262329,1.789731740951538

-0.94,0.0,0.8249292969703674,3.1415927410125732
-0.94,0.04,0.9408504366874695,2.599069595336914
-0.94,0.08,0.9433982968330383,2.5566954612731934
-0.94,0.12,0.9476284980773926,2.5146257877349854
-0.94,0.16,0.9535198211669922,2.4730024337768555
-0.94,0.2,0.9610408544540405,2.4319610595703125
-0.94,0.24,0.9701545834541321,2.3916237354278564
-0.94,0.28,0.9808159470558167,2.352100133895874
-0.94,0.32,0.9929753541946411,2.313485622406006
-0.94,0.36,1.0065782070159912,2.27586030960083
-0.94,0.4,1.021567463874817,2.2392890453338623
-0.94,0.44,1.0378825664520264,2.2038214206695557
-0.94,0.48,1.0554617643356323,2.1694939136505127
-0.94,0.52,1.0742437839508057,2.13632869720459
-0.94,0.56,1.0941661596298218,2.104337692260742
-0.94,0.6,1.1151683330535889,2.073521852493286
-0.94,0.64,1.1371893882751465,2.043872356414795
-0.94,0.68,1.1601723432540894,2.015373945236206
-0.94,0.72,1.18406081199646,1.988004446029663
-0.94,0.76,1.208801031112671,1.9617366790771484
-0.94,0.8,1.2343418598175049,1.9365397691726685
-0.94,0.84,1.2606348991394043,1.9123798608779907
-0.94,0.88,1.2876336574554443,1.8892203569412231
-0.94,0.92,1.3152945041656494,1.8670239448547363
-0.94,0.96,1.343577265739441,1.8457527160644531
-0.94,1.0,1.3724431991577148,1.8253679275512695
-0.94,1.04,1.401855707168579,1.805830955505371
-0.94,1.08,1.4317823648452759,1.7871047258377075
-0.94,1.12,1.4621901512145996,1.7691515684127808

-0.8999999999999999,0.0,0.7898258566856384,3.1415927410125732
-0.8999999999999999,0.04,0.9008888602256775,2.5971810817718506
-0.8999999999999999,0.08,0.9035485982894897,2.5529415607452393
-0.8999999999999999,0.12,0.9079647064208984,2.509047269821167
-0.8999999999999999,0.16,0.9141114950180054,2.465660333633423
-0.8999999999999999,0.2,0.9219545722007751,2.4229319095611572
-0.8999999999999999,0.24,0.9314505457878113,2.38100004196167
-0.8999999999999999,0.28,0.9425498843193054,2.3399851322174072
-0.8999999999999999,0.32,0.9551962018013,2.299990653991699
-0.8999999999999999,0.36,0.9693295359611511,2.2611021995544434
-0.8999999999999999,0.4,0.9848858118057251,2.2233870029449463
-0.8999999999999999,0.44,1.001798391342163,2.1868948936462402
-0.8999999999999999,0.48,1.0200001001358032,2.151660203933716
-0.8999999999999999,0.52,1.0394229888916016,2.117701768875122
-0.8999999999999999,0.56,1.059999942779541,2.0850257873535156
-0.8999999999999999,0.6,1.081665277481079,2.053626775741577
-0.8999999999999999,0.64,1.1043550968170166,2.0234897136688232
-0.8999999999999999,0.68,1.1280070543289185,1.9945918321609497
-0.8999999999999999,0.72,1.1525622606277466,1.966903567314148
-0.8999999999999999,0.76,1.1779643297195435,1.9403903484344482
-0.8999999999999999,0.8,1.2041596174240112,1.9150141477584839
-0.8999999999999999,0.84,1.2310972213745117,1.8907339572906494
-0.8999999999999999,0.88,1.2587296962738037,1.8675071001052856
-0.8999999999999999,0.92,1.287011981010437,1.8452900648117065
-0.8999999999999999,0.96,1.315902829170227,1.8240394592285156
-0.8999999999999999,1.0,1.3453624248504639,1.8037110567092896
-0.8999999999999999,1.04,1.3753544092178345,1.7842620611190796
-0.8999999999999999,1.08,1.405845046043396,1.7656506299972534
-0.8999999999999999,1.12,1.4368020296096802,1.7478357553482056

-0.8599999999999999,0.0,0.754722535610199,3.1415927410125732
-0.8599999999999999,0.04,0.8609294891357422,2.5951192378997803
-0.8599999999999999,0.08,0.8637125492095947,2.548841714859009
-0.8599999999999999,0.12,0.8683315515518188,2.5029592514038086
-0.8599999999999999,0.16,0.8747571706771851,2.4576563835144043
-0.8599999999999999,0.2,0.8829495310783386,2.41310453414917
-0.8599999999999999,0.24,0.8928605914115906,2.369457244873047
-0.8599999999999999,0.28,0.9044334292411804,2.3268473148345947
-0.8599999999999999,0.32,0.9176056385040283,2.2853875160217285
-0.8599999999999999,0.36,0.9323087930679321,2.245168447494507
-0.8599999999999999,0.4,0.9484725594520569,2.206259250640869
-0.8599999999999999,0.44,0.9660226702690125,2.1687090396881104
-0.8599999999999999,0.48,0.9848858118057251,2.1325485706329346
-0.8599999999999999,0.52,1.0049875974655151,2.0977909564971924
-0.8599999999999999,0.56,1.0262553691864014,2.0644354820251465
-0.8599999999999999,0.6,1.048618197441101,2.0324690341949463
-0.8599999999999999,0.64,1.0720075368881226,2.0018680095672607
-0.8599999999999999,0.68,1.0963577032089233,1.9726003408432007
-0.8599999999999999,0.72,1.1216059923171997,1.9446278810501099
-0.8599999999999999,0.76,1.147693395614624,1.9179078340530396
-0.8599999999999999,0.8,1.1745636463165283,1.8923931121826172
-0.8599999999999999,0.84,1.202164649963379,1.8680355548858643
-0.8599999999999999,0.88,1.2304471731185913,1.8447853326797485
-0.8599999999999999,0.92,1.2593648433685303,1.8225915431976318
-0.8599999999999999,0.96,1.2888754606246948,1.8014050722122192
-0.8599999999999999,1.0,1.3189390897750854,1.7811763286590576
-0.8599999999999999,1.04,1.3495182991027832,1.761857271194458
-0.8599999999999999,1.08,1.3805795907974243,1.7434016466140747
-0.8599999999999999,1.12,1.4120906591415405,1.7257643938064575

-0.8199999999999998,0.0,0.7196191549301147,3.1415927410125732
-0.8199999999999998,0.04,0.8209745287895203,2.592855930328369
-0.8199999999999998,0.08,0.8238930106163025,2.544344902038574
-0.8199999999999998,0.12,0.8287339210510254,2.496289014816284
-0.8199999999999998,0.16,0.8354639410972595,2.448899507522583
-0.8199999999999998,0.2,0.8440380096435547,2.402369976043701
-0.8199999999999998,0.24,0.8544005155563354,2.356873035430908
-0.8199999999999998,0.28,0.8664870858192444,2.3125557899475098
-0.8199999999999998,0.32,0.8802271485328674,2.269540309906006
-0.8199999999999998,0.36,0.8955444097518921,2.227921485900879
-0.8199999999999998,0.4,0.9123595952987671,2.187770128250122
-0.8199999999999998,0.44,0.9305911064147949,2.149132013320923
-0.8199999999999998,0.48,0.9501579999923706,2.112032175064087
-0.8199999999999998,0.52,0.9709787368774414,2.076476573944092
-0.8199999999999998,0.56,0.9929752349853516,2.0424556732177734
-0.8199999999999998,0.6,1.0160707235336304,2.0099456310272217
-0.8199999999999998,0.64,1.0401923656463623,1.978912591934204
-0.8199999999999998,0.68,1.0652700662612915,1.9493138790130615
-0.8199999999999998,0.72,1.091238021850586,1.9211007356643677
-0.8199999999999998,0.76,1.1180340051651,1.8942203521728516
-0.8199999999999998,0.8,1.1456003189086914,1.8686163425445557
-0.8199999999999998,0.84,1.1738824844360352,1.8442316055297852
-0.8199999999999998,0.88,1.2028300762176514,1.8210079669952393
-0.8199999999999998,0.92,1.2323962450027466,1.7988879680633545
-0.8199999999999998,0.96,1.2625373601913452,1.7778148651123047
-0.8199999999999998,1.0,1.293212890625,1.7577335834503174
-0.8199999999999998,1.04,1.3243865966796875,1.738591194152832
-0.8199999999999998,1.08,1.3560235500335693,1.7203359603881836
-0.8199999999999998,1.12,1.388092279434204,1.7029194831848145

-0.7799999999999998,0.0,0.6845157742500305,3.1415927410125732
-0.7799999999999998,0.04,0.7810245752334595,2.590360403060913
-0.7799999999999998,0.08,0.7840920090675354,2.539390802383423
-0.7799999999999998,0.12,0.7891767621040344,2.488949775695801
-0.7799999999999998,0.16,0.7962411046028137,2.4392788410186768
-0.7799999999999998,0.2,0.8052328824996948,2.390599489212036
-0.7799999999999998,0.24,0.8160881400108337,2.3431050777435303
-0.7799999999999998,0.28,0.8287340402603149,2.296959161758423
-0.7799999999999998,0.32,0.8430895209312439,2.2522923946380615
-0.7799999999999998,0.36,0.8590692281723022,2.20920467376709
-0.7799999999999998,0.4,0.8765841722488403,2.16776442527771
-0.7799999999999998,0.44,0.8955446481704712,2.128013849258423
-0.7799999999999998,0.48,0.9158602952957153,2.0899693965911865
-0.7799999999999998,0.52,0.937443196773529,2.053626775741577
-0.7799999999999998,0.56,0.9602083563804626,2.0189638137817383
-0.7799999999999998,0.6,0.9840732216835022,1.9859451055526733
-0.7799999999999998,0.64,1.0089598894119263,1.9545228481292725
-0.7799999999999998,0.68,1.0347946882247925,1.9246422052383423
-0.7799999999999998,0.72,1.0615084171295166,1.8962420225143433
-0.7799999999999998,0.76,1.089036226272583,1.8692573308944702
-0.7799999999999998,0.8,1.1173181533813477,1.8436217308044434
-0.7799999999999998,0.84,1.1462982892990112,1.8192678689956665
-0.7799999999999998,0.88,1.1759252548217773,1.7961288690567017
-0.7799999999999998,0.92,1.2061508893966675,1.7741389274597168
-0.7799999999999998,0.96,1.2369316816329956,1.753234624862671
-0.7799999999999998,1.0,1.268227219581604,1.7333546876907349
-0.7799999999999998,1.04,1.3000000715255737,1.714439868927002
-0.7799999999999998,1.08,1.3322163820266724,1.6964343786239624
-0.7799999999999998,1.12,1.3648443222045898,1.6792850494384766

-0.7399999999999998,0.0,0.6494123935699463,3.1415927410125732
-0.7399999999999998,0.04,0.7410804033279419,2.587595224380493
-0.7399999999999998,0.08,0.7443119287490845,2.533907890319824
-0.7399999999999998,0.12,0.749666690826416,2.4808366298675537
-0.7399999999999998,0.16,0.7570995688438416,2.4286625385284424
-0.7399999999999998,0.2,0.7665508389472961,2.377638816833496
-0.7399999999999998,0.24,0.7779459953308105,2.32798433303833
-0.7399999999999998,0.28,0.7912015914916992,2.2798781394958496
-0.7399999999999998,0.32,0.8062257170677185,2.233461618423462
-0.7399999999999998,0.36,0.822921633720398,2.188835620880127
-0.7399999999999998,0.4,0.8411896228790283,2.146066188812256
-0.7399999999999998,0.44,0.8609296679496765,2.105186939239502
-0.7399999999999998,0.48,0.8820431232452393,2.0662028789520264
-0.7399999999999998,0.52,0.9044336080551147,2.0290956497192383
-0.7399999999999998,0.56,0.9280086755752563,1.9938278198242188
-0.7399999999999998,0.6,0.9526804089546204,1.9603476524353027
-0.7399999999999998,0.64,0.9783661365509033,1.928592324256897
-0.7399999999999998,0.68,1.0049877166748047,1.8984911441802979
-0.7399999999999998,0.72,1.0324727296829224,1.8699687719345093
-0.7399999999999998,0.76,1.0607545375823975,1.842947006225586
-0.7399999999999998,0.8,1.0897706747055054,1.8173474073410034
-0.7399999999999998,0.84,1.1194641590118408,1.7930915355682373
-0.7399999999999998,0.88,1.149782657623291,1.7701027393341064
-0.7399999999999998,0.92,1.1806777715682983,1.7483071088790894
-0.7399999999999998,0.96,1.2121057510375977,1.727632999420166
-0.7399999999999998,1.0,1.2440258264541626,1.7080127000808716
-0.7399999999999998,1.04,1.2764010429382324,1.6893815994262695
-0.7399999999999998,1.08,1.309198260307312,1.671678900718689
-0.7399999999999998,1.12,1.34238600730896,1.6548473834991455

-0.6999999999999997,0.0,0.6143090128898621,3.1415927410125732
-0.6999999999999997,0.04,0.7011415958404541,2.584517002105713
-0.6999999999999997,0.08,0.704556405544281,2.527806282043457
-0.6999999999999997,0.12,0.7102112174034119,2.4718213081359863
-0.6999999999999997,0.16,0.7180530428886414,2.4168901443481445
-0.6999999999999997,0.2,0.728010892868042,2.3633036613464355
-0.6999999999999997,0.24,0.7400000095367432,2.3113083839416504
-0.6999999999999997,0.28,0.7539230585098267,2.2611021995544434
-0.6999999999999997,0.32,0.7696752548217773,2.212833881378174
-0.6999999999999997,0.36,0.7871466875076294,2.166605234146118
-0.6999999999999997,0.4,0.8062257766723633,2.122474431991577
-0.6999999999999997,0.44,0.8268011808395386,2.0804622173309326
-0.6999999999999997,0.48,0.848763644695282,2.040557384490967
-0.6999999999999997,0.52,0.8720090985298157,2.002723455429077
-0.6999999999999997,0.56,0.896437406539917,1.966903567314148
-0.6999999999999997,0.6,0.9219545125961304,1.93302583694458
-0.6999999999999997,0.64,0.9484724998474121,1.901008129119873
-0.6999999999999997,0.68,0.975909948348999,1.8707624673843384
-0.6999999999999997,0.72,1.0041911602020264,1.8421962261199951
-0.6999999999999997,0.76,1.0332472324371338,1.8152167797088623
-0.6999999999999997,0.8,1.0630147457122803,1.789731740951538
-0.6999999999999997,0.84,1.0934349298477173,1.7656506299972534
-0.6999999999999997,0.88,1.1244555711746216,1.7428865432739258
-0.6999999999999997,0.92,1.1560276746749878,1.7213561534881592
-0.6999999999999997,0.96,1.1881077289581299,1.7009804248809814
-0.6999999999999997,1.0,1.2206555604934692,1.6816846132278442
-0.6999999999999997,1.04,1.2536346912384033,1.663398265838623
-0.6999999999999997,1.08,1.2870118618011475,1.6460556983947754
-0.6999999999999997,1.12,1.320757508277893,1.6295956373214722

-0.6599999999999997,0.0,0.5792056918144226,3.1415927410125732
-0.6599999999999997,0.04,0.6612110733985901,2.5810651779174805
-0.6599999999999997,0.08,0.6648306846618652,2.520975112915039
-0.6599999999999997,0.12,0.6708202362060547,2.4617464542388916
-0.6599999999999997,0.16,0.6791173219680786,2.4037656784057617
-0.6599999999999997,0.2,0.6896374821662903,2.347369432449341
-0.6599999999999997,0.24,0.7022819519042969,2.2928357124328613
-0.6599999999999997,0.28,0.7169379591941833,2.2403812408447266
-0.6599999999999997,0.32,0.7334848642349243,2.1901607513427734
-0.6599999999999997,0.36,0.7517979145050049,2.1422717571258545
-0.6599999999999997,0.4,0.7717512845993042,2.096759557723999
-0.6599999999999997,0.44,0.7932212948799133,2.053626775741577
-0.6599999999999997,0.48,0.8160882592201233,2.0128395557403564
-0.6599999999999997,0.52,0.8402380347251892,1.974336862564087
-0.6599999999999997,0.56,0.8655634522438049,1.9380370378494263
-0.6599999999999997,0.6,0.8919640779495239,1.9038443565368652
-0.6599999999999997,0.64,0.9193476438522339,1.8716537952423096
-0.6599999999999997,0.68,0.9476286172866821,1.841355800628662
-0.6599999999999997,0.72,0.9767293334007263,1.8128397464752197
-0.6599999999999997,0.76,1.0065783262252808,1.7859948873519897
-0.6599999999999997,0.8,1.0371111631393433,1.7607145309448242
-0.6599999999999997,0.84,1.0682697296142578,1.7368956804275513
-0.6599999999999997,0.88,1.100000023841858,1.714439868927002
-0.6599999999999997,0.92,1.1322544813156128,1.6932542324066162
-0.6599999999999997,0.96,1.1649894714355469,1.6732516288757324
-0.6599999999999997,1.0,1.1981651782989502,1.6543502807617188
-0.6599999999999997,1.04,1.231746792793274,1.6364747285842896
-0.6599999999999997,1.08,1.2657015323638916,1.619553804397583
-0.6599999999999997,1.12,1.2999998331069946,1.6035221815109253

-0.6199999999999997,0.0,0.5441023111343384,3.1415927410125732
-0.6199999999999997,0.04,0.621289074420929,2.5771701335906982
-0.6199999999999997,0.08,0.6251400113105774,2.513275146484375
-0.6199999999999997,0.12,0.6315061450004578,2.45041561126709
-0.6199999999999997,0.16,0.6403123736381531,2.389047861099243
-0.6199999999999997,0.2,0.651459813117981,2.3295626640319824
-0.6199999999999997,0.24,0.6648308634757996,2.2722742557525635
-0.6199999999999997,0.28,0.6802939772605896,2.2174172401428223
-0.6199999999999997,0.32,0.6977104544639587,2.1651487350463867
-0.6199999999999997,0.36,0.716937780380249,2.1155548095703125
-0.6199999999999997,0.4,0.7378345727920532,2.0686609745025635
-0.6199999999999997,0.44,0.7602630257606506,2.024442434310913
-0.6199999999999997,0.48,0.7840919494628906,1.9828351736068726
-0.6199999999999997,0.52,0.8091970682144165,1.9437466859817505
-0.6199999999999997,0.56,0.8354639410972595,1.9070639610290527
-0.6199999999999997,0.6,0.8627861738204956,1.87266206741333
-0.6199999999999997,0.64,0.8910667300224304,1.8404086828231812
-0.6199999999999997,0.68,0.9202173948287964,1.8101704120635986
-0.6199999999999997,0.72,0.9501578211784363,1.7818143367767334
-0.6199999999999997,0.76,0.9808160662651062,1.7552120685577393
-0.6199999999999997,0.8,1.0121264457702637,1.730239987373352
-0.6199999999999997,0.84,1.0440306663513184,1.7067815065383911
-0.6199999999999997,0.88,1.076475739479065,1.6847268342971802
-0.6199999999999997,0.92,1.1094141006469727,1.6639729738235474
-0.6199999999999997,0.96,1.1428035497665405,1.6444251537322998
-0.6199999999999997,1.0,1.1766053438186646,1.6259948015213013
-0.6199999999999997,1.04,1.210784912109375,1.608600378036499
-0.6199999999999997,1.08,1.2453112602233887,1.5921666622161865
-0.6199999999999997,1.12,1.2801562547683716,1.5766245126724243

-0.5799999999999996,0.0,0.5089989304542542,3.1415927410125732
-0.5799999999999996,0.04,0.5813779234886169,2.572740077972412
-0.5799999999999996,0.08,0.5854910612106323,2.5045325756073
-0.5799999999999996,0.12,0.5922836661338806,2.437582492828369
-0.5799999999999996,0.16,0.6016642451286316,2.3724353313446045
-0.5799999999999996,0.2,0.6135143637657166,2.3095462322235107
-0.5799999999999996,0.24,0.6276942491531372,2.2492692470550537
-0.5799999999999996,0.28,0.6440497040748596,2.1918540000915527
-0.5799999999999996,0.32,0.6624197959899902,2.1374528408050537
-0.5799999999999996,0.36,0.682641863822937,2.0861310958862305
-0.5799999999999996,0.4,0.7045564651489258,2.0378823280334473
-0.5799999999999996,0.44,0.7280110716819763,1.9926438331604004
-0.5799999999999996,0.48,0.7528612017631531,1.9503110647201538
-0.5799999999999996,0.52,0.7789736390113831,1.9107508659362793
-0.5799999999999996,0.56,0.8062258958816528,1.8738118410110474
-0.5799999999999996,0.6,0.8345057964324951,1.8393332958221436
-0.5799999999999996,0.64,0.8637129068374634,1.8071520328521729
-0.5799999999999996,0.68,0.8937561511993408,1.7771061658859253
-0.5799999999999996,0.72,0.9245539307594299,1.749039649963379
-0.5799999999999996,0.76,0.9560334086418152,1.7228032350540161
-0.5799999999999996,0.8,0.9881294369697571,1.698256254196167
-0.5799999999999996,0.84,1.0207839012145996,1.6752681732177734
-0.5799999999999996,0.88,1.0539450645446777,1.653717279434204
-0.5799999999999996,0.92,1.0875661373138428,1.6334911584854126
-0.5799999999999996,0.96,1.1216058731079102,1.6144860982894897
-0.5799999999999996,1.0,1.1560276746749878,1.5966084003448486
-0.5799999999999996,1.04,1.190798044204712,1.5797702074050903
-0.5799999999999996,1.08,1.2258875370025635,1.5638927221298218
-0.5799999999999996,1.12,1.261269211769104,1.548903465270996

-0.5399999999999996,0.0,0.4738955497741699,3.1415927410125732
-0.5399999999999996,0.04,0.5414795875549316,2.5676581859588623
-0.5399999999999996,0.08,0.545893669128418,2.494520664215088
-0.5399999999999996,0.12,0.553172767162323,2.4229319095611572
-0.5399999999999996,0.16,0.5632052421569824,2.353548049926758
-0.5399999999999996,0.2,0.5758471488952637,2.2869017124176025
-0.5399999999999996,0.24,0.5909315347671509,2.2233870029449463
-0.5399999999999996,0.28,0.6082761883735657,2.1632637977600098
-0.5399999999999996,0.32,0.627694308757782,2.1066672801971436
-0.5399999999999996,0.36,0.6489992141723633,2.053626775741577
-0.5399999999999996,0.4,0.6720118522644043,2.0040884017944336
-0.5399999999999996,0.44,0.6965630650520325,1.9579371213912964
-0.5399999999999996,0.48,0.7224956750869751,1.9150141477584839
-0.5399999999999996,0.52,0.7496666312217712,1.8751351833343506
-0.5399999999999996,0.56,0.7779459953308105,1.8381013870239258
-0.5399999999999996,0.6,0.807217538356781,1.8037110567092896
-0.5399999999999996,0.64,0.8373768925666809,1.7717639207839966
-0.5399999999999996,0.68,0.868331789970398,1.7420676946640015
-0.5399999999999996,0.72,0.8999999761581421,1.714439868927002
-0.5399999999999996,0.76,0.9323090314865112,1.6887099742889404
-0.5399999999999996,0.8,0.9651942849159241,1.6647197008132935
-0.5399999999999996,0.84,0.9985989928245544,1.6423237323760986
-0.5399999999999996,0.88,1.032472848892212,1.6213887929916382
-0.5399999999999996,0.92,1.0667707920074463,1.6017932891845703
-0.5399999999999996,0.96,1.101453423500061,1.5834261178970337
-0.5399999999999996,1.0,1.1364858150482178,1.5661872625350952
-0.5399999999999996,1.04,1.1718361377716064,1.5499849319458008
-0.5399999999999996,1.08,1.2074767351150513,1.5347360372543335
-0.5399999999999996,1.12,1.2433825731277466,1.5203659534454346

-0.49999999999999956,0.0,0.4387921690940857,3.1415927410125732
-0.49999999999999956,0.04,0.5015972852706909,2.561767816543579
-0.49999999999999956,0.08,0.5063595175743103,2.4829442501068115
-0.49999999999999956,0.12,0.5141983032226562,2.4060566425323486
-0.49999999999999956,0.16,0.5249761343002319,2.331901788711548
-0.49999999999999956,0.2,0.5385164022445679,2.2611021995544434
-0.49999999999999956,0.24,0.5546169877052307,2.194093704223633
-0.49999999999999956,0.28,0.5730618238449097,2.131131172180176
-0.49999999999999956,0.32,0.5936329364776611,2.0723135471343994
-0.49999999999999956,0.36,0.6161168217658997,2.0176119804382324
-0.49999999999999956,0.4,0.6403123736381531,1.966903567314148
-0.49999999999999956,0.44,0.6660330891609192,1.9200003147125244
-0.49999999999999956,0.48,0.6931089758872986,1.8766741752624512
-0.49999999999999956,0.52,0.7213874459266663,1.8366763591766357
-0.49999999999999956,0.56,0.7507330775260925,1.7997523546218872
-0.49999999999999956,0.6,0.7810249924659729,1.7656506299972534
-0.49999999999999956,0.64,0.8121575713157654,1.734130859375
-0.49999999999999956,0.68,0.8440378308296204,1.7049667835235596
-0.49999999999999956,0.72,0.8765842914581299,1.6779487133026123
-0.49999999999999956,0.76,0.9097252488136292,1.652883529663086
-0.49999999999999956,0.8,0.9433981776237488,1.6295956373214722
-0.49999999999999956,0.84,0.9775478839874268,1.6079250574111938
-0.49999999999999956,0.88,1.0121265649795532,1.5877279043197632
-0.49999999999999956,0.92,1.0470911264419556,1.568873405456543
-0.49999999999999956,0.96,1.082404613494873,1.5512447357177734
-0.49999999999999956,1.0,1.1180340051651,1.5347360372543335
-0.49999999999999956,1.04,1.1539497375488281,1.5192523002624512
-0.49999999999999956,1.08,1.1901261806488037,1.5047073364257812
-0.49999999999999956,1.12,1.2265398502349854,1.491024374961853

-0.4599999999999995,0.0,0.40368878841400146,3.1415927410125732
-0.4599999999999995,0.04,0.4617359936237335,2.554858922958374
-0.4599999999999995,0.08,0.4669046998023987,2.4694087505340576
-0.4599999999999995,0.12,0.4753945767879486,2.3864200115203857
-0.4599999999999995,0.16,0.4870319068431854,2.3068692684173584
-0.4599999999999995,0.2,0.5015974640846252,2.2314834594726562
-0.4599999999999995,0.24,0.5188448429107666,2.160729169845581
-0.4599999999999995,0.28,0.5385165214538574,2.094834804534912
-0.4599999999999995,0.32,0.5603570342063904,2.033830165863037
-0.4599999999999995,0.36,0.5841231942176819,1.9775960445404053
-0.4599999999999995,0.4,0.6095899343490601,1.9259101152420044
-0.4599999999999995,0.44,0.6365532279014587,1.8784868717193604
-0.4599999999999995,0.48,0.6648308038711548,1.835008978843689
-0.4599999999999995,0.52,0.6942621469497681,1.795149326324463
-0.4599999999999995,0.56,0.7247069478034973,1.7585870027542114
-0.4599999999999995,0.6,0.7560422420501709,1.72501540184021
-0.4599999999999995,0.64,0.7881624698638916,1.6941500902175903
-0.4599999999999995,0.68,0.8209749460220337,1.6657284498214722
-0.4599999999999995,0.72,0.8544003963470459,1.6395130157470703
-0.4599999999999995,0.76,0.8883692026138306,1.615288496017456
-0.4599999999999995,0.8,0.9228217005729675,1.5928621292114258
-0.4599999999999995,0.84,0.9577056765556335,1.5720614194869995
-0.4599999999999995,0.88,0.9929754137992859,1.5527318716049194
-0.4599999999999995,0.92,1.0285911560058594,1.5347360372543335
-0.4599999999999995,0.96,1.0645185708999634,1.517951250076294
-0.4599999999999995,1.0,1.100726842880249,1.502267837524414
-0.4599999999999995,1.04,1.137189507484436,1.4875879287719727
-0.4599999999999995,1.08,1.1738824844360352,1.47382390499115
-0.4599999999999995,1.12,1.2107847929000854,1.46089768409729

-0.4199999999999995,0.0,0.36858540773391724,3.1415927410125732
-0.4199999999999995,0.04,0.42190033197402954,2.5466461181640625
-0.4199999999999995,0.08,0.4275510907173157,2.453378677368164
-0.4199999999999995,0.12,0.4368065595626831,2.3633038997650146
-0.4199999999999995,0.16,0.44944408535957336,2.2776286602020264
-0.4199999999999995,0.2,0.46518808603286743,2.1971940994262695
-0.4199999999999995,0.24,0.48373544216156006,2.122474431991577
-0.4199999999999995,0.28,0.504777193069458,2.053626775741577
-0.4199999999999995,0.32,0.52801513671875,1.990563154220581
-0.4199999999999995,0.36,0.5531726479530334,1.93302583694458
-0.4199999999999995,0.4,0.5800000429153442,1.8806531429290771
-0.4199999999999995,0.44,0.6082761883735657,1.8330312967300415
-0.4199999999999995,0.48,0.6378087997436523,1.789731740951538
-0.4199999999999995,0.52,0.6684308648109436,1.750333309173584
-0.4199999999999995,0.56,0.699999988079071,1.714439868927002
-0.4199999999999995,0.6,0.7323933243751526,1.6816846132278442
-0.4199999999999995,0.64,0.7655064463615417,1.651735544204712
-0.4199999999999995,0.68,0.7992497086524963,1.6242948770523071
-0.4199999999999995,0.72,0.8335466384887695,1.5990965366363525
-0.4199999999999995,0.76,0.8683317303657532,1.575905442237854
-0.4199999999999995,0.8,0.903548538684845,1.5545132160186768
-0.4199999999999995,0.84,0.9391485452651978,1.5347360372543335
-0.4199999999999995,0.88,0.9750897884368896,1.5164117813110352
-0.4199999999999995,0.92,1.0113357305526733,1.4993971586227417
-0.4199999999999995,0.96,1.047855019569397,1.483565330505371
-0.4199999999999995,1.0,1.0846196413040161,1.4688048362731934
-0.4199999999999995,1.04,1.1216059923171997,1.455016016960144
-0.4199999999999995,1.08,1.158792495727539,1.4421110153198242
-0.4199999999999995,1.12,1.1961605548858643,1.4300113916397095

-0.37999999999999945,0.0,0.3334820568561554,3.1415927410125732
-0.37999999999999945,0.04,0.3820995092391968,2.5367207527160645
-0.37999999999999945,0.08,0.38832971453666687,2.4341046810150146
-0.37999999999999945,0.12,0.39849725365638733,2.3357255458831787
-0.37999999999999945,0.16,0.41231054067611694,2.2430875301361084
-0.37999999999999945,0.2,0.4294182062149048,2.1571390628814697
-0.37999999999999945,0.24,0.44944408535957336,2.0783095359802246
-0.37999999999999945,0.28,0.47201693058013916,2.0066099166870117
-0.37999999999999945,0.32,0.4967896640300751,1.941757082939148
-0.37999999999999945,0.36,0.5234501361846924,1.8832874298095703
-0.37999999999999945,0.4,0.5517245531082153,1.830648422241211
-0.37999999999999945,0.44,0.5813776254653931,1.783261775970459
-0.37999999999999945,0.48,0.6122092008590698,1.7405636310577393
-0.37999999999999945,0.52,0.6440497040748596,1.702025294303894
-0.37999999999999945,0.56,0.6767570376396179,1.6671675443649292
-0.37999999999999945,0.6,0.7102112174034119,1.6355608701705933
-0.37999999999999945,0.64,0.7443117499351501,1.606826663017273
-0.37999999999999945,0.68,0.7789737582206726,1.5806317329406738
-0.37999999999999945,0.72,0.8141252398490906,1.5566860437393188
-0.37999999999999945,0.76,0.8497058153152466,1.5347360372543335
-0.37999999999999945,0.8,0.8856635093688965,1.5145612955093384
-0.37999999999999945,0.84,0.9219544529914856,1.4959697723388672
-0.37999999999999945,0.88,0.9585404992103577,1.4787933826446533
-0.37999999999999945,0.92,0.9953893423080444,1.462885856628418
-0.37999999999999945,0.96,1.0324727296829224,1.4481189250946045
-0.37999999999999945,1.0,1.0697662830352783,1.434380054473877
-0.37999999999999945,1.04,1.1072487831115723,1.4215703010559082
-0.37999999999999945,1.08,1.1449017524719238,1.4096022844314575
-0.37999999999999945,1.12,1.1827086210250854,1.3983988761901855

-0.3399999999999994,0.0,0.29837867617607117,3.1415927410125732
-0.3399999999999994,0.04,0.34234488010406494,2.524489402770996
-0.3399999999999994,0.08,0.34928497672080994,2.410510778427124
-0.3399999999999994,0.12,0.36055511236190796,2.3023135662078857
-0.3399999999999994,0.16,0.3757658898830414,2.201770305633545
-0.3399999999999994,0.2,0.39446160197257996,2.1098978519439697
-0.3399999999999994,0.24,0.4161730110645294,2.026970386505127
-0.3399999999999994,0.28,0.44045427441596985,1.9527230262756348
-0.3399999999999994,0.32,0.46690472960472107,1.8865597248077393
-0.3399999999999994,0.36,0.4951767027378082,1.8277212381362915
-0.3399999999999994,0.4,0.5249761939048767,1.7754020690917969
-0.3399999999999994,0.44,0.5560575723648071,1.7288192510604858
-0.3399999999999994,0.48,0.5882176756858826,1.6872519254684448
-0.3399999999999994,0.52,0.6212889552116394,1.6500548124313354
-0.3399999999999994,0.56,0.6551336646080017,1.6166620254516602
-0.3399999999999994,0.6,0.6896376609802246,1.586582899093628
-0.3399999999999994,0.64,0.7247068285942078,1.5593949556350708
-0.3399999999999994,0.68,0.7602630257606506,1.5347360372543335
-0.3399999999999994,0.72,0.7962411046028137,1.5122954845428467
-0.3399999999999994,0.76,0.8325863480567932,1.4918067455291748
-0.3399999999999994,0.8,0.8692525029182434,1.47304105758667
-0.3399999999999994,0.84,0.9062008261680603,1.4558018445968628
-0.3399999999999994,0.88,0.943398118019104,1.439919352531433
-0.3399999999999994,0.92,0.9808159470558167,1.4252467155456543
-0.3399999999999994,0.96,1.018430233001709,1.4116566181182861
-0.3399999999999994,1.0,1.0562195777893066,1.3990380764007568
-0.3399999999999994,1.04,1.0941662788391113,1.387294054031372
-0.3399999999999994,1.08,1.1322543621063232,1.3763396739959717
-0.3399999999999994,1.12,1.1704699993133545,1.366100549697876

-0.2999999999999994,0.0,0.2632753252983093,3.1415927410125732
-0.2999999999999994,0.04,0.30265486240386963,2.509047269821167
-0.2999999999999994,0.08,0.31048348546028137,2.38100004196167
-0.2999999999999994,0.12,0.32310986518859863,2.2611021995544434
-0.2999999999999994,0.16,0.3400000333786011,2.151660203933716
-0.2999999999999994,0.2,0.36055511236190796,2.053626775741577
-0.2999999999999994,0.24,0.3841874599456787,1.966903567314148
-0.2999999999999994,0.28,0.4103657603263855,1.8907339572906494
-0.2999999999999994,0.32,0.4386342763900757,1.8240394592285156
-0.2999999999999994,0.36,0.46861499547958374,1.7656506299972534
-0.2999999999999994,0.4,0.5,1.714439868927002
-0.2999999999999994,0.44,0.5325410962104797,1.6693856716156006
-0.2999999999999994,0.48,0.5660388469696045,1.6295956373214722
-0.2999999999999994,0.52,0.6003332138061523,1.5943049192428589
-0.2999999999999994,0.56,0.6352952122688293,1.5628666877746582
-0.2999999999999994,0.6,0.6708203554153442,1.5347362756729126
-0.2999999999999994,0.64,0.7068238854408264,1.5094561576843262
-0.2999999999999994,0.68,0.7432360649108887,1.4866427183151245
-0.2999999999999994,0.72,0.7800000309944153,1.4659723043441772
-0.2999999999999994,0.76,0.8170679211616516,1.4471721649169922
-0.2999999999999994,0.8,0.8544003367424011,1.4300113916397095
-0.2999999999999994,0.84,0.8919640779495239,1.4142935276031494
-0.2999999999999994,0.88,0.9297312498092651,1.3998509645462036
-0.2999999999999994,0.92,0.967677652835846,1.3865399360656738
-0.2999999999999994,0.96,1.0057833194732666,1.374236822128296
-0.2999999999999994,1.0,1.0440306663513184,1.3628349304199219
-0.2999999999999994,1.04,1.0824047327041626,1.3522409200668335
-0.2999999999999994,1.08,1.1208925247192383,1.342374563217163
-0.2999999999999994,1.12,1.159482717514038,1.333164930343628

-0.25999999999999934,0.0,0.2281719148159027,3.1415927410125732
-0.25999999999999934,0.04,0.26305896043777466,2.488949775695801
-0.25999999999999934,0.08,0.2720293700695038,2.3431050777435303
-0.25999999999999934,0.12,0.2863564193248749,2.20920467376709
-0.25999999999999934,0.16,0.3052867352962494,2.0899693965911865
-0.25999999999999934,0.2,0.32802438735961914,1.9859451055526733
-0.25999999999999934,0.24,0.35383614897727966,1.8962420225143433
-0.25999999999999934,0.28,0.3820994198322296,1.8192678689956665
-0.25999999999999934,0.32,0.41231054067611694,1.753234624862671
-0.25999999999999934,0.36,0.44407203793525696,1.6964343786239624
-0.25999999999999934,0.4,0.47707438468933105,1.647357702255249
-0.25999999999999934,0.44,0.511077344417572,1.6047253608703613
-0.25999999999999934,0.48,0.5458937883377075,1.5674753189086914
-0.25999999999999934,0.52,0.5813776254653931,1.5347360372543335
-0.25999999999999934,0.56,0.6174139976501465,1.5057945251464844
-0.25999999999999934,0.6,0.6539112329483032,1.4800678491592407
-0.25999999999999934,0.64,0.6907966136932373,1.4570777416229248
-0.25999999999999934,0.68,0.7280109524726868,1.4364309310913086
-0.25999999999999934,0.72,0.7655063271522522,1.417801856994629
-0.25999999999999934,0.76,0.8032435178756714,1.4009201526641846
-0.25999999999999934,0.8,0.8411896228790283,1.385559320449829
-0.25999999999999934,0.84,0.8793179392814636,1.3715293407440186
-0.25999999999999934,0.88,0.9176055788993835,1.3586692810058594
-0.25999999999999934,0.92,0.95603346824646,1.3468425273895264
-0.25999999999999934,0.96,0.9945853352546692,1.3359326124191284
-0.25999999999999934,1.0,1.0332473516464233,1.3258390426635742
-0.25999999999999934,1.04,1.072007417678833,1.316475510597229
-0.25999999999999934,1.08,1.1108555793762207,1.3077669143676758
-0.25999999999999934,1.12,1.1497825384140015,1.2996482849121094

-0.2199999999999993,0.0,0.19306854903697968,3.1415927410125732
-0.2199999999999993,0.04,0.22360676527023315,2.4617464542388916
-0.2199999999999993,0.08,0.23409399390220642,2.2928357124328613
-0.2199999999999993,0.12,0.25059929490089417,2.1422717571258545
-0.2199999999999993,0.16,0.27202939987182617,2.0128395557403564
-0.2199999999999993,0.2,0.2973213791847229,1.9038443565368652
-0.2199999999999993,0.24,0.32557645440101624,1.8128397464752197
-0.2199999999999993,0.28,0.35608989000320435,1.7368956804275513
-0.2199999999999993,0.32,0.3883298337459564,1.6732516288757324
-0.2199999999999993,0.36,0.4219004511833191,1.619553804397583
-0.2199999999999993,0.4,0.4565085172653198,1.5738894939422607
-0.2199999999999993,0.44,0.49193495512008667,1.5347360372543335
-0.2199999999999993,0.48,0.52801513671875,1.500893235206604
-0.2199999999999993,0.52,0.5646237730979919,1.4714136123657227
-0.2199999999999993,0.56,0.6016643643379211,1.4455475807189941
-0.2199999999999993,0.6,0.6390618085861206,1.422698736190796
-0.2199999999999993,0.64,0.6767570376396179,1.4023888111114502
-0.2199999999999993,0.68,0.7147027254104614,1.3842313289642334
-0.2199999999999993,0.72,0.7528612017631531,1.3679120540618896
-0.2199999999999993,0.76,0.791201651096344,1.353172779083252
-0.2199999999999993,0.8,0.8296987414360046,1.339800477027893
-0.2199999999999993,0.84,0.868331789970398,1.3276175260543823
-0.2199999999999993,0.88,0.90708327293396,1.3164753913879395
-0.2199999999999993,0.92,0.9459387063980103,1.306248664855957
-0.2199999999999993,0.96,0.9848858118057251,1.2968308925628662
-0.2199999999999993,1.0,1.023914098739624,1.2881313562393188
-0.2199999999999993,1.04,1.0630145072937012,1.2800720930099487
-0.2199999999999993,1.08,1.1021796464920044,1.2725857496261597
-0.2199999999999993,1.12,1.1414027214050293,1.26561439037323

-0.17999999999999927,0.0,0.15796518325805664,3.1415927410125732
-0.17999999999999927,0.04,0.18439093232154846,2.4229319095611572
-0.17999999999999927,0.08,0.1969771832227707,2.2233870029449463
-0.17999999999999927,0.12,0.2163330763578415,2.053626775741577
-0.17999999999999927,0.16,0.2408318966627121,1.9150141477584839
-0.17999999999999927,0.2,0.2690725326538086,1.8037110567092896
-0.17999999999999927,0.24,0.30000001192092896,1.714439868927002
-0.17999999999999927,0.28,0.3328663408756256,1.6423237323760986
-0.17999999999999927,0.32,0.3671512305736542,1.5834263563156128
-0.17999999999999927,0.36,0.4024921953678131,1.5347360372543335
-0.17999999999999927,0.4,0.4386341869831085,1.4939942359924316
-0.17999999999999927,0.44,0.475394606590271,1.4595099687576294
-0.17999999999999927,0.48,0.5126401782035828,1.4300113916397095
-0.17999999999999927,0.52,0.5502726435661316,1.4045329093933105
-0.17999999999999927,0.56,0.5882176756858826,1.3823325634002686
-0.17999999999999927,0.6,0.6264183521270752,1.3628349304199219
-0.17999999999999927,0.64,0.6648308038711548,1.345587134361267
-0.17999999999999927,0.68,0.7034201622009277,1.3302299976348877
-0.17999999999999927,0.72,0.7421590089797974,1.316475510597229
-0.17999999999999927,0.76,0.7810249924659729,1.3040894269943237
-0.17999999999999927,0.8,0.8199999332427979,1.2928807735443115
-0.17999999999999927,0.84,0.8590693473815918,1.2826917171478271
-0.17999999999999927,0.88,0.8982204794883728,1.2733912467956543
-0.17999999999999927,0.92,0.9374434351921082,1.264869213104248
-0.17999999999999927,0.96,0.9767292141914368,1.2570332288742065
-0.17999999999999927,1.0,1.0160709619522095,1.2498044967651367
-0.17999999999999927,1.04,1.0554618835449219,1.2431154251098633
-0.17999999999999927,1.08,1.0948972702026367,1.2369086742401123
-0.17999999999999927,1.12,1.1343721151351929,1.2311341762542725

-0.13999999999999924,0.0,0.12286181002855301,3.1415927410125732
-0.13999999999999924,0.04,0.14560219645500183,2.3633036613464355
-0.13999999999999924,0.08,0.16124515235424042,2.122474431991577
-0.13999999999999924,0.12,0.18439091742038727,1.93302583694458
-0.13999999999999924,0.16,0.21260292828083038,1.789731740951538
-0.13999999999999924,0.2,0.24413113296031952,1.6816846132278442
-0.13999999999999924,0.24,0.27784886956214905,1.5990965366363525
-0.13999999999999924,0.28,0.3130494952201843,1.5347360372543335
-0.13999999999999924,0.32,0.3492850065231323,1.483565330505371
-0.13999999999999924,0.36,0.3862641453742981,1.4421110153198242
-0.13999999999999924,0.4,0.42379239201545715,1.407956600189209
-0.13999999999999924,0.44,0.4617358148097992,1.379393458366394
-0.13999999999999924,0.48,0.4999999701976776,1.3551901578903198
-0.13999999999999924,0.52,0.5385165214538574,1.3344428539276123
-0.13999999999999924,0.56,0.5772348046302795,1.316475510597229
-0.13999999999999924,0.6,0.6161168813705444,1.300774335861206
-0.13999999999999924,0.64,0.6551336050033569,1.286942481994629
-0.13999999999999924,0.68,0.6942622065544128,1.2746697664260864
-0.13999999999999924,0.72,0.7334848046302795,1.2637097835540771
-0.13999999999999924,0.76,0.7727872133255005,1.2538650035858154
-0.13999999999999924,0.8,0.8121575713157654,1.2449750900268555
-0.13999999999999924,0.84,0.8515867590904236,1.2369086742401123
-0.13999999999999924,0.88,0.89106684923172,1.2295576333999634
-0.13999999999999924,0.92,0.9305912852287292,1.22283136844635
-0.13999999999999924,0.96,0.9701546430587769,1.2166540622711182
-0.13999999999999924,1.0,1.0097523927688599,1.2109616994857788
-0.13999999999999924,1.04,1.0493806600570679,1.2056996822357178
-0.13999999999999924,1.08,1.0890363454818726,1.2008209228515625
-0.13999999999999924,1.12,1.1287161111831665,1.196285605430603

-0.0999999999999992,0.0,0.08775843679904938,3.1415927410125732
-0.0999999999999992,0.04,0.10770329087972641,2.2611021995544434
-0.0999999999999992,0.08,0.12806248664855957,1.966903567314148
-0.0999999999999992,0.12,0.15620499849319458,1.7656506299972534
-0.0999999999999992,0.16,0.18867963552474976,1.6295956373214722
-0.0999999999999992,0.2,0.22360678017139435,1.5347360372543335
-0.0999999999999992,0.24,0.25999999046325684,1.4659723043441772
-0.0999999999999992,0.28,0.2973213791847229,1.4142935276031494
-0.0999999999999992,0.32,0.3352610766887665,1.374236822128296
-0.0999999999999992,0.36,0.3736307919025421,1.342374563217163
-0.0999999999999992,0.4,0.41231054067611694,1.316475510597229
-0.0999999999999992,0.44,0.4512205719947815,1.2950361967086792
-0.0999999999999992,0.48,0.49030601978302,1.2770122289657593
-0.0999999999999992,0.52,0.5295281410217285,1.2616572380065918
-0.0999999999999992,0.56,0.5688585042953491,1.2484253644943237
-0.0999999999999992,0.6,0.6082762479782104,1.2369086742401123
-0.0999999999999992,0.64,0.6477653980255127,1.2267967462539673
-0.0999999999999992,0.68,0.6873136162757874,1.217848777770996
-0.0999999999999992,0.72,0.7269112467765808,1.2098764181137085
-0.0999999999999992,0.76,0.7665507197380066,1.2027289867401123
-0.0999999999999992,0.8,0.8062257766723633,1.196285605430603
-0.0999999999999992,0.84,0.8459314703941345,1.190447449684143
-0.0999999999999992,0.88,0.8856635689735413,1.1851335763931274
-0.0999999999999992,0.92,0.9254189133644104,1.1802765130996704
-0.0999999999999992,0.96,0.9651942849159241,1.1758201122283936
-0.0999999999999992,1.0,1.0049875974655151,1.1717169284820557
-0.0999999999999992,1.04,1.0447967052459717,1.167926549911499
-0.0999999999999992,1.08,1.0846198797225952,1.1644147634506226
-0.0999999999999992,1.12,1.124455451965332,1.1611521244049072

-0.059999999999999165,0.0,0.05265505984425545,3.1415927410125732
-0.059999999999999165,0.04,0.07211102545261383,2.053626775741577
-0.059999999999999165,0.08,0.10000000149011612,1.714439868927002
-0.059999999999999165,0.12,0.13416406512260437,1.5347360372543335
-0.059999999999999165,0.16,0.17088007926940918,1.4300113916397095
-0.059999999999999165,0.2,0.2088061273097992,1.3628346920013428
-0.059999999999999165,0.24,0.24738633632659912,1.3164753913879395
-0.059999999999999165,0.28,0.28635644912719727,1.2826917171478271
-0.059999999999999165,0.32,0.32557642459869385,1.2570332288742065
-0.059999999999999165,0.36,0.3649657666683197,1.2369086742401123
-0.059999999999999165,0.4,0.40447497367858887,1.2207146883010864
-0.059999999999999165,0.44,0.44407209753990173,1.2074087858200073
-0.059999999999999165,0.48,0.48373547196388245,1.196285605430603
-0.059999999999999165,0.52,0.5234500765800476,1.1868510246276855
-0.059999999999999165,0.56,0.5632051825523376,1.1787490844726562
-0.059999999999999165,0.6,0.6029924750328064,1.1717169284820557
-0.059999999999999165,0.64,0.642806351184845,1.1655564308166504
-0.059999999999999165,0.68,0.6826419234275818,1.1601152420043945
-0.059999999999999165,0.72,0.7224956154823303,1.1552748680114746
-0.059999999999999165,0.76,0.7623646855354309,1.150941014289856
-0.059999999999999165,0.8,0.8022468090057373,1.147038459777832
-0.059999999999999165,0.84,0.8421401381492615,1.1435058116912842
-0.059999999999999165,0.88,0.8820431232452393,1.140293002128601
-0.059999999999999165,0.92,0.9219543933868408,1.137358546257019
-0.059999999999999165,0.96,0.9618731737136841,1.1346678733825684
-0.059999999999999165,1.0,1.0017982721328735,1.1321916580200195
-0.059999999999999165,1.04,1.0417293310165405,1.1299055814743042
-0.059999999999999165,1.08,1.0816653966903687,1.1277883052825928
-0.059999999999999165,1.12,1.1216059923171997,1.125821828842163

-0.01999999999999913,0.0,0.017551686614751816,3.1415927410125732
-0.01999999999999913,0.04,0.04472135752439499,1.5347360372543335
-0.01999999999999913,0.08,0.0824621170759201,1.316475510597229
-0.01999999999999913,0.12,0.12165524810552597,1.2369086742401123
-0.01999999999999913,0.16,0.16124515235424042,1.196285605430603
-0.01999999999999913,0.2,0.2009975016117096,1.1717169284820557
-0.01999999999999913,0.24,0.2408318817615509,1.1552748680114746
-0.01999999999999913,0.28,0.28071337938308716,1.1435058116912842
-0.01999999999999913,0.32,0.3206244111061096,1.1346678733825684
-0.01999999999999913,0.36,0.36055514216423035,1.1277883052825928
-0.01999999999999913,0.4,0.4004996418952942,1.122281551361084
-0.01999999999999913,0.44,0.44045430421829224,1.1177743673324585
-0.01999999999999913,0.48,0.48041650652885437,1.114017367362976
-0.01999999999999913,0.52,0.5203844904899597,1.1108375787734985
-0.01999999999999913,0.56,0.5603570938110352,1.1081117391586304
-0.01999999999999913,0.6,0.6003332138061523,1.1057490110397339
-0.01999999999999913,0.64,0.6403124332427979,1.1036814451217651
-0.01999999999999913,0.68,0.6802940964698792,1.10185706615448
-0.01999999999999913,0.72,0.720277726650238,1.1002353429794312
-0.01999999999999913,0.76,0.7602631449699402,1.0987842082977295
-0.01999999999999913,0.8,0.8002499341964722,1.0974780321121216
-0.01999999999999913,0.84,0.840238094329834,1.0962963104248047
-0.01999999999999913,0.88,0.880227267742157,1.095221996307373
-0.01999999999999913,0.92,0.9202173352241516,1.0942410230636597
-0.01999999999999913,0.96,0.9602083563804626,1.0933418273925781
-0.01999999999999913,1.0,1.0001999139785767,1.0925146341323853
-0.01999999999999913,1.04,1.0401921272277832,1.0917508602142334
-0.01999999999999913,1.08,1.0801852941513062,1.0910438299179077
-0.01999999999999913,1.12,1.1201785802841187,1.0903871059417725

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,0.6189393997192383
0.020000000000000906,0.08,0.08246210962533951,0.830768346786499
0.020000000000000906,0.12,0.12165524810552597,0.9092499017715454
0.020000000000000906,0.16,0.1612451672554016,0.9495028257369995
0.020000000000000906,0.2,0.2009975016117096,0.9739021062850952
0.020000000000000906,0.24,0.2408318817615509,0.9902524948120117
0.020000000000000906,0.28,0.28071340918540955,1.0019664764404297
0.020000000000000906,0.32,0.32062438130378723,1.0107688903808594
0.020000000000000906,0.36,0.36055511236190796,1.0176239013671875
0.020000000000000906,0.4,0.4004996418952942,1.0231132507324219
0.020000000000000906,0.44,0.44045430421829224,1.0276076793670654
0.020000000000000906,0.48,0.48041653633117676,1.0313547849655151
0.020000000000000906,0.52,0.5203844904899597,1.0345268249511719
0.020000000000000906,0.56,0.5603570342063904,1.0372467041015625
0.020000000000000906,0.6,0.6003332138061523,1.0396044254302979
0.020000000000000906,0.64,0.6403124332427979,1.0416680574417114
0.020000000000000906,0.68,0.6802940964698792,1.0434892177581787
0.020000000000000906,0.72,0.720277726650238,1.0451081991195679
0.020000000000000906,0.76,0.7602630853652954,1.046557068824768
0.020000000000000906,0.8,0.8002498745918274,1.047861099243164
0.020000000000000906,0.84,0.8402380347251892,1.0490411520004272
0.020000000000000906,0.88,0.880227267742157,1.0501139163970947
0.020000000000000906,0.92,0.9202173352241516,1.051093578338623
0.020000000000000906,0.96,0.9602083563804626,1.051991581916809
0.020000000000000906,1.0,1.0001999139785767,1.0528178215026855
0.020000000000000906,1.04,1.0401922464370728,1.0535805225372314
0.020000000000000906,1.08,1.0801852941513062,1.0542869567871094
0.020000000000000906,1.12,1.120178461074829,1.0549427270889282

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.17490874230861664
0.06000000000000094,0.08,0.10000000149011612,0.45120707154273987
0.06000000000000094,0.12,0.13416406512260437,0.6189393401145935
0.06000000000000094,0.16,0.17088006436824799,0.7198078632354736
0.06000000000000094,0.2,0.2088061273097992,0.7852956652641296
0.06000000000000094,0.24,0.24738635122776031,0.8307682871818542
0.06000000000000094,0.28,0.28635644912719727,0.8640289306640625
0.06000000000000094,0.32,0.32557642459869385,0.8893526196479797
0.06000000000000094,0.36,0.3649657368659973,0.9092499017715454
0.06000000000000094,0.4,0.40447497367858887,0.9252825379371643
0.06000000000000094,0.44,0.44407209753990173,0.938469648361206
0.06000000000000094,0.48,0.48373550176620483,0.9495027661323547
0.06000000000000094,0.52,0.5234500765800476,0.9588677287101746
0.06000000000000094,0.56,0.5632051229476929,0.9669144749641418
0.06000000000000094,0.6,0.6029924750328064,0.9739020466804504
0.06000000000000094,0.64,0.6428064107894897,0.9800264239311218
0.06000000000000094,0.68,0.6826419234275818,0.985437273979187
0.06000000000000094,0.72,0.7224956154823303,0.9902524948120117
0.06000000000000094,0.76,0.7623648047447205,0.9945651292800903
0.06000000000000094,0.8,0.8022468090057373,0.9984495639801025
0.06000000000000094,0.84,0.8421401977539062,1.0019664764404297
0.06000000000000094,0.88,0.8820431232452393,1.0051658153533936
0.06000000000000094,0.92,0.9219544529914856,1.00808846950531
0.06000000000000094,0.96,0.9618731141090393,1.0107688903808594
0.06000000000000094,1.0,1.0017982721328735,1.0132359266281128
0.06000000000000094,1.04,1.041729211807251,1.0155138969421387
0.06000000000000094,1.08,1.0816653966903687,1.0176239013671875
0.06000000000000094,1.12,1.1216059923171997,1.0195839405059814

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,0.059669822454452515
0.10000000000000098,0.08,0.12806248664855957,0.23777547478675842
0.10000000000000098,0.12,0.15620499849319458,0.4052501618862152
0.10000000000000098,0.16,0.18867963552474976,0.5293415188789368
0.10000000000000098,0.2,0.22360678017139435,0.6189393401145935
0.10000000000000098,0.24,0.2600000202655792,0.6849825978279114
0.10000000000000098,0.28,0.2973213791847229,0.7350829839706421
0.10000000000000098,0.32,0.33526110649108887,0.7741444110870361
0.10000000000000098,0.36,0.3736308217048645,0.8053391575813293
0.10000000000000098,0.4,0.41231054067611694,0.830768346786499
0.10000000000000098,0.44,0.4512206017971039,0.8518642783164978
0.10000000000000098,0.48,0.49030601978302,0.8696296811103821
0.10000000000000098,0.52,0.5295280814170837,0.8847850561141968
0.10000000000000098,0.56,0.5688585042953491,0.897859513759613
0.10000000000000098,0.6,0.6082762479782104,0.9092498421669006
0.10000000000000098,0.64,0.6477653980255127,0.9192590117454529
0.10000000000000098,0.68,0.6873136162757874,0.9281216859817505
0.10000000000000098,0.72,0.7269112467765808,0.9360231161117554
0.10000000000000098,0.76,0.7665507197380066,0.9431105852127075
0.10000000000000098,0.8,0.8062257766723633,0.9495027661323547
0.10000000000000098,0.84,0.8459314703941345,0.9552971720695496
0.10000000000000098,0.88,0.885663628578186,0.9605730772018433
0.10000000000000098,0.92,0.9254188537597656,0.96539705991745
0.10000000000000098,0.96,0.9651942849159241,0.9698243737220764
0.10000000000000098,1.0,1.0049874782562256,0.9739021062850952
0.10000000000000098,1.04,1.0447965860366821,0.977669894695282
0.10000000000000098,1.08,1.0846197605133057,0.9811614155769348
0.10000000000000098,1.12,1.124455451965332,0.9844062328338623

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.025574717670679092
0.140000000000001,0.08,0.1612451821565628,0.13053971529006958
0.140000000000001,0.12,0.1843908727169037,0.264114111661911
0.140000000000001,0.16,0.21260292828083038,0.38401690125465393
0.140000000000001,0.2,0.24413111805915833,0.4811059832572937
0.140000000000001,0.24,0.27784889936447144,0.5579256415367126
0.140000000000001,0.28,0.3130495250225067,0.6189392805099487
0.140000000000001,0.32,0.34928497672080994,0.6680126190185547
0.140000000000001,0.36,0.3862641453742981,0.708070695400238
0.140000000000001,0.4,0.42379239201545715,0.7412501573562622
0.140000000000001,0.44,0.4617358446121216,0.7691059708595276
0.140000000000001,0.48,0.5,0.7927795648574829
0.140000000000001,0.52,0.5385164618492126,0.8131202459335327
0.140000000000001,0.56,0.5772348046302795,0.8307682871818542
0.140000000000001,0.6,0.6161168813705444,0.8462142944335938
0.140000000000001,0.64,0.6551335453987122,0.8598385453224182
0.140000000000001,0.68,0.6942622065544128,0.8719404935836792
0.140000000000001,0.72,0.7334848046302795,0.8827581405639648
0.140000000000001,0.76,0.7727872133255005,0.8924830555915833
0.140000000000001,0.8,0.8121575713157654,0.9012710452079773
0.140000000000001,0.84,0.8515867590904236,0.9092499017715454
0.140000000000001,0.88,0.89106684923172,0.9165254831314087
0.140000000000001,0.92,0.9305912256240845,0.9231858849525452
0.140000000000001,0.96,0.9701546430587769,0.9293054938316345
0.140000000000001,1.0,1.0097523927688599,0.9349473118782043
0.140000000000001,1.04,1.0493806600570679,0.9401646256446838
0.140000000000001,1.08,1.0890363454818726,0.9450032711029053
0.140000000000001,1.12,1.1287161111831665,0.9495028257369995

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439088761806488,0.012951239943504333
0.18000000000000105,0.08,0.1969771534204483,0.07626260071992874
0.18000000000000105,0.12,0.2163330614566803,0.17490875720977783
0.18000000000000105,0.16,0.2408318668603897,0.2784721255302429
0.18000000000000105,0.2,0.2690724730491638,0.37181341648101807
0.18000000000000105,0.24,0.30000001192092896,0.4512070119380951
0.18000000000000105,0.28,0.3328663408756256,0.5174832940101624
0.18000000000000105,0.32,0.3671512007713318,0.5726993680000305
0.18000000000000105,0.36,0.4024922251701355,0.6189391613006592
0.18000000000000105,0.4,0.4386342465877533,0.6579757332801819
0.18000000000000105,0.44,0.475394606590271,0.6912276148796082
0.18000000000000105,0.48,0.5126402378082275,0.7198078036308289
0.18000000000000105,0.52,0.5502726435661316,0.7445842623710632
0.18000000000000105,0.56,0.5882176756858826,0.7662352919578552
0.18000000000000105,0.6,0.62641841173172,0.7852957248687744
0.18000000000000105,0.64,0.6648308634757996,0.802189290523529
0.18000000000000105,0.68,0.7034202218055725,0.8172553777694702
0.18000000000000105,0.72,0.7421590089797974,0.8307682871818542
0.18000000000000105,0.76,0.7810249328613281,0.842951238155365
0.18000000000000105,0.8,0.8199999332427979,0.8539875149726868
0.18000000000000105,0.84,0.859069287776947,0.864028811454773
0.18000000000000105,0.88,0.8982204794883728,0.8732019066810608
0.18000000000000105,0.92,0.9374434351921082,0.8816131949424744
0.18000000000000105,0.96,0.9767292737960815,0.889352560043335
0.18000000000000105,1.0,1.01607084274292,0.8964963555335999
0.18000000000000105,1.04,1.0554620027542114,0.9031100273132324
0.18000000000000105,1.08,1.0948972702026367,0.9092498421669006
0.18000000000000105,1.12,1.1343721151351929,0.9149646162986755

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360679507255554,0.007375537883490324
0.22000000000000108,0.08,0.23409397900104523,0.047368377447128296
0.22000000000000108,0.12,0.2505992650985718,0.11882428079843521
0.22000000000000108,0.16,0.27202939987182617,0.2035967856645584
0.22000000000000108,0.2,0.2973213791847229,0.287492036819458
0.22000000000000108,0.24,0.32557639479637146,0.36389589309692383
0.22000000000000108,0.28,0.35608989000320435,0.4309287369251251
0.22000000000000108,0.32,0.38832974433898926,0.488860547542572
0.22000000000000108,0.36,0.4219004511833191,0.5387269854545593
0.22000000000000108,0.4,0.45650845766067505,0.5817174911499023
0.22000000000000108,0.44,0.49193495512008667,0.6189393997192383
0.22000000000000108,0.48,0.5280150771141052,0.6513454914093018
0.22000000000000108,0.52,0.5646237730979919,0.6797292232513428
0.22000000000000108,0.56,0.6016643643379211,0.704740583896637
0.22000000000000108,0.6,0.6390617489814758,0.7269107103347778
0.22000000000000108,0.64,0.6767569780349731,0.7466725707054138
0.22000000000000108,0.68,0.7147027254104614,0.7643813490867615
0.22000000000000108,0.72,0.7528612017631531,0.7803283333778381
0.22000000000000108,0.76,0.791201651096344,0.7947555184364319
0.22000000000000108,0.8,0.8296987414360046,0.807863712310791
0.22000000000000108,0.84,0.8683317303657532,0.8198207020759583
0.22000000000000108,0.88,0.90708327293396,0.830768346786499
0.22000000000000108,0.92,0.9459387063980103,0.8408263921737671
0.22000000000000108,0.96,0.9848858118057251,0.8500967621803284
0.22000000000000108,1.0,1.023914098739624,0.8586669564247131
0.22000000000000108,1.04,1.0630145072937012,0.8666119575500488
0.22000000000000108,1.08,1.1021796464920044,0.8739966154098511
0.22000000000000108,1.12,1.1414027214050293,0.8808775544166565

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305896043777466,0.004572287667542696
0.2600000000000011,0.08,0.27202939987182617,0.03104401007294655
0.2600000000000011,0.12,0.28635644912719727,0.08304255455732346
0.2600000000000011,0.16,0.30528679490089417,0.1508125513792038
0.2600000000000011,0.2,0.32802441716194153,0.2233821153640747
0.2600000000000011,0.24,0.3538360893726349,0.2936800718307495
0.2600000000000011,0.28,0.3820994198322296,0.35834547877311707
0.2600000000000011,0.32,0.41231057047843933,0.41629618406295776
0.2600000000000011,0.36,0.44407206773757935,0.467597633600235
0.2600000000000011,0.4,0.47707438468933105,0.5128057599067688
0.2600000000000011,0.44,0.5110772848129272,0.5526331663131714
0.2600000000000011,0.48,0.5458937883377075,0.5877936482429504
0.2600000000000011,0.52,0.5813776254653931,0.6189392805099487
0.2600000000000011,0.56,0.6174139976501465,0.646639883518219
0.2600000000000011,0.6,0.6539112329483032,0.671382486820221
0.2600000000000011,0.64,0.6907966136932373,0.6935795545578003
0.2600000000000011,0.68,0.7280109524726868,0.7135782241821289
0.2600000000000011,0.72,0.7655062675476074,0.7316708564758301
0.2600000000000011,0.76,0.8032434582710266,0.748103678226471
0.2600000000000011,0.8,0.8411896228790283,0.7630850076675415
0.2600000000000011,0.84,0.8793179988861084,0.7767913937568665
0.2600000000000011,0.88,0.9176056385040283,0.7893728613853455
0.2600000000000011,0.92,0.9560334086418152,0.800958514213562
0.2600000000000011,0.96,0.994585394859314,0.8116581439971924
0.2600000000000011,1.0,1.0332473516464233,0.8215674161911011
0.2600000000000011,1.04,1.0720072984695435,0.8307682871818542
0.2600000000000011,1.08,1.1108555793762207,0.839332640171051
0.2600000000000011,1.12,1.149782657623291,0.8473227024078369

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.003020346397534013
0.30000000000000115,0.08,0.31048348546028137,0.021287724375724792
0.30000000000000115,0.12,0.3231099247932434,0.059669818729162216
0.30000000000000115,0.16,0.3400000035762787,0.11344284564256668
0.30000000000000115,0.2,0.36055514216423035,0.17490871250629425
0.30000000000000115,0.24,0.3841874599456787,0.2377755045890808
0.30000000000000115,0.28,0.4103657305240631,0.2981872856616974
0.30000000000000115,0.32,0.4386342465877533,0.35423940420150757
0.30000000000000115,0.36,0.46861499547958374,0.40525001287460327
0.30000000000000115,0.4,0.4999999701976776,0.45120707154273987
0.30000000000000115,0.44,0.5325410962104797,0.4924227297306061
0.30000000000000115,0.48,0.5660389065742493,0.5293415188789368
0.30000000000000115,0.52,0.6003332138061523,0.5624372363090515
0.30000000000000115,0.56,0.6352952122688293,0.5921649932861328
0.30000000000000115,0.6,0.670820415019989,0.6189391613006592
0.30000000000000115,0.64,0.7068239450454712,0.6431271433830261
0.30000000000000115,0.68,0.7432361841201782,0.6650490760803223
0.30000000000000115,0.72,0.7799999713897705,0.6849826574325562
0.30000000000000115,0.76,0.8170679211616516,0.7031669020652771
0.30000000000000115,0.8,0.8544003367424011,0.7198078632354736
0.30000000000000115,0.84,0.8919640779495239,0.7350829243659973
0.30000000000000115,0.88,0.9297311902046204,0.7491454482078552
0.30000000000000115,0.92,0.9676775932312012,0.7621275782585144
0.30000000000000115,0.96,1.0057833194732666,0.7741443514823914
0.30000000000000115,1.0,1.0440306663513184,0.7852956652641296
0.30000000000000115,1.04,1.082404613494873,0.7956684827804565
0.30000000000000115,1.08,1.1208924055099487,0.8053390979766846
0.30000000000000115,1.12,1.159482717514038,0.8143744468688965

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.002095475560054183
0.3400000000000012,0.08,0.34928494691848755,0.015160473063588142
0.3400000000000012,0.12,0.36055517196655273,0.04399317502975464
0.3400000000000012,0.16,0.3757658898830414,0.08671178668737411
0.3400000000000012,0.2,0.39446166157722473,0.13823406398296356
0.3400000000000012,0.24,0.4161730408668518,0.19347108900547028
0.3400000000000012,0.28,0.44045430421829224,0.24869006872177124
0.3400000000000012,0.32,0.4669046700000763,0.301616370677948
0.3400000000000012,0.36,0.4951767325401306,0.35107913613319397
0.3400000000000012,0.4,0.5249761939048767,0.3966207802295685
0.3400000000000012,0.44,0.5560575723648071,0.4382002055644989
0.3400000000000012,0.48,0.5882176756858826,0.47599875926971436
0.3400000000000012,0.52,0.6212888956069946,0.5103025436401367
0.3400000000000012,0.56,0.6551335453987122,0.541434645652771
0.3400000000000012,0.6,0.6896376013755798,0.5697189569473267
0.3400000000000012,0.64,0.7247068285942078,0.5954607129096985
0.3400000000000012,0.68,0.7602631449699402,0.6189393401145935
0.3400000000000012,0.72,0.7962411046028137,0.6404048800468445
0.3400000000000012,0.76,0.8325863480567932,0.6600795388221741
0.3400000000000012,0.8,0.8692525625228882,0.6781585216522217
0.3400000000000012,0.84,0.9062008261680603,0.6948137879371643
0.3400000000000012,0.88,0.943398118019104,0.7101952433586121
0.3400000000000012,0.92,0.9808160066604614,0.7244351506233215
0.3400000000000012,0.96,1.0184301137924194,0.7376487851142883
0.3400000000000012,1.0,1.0562195777893066,0.749937891960144
0.3400000000000012,1.04,1.0941662788391113,0.7613917589187622
0.3400000000000012,1.08,1.1322543621063232,0.7720893621444702
0.3400000000000012,1.12,1.1704699993133545,0.782100260257721

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.3820994198322296,0.001511484500952065
0.3800000000000012,0.08,0.38832977414131165,0.011144488118588924
0.3800000000000012,0.12,0.39849719405174255,0.033197250217199326
0.3800000000000012,0.16,0.41231051087379456,0.0673317089676857
0.3800000000000012,0.2,0.4294181764125824,0.11035537719726562
0.3800000000000012,0.24,0.44944408535957336,0.15838448703289032
0.3800000000000012,0.28,0.47201696038246155,0.2081206738948822
0.3800000000000012,0.32,0.4967896640300751,0.2572402060031891
0.3800000000000012,0.36,0.5234501361846924,0.30431240797042847
0.3800000000000012,0.4,0.5517246127128601,0.3485718369483948
0.3800000000000012,0.44,0.5813776254653931,0.3896958529949188
0.3800000000000012,0.48,0.612209141254425,0.4276347756385803
0.3800000000000012,0.52,0.6440497040748596,0.4624960124492645
0.3800000000000012,0.56,0.6767569780349731,0.4944688677787781
0.3800000000000012,0.6,0.7102112174034119,0.5237784385681152
0.3800000000000012,0.64,0.7443117499351501,0.5506593585014343
0.3800000000000012,0.68,0.7789736390113831,0.5753398537635803
0.3800000000000012,0.72,0.8141252994537354,0.598034143447876
0.3800000000000012,0.76,0.8497058153152466,0.6189393401145935
0.3800000000000012,0.8,0.8856635689735413,0.6382333040237427
0.3800000000000012,0.84,0.9219544529914856,0.6560763716697693
0.3800000000000012,0.88,0.9585405588150024,0.6726109981536865
0.3800000000000012,0.92,0.995389461517334,0.6879644989967346
0.3800000000000012,0.96,1.032472848892212,0.7022500038146973
0.3800000000000012,1.0,1.0697662830352783,0.7155678868293762
0.3800000000000012,1.04,1.1072487831115723,0.7280074954032898
0.3800000000000012,1.08,1.1449017524719238,0.7396482229232788
0.3800000000000012,1.12,1.1827088594436646,0.7505607604980469

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004213809967,0.0011251942487433553
0.42000000000000126,0.08,0.4275512099266052,0.008414282463490963
0.42000000000000126,0.12,0.4368066191673279,0.025574708357453346
0.42000000000000126,0.16,0.449444055557251,0.05307174101471901
0.42000000000000126,0.2,0.4651881456375122,0.08900945633649826
0.42000000000000126,0.24,0.48373541235923767,0.13053974509239197
0.42000000000000126,0.28,0.504777193069458,0.17490874230861664
0.42000000000000126,0.32,0.52801513671875,0.2199384868144989
0.42000000000000126,0.36,0.5531725883483887,0.264114111661911
0.42000000000000126,0.4,0.5799999833106995,0.3064877986907959
0.42000000000000126,0.44,0.6082762479782104,0.3465341031551361
0.42000000000000126,0.48,0.6378087401390076,0.3840169608592987
0.42000000000000126,0.52,0.6684309244155884,0.41888663172721863
0.42000000000000126,0.56,0.699999988079071,0.4512070417404175
0.42000000000000126,0.6,0.7323933243751526,0.48110589385032654
0.42000000000000126,0.64,0.7655063271522522,0.5087435841560364
0.42000000000000126,0.68,0.7992497086524963,0.5342925786972046
0.42000000000000126,0.72,0.8335466384887695,0.5579257011413574
0.42000000000000126,0.76,0.868331789970398,0.5798094272613525
0.42000000000000126,0.8,0.9035484790802002,0.6000991463661194
0.42000000000000126,0.84,0.939148485660553,0.6189393401145935
0.42000000000000126,0.88,0.9750897884368896,0.6364607214927673
0.42000000000000126,0.92,1.011335849761963,0.652782678604126
0.42000000000000126,0.96,1.047855019569397,0.6680124998092651
0.42000000000000126,1.0,1.0846197605133057,0.6822472810745239
0.42000000000000126,1.04,1.1216059923171997,0.6955739259719849
0.42000000000000126,1.08,1.158792495727539,0.7080707550048828
0.42000000000000126,1.12,1.1961605548858643,0.7198078632354736

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.0008597598061896861
0.4600000000000013,0.08,0.46690472960472107,0.006499066948890686
0.4600000000000013,0.12,0.475394606590271,0.02006770670413971
0.4600000000000013,0.16,0.4870317578315735,0.04242005944252014
0.4600000000000013,0.2,0.5015974640846252,0.07252310961484909
0.4600000000000013,0.24,0.5188448429107666,0.1083536222577095
0.4600000000000013,0.28,0.5385164618492126,0.14769870042800903
0.4600000000000013,0.32,0.5603570342063904,0.18862567842006683
0.4600000000000013,0.36,0.5841232538223267,0.22965499758720398
0.4600000000000013,0.4,0.6095900535583496,0.26975807547569275
0.4600000000000013,0.44,0.6365532875061035,0.3082798421382904
0.4600000000000013,0.48,0.6648308038711548,0.3448452949523926
0.4600000000000013,0.52,0.6942622065544128,0.379276305437088
0.4600000000000013,0.56,0.7247068285942078,0.411526620388031
0.4600000000000013,0.6,0.7560422420501709,0.441633403301239
0.4600000000000013,0.64,0.7881624102592468,0.4696849286556244
0.4600000000000013,0.68,0.8209750056266785,0.49579688906669617
0.4600000000000013,0.72,0.8544003963470459,0.5200982093811035
0.4600000000000013,0.76,0.8883692026138306,0.5427213311195374
0.4600000000000013,0.8,0.9228217005729675,0.5637965798377991
0.4600000000000013,0.84,0.9577054977416992,0.5834482908248901
0.4600000000000013,0.88,0.9929752945899963,0.601793110370636
0.4600000000000013,0.92,1.0285911560058594,0.6189393401145935
0.4600000000000013,0.96,1.064518690109253,0.6349863409996033
0.4600000000000013,1.0,1.1007269620895386,0.6500253081321716
0.4600000000000013,1.04,1.137189507484436,0.6641391515731812
0.4600000000000013,1.08,1.1738824844360352,0.6774033904075623
0.4600000000000013,1.12,1.210784912109375,0.6898860931396484

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.0006714761257171631
0.5000000000000013,0.08,0.5063595771789551,0.005118727218359709
0.5000000000000013,0.12,0.5141983032226562,0.016005203127861023
0.5000000000000013,0.16,0.5249761939048767,0.0343458391726017
0.5000000000000013,0.2,0.5385164022445679,0.05966982990503311
0.5000000000000013,0.24,0.5546169877052307,0.09058289974927902
0.5000000000000013,0.28,0.5730619430541992,0.12535631656646729
0.5000000000000013,0.32,0.5936329364776611,0.16233766078948975
0.5000000000000013,0.36,0.6161168217658997,0.20015563070774078
0.5000000000000013,0.4,0.6403123736381531,0.23777548968791962
0.5000000000000013,0.44,0.6660330891609192,0.2744738757610321
0.5000000000000013,0.48,0.6931089162826538,0.3097817599773407
0.5000000000000013,0.52,0.7213875651359558,0.34342294931411743
0.5000000000000013,0.56,0.7507330179214478,0.37525975704193115
0.5000000000000013,0.6,0.7810250520706177,0.40525010228157043
0.5000000000000013,0.64,0.8121575713157654,0.43341517448425293
0.5000000000000013,0.68,0.8440378904342651,0.4598162770271301
0.5000000000000013,0.72,0.8765843510627747,0.4845384955406189
0.5000000000000013,0.76,0.9097252488136292,0.507679283618927
0.5000000000000013,0.8,0.943398118019104,0.529341459274292
0.5000000000000013,0.84,0.9775479435920715,0.5496278405189514
0.5000000000000013,0.88,1.0121264457702637,0.5686383843421936
0.5000000000000013,0.92,1.0470912456512451,0.5864683389663696
0.5000000000000013,0.96,1.0824047327041626,0.603207528591156
0.5000000000000013,1.0,1.1180340051651,0.6189391016960144
0.5000000000000013,1.04,1.1539497375488281,0.6337407827377319
0.5000000000000013,1.08,1.1901260614395142,0.6476833820343018
0.5000000000000013,1.12,1.2265398502349854,0.6608321070671082

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.0005342886433936656
0.5400000000000014,0.08,0.5458937883377075,0.00410027801990509
0.5400000000000014,0.12,0.5531726479530334,0.012951254844665527
0.5400000000000014,0.16,0.5632050633430481,0.028138937428593636
0.5400000000000014,0.2,0.5758472084999084,0.04955187439918518
0.5400000000000014,0.24,0.5909315347671509,0.07626258581876755
0.5400000000000014,0.28,0.6082762479782104,0.10695070773363113
0.5400000000000014,0.32,0.6276942491531372,0.1402413696050644
0.5400000000000014,0.36,0.6489991545677185,0.17490874230861664
0.5400000000000014,0.4,0.6720119714736938,0.20996218919754028
0.5400000000000014,0.44,0.6965630054473877,0.24465803802013397
0.5400000000000014,0.48,0.7224956154823303,0.2784721553325653
0.5400000000000014,0.52,0.7496666312217712,0.31105858087539673
0.5400000000000014,0.56,0.7779459953308105,0.3422086834907532
0.5400000000000014,0.6,0.8072173595428467,0.3718133866786957
0.5400000000000014,0.64,0.8373767733573914,0.39983537793159485
0.5400000000000014,0.68,0.8683317303657532,0.4262854754924774
0.5400000000000014,0.72,0.8999999761581421,0.4512070417404175
0.5400000000000014,0.76,0.9323089718818665,0.47466301918029785
0.5400000000000014,0.8,0.9651943445205688,0.4967283606529236
0.5400000000000014,0.84,0.9985990524291992,0.5174833536148071
0.5400000000000014,0.88,1.032472848892212,0.5370098948478699
0.5400000000000014,0.92,1.0667707920074463,0.5553892254829407
0.5400000000000014,0.96,1.1014536619186401,0.572699248790741
0.5400000000000014,1.0,1.1364858150482178,0.5890148878097534
0.5400000000000014,1.04,1.1718361377716064,0.6044063568115234
0.5400000000000014,1.08,1.2074767351150513,0.6189393997192383
0.5400000000000014,1.12,1.2433823347091675,0.6326747536659241

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.0004320070438552648
0.5800000000000014,0.08,0.5854912996292114,0.0033332856837660074
0.5800000000000014,0.12,0.5922836661338806,0.010616093873977661
0.5800000000000014,0.16,0.6016643047332764,0.023304196074604988
0.5800000000000014,0.2,0.6135144233703613,0.04151046648621559
0.5800000000000014,0.24,0.6276941895484924,0.06464772671461105
0.5800000000000014,0.28,0.6440496444702148,0.09172775596380234
0.5800000000000014,0.32,0.6624197959899902,0.12163034826517105
0.5800000000000014,0.36,0.6826418042182922,0.15328814089298248
0.5800000000000014,0.4,0.7045565247535706,0.18578556180000305
0.5800000000000014,0.44,0.7280110716819763,0.218393012881279
0.5800000000000014,0.48,0.7528611421585083,0.2505626976490021
0.5800000000000014,0.52,0.7789736390113831,0.28190457820892334
0.5800000000000014,0.56,0.8062257766723633,0.31215763092041016
0.5800000000000014,0.6,0.8345059156417847,0.3411598205566406
0.5800000000000014,0.64,0.8637128472328186,0.3688241243362427
0.5800000000000014,0.68,0.893756091594696,0.3951169550418854
0.5800000000000014,0.72,0.9245538711547852,0.4200429916381836
0.5800000000000014,0.76,0.95603346824646,0.4436328411102295
0.5800000000000014,0.8,0.9881294369697571,0.4659338891506195
0.5800000000000014,0.84,1.0207840204238892,0.48700401186943054
0.5800000000000014,0.88,1.0539449453353882,0.5069066286087036
0.5800000000000014,0.92,1.0875661373138428,0.5257076621055603
0.5800000000000014,0.96,1.1216059923171997,0.5434731245040894
0.5800000000000014,1.0,1.1560276746749878,0.560267984867096
0.5800000000000014,1.04,1.190798044204712,0.5761542916297913
0.5800000000000014,1.08,1.225887417793274,0.5911914706230164
0.5800000000000014,1.12,1.2612690925598145,0.6054354906082153

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.0003542155318427831
0.6200000000000014,0.08,0.6251400709152222,0.002745136385783553
0.6200000000000014,0.12,0.6315062046051025,0.008802980184555054
0.6200000000000014,0.16,0.6403124332427979,0.019491640850901604
0.6200000000000014,0.2,0.651459813117981,0.035059452056884766
0.6200000000000014,0.24,0.6648308038711548,0.05516401305794716
0.6200000000000014,0.28,0.6802940368652344,0.07908100634813309
0.6200000000000014,0.32,0.6977105736732483,0.10591298341751099
0.6200000000000014,0.36,0.7169378995895386,0.13474932312965393
0.6200000000000014,0.4,0.7378347516059875,0.1647651046514511
0.6200000000000014,0.44,0.7602630853652954,0.195268452167511
0.6200000000000014,0.48,0.7840918898582458,0.2257116138935089
0.6200000000000014,0.52,0.8091971278190613,0.2556820213794708
0.6200000000000014,0.56,0.8354640007019043,0.28488317131996155
0.6200000000000014,0.6,0.8627861738204956,0.313113272190094
0.6200000000000014,0.64,0.8910667896270752,0.340244859457016
0.6200000000000014,0.68,0.9202173948287964,0.3662066161632538
0.6200000000000014,0.72,0.9501578211784363,0.39096903800964355
0.6200000000000014,0.76,0.9808160662651062,0.41453269124031067
0.6200000000000014,0.8,1.0121264457702637,0.43691930174827576
0.6200000000000014,0.84,1.0440306663513184,0.45816463232040405
0.6200000000000014,0.88,1.076475739479065,0.47831404209136963
0.6200000000000014,0.92,1.1094142198562622,0.4974179267883301
0.6200000000000014,0.96,1.14280366897583,0.5155298113822937
0.6200000000000014,1.0,1.176605224609375,0.5327038764953613
0.6200000000000014,1.04,1.210784673690796,0.5489938855171204
0.6200000000000014,1.08,1.2453112602233887,0.5644521117210388
0.6200000000000014,1.12,1.2801562547683716,0.5791290998458862

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110137939453,0.00029400739003904164
0.6600000000000015,0.08,0.6648308634757996,0.002286888426169753
0.6600000000000015,0.12,0.670820415019989,0.007375537417829037
0.6600000000000015,0.16,0.6791170835494995,0.01645060069859028
0.6600000000000015,0.2,0.6896375417709351,0.029837697744369507
0.6600000000000015,0.24,0.7022820115089417,0.047368377447128296
0.6600000000000015,0.28,0.7169378995895386,0.068524569272995
0.6600000000000015,0.32,0.7334848046302795,0.0925980880856514
0.6600000000000015,0.36,0.7517979145050049,0.11882423609495163
0.6600000000000015,0.4,0.771751344203949,0.14647451043128967
0.6600000000000015,0.44,0.7932213544845581,0.17490871250629425
0.6600000000000015,0.48,0.8160882592201233,0.2035967856645584
0.6600000000000015,0.52,0.840238094329834,0.2321200966835022
0.6600000000000015,0.56,0.8655633926391602,0.260161817073822
0.6600000000000015,0.6,0.8919641375541687,0.2874920070171356
0.6600000000000015,0.64,0.9193475842475891,0.3139520585536957
0.6600000000000015,0.68,0.9476286172866821,0.33943963050842285
0.6600000000000015,0.72,0.9767292737960815,0.36389580368995667
0.6600000000000015,0.76,1.0065784454345703,0.3872944712638855
0.6600000000000015,0.8,1.0371114015579224,0.40963369607925415
0.6600000000000015,0.84,1.0682694911956787,0.4309287667274475
0.6600000000000015,0.88,1.100000023841858,0.45120707154273987
0.6600000000000015,0.92,1.1322543621063232,0.47050410509109497
0.6600000000000015,0.96,1.1649892330169678,0.48886051774024963
0.6600000000000015,1.0,1.1981652975082397,0.5063198804855347
0.6600000000000015,1.04,1.2317466735839844,0.5229271650314331
0.6600000000000015,1.08,1.2657015323638916,0.5387269854545593
0.6600000000000015,1.12,1.3000000715255737,0.5537636280059814

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,0.0002466886944603175
0.7000000000000015,0.08,0.7045565843582153,0.0019247309537604451
0.7000000000000015,0.12,0.7102112174034119,0.00623755156993866
0.7000000000000015,0.16,0.7180529236793518,0.013999149203300476
0.7000000000000015,0.2,0.7280109524726868,0.025574713945388794
0.7000000000000015,0.24,0.7399999499320984,0.04091783985495567
0.7000000000000015,0.28,0.7539231181144714,0.059669818729162216
0.7000000000000015,0.32,0.7696752548217773,0.08127984404563904
0.7000000000000015,0.36,0.7871467471122742,0.10511437803506851
0.7000000000000015,0.4,0.8062257766723633,0.13053974509239197
0.7000000000000015,0.44,0.826801061630249,0.15697506070137024
0.7000000000000015,0.48,0.8487637639045715,0.1839195340871811
0.7000000000000015,0.52,0.8720091581344604,0.21096141636371613
0.7000000000000015,0.56,0.896437406539917,0.237775519490242
0.7000000000000015,0.6,0.9219545125961304,0.2641140818595886
0.7000000000000015,0.64,0.9484724402427673,0.2897959351539612
0.7000000000000015,0.68,0.9759097695350647,0.31469422578811646
0.7000000000000015,0.72,1.0041911602020264,0.33872556686401367
0.7000000000000015,0.76,1.0332473516464233,0.3618408739566803
0.7000000000000015,0.8,1.0630146265029907,0.38401684165000916
0.7000000000000015,0.84,1.0934349298477173,0.40525010228157043
0.7000000000000015,0.88,1.124455451965332,0.42555129528045654
0.7000000000000015,0.92,1.1560276746749878,0.4449414312839508
0.7000000000000015,0.96,1.1881077289581299,0.463448703289032
0.7000000000000015,1.0,1.2206553220748901,0.4811059832572937
0.7000000000000015,1.04,1.2536345720291138,0.4979489743709564
0.7000000000000015,1.08,1.2870122194290161,0.5140148997306824
0.7000000000000015,1.12,1.3207573890686035,0.529341459274292

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,0.00020899251103401184
0.7400000000000015,0.08,0.7443117499351501,0.0016348586650565267
0.7400000000000015,0.12,0.7496666312217712,0.005319938063621521
0.7400000000000015,0.16,0.7570998668670654,0.012003525160253048
0.7400000000000015,0.2,0.7665507793426514,0.02206612005829811
0.7400000000000015,0.24,0.7779461145401001,0.03554579243063927
0.7400000000000015,0.28,0.7912017107009888,0.05220573768019676
0.7400000000000015,0.32,0.8062257766723633,0.07162410020828247
0.7400000000000015,0.36,0.8229216933250427,0.09328201413154602
0.7400000000000015,0.4,0.8411896228790283,0.11663547158241272
0.7400000000000015,0.44,0.8609297871589661,0.14116527140140533
0.7400000000000015,0.48,0.8820430636405945,0.16640704870224
0.7400000000000015,0.52,0.9044334888458252,0.19196514785289764
0.7400000000000015,0.56,0.9280086755752563,0.21751539409160614
0.7400000000000015,0.6,0.9526804685592651,0.2428012490272522
0.7400000000000015,0.64,0.9783658981323242,0.2676263153553009
0.7400000000000015,0.68,1.0049875974655151,0.29184526205062866
0.7400000000000015,0.72,1.0324727296829224,0.3153553605079651
0.7400000000000015,0.76,1.060754418373108,0.33808794617652893
0.7400000000000015,0.8,1.0897706747055054,0.36000141501426697
0.7400000000000015,0.84,1.1194641590118408,0.38107535243034363
0.7400000000000015,0.88,1.149782657623291,0.4013049900531769
0.7400000000000015,0.92,1.1806776523590088,0.4206979274749756
0.7400000000000015,0.96,1.2121057510375977,0.43927040696144104
0.7400000000000015,1.0,1.2440258264541626,0.45704469084739685
0.7400000000000015,1.04,1.276401162147522,0.4740477204322815
0.7400000000000015,1.08,1.3091981410980225,0.4903090000152588
0.7400000000000015,1.12,1.3423861265182495,0.5058594942092896

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,0.00017859786748886108
0.7800000000000016,0.08,0.7840917110443115,0.0014001656090840697
0.7800000000000016,0.12,0.7891768217086792,0.004572286736220121
0.7800000000000016,0.16,0.7962412238121033,0.010364188812673092
0.7800000000000016,0.2,0.8052327632904053,0.019156279042363167
0.7800000000000016,0.24,0.8160882592201233,0.031044000759720802
0.7800000000000016,0.28,0.8287339210510254,0.045882970094680786
0.7800000000000016,0.32,0.8430895805358887,0.06335592269897461
0.7800000000000016,0.36,0.8590692281723022,0.08304253220558167
0.7800000000000016,0.4,0.8765842318534851,0.10448071360588074
0.7800000000000016,0.44,0.8955445885658264,0.12721216678619385
0.7800000000000016,0.48,0.9158601760864258,0.15081258118152618
0.7800000000000016,0.52,0.937443196773529,0.17490874230861664
0.7800000000000016,0.56,0.9602082967758179,0.19918471574783325
0.7800000000000016,0.6,0.9840731620788574,0.2233821302652359
0.7800000000000016,0.64,1.0089597702026367,0.2472958266735077
0.7800000000000016,0.68,1.0347946882247925,0.2707677185535431
0.7800000000000016,0.72,1.0615081787109375,0.29368001222610474
0.7800000000000016,0.76,1.089036226272583,0.3159482181072235
0.7800000000000016,0.8,1.1173181533813477,0.3375152051448822
0.7800000000000016,0.84,1.1462984085083008,0.35834547877311707
0.7800000000000016,0.88,1.1759252548217773,0.37842071056365967
0.7800000000000016,0.92,1.2061508893966675,0.3977360427379608
0.7800000000000016,0.96,1.2369318008422852,0.41629618406295776
0.7800000000000016,1.0,1.2682271003723145,0.43411383032798767
0.7800000000000016,1.04,1.2999999523162842,0.4512070119380951
0.7800000000000016,1.08,1.3322160243988037,0.467597633600235
0.7800000000000016,1.12,1.3648443222045898,0.4833100438117981

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,0.00015381351113319397
0.8200000000000016,0.08,0.8238931894302368,0.001208171364851296
0.8200000000000016,0.12,0.8287340402603149,0.003957315813750029
0.8200000000000016,0.16,0.8354640603065491,0.009006171487271786
0.8200000000000016,0.2,0.8440378308296204,0.016725601628422737
0.8200000000000016,0.24,0.8544003367424011,0.027248825877904892
0.8200000000000016,0.28,0.8664872646331787,0.04050111025571823
0.8200000000000016,0.32,0.8802272081375122,0.056249141693115234
0.8200000000000016,0.36,0.8955444693565369,0.07415628433227539
0.8200000000000016,0.4,0.9123595356941223,0.09383365511894226
0.8200000000000016,0.44,0.9305912852287292,0.11488077044487
0.8200000000000016,0.48,0.950157880783081,0.13691484928131104
0.8200000000000016,0.52,0.9709787964820862,0.15958864986896515
0.8200000000000016,0.56,0.9929752349853516,0.18259990215301514
0.8200000000000016,0.6,1.0160707235336304,0.2056938111782074
0.8200000000000016,0.64,1.0401923656463623,0.22866195440292358
0.8200000000000016,0.68,1.065269947052002,0.2513382136821747
0.8200000000000016,0.72,1.0912377834320068,0.2735937833786011
0.8200000000000016,0.76,1.1180340051651,0.29533201456069946
0.8200000000000016,0.8,1.1456003189086914,0.3164827227592468
0.8200000000000016,0.84,1.1738826036453247,0.3369978070259094
0.8200000000000016,0.88,1.2028299570083618,0.3568468391895294
0.8200000000000016,0.92,1.2323960065841675,0.37601324915885925
0.8200000000000016,0.96,1.2625372409820557,0.39449194073677063
0.8200000000000016,1.0,1.293213129043579,0.41228610277175903
0.8200000000000016,1.04,1.3243865966796875,0.42940542101860046
0.8200000000000016,1.08,1.3560235500335693,0.44586440920829773
0.8200000000000016,1.12,1.388092279434204,0.461681067943573

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,0.00013341009616851807
0.8600000000000017,0.08,0.8637128472328186,0.0010496230097487569
0.8600000000000017,0.12,0.8683317303657532,0.0034470860846340656
0.8600000000000017,0.16,0.8747571110725403,0.00787243340164423
0.8600000000000017,0.2,0.8829496502876282,0.014681397937238216
0.8600000000000017,0.24,0.8928605914115906,0.024030981585383415
0.8600000000000017,0.28,0.9044336080551147,0.035898447036743164
0.8600000000000017,0.32,0.9176056385040283,0.050117556005716324
0.8600000000000017,0.36,0.9323089122772217,0.06642181426286697
0.8600000000000017,0.4,0.9484725594520569,0.08448680490255356
0.8600000000000017,0.44,0.966022789478302,0.10396577417850494
0.8600000000000017,0.48,0.9848857522010803,0.12451658397912979
0.8600000000000017,0.52,1.0049875974655151,0.14582028985023499
0.8600000000000017,0.56,1.0262553691864014,0.16759151220321655
0.8600000000000017,0.6,1.0486180782318115,0.18958348035812378
0.8600000000000017,0.64,1.0720075368881226,0.21158866584300995
0.8600000000000017,0.68,1.0963577032089233,0.23343712091445923
0.8600000000000017,0.72,1.1216059923171997,0.2549927830696106
0.8600000000000017,0.76,1.147693395614624,0.2761496603488922
0.8600000000000017,0.8,1.1745637655258179,0.29682737588882446
0.8600000000000017,0.84,1.2021647691726685,0.3169672191143036
0.8600000000000017,0.88,1.2304470539093018,0.3365282118320465
0.8600000000000017,0.92,1.2593650817871094,0.3554839789867401
0.8600000000000017,0.96,1.2888755798339844,0.3738199472427368
0.8600000000000017,1.0,1.318938970565796,0.3915305733680725
0.8600000000000017,1.04,1.3495184183120728,0.4086180031299591
0.8600000000000017,1.08,1.3805795907974243,0.42508959770202637
0.8600000000000017,1.12,1.4120906591415405,0.44095703959465027

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.0001164563000202179
0.9000000000000017,0.08,0.903548538684845,0.0009175615268759429
0.9000000000000017,0.12,0.9079647660255432,0.003020346164703369
0.9000000000000017,0.16,0.9141116142272949,0.006919071078300476
0.9000000000000017,0.2,0.9219543933868408,0.012951254844665527
0.9000000000000017,0.24,0.9314504861831665,0.021287720650434494
0.9000000000000017,0.28,0.9425497651100159,0.03194418549537659
0.9000000000000017,0.32,0.9551962614059448,0.0448075607419014
0.9000000000000017,0.36,0.9693296551704407,0.059669822454452515
0.9000000000000017,0.4,0.9848857522010803,0.07626258581876755
0.9000000000000017,0.44,1.001798391342163,0.0942879468202591
0.9000000000000017,0.48,1.0200001001358032,0.11344285309314728
0.9000000000000017,0.52,1.039422869682312,0.13343700766563416
0.9000000000000017,0.56,1.059999942779541,0.15400424599647522
0.9000000000000017,0.6,1.0816653966903687,0.17490871250629425
0.9000000000000017,0.64,1.1043548583984375,0.19594736397266388
0.9000000000000017,0.68,1.1280070543289185,0.2169496715068817
0.9000000000000017,0.72,1.1525622606277466,0.23777547478675842
0.9000000000000017,0.76,1.177964448928833,0.2583124041557312
0.9000000000000017,0.8,1.2041594982147217,0.2784721255302429
0.9000000000000017,0.84,1.2310971021652222,0.29818740487098694
0.9000000000000017,0.88,1.2587295770645142,0.3174082934856415
0.9000000000000017,0.92,1.287011981010437,0.3361000418663025
0.9000000000000017,0.96,1.315902829170227,0.35423943400382996
0.9000000000000017,1.0,1.3453624248504639,0.37181344628334045
0.9000000000000017,1.04,1.375354528427124,0.3888167142868042
0.9000000000000017,1.08,1.4058449268341064,0.4052501320838928
0.9000000000000017,1.12,1.4368020296096802,0.4211195111274719

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.0001022555006784387
0.9400000000000017,0.08,0.9433980584144592,0.0008066968293860555
0.9400000000000017,0.12,0.9476287364959717,0.002660810947418213
0.9400000000000017,0.16,0.953519880771637,0.0061119794845581055
0.9400000000000017,0.2,0.9610410332679749,0.011478126049041748
0.9400000000000017,0.24,0.9701546430587769,0.018936853855848312
0.9400000000000017,0.28,0.9808160066604614,0.02853187918663025
0.9400000000000017,0.32,0.9929753541946411,0.0401921272277832
0.9400000000000017,0.36,1.0065783262252808,0.05375785753130913
0.9400000000000017,0.4,1.021567463874817,0.06900908797979355
0.9400000000000017,0.44,1.0378825664520264,0.08569160103797913
0.9400000000000017,0.48,1.0554618835449219,0.10353896021842957
0.9400000000000017,0.52,1.0742439031600952,0.12228916585445404
0.9400000000000017,0.56,1.0941661596298218,0.1416964828968048
0.9400000000000017,0.6,1.1151680946350098,0.16153784096240997
0.9400000000000017,0.64,1.1371896266937256,0.18161733448505402
0.9400000000000017,0.68,1.1601723432540894,0.20176663994789124
0.9400000000000017,0.72,1.1840606927871704,0.2218441516160965
0.9400000000000017,0.76,1.208801031112671,0.24173349142074585
0.9400000000000017,0.8,1.2343419790267944,0.2613406479358673
0.9400000000000017,0.84,1.2606347799301147,0.28059160709381104
0.9400000000000017,0.88,1.2876335382461548,0.29942944645881653
0.9400000000000017,0.92,1.3152947425842285,0.31781163811683655
0.9400000000000017,0.96,1.3435773849487305,0.33570802211761475
0.9400000000000017,1.0,1.3724430799484253,0.35309839248657227
0.9400000000000017,1.04,1.4018559455871582,0.3699709177017212
0.9400000000000017,1.08,1.4317821264266968,0.3863205313682556
0.9400000000000017,1.12,1.46219003200531,0.40214717388153076

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,9.027497435454279e-05
0.9800000000000018,0.08,0.983259916305542,0.000712953566107899
0.9800000000000018,0.12,0.9873197078704834,0.002355821430683136
0.9800000000000018,0.16,0.9929754137992859,0.005424454342573881
0.9800000000000018,0.2,1.0002000331878662,0.010216786526143551
0.9800000000000018,0.24,1.0089598894119263,0.01691226288676262
0.9800000000000018,0.28,1.0192152261734009,0.025574715808033943
0.9800000000000018,0.32,1.0309219360351562,0.03616592660546303
0.9800000000000018,0.36,1.0440305471420288,0.04856601729989052
0.9800000000000018,0.4,1.0584893226623535,0.06259632110595703
0.9800000000000018,0.44,1.0742439031600952,0.0780414342880249
0.9800000000000018,0.48,1.0912379026412964,0.09466858953237534
0.9800000000000018,0.52,1.1094142198562622,0.11224311590194702
0.9800000000000018,0.56,1.1287161111831665,0.13053971529006958
0.9800000000000018,0.6,1.1490864753723145,0.1493498831987381
0.9800000000000018,0.64,1.1704699993133545,0.16848637163639069
0.9800000000000018,0.68,1.1928117275238037,0.18778517842292786
0.9800000000000018,0.72,1.2160592079162598,0.20710551738739014
0.9800000000000018,0.76,1.240161418914795,0.22632916271686554
0.9800000000000018,0.8,1.2650692462921143,0.24535836279392242
0.9800000000000018,0.84,1.2907363176345825,0.2641140818595886
0.9800000000000018,0.88,1.3171180486679077,0.2825336158275604
0.9800000000000018,0.92,1.344172477722168,0.3005683124065399
0.9800000000000018,0.96,1.3718600273132324,0.3181817829608917
0.9800000000000018,1.0,1.400142788887024,0.3353477418422699
0.9800000000000018,1.04,1.428985595703125,0.35204842686653137
0.9800000000000018,1.08,1.4583553075790405,0.36827319860458374
0.9800000000000018,1.12,1.4882205724716187,0.38401684165000916

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,8.00900234025903e-05
1.0200000000000018,0.08,1.0231324434280396,0.000633150280918926
1.0200000000000018,0.12,1.0270345211029053,0.002095475560054183
1.0200000000000018,0.16,1.032472848892212,0.004835337400436401
1.0200000000000018,0.2,1.0394229888916016,0.009131058119237423
1.0200000000000018,0.24,1.047855019569397,0.015160469338297844
1.0200000000000018,0.28,1.0577332973480225,0.02300143614411354
1.0200000000000018,0.32,1.069018006324768,0.03264141455292702
1.0200000000000018,0.36,1.0816655158996582,0.04399317130446434
1.0200000000000018,0.4,1.0956276655197144,0.056913141161203384
1.0200000000000018,0.44,1.1108554601669312,0.07122006267309189
1.0200000000000018,0.48,1.1272976398468018,0.0867118164896965
1.0200000000000018,0.52,1.1449016332626343,0.10317947715520859
1.0200000000000018,0.56,1.1636149883270264,0.12041810154914856
1.0200000000000018,0.6,1.183384895324707,0.13823406398296356
1.0200000000000018,0.64,1.2041596174240112,0.1564503163099289
1.0200000000000018,0.68,1.225887417793274,0.17490871250629425
1.0200000000000018,0.72,1.2485190629959106,0.19347110390663147
1.0200000000000018,0.76,1.2720063924789429,0.21201911568641663
1.0200000000000018,0.8,1.2963024377822876,0.23045296967029572
1.0200000000000018,0.84,1.3213629722595215,0.24869009852409363
1.0200000000000018,0.88,1.3471450805664062,0.26666340231895447
1.0200000000000018,0.92,1.3736084699630737,0.2843194007873535
1.0200000000000018,0.96,1.4007140398025513,0.301616370677948
1.0200000000000018,1.0,1.428425669670105,0.31852275133132935
1.0200000000000018,1.04,1.4567086696624756,0.33501559495925903
1.0200000000000018,1.08,1.4855303764343262,0.35107922554016113
1.0200000000000018,1.12,1.5148597955703735,0.36670374870300293

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,7.138401997508481e-05
1.0600000000000018,0.08,1.0630146265029907,0.0005648061051033437
1.0600000000000018,0.12,1.0667706727981567,0.0018719361396506429
1.0600000000000018,0.16,1.072007417678833,0.00432780385017395
1.0600000000000018,0.2,1.078702688217163,0.008191839791834354
1.0600000000000018,0.24,1.0868301391601562,0.013637945055961609
1.0600000000000018,0.28,1.0963573455810547,0.020753415301442146
1.0600000000000018,0.32,1.1072487831115723,0.029545608907938004
1.0600000000000018,0.36,1.1194642782211304,0.03995385393500328
1.0600000000000018,0.4,1.132960557937622,0.05186435952782631
1.0600000000000018,0.44,1.147693157196045,0.06512564420700073
1.0600000000000018,0.48,1.1636149883270264,0.07956323027610779
1.0600000000000018,0.52,1.1806776523590088,0.09499213099479675
1.0600000000000018,0.56,1.198832631111145,0.11122702807188034
1.0600000000000018,0.6,1.2180311679840088,0.12808945775032043
1.0600000000000018,0.64,1.2382245063781738,0.14541317522525787
1.0600000000000018,0.68,1.2593647241592407,0.16304731369018555
1.0600000000000018,0.72,1.2814053297042847,0.18085741996765137
1.0600000000000018,0.76,1.3043006658554077,0.19872669875621796
1.0600000000000018,0.8,1.3280060291290283,0.21655461192131042
1.0600000000000018,0.84,1.352479338645935,0.23425662517547607
1.0600000000000018,0.88,1.3776791095733643,0.25176241993904114
1.0600000000000018,0.92,1.403566837310791,0.2690145671367645
1.0600000000000018,0.96,1.4301048517227173,0.2859671115875244
1.0600000000000018,1.0,1.4572575092315674,0.3025840222835541
1.0600000000000018,1.04,1.484991431236267,0.31883788108825684
1.0600000000000018,1.08,1.5132744312286377,0.33470839262008667
1.0600000000000018,1.12,1.542076587677002,0.35018154978752136

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,6.389245390892029e-05
1.1000000000000019,0.08,1.1029052734375,0.0005059317336417735
1.1000000000000019,0.12,1.1065260171890259,0.001678943750448525
1.1000000000000019,0.16,1.1115753650665283,0.003888309234753251
1.1000000000000019,0.2,1.1180340051651,0.007375537417829037
1.1000000000000019,0.24,1.1258774995803833,0.012309043668210506
1.1000000000000019,0.28,1.1350772380828857,0.018782123923301697
1.1000000000000019,0.32,1.1456003189086914,0.026817351579666138
1.1000000000000019,0.36,1.157410979270935,0.03637570142745972
1.1000000000000019,0.4,1.170469880104065,0.047368373721838
1.1000000000000019,0.44,1.1847361326217651,0.059669822454452515
1.1000000000000019,0.48,1.2001667022705078,0.07313025742769241
1.1000000000000019,0.52,1.2167168855667114,0.08758676052093506
1.1000000000000019,0.56,1.2343419790267944,0.1028725877404213
1.1000000000000019,0.6,1.252996563911438,0.11882424354553223
1.1000000000000019,0.64,1.2726351022720337,0.1352868527173996
1.1000000000000019,0.68,1.2932130098342896,0.1521172672510147
1.1000000000000019,0.72,1.3146861791610718,0.16918624937534332
1.1000000000000019,0.76,1.337011694908142,0.1863793581724167
1.1000000000000019,0.8,1.36014723777771,0.20359674096107483
1.1000000000000019,0.84,1.384052038192749,0.22075293958187103
1.1000000000000019,0.88,1.4086874723434448,0.23777547478675842
1.1000000000000019,0.92,1.4340153932571411,0.25460416078567505
1.1000000000000019,0.96,1.459999918937683,0.2711896300315857
1.1000000000000019,1.0,1.4866069555282593,0.287492036819458
1.1000000000000019,1.04,1.5138031244277954,0.3034801185131073
1.1000000000000019,1.08,1.5415576696395874,0.3191298246383667
1.1000000000000019,1.12,1.569840669631958,0.334423303604126



==> act_visu_init.csv <==
re,im,norm,phase
-1.1,0.0,1.100000023841858,3.1415927410125732
-1.1,0.04,1.1007270812988281,3.1052451133728027
-1.1,0.08,1.1029052734375,3.068993091583252
-1.1,0.12,1.1065260171890259,3.032931327819824
-1.1,0.16,1.1115754842758179,2.9971511363983154
-1.1,0.2,1.1180340051651,2.9617390632629395
-1.1,0.24,1.1258773803710938,2.9267773628234863
-1.1,0.28,1.1350771188735962,2.8923404216766357
-1.1,0.32,1.1456003189086914,2.858496904373169
-1.1,0.36,1.157410979270935,2.8253066539764404
-1.1,0.4,1.1704699993133545,2.7928216457366943
-1.1,0.44,1.1847362518310547,2.7610862255096436
-1.1,0.48,1.2001667022705078,2.7301363945007324
-1.1,0.52,1.2167168855667114,2.700000286102295
-1.1,0.56,1.2343419790267944,2.670698881149292
-1.1,0.6,1.2529964447021484,2.6422460079193115
-1.1,0.64,1.2726351022720337,2.614649534225464
-1.1,0.68,1.2932130098342896,2.587911367416382
-1.1,0.72,1.3146861791610718,2.562028646469116
-1.1,0.76,1.337011694908142,2.536993980407715
-1.1,0.8,1.3601471185684204,2.512796401977539
-1.1,0.84,1.384052038192749,2.4894211292266846
-1.1,0.88,1.4086874723434448,2.4668517112731934
-1.1,0.92,1.4340153932571411,2.445068597793579
-1.1,0.96,1.459999918937683,2.424051284790039
-1.1,1.0,1.4866068363189697,2.403777599334717
-1.1,1.04,1.5138031244277954,2.3842246532440186
-1.1,1.08,1.5415576696395874,2.365368604660034
-1.1,1.12,1.5698407888412476,2.3471858501434326

-1.06,0.0,1.059999942779541,3.1415927410125732
-1.06,0.04,1.060754418373108,3.103874683380127
-1.06,0.08,1.0630146265029907,3.0662636756896973
-1.06,0.12,1.0667706727981567,3.028865098953247
-1.06,0.16,1.072007417678833,2.9917802810668945
-1.06,0.2,1.0787028074264526,2.955105781555176
-1.06,0.24,1.0868301391601562,2.918931722640991
-1.06,0.28,1.0963574647903442,2.883340358734131
-1.06,0.32,1.1072487831115723,2.8484058380126953
-1.06,0.36,1.1194641590118408,2.814192533493042
-1.06,0.4,1.132960557937622,2.7807557582855225
-1.06,0.44,1.1476932764053345,2.7481420040130615
-1.06,0.48,1.1636149883270264,2.7163875102996826
-1.06,0.52,1.1806776523590088,2.685520648956299
-1.06,0.56,1.1988327503204346,2.6555607318878174
-1.06,0.6,1.2180311679840088,2.6265199184417725
-1.06,0.64,1.2382245063781738,2.598402976989746
-1.06,0.68,1.2593648433685303,2.57120943069458
-1.06,0.72,1.2814053297042847,2.5449323654174805
-1.06,0.76,1.3043005466461182,2.5195605754852295
-1.06,0.8,1.3280060291290283,2.495079517364502
-1.06,0.84,1.3524792194366455,2.471470594406128
-1.06,0.88,1.3776792287826538,2.4487130641937256
-1.06,0.92,1.403566837310791,2.426784038543701
-1.06,0.96,1.4301048517227173,2.4056589603424072
-1.06,1.0,1.457257628440857,2.385312557220459
-1.06,1.04,1.484991431236267,2.365717887878418
-1.06,1.08,1.5132745504379272,2.346848964691162
-1.06,1.12,1.542076587677002,2.3286783695220947

-1.02,0.0,1.0199999809265137,3.1415927410125732
-1.02,0.04,1.0207840204238892,3.1023969650268555
-1.02,0.08,1.0231324434280396,3.063321590423584
-1.02,0.12,1.0270345211029053,3.0244839191436768
-1.02,0.16,1.0324727296829224,2.9859979152679443
-1.02,0.2,1.039422869682312,2.9479706287384033
-1.02,0.24,1.0478549003601074,2.9105019569396973
-1.02,0.28,1.0577332973480225,2.8736822605133057
-1.02,0.32,1.0690181255340576,2.8375916481018066
-1.02,0.36,1.0816653966903687,2.802299976348877
-1.02,0.4,1.0956275463104248,2.7678658962249756
-1.02,0.44,1.1108554601669312,2.7343368530273438
-1.02,0.48,1.1272976398468018,2.7017500400543213
-1.02,0.52,1.1449016332626343,2.670132637023926
-1.02,0.56,1.1636149883270264,2.63950252532959
-1.02,0.6,1.183384895324707,2.6098685264587402
-1.02,0.64,1.2041594982147217,2.581232786178589
-1.02,0.68,1.225887417793274,2.5535900592803955
-1.02,0.72,1.2485190629959106,2.5269296169281006
-1.02,0.76,1.2720062732696533,2.5012362003326416
-1.02,0.8,1.2963024377822876,2.476490020751953
-1.02,0.84,1.3213629722595215,2.4526681900024414
-1.02,0.88,1.3471450805664062,2.429745674133301
-1.02,0.92,1.3736083507537842,2.4076952934265137
-1.02,0.96,1.4007140398025513,2.386488199234009
-1.02,1.0,1.428425669670105,2.3660950660705566
-1.02,1.04,1.456708550453186,2.3464860916137695
-1.02,1.08,1.4855302572250366,2.3276307582855225
-1.02,1.12,1.5148597955703735,2.309499502182007

-0.98,0.0,0.9800000190734863,3.1415927410125732
-0.98,0.04,0.9808160066604614,3.100799083709717
-0.98,0.08,0.9832598567008972,3.060140609741211
-0.98,0.12,0.9873196482658386,3.0197501182556152
-0.98,0.16,0.9929754137992859,2.979755163192749
-0.98,0.2,1.0002000331878662,2.9402754306793213
-0.98,0.24,1.0089598894119263,2.901421546936035
-0.98,0.28,1.0192153453826904,2.863292932510376
-0.98,0.32,1.0309219360351562,2.825977087020874
-0.98,0.36,1.0440306663513184,2.789548397064209
-0.98,0.4,1.058489441871643,2.7540688514709473
-0.98,0.44,1.0742439031600952,2.719587564468384
-0.98,0.48,1.0912379026412964,2.6861414909362793
-0.98,0.52,1.1094142198562622,2.6537561416625977
-0.98,0.56,1.1287161111831665,2.6224465370178223
-0.98,0.6,1.149086594581604,2.5922181606292725
-0.98,0.64,1.1704699993133545,2.563068389892578
-0.98,0.68,1.1928118467330933,2.534987449645996
-0.98,0.72,1.2160592079162598,2.5079596042633057
-0.98,0.76,1.2401612997055054,2.481963872909546
-0.98,0.8,1.2650692462921143,2.4569754600524902
-0.98,0.84,1.2907363176345825,2.432966470718384
-0.98,0.88,1.3171180486679077,2.4099061489105225
-0.98,0.92,1.3441725969314575,2.387763023376465
-0.98,0.96,1.3718600273132324,2.3665034770965576
-0.98,1.0,1.400142788887024,2.3460938930511475
-0.98,1.04,1.428985595703125,2.326500177383423
-0.98,1.08,1.4583553075790405,2.3076889514923096
-0.98,1.12,1.488220453262329,2.289626359939575

-0.94,0.0,0.9399999976158142,3.1415927410125732
-0.94,0.04,0.9408506751060486,3.099065065383911
-0.94,0.08,0.9433980584144592,3.0566909313201904
-0.94,0.12,0.9476286768913269,3.014619827270508
-0.94,0.16,0.9535198211669922,2.9729957580566406
-0.94,0.2,0.9610410928726196,2.931952714920044
-0.94,0.24,0.9701546430587769,2.8916139602661133
-0.94,0.28,0.9808160066604614,2.8520889282226562
-0.94,0.32,0.9929752945899963,2.8134727478027344
-0.94,0.36,1.0065783262252808,2.7758452892303467
-0.94,0.4,1.021567463874817,2.739271640777588
-0.94,0.44,1.0378824472427368,2.703801393508911
-0.94,0.48,1.0554620027542114,2.6694705486297607
-0.94,0.52,1.0742439031600952,2.6363024711608887
-0.94,0.56,1.0941662788391113,2.6043078899383545
-0.94,0.6,1.1151680946350098,2.5734879970550537
-0.94,0.64,1.1371896266937256,2.5438342094421387
-0.94,0.68,1.1601723432540894,2.515331268310547
-0.94,0.72,1.1840606927871704,2.4879567623138428
-0.94,0.76,1.2088011503219604,2.461683750152588
-0.94,0.8,1.2343419790267944,2.436481237411499
-0.94,0.84,1.2606347799301147,2.4123153686523438
-0.94,0.88,1.2876335382461548,2.3891496658325195
-0.94,0.92,1.315294623374939,2.3669466972351074
-0.94,0.96,1.343577265739441,2.3456685543060303
-0.94,1.0,1.3724429607391357,2.3252766132354736
-0.94,1.04,1.4018558263778687,2.305732250213623
-0.94,1.08,1.4317821264266968,2.2869982719421387
-0.94,1.12,1.4621901512145996,2.2690372467041016

-0.8999999999999999,0.0,0.8999999761581421,3.1415927410125732
-0.8999999999999999,0.04,0.9008884429931641,3.097177505493164
-0.8999999999999999,0.08,0.9035484790802002,3.0529367923736572
-0.8999999999999999,0.12,0.9079647660255432,3.0090410709381104
-0.8999999999999999,0.16,0.9141116142272949,2.9656529426574707
-0.8999999999999999,0.2,0.9219543933868408,2.9229238033294678
-0.8999999999999999,0.24,0.9314504861831665,2.8809902667999268
-0.8999999999999999,0.28,0.9425497651100159,2.8399736881256104
-0.8999999999999999,0.32,0.9551962614059448,2.7999770641326904
-0.8999999999999999,0.36,0.9693296551704407,2.7610862255096436
-0.8999999999999999,0.4,0.9848857522010803,2.7233684062957764
-0.8999999999999999,0.44,1.001798391342163,2.686873435974121
-0.8999999999999999,0.48,1.0199999809265137,2.6516354084014893
-0.8999999999999999,0.52,1.039422869682312,2.617673397064209
-0.8999999999999999,0.56,1.059999942779541,2.584993362426758
-0.8999999999999999,0.6,1.0816653966903687,2.5535900592803955
-0.8999999999999999,0.64,1.104354977607727,2.5234484672546387
-0.8999999999999999,0.68,1.1280070543289185,2.4945454597473145
-0.8999999999999999,0.72,1.1525622606277466,2.4668517112731934
-0.8999999999999999,0.76,1.1779643297195435,2.4403326511383057
-0.8999999999999999,0.8,1.2041594982147217,2.414950370788574
-0.8999999999999999,0.84,1.2310971021652222,2.3906636238098145
-0.8999999999999999,0.88,1.2587295770645142,2.3674299716949463
-0.8999999999999999,0.92,1.287011981010437,2.345205783843994
-0.8999999999999999,0.96,1.3159027099609375,2.3239476680755615
-0.8999999999999999,1.0,1.3453623056411743,2.3036115169525146
-0.8999999999999999,1.04,1.3753544092178345,2.2841544151306152
-0.8999999999999999,1.08,1.4058449268341064,2.2655346393585205
-0.8999999999999999,1.12,1.4368020296096802,2.247711181640625

-0.8599999999999999,0.0,0.8600000143051147,3.1415927410125732
-0.8599999999999999,0.04,0.8609297275543213,3.0951144695281982
-0.8599999999999999,0.08,0.8637128472328186,3.0488362312316895
-0.8599999999999999,0.12,0.868331789970398,3.002952814102173
-0.8599999999999999,0.16,0.8747571706771851,2.9576492309570312
-0.8599999999999999,0.2,0.8829495906829834,2.9130959510803223
-0.8599999999999999,0.24,0.8928605914115906,2.8694467544555664
-0.8599999999999999,0.28,0.90443354845047,2.8268349170684814
-0.8599999999999999,0.32,0.9176055788993835,2.7853729724884033
-0.8599999999999999,0.36,0.9323089718818665,2.7451512813568115
-0.8599999999999999,0.4,0.9484724998474121,2.7062394618988037
-0.8599999999999999,0.44,0.966022789478302,2.6686859130859375
-0.8599999999999999,0.48,0.9848857522010803,2.632521867752075
-0.8599999999999999,0.52,1.0049875974655151,2.5977602005004883
-0.8599999999999999,0.56,1.0262553691864014,2.5644004344940186
-0.8599999999999999,0.6,1.0486180782318115,2.5324292182922363
-0.8599999999999999,0.64,1.0720075368881226,2.5018229484558105
-0.8599999999999999,0.68,1.0963575839996338,2.4725496768951416
-0.8599999999999999,0.72,1.1216059923171997,2.4445712566375732
-0.8599999999999999,0.76,1.147693395614624,2.417844772338867
-0.8599999999999999,0.8,1.1745637655258179,2.3923232555389404
-0.8599999999999999,0.84,1.2021647691726685,2.3679585456848145
-0.8599999999999999,0.88,1.2304471731185913,2.344700813293457
-0.8599999999999999,0.92,1.2593649625778198,2.3224992752075195
-0.8599999999999999,0.96,1.2888754606246948,2.301304578781128
-0.8599999999999999,1.0,1.318938970565796,2.281067371368408
-0.8599999999999999,1.04,1.3495184183120728,2.261739492416382
-0.8599999999999999,1.08,1.3805795907974243,2.2432749271392822
-0.8599999999999999,1.12,1.4120906591415405,2.22562837600708

-0.8199999999999998,0.0,0.8199999928474426,3.1415927410125732
-0.8199999999999998,0.04,0.8209750652313232,3.092850685119629
-0.8199999999999998,0.08,0.823893129825592,3.044339418411255
-0.8199999999999998,0.12,0.8287340402603149,2.9962825775146484
-0.8199999999999998,0.16,0.8354640007019043,2.9488918781280518
-0.8199999999999998,0.2,0.8440378904342651,2.9023611545562744
-0.8199999999999998,0.24,0.8544003963470459,2.8568623065948486
-0.8199999999999998,0.28,0.8664872050285339,2.8125429153442383
-0.8199999999999998,0.32,0.8802272081375122,2.7695248126983643
-0.8199999999999998,0.36,0.8955445289611816,2.727903366088867
-0.8199999999999998,0.4,0.9123595952987671,2.687748670578003
-0.8199999999999998,0.44,0.9305912256240845,2.649106740951538
-0.8199999999999998,0.48,0.950157880783081,2.6120030879974365
-0.8199999999999998,0.52,0.970978856086731,2.5764431953430176
-0.8199999999999998,0.56,0.9929752945899963,2.542417287826538
-0.8199999999999998,0.6,1.01607084274292,2.509902000427246
-0.8199999999999998,0.64,1.0401922464370728,2.47886323928833
-0.8199999999999998,0.68,1.065269947052002,2.449258327484131
-0.8199999999999998,0.72,1.0912377834320068,2.4210386276245117
-0.8199999999999998,0.76,1.1180340051651,2.394150972366333
-0.8199999999999998,0.8,1.1456003189086914,2.368539571762085
-0.8199999999999998,0.84,1.1738824844360352,2.344146966934204
-0.8199999999999998,0.88,1.2028299570083618,2.3209149837493896
-0.8199999999999998,0.92,1.2323960065841675,2.2987864017486572
-0.8199999999999998,0.96,1.2625371217727661,2.2777044773101807
-0.8199999999999998,1.0,1.2932130098342896,2.2576138973236084
-0.8199999999999998,1.04,1.3243865966796875,2.238461971282959
-0.8199999999999998,1.08,1.3560236692428589,2.2201969623565674
-0.8199999999999998,1.12,1.388092279434204,2.202770471572876

-0.7799999999999998,0.0,0.7799999713897705,3.1415927410125732
-0.7799999999999998,0.04,0.7810249328613281,3.090355396270752
-0.7799999999999998,0.08,0.7840917110443115,3.039386034011841
-0.7799999999999998,0.12,0.7891767621040344,2.988943338394165
-0.7799999999999998,0.16,0.7962411642074585,2.9392709732055664
-0.7799999999999998,0.2,0.80523282289505,2.890589952468872
-0.7799999999999998,0.24,0.8160882592201233,2.8430936336517334
-0.7799999999999998,0.28,0.8287339806556702,2.796945333480835
-0.7799999999999998,0.32,0.8430894613265991,2.7522759437561035
-0.7799999999999998,0.36,0.8590692281723022,2.7091848850250244
-0.7799999999999998,0.4,0.8765842318534851,2.667741298675537
-0.7799999999999998,0.44,0.8955445289611816,2.6279866695404053
-0.7799999999999998,0.48,0.9158601760864258,2.589937686920166
-0.7799999999999998,0.52,0.9374432563781738,2.5535900592803955
-0.7799999999999998,0.56,0.9602082371711731,2.5189218521118164
-0.7799999999999998,0.6,0.9840731620788574,2.4858970642089844
-0.7799999999999998,0.64,1.0089597702026367,2.4544684886932373
-0.7799999999999998,0.68,1.0347946882247925,2.4245808124542236
-0.7799999999999998,0.72,1.061508297920227,2.3961732387542725
-0.7799999999999998,0.76,1.089036226272583,2.369180679321289
-0.7799999999999998,0.8,1.1173181533813477,2.343536853790283
-0.7799999999999998,0.84,1.1462984085083008,2.319174289703369
-0.7799999999999998,0.88,1.1759252548217773,2.2960262298583984
-0.7799999999999998,0.92,1.2061508893966675,2.274026870727539
-0.7799999999999998,0.96,1.2369316816329956,2.25311279296875
-0.7799999999999998,1.0,1.2682271003723145,2.233222723007202
-0.7799999999999998,1.04,1.2999999523162842,2.2142975330352783
-0.7799999999999998,1.08,1.3322161436080933,2.1962814331054688
-0.7799999999999998,1.12,1.3648443222045898,2.179121255874634

-0.7399999999999998,0.0,0.7400000095367432,3.1415927410125732
-0.7399999999999998,0.04,0.7410803437232971,3.0875911712646484
-0.7399999999999998,0.08,0.7443117499351501,3.033902883529663
-0.7399999999999998,0.12,0.7496666312217712,2.980829954147339
-0.7399999999999998,0.16,0.7570998072624207,2.928654193878174
-0.7399999999999998,0.2,0.7665507197380066,2.877629041671753
-0.7399999999999998,0.24,0.7779461145401001,2.827971935272217
-0.7399999999999998,0.28,0.7912017107009888,2.7798633575439453
-0.7399999999999998,0.32,0.8062257766723633,2.73344349861145
-0.7399999999999998,0.36,0.8229216933250427,2.688814163208008
-0.7399999999999998,0.4,0.8411896824836731,2.646040916442871
-0.7399999999999998,0.44,0.8609297871589661,2.6051571369171143
-0.7399999999999998,0.48,0.8820430636405945,2.5661680698394775
-0.7399999999999998,0.52,0.9044334888458252,2.529055118560791
-0.7399999999999998,0.56,0.9280086159706116,2.493781328201294
-0.7399999999999998,0.6,0.9526804685592651,2.460294485092163
-0.7399999999999998,0.64,0.978365957736969,2.4285318851470947
-0.7399999999999998,0.68,1.0049875974655151,2.398422956466675
-0.7399999999999998,0.72,1.0324727296829224,2.3698923587799072
-0.7399999999999998,0.76,1.0607545375823975,2.3428618907928467
-0.7399999999999998,0.8,1.0897706747055054,2.3172531127929688
-0.7399999999999998,0.84,1.1194641590118408,2.292987585067749
-0.7399999999999998,0.88,1.149782657623291,2.269988775253296
-0.7399999999999998,0.92,1.1806777715682983,2.248182773590088
-0.7399999999999998,0.96,1.212105631828308,2.2274980545043945
-0.7399999999999998,1.0,1.244025707244873,2.207866668701172
-0.7399999999999998,1.04,1.276401162147522,2.1892242431640625
-0.7399999999999998,1.08,1.309198260307312,2.1715099811553955
-0.7399999999999998,1.12,1.34238600730896,2.1546666622161865

-0.6999999999999997,0.0,0.699999988079071,3.1415927410125732
-0.6999999999999997,0.04,0.7011419534683228,3.0845117568969727
-0.6999999999999997,0.08,0.7045565843582153,3.0278005599975586
-0.6999999999999997,0.12,0.7102112174034119,2.9718143939971924
-0.6999999999999997,0.16,0.7180529236793518,2.916881561279297
-0.6999999999999997,0.2,0.7280109524726868,2.863292932510376
-0.6999999999999997,0.24,0.7400000095367432,2.8112952709198
-0.6999999999999997,0.28,0.7539231181144714,2.7610862255096436
-0.6999999999999997,0.32,0.7696752548217773,2.7128145694732666
-0.6999999999999997,0.36,0.7871467471122742,2.666581869125366
-0.6999999999999997,0.4,0.8062257766723633,2.6224465370178223
-0.6999999999999997,0.44,0.826801061630249,2.5804293155670166
-0.6999999999999997,0.48,0.8487637639045715,2.5405187606811523
-0.6999999999999997,0.52,0.8720091581344604,2.502678632736206
-0.6999999999999997,0.56,0.8964373469352722,2.4668517112731934
-0.6999999999999997,0.6,0.9219544529914856,2.432966470718384
-0.6999999999999997,0.64,0.9484724402427673,2.4009406566619873
-0.6999999999999997,0.68,0.9759098291397095,2.3706862926483154
-0.6999999999999997,0.72,1.0041911602020264,2.3421108722686768
-0.6999999999999997,0.76,1.0332473516464233,2.315121650695801
-0.6999999999999997,0.8,1.0630146265029907,2.289626359939575
-0.6999999999999997,0.84,1.0934349298477173,2.2655346393585205
-0.6999999999999997,0.88,1.124455451965332,2.2427594661712646
-0.6999999999999997,0.92,1.1560276746749878,2.221217632293701
-0.6999999999999997,0.96,1.1881077289581299,2.2008302211761475
-0.6999999999999997,1.0,1.2206554412841797,2.1815223693847656
-0.6999999999999997,1.04,1.2536345720291138,2.1632237434387207
-0.6999999999999997,1.08,1.2870121002197266,2.1458685398101807
-0.6999999999999997,1.12,1.3207573890686035,2.1293957233428955

-0.6599999999999997,0.0,0.6600000262260437,3.1415927410125732
-0.6599999999999997,0.04,0.6612110733985901,3.0810606479644775
-0.6599999999999997,0.08,0.6648308634757996,3.0209689140319824
-0.6599999999999997,0.12,0.670820415019989,2.9617390632629395
-0.6599999999999997,0.16,0.6791170835494995,2.903756856918335
-0.6599999999999997,0.2,0.6896376013755798,2.847357988357544
-0.6599999999999997,0.24,0.7022820115089417,2.7928216457366943
-0.6599999999999997,0.28,0.7169379591941833,2.740363836288452
-0.6599999999999997,0.32,0.7334848642349243,2.6901395320892334
-0.6599999999999997,0.36,0.7517978549003601,2.6422460079193115
-0.6599999999999997,0.4,0.7717512845993042,2.596728801727295
-0.6599999999999997,0.44,0.7932213544845581,2.5535900592803955
-0.6599999999999997,0.48,0.8160882592201233,2.512796401977539
-0.6599999999999997,0.52,0.8402380347251892,2.4742865562438965
-0.6599999999999997,0.56,0.8655633926391602,2.437978982925415
-0.6599999999999997,0.6,0.8919641375541687,2.403777599334717
-0.6599999999999997,0.64,0.9193475842475891,2.3715779781341553
-0.6599999999999997,0.68,0.9476286172866821,2.3412702083587646
-0.6599999999999997,0.72,0.9767292737960815,2.312743663787842
-0.6599999999999997,0.76,1.0065784454345703,2.2858879566192627
-0.6599999999999997,0.8,1.0371114015579224,2.26059627532959
-0.6599999999999997,0.84,1.0682696104049683,2.2367656230926514
-0.6599999999999997,0.88,1.100000023841858,2.2142975330352783
-0.6599999999999997,0.92,1.1322543621063232,2.1930992603302
-0.6599999999999997,0.96,1.1649893522262573,2.173083782196045
-0.6599999999999997,1.0,1.1981652975082397,2.1541693210601807
-0.6599999999999997,1.04,1.2317466735839844,2.1362802982330322
-0.6599999999999997,1.08,1.265701413154602,2.1193456649780273
-0.6599999999999997,1.12,1.3000000715255737,2.1033003330230713

-0.6199999999999997,0.0,0.6200000047683716,3.1415927410125732
-0.6199999999999997,0.04,0.6212890148162842,3.0771658420562744
-0.6199999999999997,0.08,0.6251400113105774,3.0132694244384766
-0.6199999999999997,0.12,0.6315061450004578,2.9504082202911377
-0.6199999999999997,0.16,0.6403124332427979,2.889038324356079
-0.6199999999999997,0.2,0.6514598727226257,2.8295505046844482
-0.6199999999999997,0.24,0.6648308038711548,2.772258996963501
-0.6199999999999997,0.28,0.6802940368652344,2.717398166656494
-0.6199999999999997,0.32,0.6977105736732483,2.6651251316070557
-0.6199999999999997,0.36,0.7169379591941833,2.6155261993408203
-0.6199999999999997,0.4,0.7378346920013428,2.5686264038085938
-0.6199999999999997,0.44,0.7602631449699402,2.5244011878967285
-0.6199999999999997,0.48,0.7840918302536011,2.4827866554260254
-0.6199999999999997,0.52,0.8091970682144165,2.4436898231506348
-0.6199999999999997,0.56,0.8354639410972595,2.4069981575012207
-0.6199999999999997,0.6,0.8627861738204956,2.372586488723755
-0.6199999999999997,0.64,0.8910667300224304,2.340322732925415
-0.6199999999999997,0.68,0.9202173352241516,2.3100733757019043
-0.6199999999999997,0.72,0.950157880783081,2.281705617904663
-0.6199999999999997,0.76,0.9808160662651062,2.2550911903381348
-0.6199999999999997,0.8,1.0121264457702637,2.2301063537597656
-0.6199999999999997,0.84,1.0440306663513184,2.206634759902954
-0.6199999999999997,0.88,1.076475739479065,2.1845664978027344
-0.6199999999999997,0.92,1.1094142198562622,2.1637988090515137
-0.6199999999999997,0.96,1.1428035497665405,2.1442368030548096
-0.6199999999999997,1.0,1.176605224609375,2.1257920265197754
-0.6199999999999997,1.04,1.2107847929000854,2.1083829402923584
-0.6199999999999997,1.08,1.2453112602233887,2.0919344425201416
-0.6199999999999997,1.12,1.2801562547683716,2.0763773918151855

-0.5799999999999996,0.0,0.5799999833106995,3.1415927410125732
-0.5799999999999996,0.04,0.5813776850700378,3.0727362632751465
-0.5799999999999996,0.08,0.5854912400245667,3.004526376724243
-0.5799999999999996,0.12,0.5922836661338806,2.937574625015259
-0.5799999999999996,0.16,0.6016643047332764,2.872425079345703
-0.5799999999999996,0.2,0.6135144233703613,2.80953311920166
-0.5799999999999996,0.24,0.6276941895484924,2.7492525577545166
-0.5799999999999996,0.28,0.6440496444702148,2.691833019256592
-0.5799999999999996,0.32,0.6624197959899902,2.6374266147613525
-0.5799999999999996,0.36,0.682641863822937,2.5860989093780518
-0.5799999999999996,0.4,0.7045565843582153,2.5378432273864746
-0.5799999999999996,0.44,0.7280110120773315,2.4925971031188965
-0.5799999999999996,0.48,0.7528611421585083,2.4502556324005127
-0.5799999999999996,0.52,0.7789736390113831,2.4106860160827637
-0.5799999999999996,0.56,0.8062257766723633,2.373736619949341
-0.5799999999999996,0.6,0.8345058560371399,2.339246988296509
-0.5799999999999996,0.64,0.8637128472328186,2.307053804397583
-0.5799999999999996,0.68,0.893756091594696,2.2769954204559326
-0.5799999999999996,0.72,0.9245539307594299,2.248915672302246
-0.5799999999999996,0.76,0.95603346824646,2.222665548324585
-0.5799999999999996,0.8,0.9881294965744019,2.1981043815612793
-0.5799999999999996,0.84,1.0207840204238892,2.1751017570495605
-0.5799999999999996,0.88,1.0539449453353882,2.153535842895508
-0.5799999999999996,0.92,1.0875661373138428,2.1332943439483643
-0.5799999999999996,0.96,1.1216059923171997,2.1142737865448
-0.5799999999999996,1.0,1.1560275554656982,2.0963802337646484
-0.5799999999999996,1.04,1.1907979249954224,2.07952618598938
-0.5799999999999996,1.08,1.225887417793274,2.0636327266693115
-0.5799999999999996,1.12,1.261269211769104,2.0486273765563965

-0.5399999999999996,0.0,0.5400000214576721,3.1415927410125732
-0.5399999999999996,0.04,0.5414794683456421,3.0676536560058594
-0.5399999999999996,0.08,0.5458937883377075,2.994514226913452
-0.5399999999999996,0.12,0.5531726479530334,2.9229238033294678
-0.5399999999999996,0.16,0.5632051229476929,2.8535373210906982
-0.5399999999999996,0.2,0.5758472084999084,2.7868869304656982
-0.5399999999999996,0.24,0.5909314751625061,2.7233684062957764
-0.5399999999999996,0.28,0.6082762479782104,2.6632401943206787
-0.5399999999999996,0.32,0.6276942491531372,2.606637716293335
-0.5399999999999996,0.36,0.6489992141723633,2.5535900592803955
-0.5399999999999996,0.4,0.6720119118690491,2.5040438175201416
-0.5399999999999996,0.44,0.6965630054473877,2.457883358001709
-0.5399999999999996,0.48,0.7224956750869751,2.414950370788574
-0.5399999999999996,0.52,0.7496665716171265,2.3750603199005127
-0.5399999999999996,0.56,0.7779459953308105,2.338014602661133
-0.5399999999999996,0.6,0.8072174191474915,2.3036115169525146
-0.5399999999999996,0.64,0.8373768329620361,2.271650791168213
-0.5399999999999996,0.68,0.8683317303657532,2.2419402599334717
-0.5399999999999996,0.72,0.8999999761581421,2.2142975330352783
-0.5399999999999996,0.76,0.9323090314865112,2.188552141189575
-0.5399999999999996,0.8,0.9651942849159241,2.164546012878418
-0.5399999999999996,0.84,0.9985990524291992,2.1421337127685547
-0.5399999999999996,0.88,1.032472848892212,2.1211822032928467
-0.5399999999999996,0.92,1.0667707920074463,2.101569890975952
-0.5399999999999996,0.96,1.1014536619186401,2.0831856727600098
-0.5399999999999996,1.0,1.1364858150482178,2.065929651260376
-0.5399999999999996,1.04,1.1718361377716064,2.0497100353240967
-0.5399999999999996,1.08,1.2074767351150513,2.0344438552856445
-0.5399999999999996,1.12,1.2433825731277466,2.0200564861297607

-0.49999999999999956,0.0,0.5,3.1415927410125732
-0.49999999999999956,0.04,0.5015974640846252,3.061762571334839
-0.49999999999999956,0.08,0.5063595771789551,2.9829373359680176
-0.49999999999999956,0.12,0.514198362827301,2.9060475826263428
-0.49999999999999956,0.16,0.5249761939048767,2.8318896293640137
-0.49999999999999956,0.2,0.5385164618492126,2.7610862255096436
-0.49999999999999956,0.24,0.5546169877052307,2.694072723388672
-0.49999999999999956,0.28,0.5730619430541992,2.6311042308807373
-0.49999999999999956,0.32,0.5936329364776611,2.572279453277588
-0.49999999999999956,0.36,0.6161168217658997,2.5175695419311523
-0.49999999999999956,0.4,0.6403124332427979,2.4668517112731934
-0.49999999999999956,0.44,0.6660330891609192,2.4199378490448
-0.49999999999999956,0.48,0.6931089162826538,2.3765997886657715
-0.49999999999999956,0.52,0.721387505531311,2.3365890979766846
-0.49999999999999956,0.56,0.750732958316803,2.2996511459350586
-0.49999999999999956,0.6,0.7810249924659729,2.2655346393585205
-0.49999999999999956,0.64,0.8121575713157654,2.233999252319336
-0.49999999999999956,0.68,0.8440378904342651,2.2048189640045166
-0.49999999999999956,0.72,0.8765842914581299,2.177783966064453
-0.49999999999999956,0.76,0.9097252488136292,2.1527013778686523
-0.49999999999999956,0.8,0.9433980584144592,2.1293957233428955
-0.49999999999999956,0.84,0.9775479435920715,2.1077070236206055
-0.49999999999999956,0.88,1.0121264457702637,2.087491512298584
-0.49999999999999956,0.92,1.0470912456512451,2.0686185359954834
-0.49999999999999956,0.96,1.0824047327041626,2.050971269607544
-0.49999999999999956,1.0,1.1180340051651,2.0344438552856445
-0.49999999999999956,1.04,1.1539497375488281,2.0189414024353027
-0.49999999999999956,1.08,1.1901260614395142,2.004377841949463
-0.49999999999999956,1.12,1.2265398502349854,1.9906762838363647

-0.4599999999999995,0.0,0.46000000834465027,3.1415927410125732
-0.4599999999999995,0.04,0.4617358446121216,3.054854393005371
-0.4599999999999995,0.08,0.46690472960472107,2.9694018363952637
-0.4599999999999995,0.12,0.475394606590271,2.8864102363586426
-0.4599999999999995,0.16,0.48703181743621826,2.8068559169769287
-0.4599999999999995,0.2,0.5015974640846252,2.7314653396606445
-0.4599999999999995,0.24,0.5188448429107666,2.660705327987671
-0.4599999999999995,0.28,0.5385164618492126,2.594803810119629
-0.4599999999999995,0.32,0.5603570342063904,2.5337905883789062
-0.4599999999999995,0.36,0.5841232538223267,2.477546453475952
-0.4599999999999995,0.4,0.6095900535583496,2.425848960876465
-0.4599999999999995,0.44,0.6365532875061035,2.378412961959839
-0.4599999999999995,0.48,0.6648308038711548,2.33492112159729
-0.4599999999999995,0.52,0.6942621469497681,2.295046329498291
-0.4599999999999995,0.56,0.7247068285942078,2.258467674255371
-0.4599999999999995,0.6,0.7560423612594604,2.224879026412964
-0.4599999999999995,0.64,0.7881624102592468,2.193995714187622
-0.4599999999999995,0.68,0.8209750056266785,2.165555477142334
-0.4599999999999995,0.72,0.8544003963470459,2.1393208503723145
-0.4599999999999995,0.76,0.8883693218231201,2.115076780319214
-0.4599999999999995,0.8,0.9228217005729675,2.092630624771118
-0.4599999999999995,0.84,0.957705557346344,2.071809768676758
-0.4599999999999995,0.88,0.9929753541946411,2.052459955215454
-0.4599999999999995,0.92,1.028591275215149,2.0344438552856445
-0.4599999999999995,0.96,1.064518690109253,2.017638683319092
-0.4599999999999995,1.0,1.1007269620895386,2.0019350051879883
-0.4599999999999995,1.04,1.137189507484436,1.9872349500656128
-0.4599999999999995,1.08,1.1738824844360352,1.973451018333435
-0.4599999999999995,1.12,1.210784912109375,1.9605048894882202

-0.4199999999999995,0.0,0.41999998688697815,3.1415927410125732
-0.4199999999999995,0.04,0.4219004213809967,3.0466408729553223
-0.4199999999999995,0.08,0.42755118012428284,2.953371047973633
-0.4199999999999995,0.12,0.4368066191673279,2.863292932510376
-0.4199999999999995,0.16,0.44944408535957336,2.777613639831543
-0.4199999999999995,0.2,0.4651881456375122,2.6971733570098877
-0.4199999999999995,0.24,0.48373544216156006,2.6224465370178223
-0.4199999999999995,0.28,0.504777193069458,2.5535900592803955
-0.4199999999999995,0.32,0.52801513671875,2.490515947341919
-0.4199999999999995,0.36,0.5531726479530334,2.432966470718384
-0.4199999999999995,0.4,0.5799999833106995,2.380579948425293
-0.4199999999999995,0.44,0.6082762479782104,2.3329427242279053
-0.4199999999999995,0.48,0.6378087401390076,2.289626359939575
-0.4199999999999995,0.52,0.6684309244155884,2.2502100467681885
-0.4199999999999995,0.56,0.699999988079071,2.2142975330352783
-0.4199999999999995,0.6,0.7323933243751526,2.1815223693847656
-0.4199999999999995,0.64,0.7655063271522522,2.151552677154541
-0.4199999999999995,0.68,0.7992496490478516,2.1240906715393066
-0.4199999999999995,0.72,0.8335466384887695,2.0988707542419434
-0.4199999999999995,0.76,0.868331789970398,2.075657606124878
-0.4199999999999995,0.8,0.903548538684845,2.054243326187134
-0.4199999999999995,0.84,0.9391485452651978,2.0344438552856445
-0.4199999999999995,0.88,0.9750897884368896,2.0160973072052
-0.4199999999999995,0.92,1.0113357305526733,1.9990605115890503
-0.4199999999999995,0.96,1.047855019569397,1.9832067489624023
-0.4199999999999995,1.0,1.0846197605133057,1.9684243202209473
-0.4199999999999995,1.04,1.1216059923171997,1.9546139240264893
-0.4199999999999995,1.08,1.158792495727539,1.9416875839233398
-0.4199999999999995,1.12,1.1961605548858643,1.9295669794082642

-0.37999999999999945,0.0,0.3799999952316284,3.1415927410125732
-0.37999999999999945,0.04,0.382099449634552,3.0367157459259033
-0.37999999999999945,0.08,0.38832977414131165,2.934096336364746
-0.37999999999999945,0.12,0.39849719405174255,2.8357138633728027
-0.37999999999999945,0.16,0.41231054067611694,2.743070125579834
-0.37999999999999945,0.2,0.4294182062149048,2.6571147441864014
-0.37999999999999945,0.24,0.44944408535957336,2.5782763957977295
-0.37999999999999945,0.28,0.47201693058013916,2.506565809249878
-0.37999999999999945,0.32,0.49678969383239746,2.441699743270874
-0.37999999999999945,0.36,0.5234500765800476,2.3832149505615234
-0.37999999999999945,0.4,0.5517245531082153,2.330559015274048
-0.37999999999999945,0.44,0.5813776850700378,2.283153772354126
-0.37999999999999945,0.48,0.612209141254425,2.2404353618621826
-0.37999999999999945,0.52,0.6440497040748596,2.201875686645508
-0.37999999999999945,0.56,0.6767569780349731,2.1669955253601074
-0.37999999999999945,0.6,0.7102112174034119,2.1353657245635986
-0.37999999999999945,0.64,0.7443117499351501,2.106607675552368
-0.37999999999999945,0.68,0.7789736390113831,2.0803885459899902
-0.37999999999999945,0.72,0.8141252994537354,2.0564184188842773
-0.37999999999999945,0.76,0.8497058153152466,2.0344438552856445
-0.37999999999999945,0.8,0.8856635689735413,2.014244556427002
-0.37999999999999945,0.84,0.9219544529914856,1.9956284761428833
-0.37999999999999945,0.88,0.9585405588150024,1.978427767753601
-0.37999999999999945,0.92,0.9953894019126892,1.962496280670166
-0.37999999999999945,0.96,1.0324727296829224,1.947705626487732
-0.37999999999999945,1.0,1.0697662830352783,1.9339433908462524
-0.37999999999999945,1.04,1.1072487831115723,1.9211105108261108
-0.37999999999999945,1.08,1.1449017524719238,1.909119963645935
-0.37999999999999945,1.12,1.1827088594436646,1.8978943824768066

-0.3399999999999994,0.0,0.3400000035762787,3.1415927410125732
-0.3399999999999994,0.04,0.34234488010406494,3.0244839191436768
-0.3399999999999994,0.08,0.34928497672080994,2.9105019569396973
-0.3399999999999994,0.12,0.36055514216423035,2.802299976348877
-0.3399999999999994,0.16,0.3757658898830414,2.7017500400543213
-0.3399999999999994,0.2,0.39446166157722473,2.6098685264587402
-0.3399999999999994,0.24,0.4161730408668518,2.5269296169281006
-0.3399999999999994,0.28,0.44045430421829224,2.4526681900024414
-0.3399999999999994,0.32,0.4669046998023987,2.386488199234009
-0.3399999999999994,0.36,0.4951767325401306,2.3276307582855225
-0.3399999999999994,0.4,0.5249761939048767,2.2752904891967773
-0.3399999999999994,0.44,0.5560575723648071,2.228684902191162
-0.3399999999999994,0.48,0.5882176756858826,2.1870932579040527
-0.3399999999999994,0.52,0.6212889552116394,2.1498706340789795
-0.3399999999999994,0.56,0.6551336050033569,2.1164515018463135
-0.3399999999999994,0.6,0.6896376013755798,2.0863454341888428
-0.3399999999999994,0.64,0.7247068285942078,2.0591301918029785
-0.3399999999999994,0.68,0.7602631449699402,2.0344438552856445
-0.3399999999999994,0.72,0.7962411642074585,2.0119757652282715
-0.3399999999999994,0.76,0.832586407661438,1.9914597272872925
-0.3399999999999994,0.8,0.8692525625228882,1.9726669788360596
-0.3399999999999994,0.84,0.9062008857727051,1.955401062965393
-0.3399999999999994,0.88,0.943398118019104,1.9394922256469727
-0.3399999999999994,0.92,0.9808160066604614,1.9247937202453613
-0.3399999999999994,0.96,1.0184301137924194,1.9111782312393188
-0.3399999999999994,1.0,1.0562195777893066,1.898534893989563
-0.3399999999999994,1.04,1.0941662788391113,1.8867666721343994
-0.3399999999999994,1.08,1.1322543621063232,1.875788688659668
-0.3399999999999994,1.12,1.1704699993133545,1.8655264377593994

-0.2999999999999994,0.0,0.30000001192092896,3.1415927410125732
-0.2999999999999994,0.04,0.3026549220085144,3.0090410709381104
-0.2999999999999994,0.08,0.31048348546028137,2.8809902667999268
-0.2999999999999994,0.12,0.323109894990921,2.7610862255096436
-0.2999999999999994,0.16,0.3400000035762787,2.6516354084014893
-0.2999999999999994,0.2,0.36055514216423035,2.5535900592803955
-0.2999999999999994,0.24,0.3841874599456787,2.4668517112731934
-0.2999999999999994,0.28,0.4103657007217407,2.3906636238098145
-0.2999999999999994,0.32,0.4386342465877533,2.3239476680755615
-0.2999999999999994,0.36,0.46861499547958374,2.2655346393585205
-0.2999999999999994,0.4,0.4999999701976776,2.2142975330352783
-0.2999999999999994,0.44,0.5325410962104797,2.169215202331543
-0.2999999999999994,0.48,0.5660388469696045,2.1293957233428955
-0.2999999999999994,0.52,0.6003332138061523,2.0940747261047363
-0.2999999999999994,0.56,0.6352952122688293,2.062605619430542
-0.2999999999999994,0.6,0.670820415019989,2.0344440937042236
-0.2999999999999994,0.64,0.7068238854408264,2.0091328620910645
-0.2999999999999994,0.68,0.7432361841201782,1.9862884283065796
-0.2999999999999994,0.72,0.7799999713897705,1.9655874967575073
-0.2999999999999994,0.76,0.8170679211616516,1.9467573165893555
-0.2999999999999994,0.8,0.8544003367424011,1.9295669794082642
-0.2999999999999994,0.84,0.8919641375541687,1.9138202667236328
-0.2999999999999994,0.88,0.9297311902046204,1.8993494510650635
-0.2999999999999994,0.92,0.967677652835846,1.886011004447937
-0.2999999999999994,0.96,1.0057833194732666,1.8736811876296997
-0.2999999999999994,1.0,1.0440306663513184,1.862253189086914
-0.2999999999999994,1.04,1.082404613494873,1.8516340255737305
-0.2999999999999994,1.08,1.1208925247192383,1.8417432308197021
-0.2999999999999994,1.12,1.159482717514038,1.8325098752975464

-0.25999999999999934,0.0,0.25999999046325684,3.1415927410125732
-0.25999999999999934,0.04,0.26305893063545227,2.988943338394165
-0.25999999999999934,0.08,0.27202939987182617,2.8430936336517334
-0.25999999999999934,0.12,0.2863564193248749,2.7091848850250244
-0.25999999999999934,0.16,0.3052867650985718,2.589937686920166
-0.25999999999999934,0.2,0.32802438735961914,2.4858970642089844
-0.25999999999999934,0.24,0.3538360893726349,2.3961732387542725
-0.25999999999999934,0.28,0.382099449634552,2.319174289703369
-0.25999999999999934,0.32,0.41231054067611694,2.25311279296875
-0.25999999999999934,0.36,0.44407206773757935,2.1962814331054688
-0.25999999999999934,0.4,0.47707438468933105,2.1471714973449707
-0.25999999999999934,0.44,0.5110772848129272,2.1045045852661133
-0.25999999999999934,0.48,0.5458937883377075,2.0672190189361572
-0.25999999999999934,0.52,0.5813776254653931,2.0344438552856445
-0.25999999999999934,0.56,0.6174139976501465,2.0054664611816406
-0.25999999999999934,0.6,0.653911292552948,1.9797041416168213
-0.25999999999999934,0.64,0.6907966136932373,1.9566789865493774
-0.25999999999999934,0.68,0.7280109524726868,1.935997724533081
-0.25999999999999934,0.72,0.7655063271522522,1.9173351526260376
-0.25999999999999934,0.76,0.8032434582710266,1.9004207849502563
-0.25999999999999934,0.8,0.8411896228790283,1.8850282430648804
-0.25999999999999934,0.84,0.8793178796768188,1.8709675073623657
-0.25999999999999934,0.88,0.9176056385040283,1.8580777645111084
-0.25999999999999934,0.92,0.95603346824646,1.8462224006652832
-0.25999999999999934,0.96,0.994585394859314,1.83528470993042
-0.25999999999999934,1.0,1.0332473516464233,1.8251644372940063
-0.25999999999999934,1.04,1.072007417678833,1.8157750368118286
-0.25999999999999934,1.08,1.1108555793762207,1.8070415258407593
-0.25999999999999934,1.12,1.149782657623291,1.7988989353179932

-0.2199999999999993,0.0,0.2199999988079071,3.1415927410125732
-0.2199999999999993,0.04,0.22360680997371674,2.9617390632629395
-0.2199999999999993,0.08,0.23409399390220642,2.7928216457366943
-0.2199999999999993,0.12,0.2505992650985718,2.6422460079193115
-0.2199999999999993,0.16,0.27202939987182617,2.512796401977539
-0.2199999999999993,0.2,0.2973213791847229,2.403777599334717
-0.2199999999999993,0.24,0.32557639479637146,2.312743663787842
-0.2199999999999993,0.28,0.35608989000320435,2.2367656230926514
-0.2199999999999993,0.32,0.38832974433898926,2.173083782196045
-0.2199999999999993,0.36,0.4219004511833191,2.1193456649780273
-0.2199999999999993,0.4,0.45650845766067505,2.0736396312713623
-0.2199999999999993,0.44,0.49193495512008667,2.0344438552856445
-0.2199999999999993,0.48,0.52801513671875,2.000558614730835
-0.2199999999999993,0.52,0.5646237730979919,1.9710370302200317
-0.2199999999999993,0.56,0.6016643643379211,1.9451299905776978
-0.2199999999999993,0.6,0.6390618085861206,1.9222410917282104
-0.2199999999999993,0.64,0.6767569780349731,1.9018924236297607
-0.2199999999999993,0.68,0.7147027254104614,1.883697509765625
-0.2199999999999993,0.72,0.7528612017631531,1.8673421144485474
-0.2199999999999993,0.76,0.791201651096344,1.8525681495666504
-0.2199999999999993,0.8,0.8296987414360046,1.8391625881195068
-0.2199999999999993,0.84,0.8683317303657532,1.8269476890563965
-0.2199999999999993,0.88,0.90708327293396,1.815774917602539
-0.2199999999999993,0.92,0.9459387063980103,1.8055189847946167
-0.2199999999999993,0.96,0.9848858118057251,1.796073079109192
-0.2199999999999993,1.0,1.0239139795303345,1.787346601486206
-0.2199999999999993,1.04,1.0630145072937012,1.779261589050293
-0.2199999999999993,1.08,1.102179765701294,1.771750569343567
-0.2199999999999993,1.12,1.1414027214050293,1.7647554874420166

-0.17999999999999927,0.0,0.18000000715255737,3.1415927410125732
-0.17999999999999927,0.04,0.18439090251922607,2.9229238033294678
-0.17999999999999927,0.08,0.1969771534204483,2.7233684062957764
-0.17999999999999927,0.12,0.2163330763578415,2.5535900592803955
-0.17999999999999927,0.16,0.2408318817615509,2.414950370788574
-0.17999999999999927,0.2,0.2690724730491638,2.3036115169525146
-0.17999999999999927,0.24,0.30000001192092896,2.2142975330352783
-0.17999999999999927,0.28,0.3328663408756256,2.1421337127685547
-0.17999999999999927,0.32,0.3671512007713318,2.083185911178589
-0.17999999999999927,0.36,0.4024922251701355,2.0344438552856445
-0.17999999999999927,0.4,0.4386342465877533,1.9936503171920776
-0.17999999999999927,0.44,0.4753945767879486,1.9591150283813477
-0.17999999999999927,0.48,0.5126402378082275,1.9295669794082642
-0.17999999999999927,0.52,0.5502726435661316,1.9040406942367554
-0.17999999999999927,0.56,0.5882176756858826,1.8817945718765259
-0.17999999999999927,0.6,0.62641841173172,1.862253189086914
-0.17999999999999927,0.64,0.6648308038711548,1.844963788986206
-0.17999999999999927,0.68,0.7034202218055725,1.8295671939849854
-0.17999999999999927,0.72,0.7421590089797974,1.8157750368118286
-0.17999999999999927,0.76,0.7810249924659729,1.8033533096313477
-0.17999999999999927,0.8,0.8199999332427979,1.792110800743103
-0.17999999999999927,0.84,0.8590692281723022,1.7818896770477295
-0.17999999999999927,0.88,0.8982204794883728,1.7725586891174316
-0.17999999999999927,0.92,0.9374433755874634,1.764007806777954
-0.17999999999999927,0.96,0.9767292737960815,1.7561442852020264
-0.17999999999999927,1.0,1.01607084274292,1.7488893270492554
-0.17999999999999927,1.04,1.0554618835449219,1.7421754598617554
-0.17999999999999927,1.08,1.0948972702026367,1.7359449863433838
-0.17999999999999927,1.12,1.1343721151351929,1.7301479578018188

-0.13999999999999924,0.0,0.14000000059604645,3.1415927410125732
-0.13999999999999924,0.04,0.14560219645500183,2.863292932510376
-0.13999999999999924,0.08,0.1612451672554016,2.6224465370178223
-0.13999999999999924,0.12,0.18439088761806488,2.432966470718384
-0.13999999999999924,0.16,0.2126029133796692,2.289626359939575
-0.13999999999999924,0.2,0.24413110315799713,2.1815223693847656
-0.13999999999999924,0.24,0.27784889936447144,2.0988707542419434
-0.13999999999999924,0.28,0.3130495250225067,2.0344438552856445
-0.13999999999999924,0.32,0.34928497672080994,1.9832067489624023
-0.13999999999999924,0.36,0.3862641453742981,1.9416875839233398
-0.13999999999999924,0.4,0.42379239201545715,1.9074711799621582
-0.13999999999999924,0.44,0.46173587441444397,1.8788491487503052
-0.13999999999999924,0.48,0.5,1.8545904159545898
-0.13999999999999924,0.52,0.5385164618492126,1.8337910175323486
-0.13999999999999924,0.56,0.5772348046302795,1.8157750368118286
-0.13999999999999924,0.6,0.6161168813705444,1.8000283241271973
-0.13999999999999924,0.64,0.6551335453987122,1.78615403175354
-0.13999999999999924,0.68,0.6942622065544128,1.7738415002822876
-0.13999999999999924,0.72,0.7334848046302795,1.7628443241119385
-0.13999999999999924,0.76,0.7727872133255005,1.7529646158218384
-0.13999999999999924,0.8,0.8121575713157654,1.7440420389175415
-0.13999999999999924,0.84,0.8515867590904236,1.7359449863433838
-0.13999999999999924,0.88,0.89106684923172,1.7285650968551636
-0.13999999999999924,0.92,0.9305912256240845,1.7218116521835327
-0.13999999999999924,0.96,0.9701546430587769,1.715608835220337
-0.13999999999999924,1.0,1.0097523927688599,1.7098922729492188
-0.13999999999999924,1.04,1.0493806600570679,1.704607367515564
-0.13999999999999924,1.08,1.0890363454818726,1.6997071504592896
-0.13999999999999924,1.12,1.1287161111831665,1.6951513290405273

-0.0999999999999992,0.0,0.10000000149011612,3.1415927410125732
-0.0999999999999992,0.04,0.107703298330307,2.7610862255096436
-0.0999999999999992,0.08,0.12806248664855957,2.4668517112731934
-0.0999999999999992,0.12,0.15620499849319458,2.2655346393585205
-0.0999999999999992,0.16,0.18867962062358856,2.1293957233428955
-0.0999999999999992,0.2,0.22360679507255554,2.0344438552856445
-0.0999999999999992,0.24,0.2600000202655792,1.9655874967575073
-0.0999999999999992,0.28,0.2973213791847229,1.9138202667236328
-0.0999999999999992,0.32,0.3352610766887665,1.8736811876296997
-0.0999999999999992,0.36,0.3736308217048645,1.8417432308197021
-0.0999999999999992,0.4,0.41231054067611694,1.8157750368118286
-0.0999999999999992,0.44,0.4512205719947815,1.7942728996276855
-0.0999999999999992,0.48,0.49030601978302,1.7761917114257812
-0.0999999999999992,0.52,0.5295280814170837,1.76078462600708
-0.0999999999999992,0.56,0.5688585042953491,1.7475051879882812
-0.0999999999999992,0.6,0.6082762479782104,1.7359449863433838
-0.0999999999999992,0.64,0.6477653980255127,1.7257931232452393
-0.0999999999999992,0.68,0.6873136162757874,1.716808557510376
-0.0999999999999992,0.72,0.7269112467765808,1.708802342414856
-0.0999999999999992,0.76,0.7665507197380066,1.7016236782073975
-0.0999999999999992,0.8,0.8062257766723633,1.6951513290405273
-0.0999999999999992,0.84,0.8459314703941345,1.689286231994629
-0.0999999999999992,0.88,0.885663628578186,1.6839473247528076
-0.0999999999999992,0.92,0.9254188537597656,1.6790668964385986
-0.0999999999999992,0.96,0.9651942849159241,1.674588680267334
-0.0999999999999992,1.0,1.0049875974655151,1.6704649925231934
-0.0999999999999992,1.04,1.0447965860366821,1.666655421257019
-0.0999999999999992,1.08,1.0846197605133057,1.6631256341934204
-0.0999999999999992,1.12,1.124455451965332,1.6598459482192993

-0.059999999999999165,0.0,0.05999999865889549,3.1415927410125732
-0.059999999999999165,0.04,0.07211102545261383,2.5535900592803955
-0.059999999999999165,0.08,0.10000000149011612,2.2142975330352783
-0.059999999999999165,0.12,0.13416408002376556,2.0344438552856445
-0.059999999999999165,0.16,0.17088006436824799,1.9295669794082642
-0.059999999999999165,0.2,0.2088061273097992,1.8622530698776245
-0.059999999999999165,0.24,0.24738635122776031,1.815774917602539
-0.059999999999999165,0.28,0.2863564193248749,1.7818896770477295
-0.059999999999999165,0.32,0.32557642459869385,1.7561442852020264
-0.059999999999999165,0.36,0.3649657368659973,1.7359449863433838
-0.059999999999999165,0.4,0.40447497367858887,1.7196862697601318
-0.059999999999999165,0.44,0.44407209753990173,1.7063239812850952
-0.059999999999999165,0.48,0.48373547196388245,1.6951513290405273
-0.059999999999999165,0.52,0.5234500765800476,1.6856728792190552
-0.059999999999999165,0.56,0.5632051229476929,1.6775319576263428
-0.059999999999999165,0.6,0.6029925346374512,1.6704649925231934
-0.059999999999999165,0.64,0.642806351184845,1.6642731428146362
-0.059999999999999165,0.68,0.6826419234275818,1.6588037014007568
-0.059999999999999165,0.72,0.7224956154823303,1.653937578201294
-0.059999999999999165,0.76,0.7623647451400757,1.6495802402496338
-0.059999999999999165,0.8,0.8022468090057373,1.6456562280654907
-0.059999999999999165,0.84,0.8421401381492615,1.6421037912368774
-0.059999999999999165,0.88,0.8820431232452393,1.638872742652893
-0.059999999999999165,0.92,0.9219544529914856,1.6359214782714844
-0.059999999999999165,0.96,0.9618731737136841,1.6332151889801025
-0.059999999999999165,1.0,1.0017982721328735,1.6307244300842285
-0.059999999999999165,1.04,1.041729211807251,1.6284247636795044
-0.059999999999999165,1.08,1.0816653966903687,1.6262948513031006
-0.059999999999999165,1.12,1.1216059923171997,1.6243165731430054

-0.01999999999999913,0.0,0.019999999552965164,3.1415927410125732
-0.01999999999999913,0.04,0.04472135752439499,2.0344438552856445
-0.01999999999999913,0.08,0.08246210962533951,1.8157750368118286
-0.01999999999999913,0.12,0.12165524810552597,1.7359449863433838
-0.01999999999999913,0.16,0.16124515235424042,1.6951513290405273
-0.01999999999999913,0.2,0.2009975016117096,1.6704649925231934
-0.01999999999999913,0.24,0.2408318966627121,1.653937578201294
-0.01999999999999913,0.28,0.28071337938308716,1.6421037912368774
-0.01999999999999913,0.32,0.32062438130378723,1.6332151889801025
-0.01999999999999913,0.36,0.36055511236190796,1.6262948513031006
-0.01999999999999913,0.4,0.4004996716976166,1.6207547187805176
-0.01999999999999913,0.44,0.4404543340206146,1.6162196397781372
-0.01999999999999913,0.48,0.48041650652885437,1.6124389171600342
-0.01999999999999913,0.52,0.5203844904899597,1.609238862991333
-0.01999999999999913,0.56,0.5603570342063904,1.6064953804016113
-0.01999999999999913,0.6,0.6003332138061523,1.6041172742843628
-0.01999999999999913,0.64,0.6403124332427979,1.6020361185073853
-0.01999999999999913,0.68,0.6802940964698792,1.600199580192566
-0.01999999999999913,0.72,0.720277726650238,1.598567008972168
-0.01999999999999913,0.76,0.7602631449699402,1.5971060991287231
-0.01999999999999913,0.8,0.8002499341964722,1.5957911014556885
-0.01999999999999913,0.84,0.840238094329834,1.5946013927459717
-0.01999999999999913,0.88,0.880227267742157,1.593519687652588
-0.01999999999999913,0.92,0.9202173948287964,1.5925320386886597
-0.01999999999999913,0.96,0.9602083563804626,1.5916266441345215
-0.01999999999999913,1.0,1.0001999139785767,1.5907936096191406
-0.01999999999999913,1.04,1.0401922464370728,1.590024709701538
-0.01999999999999913,1.08,1.0801851749420166,1.5893126726150513
-0.01999999999999913,1.12,1.1201785802841187,1.5886515378952026

0.020000000000000906,0.0,0.019999999552965164,0.0
0.020000000000000906,0.04,0.04472135752439499,1.1071487665176392
0.020000000000000906,0.08,0.08246210962533951,1.3258177042007446
0.020000000000000906,0.12,0.12165524810552597,1.4056476354599
0.020000000000000906,0.16,0.16124515235424042,1.4464412927627563
0.020000000000000906,0.2,0.2009975016117096,1.4711276292800903
0.020000000000000906,0.24,0.2408318966627121,1.4876550436019897
0.020000000000000906,0.28,0.28071337938308716,1.4994888305664062
0.020000000000000906,0.32,0.32062438130378723,1.5083775520324707
0.020000000000000906,0.36,0.36055511236190796,1.515297770500183
0.020000000000000906,0.4,0.4004996716976166,1.5208379030227661
0.020000000000000906,0.44,0.4404543340206146,1.525373101234436
0.020000000000000906,0.48,0.48041650652885437,1.5291537046432495
0.020000000000000906,0.52,0.5203844904899597,1.5323537588119507
0.020000000000000906,0.56,0.5603570342063904,1.5350972414016724
0.020000000000000906,0.6,0.6003332138061523,1.537475347518921
0.020000000000000906,0.64,0.6403124332427979,1.5395565032958984
0.020000000000000906,0.68,0.6802940964698792,1.5413930416107178
0.020000000000000906,0.72,0.720277726650238,1.5430257320404053
0.020000000000000906,0.76,0.7602631449699402,1.54448664188385
0.020000000000000906,0.8,0.8002499341964722,1.5458015203475952
0.020000000000000906,0.84,0.840238094329834,1.5469913482666016
0.020000000000000906,0.88,0.880227267742157,1.5480729341506958
0.020000000000000906,0.92,0.9202173948287964,1.549060583114624
0.020000000000000906,0.96,0.9602083563804626,1.5499659776687622
0.020000000000000906,1.0,1.0001999139785767,1.550799012184143
0.020000000000000906,1.04,1.0401922464370728,1.5515679121017456
0.020000000000000906,1.08,1.0801851749420166,1.5522799491882324
0.020000000000000906,1.12,1.1201785802841187,1.552941083908081

0.06000000000000094,0.0,0.05999999865889549,0.0
0.06000000000000094,0.04,0.07211102545261383,0.588002622127533
0.06000000000000094,0.08,0.10000000149011612,0.9272952079772949
0.06000000000000094,0.12,0.13416408002376556,1.1071487665176392
0.06000000000000094,0.16,0.17088006436824799,1.2120256423950195
0.06000000000000094,0.2,0.2088061273097992,1.2793395519256592
0.06000000000000094,0.24,0.24738635122776031,1.3258177042007446
0.06000000000000094,0.28,0.2863564193248749,1.3597029447555542
0.06000000000000094,0.32,0.32557642459869385,1.3854483366012573
0.06000000000000094,0.36,0.3649657368659973,1.4056476354599
0.06000000000000094,0.4,0.40447497367858887,1.4219063520431519
0.06000000000000094,0.44,0.44407209753990173,1.4352686405181885
0.06000000000000094,0.48,0.48373547196388245,1.4464412927627563
0.06000000000000094,0.52,0.5234500765800476,1.4559197425842285
0.06000000000000094,0.56,0.5632051229476929,1.464060664176941
0.06000000000000094,0.6,0.6029925346374512,1.4711276292800903
0.06000000000000094,0.64,0.642806351184845,1.477319598197937
0.06000000000000094,0.68,0.6826419234275818,1.4827889204025269
0.06000000000000094,0.72,0.7224956154823303,1.4876550436019897
0.06000000000000094,0.76,0.7623647451400757,1.49201238155365
0.06000000000000094,0.8,0.8022468090057373,1.4959365129470825
0.06000000000000094,0.84,0.8421401381492615,1.4994888305664062
0.06000000000000094,0.88,0.8820431232452393,1.5027198791503906
0.06000000000000094,0.92,0.9219544529914856,1.5056711435317993
0.06000000000000094,0.96,0.9618731737136841,1.5083775520324707
0.06000000000000094,1.0,1.0017982721328735,1.5108681917190552
0.06000000000000094,1.04,1.041729211807251,1.5131678581237793
0.06000000000000094,1.08,1.0816653966903687,1.515297770500183
0.06000000000000094,1.12,1.1216059923171997,1.5172760486602783

0.10000000000000098,0.0,0.10000000149011612,0.0
0.10000000000000098,0.04,0.107703298330307,0.38050636649131775
0.10000000000000098,0.08,0.12806248664855957,0.6747409105300903
0.10000000000000098,0.12,0.15620499849319458,0.876058042049408
0.10000000000000098,0.16,0.18867962062358856,1.0121970176696777
0.10000000000000098,0.2,0.22360679507255554,1.1071487665176392
0.10000000000000098,0.24,0.2600000202655792,1.176005244255066
0.10000000000000098,0.28,0.2973213791847229,1.2277723550796509
0.10000000000000098,0.32,0.3352610766887665,1.267911434173584
0.10000000000000098,0.36,0.3736308217048645,1.299849510192871
0.10000000000000098,0.4,0.41231054067611694,1.3258177042007446
0.10000000000000098,0.44,0.4512205719947815,1.3473197221755981
0.10000000000000098,0.48,0.49030601978302,1.3654009103775024
0.10000000000000098,0.52,0.5295280814170837,1.3808079957962036
0.10000000000000098,0.56,0.5688585042953491,1.3940874338150024
0.10000000000000098,0.6,0.6082762479782104,1.4056476354599
0.10000000000000098,0.64,0.6477653980255127,1.415799617767334
0.10000000000000098,0.68,0.6873136162757874,1.4247840642929077
0.10000000000000098,0.72,0.7269112467765808,1.4327902793884277
0.10000000000000098,0.76,0.7665507197380066,1.4399689435958862
0.10000000000000098,0.8,0.8062257766723633,1.4464412927627563
0.10000000000000098,0.84,0.8459314703941345,1.4523063898086548
0.10000000000000098,0.88,0.885663628578186,1.457645297050476
0.10000000000000098,0.92,0.9254188537597656,1.462525725364685
0.10000000000000098,0.96,0.9651942849159241,1.4670039415359497
0.10000000000000098,1.0,1.0049875974655151,1.4711276292800903
0.10000000000000098,1.04,1.0447965860366821,1.4749372005462646
0.10000000000000098,1.08,1.0846197605133057,1.4784669876098633
0.10000000000000098,1.12,1.124455451965332,1.481746792793274

0.140000000000001,0.0,0.14000000059604645,0.0
0.140000000000001,0.04,0.14560219645500183,0.2782996594905853
0.140000000000001,0.08,0.1612451672554016,0.5191460847854614
0.140000000000001,0.12,0.18439088761806488,0.7086262702941895
0.140000000000001,0.16,0.2126029133796692,0.8519663214683533
0.140000000000001,0.2,0.24413110315799713,0.9600703716278076
0.140000000000001,0.24,0.27784889936447144,1.0427218675613403
0.140000000000001,0.28,0.3130495250225067,1.1071487665176392
0.140000000000001,0.32,0.34928497672080994,1.1583858728408813
0.140000000000001,0.36,0.3862641453742981,1.1999050378799438
0.140000000000001,0.4,0.42379239201545715,1.234121561050415
0.140000000000001,0.44,0.46173587441444397,1.262743592262268
0.140000000000001,0.48,0.5,1.2870022058486938
0.140000000000001,0.52,0.5385164618492126,1.307801604270935
0.140000000000001,0.56,0.5772348046302795,1.3258177042007446
0.140000000000001,0.6,0.6161168813705444,1.341564416885376
0.140000000000001,0.64,0.6551335453987122,1.3554385900497437
0.140000000000001,0.68,0.6942622065544128,1.367751121520996
0.140000000000001,0.72,0.7334848046302795,1.3787482976913452
0.140000000000001,0.76,0.7727872133255005,1.3886280059814453
0.140000000000001,0.8,0.8121575713157654,1.3975507020950317
0.140000000000001,0.84,0.8515867590904236,1.4056476354599
0.140000000000001,0.88,0.89106684923172,1.4130276441574097
0.140000000000001,0.92,0.9305912256240845,1.419780969619751
0.140000000000001,0.96,0.9701546430587769,1.4259837865829468
0.140000000000001,1.0,1.0097523927688599,1.431700348854065
0.140000000000001,1.04,1.0493806600570679,1.4369853734970093
0.140000000000001,1.08,1.0890363454818726,1.4418855905532837
0.140000000000001,1.12,1.1287161111831665,1.4464412927627563

0.18000000000000105,0.0,0.18000000715255737,0.0
0.18000000000000105,0.04,0.18439090251922607,0.21866893768310547
0.18000000000000105,0.08,0.1969771534204483,0.4182243049144745
0.18000000000000105,0.12,0.2163330763578415,0.588002622127533
0.18000000000000105,0.16,0.2408318817615509,0.7266423106193542
0.18000000000000105,0.2,0.2690724730491638,0.8379812240600586
0.18000000000000105,0.24,0.30000001192092896,0.9272952079772949
0.18000000000000105,0.28,0.3328663408756256,0.9994588494300842
0.18000000000000105,0.32,0.3671512007713318,1.0584068298339844
0.18000000000000105,0.36,0.4024922251701355,1.1071486473083496
0.18000000000000105,0.4,0.4386342465877533,1.1479424238204956
0.18000000000000105,0.44,0.4753945767879486,1.182477593421936
0.18000000000000105,0.48,0.5126402378082275,1.2120256423950195
0.18000000000000105,0.52,0.5502726435661316,1.2375520467758179
0.18000000000000105,0.56,0.5882176756858826,1.2597980499267578
0.18000000000000105,0.6,0.62641841173172,1.2793395519256592
0.18000000000000105,0.64,0.6648308038711548,1.2966288328170776
0.18000000000000105,0.68,0.7034202218055725,1.3120254278182983
0.18000000000000105,0.72,0.7421590089797974,1.325817584991455
0.18000000000000105,0.76,0.7810249924659729,1.3382394313812256
0.18000000000000105,0.8,0.8199999332427979,1.3494818210601807
0.18000000000000105,0.84,0.8590692281723022,1.3597029447555542
0.18000000000000105,0.88,0.8982204794883728,1.369033932685852
0.18000000000000105,0.92,0.9374433755874634,1.3775848150253296
0.18000000000000105,0.96,0.9767292737960815,1.3854483366012573
0.18000000000000105,1.0,1.01607084274292,1.3927034139633179
0.18000000000000105,1.04,1.0554618835449219,1.3994171619415283
0.18000000000000105,1.08,1.0948972702026367,1.4056476354599
0.18000000000000105,1.12,1.1343721151351929,1.4114446640014648

0.22000000000000108,0.0,0.2199999988079071,0.0
0.22000000000000108,0.04,0.22360680997371674,0.17985349893569946
0.22000000000000108,0.08,0.23409399390220642,0.34877100586891174
0.22000000000000108,0.12,0.2505992650985718,0.4993467330932617
0.22000000000000108,0.16,0.27202939987182617,0.6287962794303894
0.22000000000000108,0.2,0.2973213791847229,0.7378150820732117
0.22000000000000108,0.24,0.32557639479637146,0.8288490772247314
0.22000000000000108,0.28,0.35608989000320435,0.9048271179199219
0.22000000000000108,0.32,0.38832974433898926,0.9685089588165283
0.22000000000000108,0.36,0.4219004511833191,1.0222469568252563
0.22000000000000108,0.4,0.45650845766067505,1.067953109741211
0.22000000000000108,0.44,0.49193495512008667,1.1071487665176392
0.22000000000000108,0.48,0.52801513671875,1.1410340070724487
0.22000000000000108,0.52,0.5646237730979919,1.1705557107925415
0.22000000000000108,0.56,0.6016643643379211,1.1964627504348755
0.22000000000000108,0.6,0.6390618085861206,1.2193515300750732
0.22000000000000108,0.64,0.6767569780349731,1.239700198173523
0.22000000000000108,0.68,0.7147027254104614,1.2578951120376587
0.22000000000000108,0.72,0.7528612017631531,1.2742505073547363
0.22000000000000108,0.76,0.791201651096344,1.2890244722366333
0.22000000000000108,0.8,0.8296987414360046,1.3024301528930664
0.22000000000000108,0.84,0.8683317303657532,1.3146449327468872
0.22000000000000108,0.88,0.90708327293396,1.3258177042007446
0.22000000000000108,0.92,0.9459387063980103,1.3360737562179565
0.22000000000000108,0.96,0.9848858118057251,1.3455195426940918
0.22000000000000108,1.0,1.0239139795303345,1.3542460203170776
0.22000000000000108,1.04,1.0630145072937012,1.3623311519622803
0.22000000000000108,1.08,1.102179765701294,1.3698420524597168
0.22000000000000108,1.12,1.1414027214050293,1.376837134361267

0.2600000000000011,0.0,0.25999999046325684,0.0
0.2600000000000011,0.04,0.26305893063545227,0.15264932811260223
0.2600000000000011,0.08,0.27202939987182617,0.2984989285469055
0.2600000000000011,0.12,0.2863564193248749,0.43240779638290405
0.2600000000000011,0.16,0.3052867650985718,0.5516549944877625
0.2600000000000011,0.2,0.32802438735961914,0.6556956768035889
0.2600000000000011,0.24,0.3538360893726349,0.7454195022583008
0.2600000000000011,0.28,0.382099449634552,0.8224182724952698
0.2600000000000011,0.32,0.41231054067611694,0.8884797692298889
0.2600000000000011,0.36,0.44407206773757935,0.9453113079071045
0.2600000000000011,0.4,0.47707438468933105,0.994421124458313
0.2600000000000011,0.44,0.5110772848129272,1.03708815574646
0.2600000000000011,0.48,0.5458937883377075,1.0743736028671265
0.2600000000000011,0.52,0.5813776254653931,1.1071487665176392
0.2600000000000011,0.56,0.6174139976501465,1.136126160621643
0.2600000000000011,0.6,0.653911292552948,1.1618884801864624
0.2600000000000011,0.64,0.6907966136932373,1.1849136352539062
0.2600000000000011,0.68,0.7280109524726868,1.2055948972702026
0.2600000000000011,0.72,0.7655063271522522,1.224257469177246
0.2600000000000011,0.76,0.8032434582710266,1.241171956062317
0.2600000000000011,0.8,0.8411896228790283,1.2565644979476929
0.2600000000000011,0.84,0.8793178796768188,1.2706252336502075
0.2600000000000011,0.88,0.9176056385040283,1.2835148572921753
0.2600000000000011,0.92,0.95603346824646,1.2953702211380005
0.2600000000000011,0.96,0.994585394859314,1.3063079118728638
0.2600000000000011,1.0,1.0332473516464233,1.316428303718567
0.2600000000000011,1.04,1.072007417678833,1.3258177042007446
0.2600000000000011,1.08,1.1108555793762207,1.3345510959625244
0.2600000000000011,1.12,1.149782657623291,1.3426936864852905

0.30000000000000115,0.0,0.30000001192092896,0.0
0.30000000000000115,0.04,0.3026549220085144,0.13255152106285095
0.30000000000000115,0.08,0.31048348546028137,0.2606023848056793
0.30000000000000115,0.12,0.323109894990921,0.38050636649131775
0.30000000000000115,0.16,0.3400000035762787,0.4899573028087616
0.30000000000000115,0.2,0.36055514216423035,0.5880025625228882
0.30000000000000115,0.24,0.3841874599456787,0.6747409701347351
0.30000000000000115,0.28,0.4103657007217407,0.750929057598114
0.30000000000000115,0.32,0.4386342465877533,0.8176450133323669
0.30000000000000115,0.36,0.46861499547958374,0.8760579824447632
0.30000000000000115,0.4,0.4999999701976776,0.9272952079772949
0.30000000000000115,0.44,0.5325410962104797,0.9723774194717407
0.30000000000000115,0.48,0.5660388469696045,1.0121970176696777
0.30000000000000115,0.52,0.6003332138061523,1.047518014907837
0.30000000000000115,0.56,0.6352952122688293,1.0789871215820312
0.30000000000000115,0.6,0.670820415019989,1.1071486473083496
0.30000000000000115,0.64,0.7068238854408264,1.1324597597122192
0.30000000000000115,0.68,0.7432361841201782,1.155304193496704
0.30000000000000115,0.72,0.7799999713897705,1.1760051250457764
0.30000000000000115,0.76,0.8170679211616516,1.1948353052139282
0.30000000000000115,0.8,0.8544003367424011,1.2120256423950195
0.30000000000000115,0.84,0.8919641375541687,1.2277723550796509
0.30000000000000115,0.88,0.9297311902046204,1.2422431707382202
0.30000000000000115,0.92,0.967677652835846,1.2555816173553467
0.30000000000000115,0.96,1.0057833194732666,1.267911434173584
0.30000000000000115,1.0,1.0440306663513184,1.2793395519256592
0.30000000000000115,1.04,1.082404613494873,1.2899585962295532
0.30000000000000115,1.08,1.1208925247192383,1.299849510192871
0.30000000000000115,1.12,1.159482717514038,1.3090828657150269

0.3400000000000012,0.0,0.3400000035762787,0.0
0.3400000000000012,0.04,0.34234488010406494,0.11710873991250992
0.3400000000000012,0.08,0.34928497672080994,0.23109066486358643
0.3400000000000012,0.12,0.36055514216423035,0.33929261565208435
0.3400000000000012,0.16,0.3757658898830414,0.4398425817489624
0.3400000000000012,0.2,0.39446166157722473,0.5317240953445435
0.3400000000000012,0.24,0.4161730408668518,0.6146629452705383
0.3400000000000012,0.28,0.44045430421829224,0.6889243721961975
0.3400000000000012,0.32,0.4669046998023987,0.7551043629646301
0.3400000000000012,0.36,0.4951767325401306,0.8139618039131165
0.3400000000000012,0.4,0.5249761939048767,0.8663022518157959
0.3400000000000012,0.44,0.5560575723648071,0.9129077196121216
0.3400000000000012,0.48,0.5882176756858826,0.9544994235038757
0.3400000000000012,0.52,0.6212889552116394,0.991722047328949
0.3400000000000012,0.56,0.6551336050033569,1.0251412391662598
0.3400000000000012,0.6,0.6896376013755798,1.0552473068237305
0.3400000000000012,0.64,0.7247068285942078,1.0824623107910156
0.3400000000000012,0.68,0.7602631449699402,1.1071487665176392
0.3400000000000012,0.72,0.7962411642074585,1.1296168565750122
0.3400000000000012,0.76,0.832586407661438,1.1501330137252808
0.3400000000000012,0.8,0.8692525625228882,1.1689256429672241
0.3400000000000012,0.84,0.9062008857727051,1.1861916780471802
0.3400000000000012,0.88,0.943398118019104,1.202100396156311
0.3400000000000012,0.92,0.9808160066604614,1.2167989015579224
0.3400000000000012,0.96,1.0184301137924194,1.2304143905639648
0.3400000000000012,1.0,1.0562195777893066,1.2430578470230103
0.3400000000000012,1.04,1.0941662788391113,1.2548260688781738
0.3400000000000012,1.08,1.1322543621063232,1.2658039331436157
0.3400000000000012,1.12,1.1704699993133545,1.2760661840438843

0.3800000000000012,0.0,0.3799999952316284,0.0
0.3800000000000012,0.04,0.382099449634552,0.10487693548202515
0.3800000000000012,0.08,0.38832977414131165,0.20749622583389282
0.3800000000000012,0.12,0.39849719405174255,0.3058788776397705
0.3800000000000012,0.16,0.41231054067611694,0.39852243661880493
0.3800000000000012,0.2,0.4294182062149048,0.4844779372215271
0.3800000000000012,0.24,0.44944408535957336,0.563316285610199
0.3800000000000012,0.28,0.47201693058013916,0.635026752948761
0.3800000000000012,0.32,0.49678969383239746,0.6998928785324097
0.3800000000000012,0.36,0.5234500765800476,0.7583776712417603
0.3800000000000012,0.4,0.5517245531082153,0.8110336065292358
0.3800000000000012,0.44,0.5813776850700378,0.8584387898445129
0.3800000000000012,0.48,0.612209141254425,0.9011573791503906
0.3800000000000012,0.52,0.6440497040748596,0.9397169351577759
0.3800000000000012,0.56,0.6767569780349731,0.9745972156524658
0.3800000000000012,0.6,0.7102112174034119,1.006226897239685
0.3800000000000012,0.64,0.7443117499351501,1.034985065460205
0.3800000000000012,0.68,0.7789736390113831,1.0612040758132935
0.3800000000000012,0.72,0.8141252994537354,1.0851742029190063
0.3800000000000012,0.76,0.8497058153152466,1.1071487665176392
0.3800000000000012,0.8,0.8856635689735413,1.1273479461669922
0.3800000000000012,0.84,0.9219544529914856,1.1459641456604004
0.3800000000000012,0.88,0.9585405588150024,1.1631648540496826
0.3800000000000012,0.92,0.9953894019126892,1.1790963411331177
0.3800000000000012,0.96,1.0324727296829224,1.1938871145248413
0.3800000000000012,1.0,1.0697662830352783,1.2076493501663208
0.3800000000000012,1.04,1.1072487831115723,1.2204821109771729
0.3800000000000012,1.08,1.1449017524719238,1.2324727773666382
0.3800000000000012,1.12,1.1827088594436646,1.243698239326477

0.42000000000000126,0.0,0.41999998688697815,0.0
0.42000000000000126,0.04,0.4219004213809967,0.09495170414447784
0.42000000000000126,0.08,0.42755118012428284,0.1882215142250061
0.42000000000000126,0.12,0.4368066191673279,0.2782996892929077
0.42000000000000126,0.16,0.44944408535957336,0.36397895216941833
0.42000000000000126,0.2,0.4651881456375122,0.4444192349910736
0.42000000000000126,0.24,0.48373544216156006,0.5191461443901062
0.42000000000000126,0.28,0.504777193069458,0.588002622127533
0.42000000000000126,0.32,0.52801513671875,0.6510767340660095
0.42000000000000126,0.36,0.5531726479530334,0.7086262702941895
0.42000000000000126,0.4,0.5799999833106995,0.7610127925872803
0.42000000000000126,0.44,0.6082762479782104,0.8086498379707336
0.42000000000000126,0.48,0.6378087401390076,0.851966381072998
0.42000000000000126,0.52,0.6684309244155884,0.8913825154304504
0.42000000000000126,0.56,0.699999988079071,0.9272952079772949
0.42000000000000126,0.6,0.7323933243751526,0.9600703716278076
0.42000000000000126,0.64,0.7655063271522522,0.9900400042533875
0.42000000000000126,0.68,0.7992496490478516,1.0175020694732666
0.42000000000000126,0.72,0.8335466384887695,1.0427218675613403
0.42000000000000126,0.76,0.868331789970398,1.0659350156784058
0.42000000000000126,0.8,0.903548538684845,1.08734929561615
0.42000000000000126,0.84,0.9391485452651978,1.1071487665176392
0.42000000000000126,0.88,0.9750897884368896,1.1254953145980835
0.42000000000000126,0.92,1.0113357305526733,1.142532229423523
0.42000000000000126,0.96,1.047855019569397,1.1583858728408813
0.42000000000000126,1.0,1.0846197605133057,1.1731683015823364
0.42000000000000126,1.04,1.1216059923171997,1.1869786977767944
0.42000000000000126,1.08,1.158792495727539,1.1999050378799438
0.42000000000000126,1.12,1.1961605548858643,1.2120256423950195

0.4600000000000013,0.0,0.46000000834465027,0.0
0.4600000000000013,0.04,0.4617358446121216,0.08673833310604095
0.4600000000000013,0.08,0.46690472960472107,0.1721908003091812
0.4600000000000013,0.12,0.475394606590271,0.2551823854446411
0.4600000000000013,0.16,0.48703181743621826,0.33473682403564453
0.4600000000000013,0.2,0.5015974640846252,0.41012734174728394
0.4600000000000013,0.24,0.5188448429107666,0.4808872938156128
0.4600000000000013,0.28,0.5385164618492126,0.5467888116836548
0.4600000000000013,0.32,0.5603570342063904,0.6078019738197327
0.4600000000000013,0.36,0.5841232538223267,0.6640461087226868
0.4600000000000013,0.4,0.6095900535583496,0.7157436013221741
0.4600000000000013,0.44,0.6365532875061035,0.7631796002388
0.4600000000000013,0.48,0.6648308038711548,0.8066715598106384
0.4600000000000013,0.52,0.6942621469497681,0.8465462923049927
0.4600000000000013,0.56,0.7247068285942078,0.8831250667572021
0.4600000000000013,0.6,0.7560423612594604,0.916713535785675
0.4600000000000013,0.64,0.7881624102592468,0.9475969672203064
0.4600000000000013,0.68,0.8209750056266785,0.9760370850563049
0.4600000000000013,0.72,0.8544003963470459,1.0022717714309692
0.4600000000000013,0.76,0.8883693218231201,1.0265158414840698
0.4600000000000013,0.8,0.9228217005729675,1.0489619970321655
0.4600000000000013,0.84,0.957705557346344,1.0697829723358154
0.4600000000000013,0.88,0.9929753541946411,1.0891326665878296
0.4600000000000013,0.92,1.028591275215149,1.1071487665176392
0.4600000000000013,0.96,1.064518690109253,1.1239538192749023
0.4600000000000013,1.0,1.1007269620895386,1.1396574974060059
0.4600000000000013,1.04,1.137189507484436,1.154357671737671
0.4600000000000013,1.08,1.1738824844360352,1.1681417226791382
0.4600000000000013,1.12,1.210784912109375,1.1810877323150635

0.5000000000000013,0.0,0.5,0.0
0.5000000000000013,0.04,0.5015974640846252,0.07982998341321945
0.5000000000000013,0.08,0.5063595771789551,0.15865525603294373
0.5000000000000013,0.12,0.514198362827301,0.23554499447345734
0.5000000000000013,0.16,0.5249761939048767,0.30970293283462524
0.5000000000000013,0.2,0.5385164618492126,0.38050639629364014
0.5000000000000013,0.24,0.5546169877052307,0.447519987821579
0.5000000000000013,0.28,0.5730619430541992,0.5104883313179016
0.5000000000000013,0.32,0.5936329364776611,0.5693131685256958
0.5000000000000013,0.36,0.6161168217658997,0.6240230202674866
0.5000000000000013,0.4,0.6403124332427979,0.6747409701347351
0.5000000000000013,0.44,0.6660330891609192,0.7216548919677734
0.5000000000000013,0.48,0.6931089162826538,0.7649928331375122
0.5000000000000013,0.52,0.721387505531311,0.8050034642219543
0.5000000000000013,0.56,0.750732958316803,0.8419415950775146
0.5000000000000013,0.6,0.7810249924659729,0.876058042049408
0.5000000000000013,0.64,0.8121575713157654,0.907593309879303
0.5000000000000013,0.68,0.8440378904342651,0.9367735981941223
0.5000000000000013,0.72,0.8765842914581299,0.9638086557388306
0.5000000000000013,0.76,0.9097252488136292,0.9888911843299866
0.5000000000000013,0.8,0.9433980584144592,1.0121970176696777
0.5000000000000013,0.84,0.9775479435920715,1.0338855981826782
0.5000000000000013,0.88,1.0121264457702637,1.0541012287139893
0.5000000000000013,0.92,1.0470912456512451,1.0729739665985107
0.5000000000000013,0.96,1.0824047327041626,1.0906213521957397
0.5000000000000013,1.0,1.1180340051651,1.1071486473083496
0.5000000000000013,1.04,1.1539497375488281,1.1226513385772705
0.5000000000000013,1.08,1.1901260614395142,1.1372148990631104
0.5000000000000013,1.12,1.2265398502349854,1.150916337966919

0.5400000000000014,0.0,0.5400000214576721,0.0
0.5400000000000014,0.04,0.5414794683456421,0.07393903285264969
0.5400000000000014,0.08,0.5458937883377075,0.14707835018634796
0.5400000000000014,0.12,0.5531726479530334,0.21866895258426666
0.5400000000000014,0.16,0.5632051229476929,0.288055419921875
0.5400000000000014,0.2,0.5758472084999084,0.3547056317329407
0.5400000000000014,0.24,0.5909314751625061,0.4182243347167969
0.5400000000000014,0.28,0.6082762479782104,0.478352427482605
0.5400000000000014,0.32,0.6276942491531372,0.5349550247192383
0.5400000000000014,0.36,0.6489992141723633,0.5880025625228882
0.5400000000000014,0.4,0.6720119118690491,0.6375488042831421
0.5400000000000014,0.44,0.6965630054473877,0.6837093234062195
0.5400000000000014,0.48,0.7224956750869751,0.726642370223999
0.5400000000000014,0.52,0.7496665716171265,0.7665324211120605
0.5400000000000014,0.56,0.7779459953308105,0.8035779595375061
0.5400000000000014,0.6,0.8072174191474915,0.8379811644554138
0.5400000000000014,0.64,0.8373768329620361,0.8699418902397156
0.5400000000000014,0.68,0.8683317303657532,0.8996524810791016
0.5400000000000014,0.72,0.8999999761581421,0.9272952079772949
0.5400000000000014,0.76,0.9323090314865112,0.953040599822998
0.5400000000000014,0.8,0.9651942849159241,0.9770466685295105
0.5400000000000014,0.84,0.9985990524291992,0.9994588494300842
0.5400000000000014,0.88,1.032472848892212,1.020410418510437
0.5400000000000014,0.92,1.0667707920074463,1.040022850036621
0.5400000000000014,0.96,1.1014536619186401,1.0584068298339844
0.5400000000000014,1.0,1.1364858150482178,1.0756629705429077
0.5400000000000014,1.04,1.1718361377716064,1.0918827056884766
0.5400000000000014,1.08,1.2074767351150513,1.1071487665176392
0.5400000000000014,1.12,1.2433825731277466,1.1215362548828125

0.5800000000000014,0.0,0.5799999833106995,0.0
0.5800000000000014,0.04,0.5813776850700378,0.06885649263858795
0.5800000000000014,0.08,0.5854912400245667,0.13706617057323456
0.5800000000000014,0.12,0.5922836661338806,0.2040179967880249
0.5800000000000014,0.16,0.6016643047332764,0.2691674828529358
0.5800000000000014,0.2,0.6135144233703613,0.33205947279930115
0.5800000000000014,0.24,0.6276941895484924,0.39234018325805664
0.5800000000000014,0.28,0.6440496444702148,0.4497596323490143
0.5800000000000014,0.32,0.6624197959899902,0.5041659474372864
0.5800000000000014,0.36,0.682641863822937,0.5554937124252319
0.5800000000000014,0.4,0.7045565843582153,0.6037493348121643
0.5800000000000014,0.44,0.7280110120773315,0.648995578289032
0.5800000000000014,0.48,0.7528611421585083,0.691336989402771
0.5800000000000014,0.52,0.7789736390113831,0.7309067249298096
0.5800000000000014,0.56,0.8062257766723633,0.7678561210632324
0.5800000000000014,0.6,0.8345058560371399,0.8023456931114197
0.5800000000000014,0.64,0.8637128472328186,0.8345388770103455
0.5800000000000014,0.68,0.893756091594696,0.8645972609519958
0.5800000000000014,0.72,0.9245539307594299,0.8926770091056824
0.5800000000000014,0.76,0.95603346824646,0.9189271926879883
0.5800000000000014,0.8,0.9881294965744019,0.9434881806373596
0.5800000000000014,0.84,1.0207840204238892,0.9664908647537231
0.5800000000000014,0.88,1.0539449453353882,0.9880568981170654
0.5800000000000014,0.92,1.0875661373138428,1.008298397064209
0.5800000000000014,0.96,1.1216059923171997,1.0273187160491943
0.5800000000000014,1.0,1.1560275554656982,1.0452125072479248
0.5800000000000014,1.04,1.1907979249954224,1.0620665550231934
0.5800000000000014,1.08,1.225887417793274,1.0779600143432617
0.5800000000000014,1.12,1.261269211769104,1.0929652452468872

0.6200000000000014,0.0,0.6200000047683716,0.0
0.6200000000000014,0.04,0.6212890148162842,0.06442683935165405
0.6200000000000014,0.08,0.6251400113105774,0.12832322716712952
0.6200000000000014,0.12,0.6315061450004578,0.19118446111679077
0.6200000000000014,0.16,0.6403124332427979,0.2525542676448822
0.6200000000000014,0.2,0.6514598727226257,0.31204211711883545
0.6200000000000014,0.24,0.6648308038711548,0.3693336546421051
0.6200000000000014,0.28,0.6802940368652344,0.4241943955421448
0.6200000000000014,0.32,0.6977105736732483,0.47646740078926086
0.6200000000000014,0.36,0.7169379591941833,0.5260664224624634
0.6200000000000014,0.4,0.7378346920013428,0.5729661583900452
0.6200000000000014,0.44,0.7602631449699402,0.6171914339065552
0.6200000000000014,0.48,0.7840918302536011,0.6588060259819031
0.6200000000000014,0.52,0.8091970682144165,0.6979027986526489
0.6200000000000014,0.56,0.8354639410972595,0.734594464302063
0.6200000000000014,0.6,0.8627861738204956,0.7690061330795288
0.6200000000000014,0.64,0.8910667300224304,0.8012698292732239
0.6200000000000014,0.68,0.9202173352241516,0.8315193057060242
0.6200000000000014,0.72,0.950157880783081,0.8598869442939758
0.6200000000000014,0.76,0.9808160662651062,0.8865015506744385
0.6200000000000014,0.8,1.0121264457702637,0.9114862680435181
0.6200000000000014,0.84,1.0440306663513184,0.9349579215049744
0.6200000000000014,0.88,1.076475739479065,0.9570262432098389
0.6200000000000014,0.92,1.1094142198562622,0.9777937531471252
0.6200000000000014,0.96,1.1428035497665405,0.9973558187484741
0.6200000000000014,1.0,1.176605224609375,1.0158005952835083
0.6200000000000014,1.04,1.2107847929000854,1.0332096815109253
0.6200000000000014,1.08,1.2453112602233887,1.049658179283142
0.6200000000000014,1.12,1.2801562547683716,1.0652152299880981

0.6600000000000015,0.0,0.6600000262260437,0.0
0.6600000000000015,0.04,0.6612110733985901,0.060532014816999435
0.6600000000000015,0.08,0.6648308634757996,0.12062366306781769
0.6600000000000015,0.12,0.670820415019989,0.17985349893569946
0.6600000000000015,0.16,0.6791170835494995,0.23783591389656067
0.6600000000000015,0.2,0.6896376013755798,0.2942345440387726
0.6600000000000015,0.24,0.7022820115089417,0.34877100586891174
0.6600000000000015,0.28,0.7169379591941833,0.40122878551483154
0.6600000000000015,0.32,0.7334848642349243,0.4514530599117279
0.6600000000000015,0.36,0.7517978549003601,0.49934667348861694
0.6600000000000015,0.4,0.7717512845993042,0.5448638796806335
0.6600000000000015,0.44,0.7932213544845581,0.588002622127533
0.6600000000000015,0.48,0.8160882592201233,0.6287962794303894
0.6600000000000015,0.52,0.8402380347251892,0.667306125164032
0.6600000000000015,0.56,0.8655633926391602,0.7036137580871582
0.6600000000000015,0.6,0.8919641375541687,0.7378150224685669
0.6600000000000015,0.64,0.9193475842475891,0.7700147032737732
0.6600000000000015,0.68,0.9476286172866821,0.800322413444519
0.6600000000000015,0.72,0.9767292737960815,0.8288490176200867
0.6600000000000015,0.76,1.0065784454345703,0.8557046055793762
0.6600000000000015,0.8,1.0371114015579224,0.8809962868690491
0.6600000000000015,0.84,1.0682696104049683,0.9048271179199219
0.6600000000000015,0.88,1.100000023841858,0.9272952079772949
0.6600000000000015,0.92,1.1322543621063232,0.9484934210777283
0.6600000000000015,0.96,1.1649893522262573,0.9685089588165283
0.6600000000000015,1.0,1.1981652975082397,0.987423300743103
0.6600000000000015,1.04,1.2317466735839844,1.005312442779541
0.6600000000000015,1.08,1.265701413154602,1.0222469568252563
0.6600000000000015,1.12,1.3000000715255737,1.0382921695709229

0.7000000000000015,0.0,0.699999988079071,0.0
0.7000000000000015,0.04,0.7011419534683228,0.05708078294992447
0.7000000000000015,0.08,0.7045565843582153,0.11379200965166092
0.7000000000000015,0.12,0.7102112174034119,0.16977828741073608
0.7000000000000015,0.16,0.7180529236793518,0.22471116483211517
0.7000000000000015,0.2,0.7280109524726868,0.2782996594905853
0.7000000000000015,0.24,0.7400000095367432,0.3302973806858063
0.7000000000000015,0.28,0.7539231181144714,0.38050639629364014
0.7000000000000015,0.32,0.7696752548217773,0.4287780225276947
0.7000000000000015,0.36,0.7871467471122742,0.4750107526779175
0.7000000000000015,0.4,0.8062257766723633,0.5191461443901062
0.7000000000000015,0.44,0.826801061630249,0.5611634254455566
0.7000000000000015,0.48,0.8487637639045715,0.6010738015174866
0.7000000000000015,0.52,0.8720091581344604,0.6389139890670776
0.7000000000000015,0.56,0.8964373469352722,0.6747409701347351
0.7000000000000015,0.6,0.9219544529914856,0.7086262702941895
0.7000000000000015,0.64,0.9484724402427673,0.7406519055366516
0.7000000000000015,0.68,0.9759098291397095,0.7709064483642578
0.7000000000000015,0.72,1.0041911602020264,0.7994817495346069
0.7000000000000015,0.76,1.0332473516464233,0.8264709711074829
0.7000000000000015,0.8,1.0630146265029907,0.8519663214683533
0.7000000000000015,0.84,1.0934349298477173,0.8760581016540527
0.7000000000000015,0.88,1.124455451965332,0.8988332152366638
0.7000000000000015,0.92,1.1560276746749878,0.9203749299049377
0.7000000000000015,0.96,1.1881077289581299,0.940762460231781
0.7000000000000015,1.0,1.2206554412841797,0.9600703716278076
0.7000000000000015,1.04,1.2536345720291138,0.9783689379692078
0.7000000000000015,1.08,1.2870121002197266,0.995724081993103
0.7000000000000015,1.12,1.3207573890686035,1.0121970176696777

0.7400000000000015,0.0,0.7400000095367432,0.0
0.7400000000000015,0.04,0.7410803437232971,0.054001498967409134
0.7400000000000015,0.08,0.7443117499351501,0.10768986493349075
0.7400000000000015,0.12,0.7496666312217712,0.1607627421617508
0.7400000000000015,0.16,0.7570998072624207,0.2129383385181427
0.7400000000000015,0.2,0.7665507197380066,0.2639637291431427
0.7400000000000015,0.24,0.7779461145401001,0.3136206567287445
0.7400000000000015,0.28,0.7912017107009888,0.361729234457016
0.7400000000000015,0.32,0.8062257766723633,0.4081490933895111
0.7400000000000015,0.36,0.8229216933250427,0.4527784585952759
0.7400000000000015,0.4,0.8411896824836731,0.4955516755580902
0.7400000000000015,0.44,0.8609297871589661,0.5364354848861694
0.7400000000000015,0.48,0.8820430636405945,0.5754246711730957
0.7400000000000015,0.52,0.9044334888458252,0.6125375628471375
0.7400000000000015,0.56,0.9280086159706116,0.6478114128112793
0.7400000000000015,0.6,0.9526804685592651,0.6812981963157654
0.7400000000000015,0.64,0.978365957736969,0.7130607962608337
0.7400000000000015,0.68,1.0049875974655151,0.7431697845458984
0.7400000000000015,0.72,1.0324727296829224,0.771700382232666
0.7400000000000015,0.76,1.0607545375823975,0.7987306714057922
0.7400000000000015,0.8,1.0897706747055054,0.8243395090103149
0.7400000000000015,0.84,1.1194641590118408,0.8486050367355347
0.7400000000000015,0.88,1.149782657623291,0.871603786945343
0.7400000000000015,0.92,1.1806777715682983,0.8934099078178406
0.7400000000000015,0.96,1.212105631828308,0.9140946865081787
0.7400000000000015,1.0,1.244025707244873,0.9337259531021118
0.7400000000000015,1.04,1.276401162147522,0.9523683190345764
0.7400000000000015,1.08,1.309198260307312,0.9700825810432434
0.7400000000000015,1.12,1.34238600730896,0.9869258999824524

0.7800000000000016,0.0,0.7799999713897705,0.0
0.7800000000000016,0.04,0.7810249328613281,0.05123716965317726
0.7800000000000016,0.08,0.7840917110443115,0.10220672190189362
0.7800000000000016,0.12,0.7891767621040344,0.15264934301376343
0.7800000000000016,0.16,0.7962411642074585,0.2023216336965561
0.7800000000000016,0.2,0.80523282289505,0.251002699136734
0.7800000000000016,0.24,0.8160882592201233,0.2984989583492279
0.7800000000000016,0.28,0.8287339806556702,0.3446473181247711
0.7800000000000016,0.32,0.8430894613265991,0.38931673765182495
0.7800000000000016,0.36,0.8590692281723022,0.43240776658058167
0.7800000000000016,0.4,0.8765842318534851,0.47385135293006897
0.7800000000000016,0.44,0.8955445289611816,0.513606071472168
0.7800000000000016,0.48,0.9158601760864258,0.5516549944877625
0.7800000000000016,0.52,0.9374432563781738,0.588002622127533
0.7800000000000016,0.56,0.9602082371711731,0.6226708292961121
0.7800000000000016,0.6,0.9840731620788574,0.6556956171989441
0.7800000000000016,0.64,1.0089597702026367,0.6871241927146912
0.7800000000000016,0.68,1.0347946882247925,0.7170118689537048
0.7800000000000016,0.72,1.061508297920227,0.7454195022583008
0.7800000000000016,0.76,1.089036226272583,0.7724118828773499
0.7800000000000016,0.8,1.1173181533813477,0.7980557680130005
0.7800000000000016,0.84,1.1462984085083008,0.8224183320999146
0.7800000000000016,0.88,1.1759252548217773,0.84556645154953
0.7800000000000016,0.92,1.2061508893966675,0.8675656914710999
0.7800000000000016,0.96,1.2369316816329956,0.8884798288345337
0.7800000000000016,1.0,1.2682271003723145,0.9083700180053711
0.7800000000000016,1.04,1.2999999523162842,0.9272952079772949
0.7800000000000016,1.08,1.3322161436080933,0.9453113079071045
0.7800000000000016,1.12,1.3648443222045898,0.9624713659286499

0.8200000000000016,0.0,0.8199999928474426,0.0
0.8200000000000016,0.04,0.8209750652313232,0.04874185100197792
0.8200000000000016,0.08,0.823893129825592,0.09725319594144821
0.8200000000000016,0.12,0.8287340402603149,0.14531001448631287
0.8200000000000016,0.16,0.8354640007019043,0.19270075857639313
0.8200000000000016,0.2,0.8440378904342651,0.23923160135746002
0.8200000000000016,0.24,0.8544003963470459,0.284730464220047
0.8200000000000016,0.28,0.8664872050285339,0.3290497064590454
0.8200000000000016,0.32,0.8802272081375122,0.37206774950027466
0.8200000000000016,0.36,0.8955445289611816,0.41368919610977173
0.8200000000000016,0.4,0.9123595952987671,0.45384401082992554
0.8200000000000016,0.44,0.9305912256240845,0.49248579144477844
0.8200000000000016,0.48,0.950157880783081,0.5295895934104919
0.8200000000000016,0.52,0.970978856086731,0.5651494264602661
0.8200000000000016,0.56,0.9929752945899963,0.5991753339767456
0.8200000000000016,0.6,1.01607084274292,0.6316906213760376
0.8200000000000016,0.64,1.0401922464370728,0.6627295017242432
0.8200000000000016,0.68,1.065269947052002,0.6923344731330872
0.8200000000000016,0.72,1.0912377834320068,0.7205541133880615
0.8200000000000016,0.76,1.1180340051651,0.7474417090415955
0.8200000000000016,0.8,1.1456003189086914,0.7730531096458435
0.8200000000000016,0.84,1.1738824844360352,0.7974457740783691
0.8200000000000016,0.88,1.2028299570083618,0.8206776976585388
0.8200000000000016,0.92,1.2323960065841675,0.8428062796592712
0.8200000000000016,0.96,1.2625371217727661,0.8638882637023926
0.8200000000000016,1.0,1.2932130098342896,0.8839786648750305
0.8200000000000016,1.04,1.3243865966796875,0.9031307101249695
0.8200000000000016,1.08,1.3560236692428589,0.9213955998420715
0.8200000000000016,1.12,1.388092279434204,0.9388220906257629

0.8600000000000017,0.0,0.8600000143051147,0.0
0.8600000000000017,0.04,0.8609297275543213,0.04647812992334366
0.8600000000000017,0.08,0.8637128472328186,0.09275631606578827
0.8600000000000017,0.12,0.868331789970398,0.13863973319530487
0.8600000000000017,0.16,0.8747571706771851,0.18394345045089722
0.8600000000000017,0.2,0.8829495906829834,0.22849664092063904
0.8600000000000017,0.24,0.8928605914115906,0.2721458971500397
0.8600000000000017,0.28,0.90443354845047,0.31475764513015747
0.8600000000000017,0.32,0.9176055788993835,0.35621964931488037
0.8600000000000017,0.36,0.9323089718818665,0.396441251039505
0.8600000000000017,0.4,0.9484724998474121,0.43535327911376953
0.8600000000000017,0.44,0.966022789478302,0.47290661931037903
0.8600000000000017,0.48,0.9848857522010803,0.509070873260498
0.8600000000000017,0.52,1.0049875974655151,0.5438324213027954
0.8600000000000017,0.56,1.0262553691864014,0.5771921873092651
0.8600000000000017,0.6,1.0486180782318115,0.6091634035110474
0.8600000000000017,0.64,1.0720075368881226,0.6397697925567627
0.8600000000000017,0.68,1.0963575839996338,0.6690430045127869
0.8600000000000017,0.72,1.1216059923171997,0.6970213651657104
0.8600000000000017,0.76,1.147693395614624,0.723747968673706
0.8600000000000017,0.8,1.1745637655258179,0.7492693066596985
0.8600000000000017,0.84,1.2021647691726685,0.7736340165138245
0.8600000000000017,0.88,1.2304471731185913,0.7968919277191162
0.8600000000000017,0.92,1.2593649625778198,0.8190932869911194
0.8600000000000017,0.96,1.2888754606246948,0.8402880430221558
0.8600000000000017,1.0,1.318938970565796,0.8605253100395203
0.8600000000000017,1.04,1.3495184183120728,0.8798530697822571
0.8600000000000017,1.08,1.3805795907974243,0.898317813873291
0.8600000000000017,1.12,1.4120906591415405,0.9159642457962036

0.9000000000000017,0.0,0.8999999761581421,0.0
0.9000000000000017,0.04,0.9008884429931641,0.04441521689295769
0.9000000000000017,0.08,0.9035484790802002,0.08865588158369064
0.9000000000000017,0.12,0.9079647660255432,0.13255153596401215
0.9000000000000017,0.16,0.9141116142272949,0.1759396195411682
0.9000000000000017,0.2,0.9219543933868408,0.21866895258426666
0.9000000000000017,0.24,0.9314504861831665,0.2606024146080017
0.9000000000000017,0.28,0.9425497651100159,0.3016190528869629
0.9000000000000017,0.32,0.9551962614059448,0.3416154980659485
0.9000000000000017,0.36,0.9693296551704407,0.38050636649131775
0.9000000000000017,0.4,0.9848857522010803,0.4182243347167969
0.9000000000000017,0.44,1.001798391342163,0.45471930503845215
0.9000000000000017,0.48,1.0199999809265137,0.48995736241340637
0.9000000000000017,0.52,1.039422869682312,0.5239193439483643
0.9000000000000017,0.56,1.059999942779541,0.5565993189811707
0.9000000000000017,0.6,1.0816653966903687,0.5880025625228882
0.9000000000000017,0.64,1.104354977607727,0.6181442141532898
0.9000000000000017,0.68,1.1280070543289185,0.647047221660614
0.9000000000000017,0.72,1.1525622606277466,0.6747409105300903
0.9000000000000017,0.76,1.1779643297195435,0.7012599110603333
0.9000000000000017,0.8,1.2041594982147217,0.726642370223999
0.9000000000000017,0.84,1.2310971021652222,0.7509291172027588
0.9000000000000017,0.88,1.2587295770645142,0.7741627097129822
0.9000000000000017,0.92,1.287011981010437,0.7963867783546448
0.9000000000000017,0.96,1.3159027099609375,0.8176450729370117
0.9000000000000017,1.0,1.3453623056411743,0.8379812240600586
0.9000000000000017,1.04,1.3753544092178345,0.8574382066726685
0.9000000000000017,1.08,1.4058449268341064,0.8760581016540527
0.9000000000000017,1.12,1.4368020296096802,0.8938814997673035

0.9400000000000017,0.0,0.9399999976158142,0.0
0.9400000000000017,0.04,0.9408506751060486,0.04252753406763077
0.9400000000000017,0.08,0.9433980584144592,0.08490179479122162
0.9400000000000017,0.12,0.9476286768913269,0.12697279453277588
0.9400000000000017,0.16,0.9535198211669922,0.16859693825244904
0.9400000000000017,0.2,0.9610410928726196,0.20963984727859497
0.9400000000000017,0.24,0.9701546430587769,0.24997863173484802
0.9400000000000017,0.28,0.9808160066604614,0.28950366377830505
0.9400000000000017,0.32,0.9929752945899963,0.3281199038028717
0.9400000000000017,0.36,1.0065783262252808,0.36574727296829224
0.9400000000000017,0.4,1.021567463874817,0.40232110023498535
0.9400000000000017,0.44,1.0378824472427368,0.4377913177013397
0.9400000000000017,0.48,1.0554620027542114,0.4721220135688782
0.9400000000000017,0.52,1.0742439031600952,0.505290150642395
0.9400000000000017,0.56,1.0941662788391113,0.5372847318649292
0.9400000000000017,0.6,1.1151680946350098,0.5681046843528748
0.9400000000000017,0.64,1.1371896266937256,0.5977583527565002
0.9400000000000017,0.68,1.1601723432540894,0.6262614727020264
0.9400000000000017,0.72,1.1840606927871704,0.6536358594894409
0.9400000000000017,0.76,1.2088011503219604,0.6799088716506958
0.9400000000000017,0.8,1.2343419790267944,0.7051113843917847
0.9400000000000017,0.84,1.2606347799301147,0.7292773723602295
0.9400000000000017,0.88,1.2876335382461548,0.7524430751800537
0.9400000000000017,0.92,1.315294623374939,0.7746459245681763
0.9400000000000017,0.96,1.343577265739441,0.7959241271018982
0.9400000000000017,1.0,1.3724429607391357,0.8163161277770996
0.9400000000000017,1.04,1.4018558263778687,0.8358603119850159
0.9400000000000017,1.08,1.4317821264266968,0.8545944690704346
0.9400000000000017,1.12,1.4621901512145996,0.8725554347038269

0.9800000000000018,0.0,0.9800000190734863,0.0
0.9800000000000018,0.04,0.9808160066604614,0.040793679654598236
0.9800000000000018,0.08,0.9832598567008972,0.08145204186439514
0.9800000000000018,0.12,0.9873196482658386,0.12184243649244308
0.9800000000000018,0.16,0.9929754137992859,0.16183742880821228
0.9800000000000018,0.2,1.0002000331878662,0.20131710171699524
0.9800000000000018,0.24,1.0089598894119263,0.24017101526260376
0.9800000000000018,0.28,1.0192153453826904,0.2782996594905853
0.9800000000000018,0.32,1.0309219360351562,0.3156156539916992
0.9800000000000018,0.36,1.0440306663513184,0.3520442843437195
0.9800000000000018,0.4,1.058489441871643,0.3875238001346588
0.9800000000000018,0.44,1.0742439031600952,0.4220050573348999
0.9800000000000018,0.48,1.0912379026412964,0.4554510712623596
0.9800000000000018,0.52,1.1094142198562622,0.48783642053604126
0.9800000000000018,0.56,1.1287161111831665,0.5191460847854614
0.9800000000000018,0.6,1.149086594581604,0.5493744611740112
0.9800000000000018,0.64,1.1704699993133545,0.5785241723060608
0.9800000000000018,0.68,1.1928118467330933,0.6066051125526428
0.9800000000000018,0.72,1.2160592079162598,0.6336329579353333
0.9800000000000018,0.76,1.2401612997055054,0.6596287488937378
0.9800000000000018,0.8,1.2650692462921143,0.6846171617507935
0.9800000000000018,0.84,1.2907363176345825,0.7086262702941895
0.9800000000000018,0.88,1.3171180486679077,0.7316864728927612
0.9800000000000018,0.92,1.3441725969314575,0.7538297176361084
0.9800000000000018,0.96,1.3718600273132324,0.7750892639160156
0.9800000000000018,1.0,1.400142788887024,0.795498788356781
0.9800000000000018,1.04,1.428985595703125,0.8150923848152161
0.9800000000000018,1.08,1.4583553075790405,0.8339037895202637
0.9800000000000018,1.12,1.488220453262329,0.8519663214683533

1.0200000000000018,0.0,1.0199999809265137,0.0
1.0200000000000018,0.04,1.0207840204238892,0.039195600897073746
1.0200000000000018,0.08,1.0231324434280396,0.07827114313840866
1.0200000000000018,0.12,1.0270345211029053,0.11710875481367111
1.0200000000000018,0.16,1.0324727296829224,0.1555948257446289
1.0200000000000018,0.2,1.039422869682312,0.19362199306488037
1.0200000000000018,0.24,1.0478549003601074,0.23109067976474762
1.0200000000000018,0.28,1.0577332973480225,0.2679104208946228
1.0200000000000018,0.32,1.0690181255340576,0.30400094389915466
1.0200000000000018,0.36,1.0816653966903687,0.33929261565208435
1.0200000000000018,0.4,1.0956275463104248,0.37372684478759766
1.0200000000000018,0.44,1.1108554601669312,0.4072558879852295
1.0200000000000018,0.48,1.1272976398468018,0.4398426115512848
1.0200000000000018,0.52,1.1449016332626343,0.4714599549770355
1.0200000000000018,0.56,1.1636149883270264,0.5020902156829834
1.0200000000000018,0.6,1.183384895324707,0.5317240357398987
1.0200000000000018,0.64,1.2041594982147217,0.5603598952293396
1.0200000000000018,0.68,1.225887417793274,0.588002622127533
1.0200000000000018,0.72,1.2485190629959106,0.6146629452705383
1.0200000000000018,0.76,1.2720062732696533,0.6403564810752869
1.0200000000000018,0.8,1.2963024377822876,0.6651027202606201
1.0200000000000018,0.84,1.3213629722595215,0.6889244318008423
1.0200000000000018,0.88,1.3471450805664062,0.7118468880653381
1.0200000000000018,0.92,1.3736083507537842,0.7338973879814148
1.0200000000000018,0.96,1.4007140398025513,0.7551044225692749
1.0200000000000018,1.0,1.428425669670105,0.7754974961280823
1.0200000000000018,1.04,1.456708550453186,0.7951065897941589
1.0200000000000018,1.08,1.4855302572250366,0.8139618635177612
1.0200000000000018,1.12,1.5148597955703735,0.8320931792259216

1.0600000000000018,0.0,1.059999942779541,0.0
1.0600000000000018,0.04,1.060754418373108,0.03771795332431793
1.0600000000000018,0.08,1.0630146265029907,0.07532889395952225
1.0600000000000018,0.12,1.0667706727981567,0.11272761970758438
1.0600000000000018,0.16,1.072007417678833,0.1498124599456787
1.0600000000000018,0.2,1.0787028074264526,0.18648691475391388
1.0600000000000018,0.24,1.0868301391601562,0.22266095876693726
1.0600000000000018,0.28,1.0963574647903442,0.25825223326683044
1.0600000000000018,0.32,1.1072487831115723,0.29318690299987793
1.0600000000000018,0.36,1.1194641590118408,0.32740020751953125
1.0600000000000018,0.4,1.132960557937622,0.36083680391311646
1.0600000000000018,0.44,1.1476932764053345,0.39345067739486694
1.0600000000000018,0.48,1.1636149883270264,0.4252050518989563
1.0600000000000018,0.52,1.1806776523590088,0.45607200264930725
1.0600000000000018,0.56,1.1988327503204346,0.4860319495201111
1.0600000000000018,0.6,1.2180311679840088,0.5150728225708008
1.0600000000000018,0.64,1.2382245063781738,0.5431895852088928
1.0600000000000018,0.68,1.2593648433685303,0.5703833103179932
1.0600000000000018,0.72,1.2814053297042847,0.5966603755950928
1.0600000000000018,0.76,1.3043005466461182,0.6220320463180542
1.0600000000000018,0.8,1.3280060291290283,0.6465131640434265
1.0600000000000018,0.84,1.3524792194366455,0.6701220870018005
1.0600000000000018,0.88,1.3776792287826538,0.6928796172142029
1.0600000000000018,0.92,1.403566837310791,0.7148085832595825
1.0600000000000018,0.96,1.4301048517227173,0.7359336614608765
1.0600000000000018,1.0,1.457257628440857,0.7562801837921143
1.0600000000000018,1.04,1.484991431236267,0.775874674320221
1.0600000000000018,1.08,1.5132745504379272,0.7947437167167664
1.0600000000000018,1.12,1.542076587677002,0.8129141926765442

1.1000000000000019,0.0,1.100000023841858,0.0
1.1000000000000019,0.04,1.1007270812988281,0.03634762018918991
1.1000000000000019,0.08,1.1029052734375,0.07259944826364517
1.1000000000000019,0.12,1.1065260171890259,0.1086612194776535
1.1000000000000019,0.16,1.1115754842758179,0.14444157481193542
1.1000000000000019,0.2,1.1180340051651,0.17985349893569946
1.1000000000000019,0.24,1.1258773803710938,0.2148154079914093
1.1000000000000019,0.28,1.1350771188735962,0.24925214052200317
1.1000000000000019,0.32,1.1456003189086914,0.2830957770347595
1.1000000000000019,0.36,1.157410979270935,0.3162861168384552
1.1000000000000019,0.4,1.1704699993133545,0.34877100586891174
1.1000000000000019,0.44,1.1847362518310547,0.38050639629364014
1.1000000000000019,0.48,1.2001667022705078,0.41145625710487366
1.1000000000000019,0.52,1.2167168855667114,0.44159233570098877
1.1000000000000019,0.56,1.2343419790267944,0.47089385986328125
1.1000000000000019,0.6,1.2529964447021484,0.49934667348861694
1.1000000000000019,0.64,1.2726351022720337,0.5269432067871094
1.1000000000000019,0.68,1.2932130098342896,0.5536813139915466
1.1000000000000019,0.72,1.3146861791610718,0.5795639753341675
1.1000000000000019,0.76,1.337011694908142,0.6045985817909241
1.1000000000000019,0.8,1.3601471185684204,0.6287962794303894
1.1000000000000019,0.84,1.384052038192749,0.6521714329719543
1.1000000000000019,0.88,1.4086874723434448,0.6747409701347351
1.1000000000000019,0.92,1.4340153932571411,0.6965239644050598
1.1000000000000019,0.96,1.459999918937683,0.7175413370132446
1.1000000000000019,1.0,1.4866068363189697,0.7378150224685669
1.1000000000000019,1.04,1.5138031244277954,0.7573680877685547
1.1000000000000019,1.08,1.5415576696395874,0.7762241363525391
1.1000000000000019,1.12,1.5698407888412476,0.7944068908691406



==> grad_visu_Cardioid.csv <==
re,im,norm,phase
-1.5,0.0,0.0,0.0
-1.5,0.05,0.0041735912673175335,1.5042531490325928
-1.5,0.1,0.008388298563659191,1.4383896589279175
-1.5,0.15000000000000002,0.012683067470788956,1.3738818168640137
-1.5,0.2,0.017092779278755188,1.3112916946411133
-1.5,0.25,0.021646667271852493,1.2511035203933716
-1.5,0.30000000000000004,0.02636738307774067,1.1936757564544678
-1.5,0.35000000000000003,0.03127044066786766,1.1392604112625122
-1.5,0.4,0.03636431694030762,1.0879970788955688
-1.5,0.45,0.041650865226984024,1.039933443069458
-1.5,0.5,0.04712590202689171,0.9950467944145203
-1.5,0.55,0.05278035253286362,0.9532472491264343
-1.5,0.6000000000000001,0.058600910007953644,0.9144111275672913
-1.5,0.65,0.06457128375768661,0.878381073474884
-1.5,0.7000000000000001,0.07067287713289261,0.8449873328208923
-1.5,0.75,0.0768856406211853,0.8140532374382019
-1.5,0.8,0.08318904787302017,0.7853979468345642
-1.5,0.8500000000000001,0.08956220746040344,0.7588491439819336
-1.5,0.9,0.09598486870527267,0.7342382669448853
-1.5,0.9500000000000001,0.10243736207485199,0.7114089131355286
-1.5,1.0,0.10890117287635803,0.6902129054069519
-1.5,1.05,0.11535898596048355,0.6705141067504883
-1.5,1.1,0.12179484963417053,0.6521870493888855
-1.5,1.1500000000000001,0.12819433212280273,0.6351158022880554
-1.5,1.2000000000000002,0.13454435765743256,0.6191954612731934
-1.5,1.25,0.14083337783813477,0.6043298840522766
-1.5,1.3,0.14705117046833038,0.5904319286346436
-1.5,1.35,0.1531890332698822,0.5774216055870056
-1.5,1.4000000000000001,0.15923933684825897,0.5652269721031189
-1.5,1.4500000000000002,0.16519573330879211,0.5537823438644409
-1.5,1.5,0.17105291783809662,0.5430282354354858

-1.45,0.0,2.9802322387695312e-08,3.1415927410125732
-1.45,0.05,0.00431800726801157,1.50197172164917
-1.45,0.1,0.008681491017341614,1.4338923692703247
-1.45,0.15000000000000002,0.01313336007297039,1.367310643196106
-1.45,0.2,0.01771174557507038,1.302837610244751
-1.45,0.25,0.022448157891631126,1.2409964799880981
-1.45,0.30000000000000004,0.027366453781723976,1.182165265083313
-1.45,0.35000000000000003,0.0324823223054409,1.1265963315963745
-1.45,0.4,0.03780349716544151,1.074418544769287
-1.45,0.45,0.043330151587724686,1.025667428970337
-1.45,0.5,0.049056023359298706,0.9802905321121216
-1.45,0.55,0.054969422519207,0.9381753206253052
-1.45,0.6000000000000001,0.06105423718690872,0.8991716504096985
-1.45,0.65,0.06729143112897873,0.863095760345459
-1.45,0.7000000000000001,0.0736595168709755,0.8297577500343323
-1.45,0.75,0.0801360085606575,0.7989581227302551
-1.45,0.8,0.08669795840978622,0.7705007791519165
-1.45,0.8500000000000001,0.09332246333360672,0.7441976070404053
-1.45,0.9,0.09998755902051926,0.7198681831359863
-1.45,0.9500000000000001,0.10667210072278976,0.6973460912704468
-1.45,1.0,0.11335644870996475,0.6764752268791199
-1.45,1.05,0.1200224980711937,0.6571124196052551
-1.45,1.1,0.12665365636348724,0.6391273736953735
-1.45,1.1500000000000001,0.1332351714372635,0.6223999857902527
-1.45,1.2000000000000002,0.1397538185119629,0.6068218350410461
-1.45,1.25,0.1461980938911438,0.592294454574585
-1.45,1.3,0.15255798399448395,0.5787287354469299
-1.45,1.35,0.15882499516010284,0.5660432577133179
-1.45,1.4000000000000001,0.16499194502830505,0.5541651844978333
-1.45,1.4500000000000002,0.171052947640419,0.5430281758308411
-1.45,1.5,0.1770031750202179,0.5325722694396973

-1.4,0.0,0.0,0.0
-1.4,0.05,0.004472801461815834,1.4995083808898926
-1.4,0.1,0.008996070362627506,1.4290771484375
-1.4,0.15000000000000002,0.01361725851893425,1.3602824211120605
-1.4,0.2,0.018378067761659622,1.2938305139541626
-1.4,0.25,0.02331252582371235,1.2302613258361816
-1.4,0.30000000000000004,0.028445731848478317,1.1699739694595337
-1.4,0.35000000000000003,0.033793263137340546,1.1132296323776245
-1.4,0.4,0.03936174511909485,1.0601407289505005
-1.4,0.45,0.04514937847852707,1.010717511177063
-1.4,0.5,0.05114720016717911,0.9648815393447876
-1.4,0.55,0.05734044685959816,0.9224910140037537
-1.4,0.6000000000000001,0.06370989233255386,0.8833627700805664
-1.4,0.65,0.07023310661315918,0.8472892642021179
-1.4,0.7000000000000001,0.07688567787408829,0.8140527009963989
-1.4,0.75,0.08364218473434448,0.7834340333938599
-1.4,0.8,0.09047718346118927,0.7552182674407959
-1.4,0.8500000000000001,0.09736572951078415,0.7292011380195618
-1.4,0.9,0.10428382456302643,0.7051920294761658
-1.4,0.9500000000000001,0.11120908707380295,0.6830124855041504
-1.4,1.0,0.11812076717615128,0.6624987125396729
-1.4,1.05,0.1250000149011612,0.6435010433197021
-1.4,1.1,0.13182973861694336,0.6258840560913086
-1.4,1.1500000000000001,0.13859495520591736,0.6095237731933594
-1.4,1.2000000000000002,0.14528246223926544,0.5943089127540588
-1.4,1.25,0.15188093483448029,0.5801383852958679
-1.4,1.3,0.15838059782981873,0.5669217109680176
-1.4,1.35,0.16477350890636444,0.5545762777328491
-1.4,1.4000000000000001,0.171052947640419,0.5430281758308411
-1.4,1.4500000000000002,0.1772136390209198,0.5322105288505554
-1.4,1.5,0.18325142562389374,0.5220631957054138

-1.3499999999999999,0.0,0.0,0.0
-1.3499999999999999,0.05,0.004639123100787401,1.496883749961853
-1.3499999999999999,0.1,0.009334471076726913,1.4239146709442139
-1.3499999999999999,0.15000000000000002,0.014138632453978062,1.3527768850326538
-1.3499999999999999,0.2,0.019097421318292618,1.2842211723327637
-1.3499999999999999,0.25,0.024247534573078156,1.218839406967163
-1.3499999999999999,0.30000000000000004,0.029615169391036034,1.1570528745651245
-1.3499999999999999,0.35000000000000003,0.035215672105550766,1.0991120338439941
-1.3499999999999999,0.4,0.04105401411652565,1.0451174974441528
-1.3499999999999999,0.45,0.047125913202762604,0.9950461983680725
-1.3499999999999999,0.5,0.05341915413737297,0.9487885236740112
-1.3499999999999999,0.55,0.059915341436862946,0.9061675071716309
-1.3499999999999999,0.6000000000000001,0.06659150868654251,0.866966187953949
-1.3499999999999999,0.65,0.07342157512903214,0.8309462666511536
-1.3499999999999999,0.7000000000000001,0.08037769794464111,0.7978633642196655
-1.3499999999999999,0.75,0.08743134886026382,0.7674750685691833
-1.3499999999999999,0.8,0.0945543646812439,0.7395480275154114
-1.3499999999999999,0.8500000000000001,0.10171954333782196,0.7138620018959045
-1.3499999999999999,0.9,0.10890117287635803,0.6902129054069519
-1.3499999999999999,0.9500000000000001,0.11607542634010315,0.6684123277664185
-1.3499999999999999,1.0,0.12322059273719788,0.6482886075973511
-1.3499999999999999,1.05,0.1303171068429947,0.6296859979629517
-1.3499999999999999,1.1,0.13734757900238037,0.6124641299247742
-1.3499999999999999,1.1500000000000001,0.1442970633506775,0.5964948534965515
-1.3499999999999999,1.2000000000000002,0.15115244686603546,0.5816643834114075
-1.3499999999999999,1.25,0.15790273249149323,0.5678698420524597
-1.3499999999999999,1.3,0.16453872621059418,0.5550189018249512
-1.3499999999999999,1.35,0.171052947640419,0.5430281758308411
-1.3499999999999999,1.4000000000000001,0.17743945121765137,0.5318232774734497
-1.3499999999999999,1.4500000000000002,0.18369369208812714,0.5213366746902466
-1.3499999999999999,1.5,0.18981225788593292,0.5115082263946533

-1.2999999999999998,0.0,0.0,0.0
-1.2999999999999998,0.05,0.0048183235339820385,1.4940491914749146
-1.2999999999999998,0.1,0.009699522517621517,1.418370246887207
-1.2999999999999998,0.15000000000000002,0.014702128246426582,1.3447214365005493
-1.2999999999999998,0.2,0.0198765080422163,1.2739442586898804
-1.2999999999999998,0.25,0.0252622589468956,1.2066675424575806
-1.2999999999999998,0.30000000000000004,0.03088657557964325,1.143335223197937
-1.2999999999999998,0.35000000000000003,0.03676416352391243,1.0841856002807617
-1.2999999999999998,0.4,0.04289783537387848,1.0292969942092896
-1.2999999999999998,0.45,0.04928009957075119,0.9786109924316406
-1.2999999999999998,0.5,0.05589485168457031,0.9319763779640198
-1.2999999999999998,0.55,0.06271937489509583,0.8891783356666565
-1.2999999999999998,0.6000000000000001,0.06972640007734299,0.8499608635902405
-1.2999999999999998,0.65,0.0768856406211853,0.8140532374382019
-1.2999999999999998,0.7000000000000001,0.08416549116373062,0.7811809778213501
-1.2999999999999998,0.75,0.0915340781211853,0.7510775327682495
-1.2999999999999998,0.8,0.09896039217710495,0.72348952293396
-1.2999999999999998,0.8500000000000001,0.10641487687826157,0.6981809139251709
-1.2999999999999998,0.9,0.11387012898921967,0.6749337911605835
-1.2999999999999998,0.9500000000000001,0.12130090594291687,0.6535508036613464
-1.2999999999999998,1.0,0.12868469953536987,0.6338516473770142
-1.2999999999999998,1.05,0.13600146770477295,0.6156747937202454
-1.2999999999999998,1.1,0.1432337462902069,0.5988747477531433
-1.2999999999999998,1.1500000000000001,0.1503666341304779,0.5833208560943604
-1.2999999999999998,1.2000000000000002,0.15738743543624878,0.5688963532447815
-1.2999999999999998,1.25,0.16428571939468384,0.5554966330528259
-1.2999999999999998,1.3,0.17105291783809662,0.5430282354354858
-1.2999999999999998,1.35,0.17768247425556183,0.5314069986343384
-1.2999999999999998,1.4000000000000001,0.18416915833950043,0.5205581784248352
-1.2999999999999998,1.4500000000000002,0.1905093938112259,0.5104140639305115
-1.2999999999999998,1.5,0.19670061767101288,0.5009145736694336

-1.2499999999999998,0.0,0.0,0.0
-1.2499999999999998,0.05,0.005011956673115492,1.4909902811050415
-1.2499999999999998,0.1,0.0100945383310318,1.4123891592025757
-1.2499999999999998,0.15000000000000002,0.01531310100108385,1.3360604047775269
-1.2499999999999998,0.2,0.02072317525744438,1.262929081916809
-1.2499999999999998,0.25,0.02636738307774067,1.1936757564544678
-1.2499999999999998,0.30000000000000004,0.032273806631565094,1.12875235080719
-1.2499999999999998,0.35000000000000003,0.03845592960715294,1.0683872699737549
-1.2499999999999998,0.4,0.044913724064826965,1.0126259326934814
-1.2499999999999998,0.45,0.05163569375872612,0.9613657593727112
-1.2499999999999998,0.5,0.05860094353556633,0.9144102931022644
-1.2499999999999998,0.55,0.06578171253204346,0.8714975118637085
-1.2499999999999998,0.6000000000000001,0.0731457769870758,0.8323289155960083
-1.2499999999999998,0.65,0.08065816760063171,0.7965975403785706
-1.2499999999999998,0.7000000000000001,0.08828296512365341,0.7639987468719482
-1.2499999999999998,0.75,0.09598488360643387,0.73423832654953
-1.2499999999999998,0.8,0.10372981429100037,0.7070432901382446
-1.2499999999999998,0.8500000000000001,0.11148594319820404,0.6821610331535339
-1.2499999999999998,0.9,0.11922410130500793,0.6593608260154724
-1.2499999999999998,0.9500000000000001,0.1269180029630661,0.6384347081184387
-1.2499999999999998,1.0,0.13454434275627136,0.6191955804824829
-1.2499999999999998,1.05,0.14208292961120605,0.6014755964279175
-1.2499999999999998,1.1,0.14951637387275696,0.5851255059242249
-1.2499999999999998,1.1500000000000001,0.15683016180992126,0.57001131772995
-1.2499999999999998,1.2000000000000002,0.16401223838329315,0.5560142397880554
-1.2499999999999998,1.25,0.1710529625415802,0.5430280566215515
-1.2499999999999998,1.3,0.17794470489025116,0.5309587121009827
-1.2499999999999998,1.35,0.18468183279037476,0.5197214484214783
-1.2499999999999998,1.4000000000000001,0.1912602186203003,0.5092412233352661
-1.2499999999999998,1.4500000000000002,0.19767731428146362,0.4994507133960724
-1.2499999999999998,1.5,0.20393167436122894,0.49028971791267395

-1.1999999999999997,0.0,0.0,0.0
-1.1999999999999997,0.05,0.005221839994192123,1.4876887798309326
-1.1999999999999997,0.1,0.010523378849029541,1.4059298038482666
-1.1999999999999997,0.15000000000000002,0.015977879986166954,1.3267275094985962
-1.1999999999999997,0.2,0.021646667271852493,1.2511035203933716
-1.1999999999999997,0.25,0.027575593441724777,1.1797829866409302
-1.1999999999999997,0.30000000000000004,0.03379325941205025,1.1132296323776245
-1.1999999999999997,0.35000000000000003,0.04031128063797951,1.0516506433486938
-1.1999999999999997,0.4,0.04712589830160141,0.9950467944145203
-1.1999999999999997,0.45,0.05422050505876541,0.9432665109634399
-1.1999999999999997,0.5,0.061568498611450195,0.8960554003715515
-1.1999999999999997,0.55,0.06913623958826065,0.8530986905097961
-1.1999999999999997,0.6000000000000001,0.0768856406211853,0.8140532374382019
-1.1999999999999997,0.65,0.08477659523487091,0.7785700559616089
-1.1999999999999997,0.7000000000000001,0.09276861697435379,0.7463113069534302
-1.1999999999999997,0.75,0.10082247853279114,0.7169574499130249
-1.1999999999999997,0.8,0.10890117287635803,0.6902129054069519
-1.1999999999999997,0.8500000000000001,0.11697058379650116,0.6658085584640503
-1.1999999999999997,0.9,0.1249999925494194,0.6435011029243469
-1.1999999999999997,0.9500000000000001,0.13296213746070862,0.6230731010437012
-1.1999999999999997,1.0,0.14083331823349,0.60433030128479
-1.1999999999999997,1.05,0.148593470454216,0.5870989561080933
-1.1999999999999997,1.1,0.1562255322933197,0.5712265372276306
-1.1999999999999997,1.1500000000000001,0.16371574997901917,0.5565765500068665
-1.1999999999999997,1.2000000000000002,0.17105291783809662,0.5430282354354858
-1.1999999999999997,1.25,0.17822855710983276,0.5304744243621826
-1.1999999999999997,1.3,0.1852361112833023,0.5188201665878296
-1.1999999999999997,1.35,0.19207121431827545,0.50798100233078
-1.1999999999999997,1.4000000000000001,0.19873099029064178,0.49788177013397217
-1.1999999999999997,1.4500000000000002,0.20521414279937744,0.4884554147720337
-1.1999999999999997,1.5,0.21152041852474213,0.47964227199554443

-1.1499999999999997,0.0,0.0,0.0
-1.1499999999999997,0.05,0.005450127646327019,1.4840880632400513
-1.1499999999999997,0.1,0.01099063828587532,1.3989219665527344
-1.1499999999999997,0.15000000000000002,0.016704000532627106,1.3166403770446777
-1.1499999999999997,0.2,0.0226580873131752,1.2383722066879272
-1.1499999999999997,0.25,0.028902089223265648,1.164894938468933
-1.1499999999999997,0.30000000000000004,0.0354645699262619,1.0966823101043701
-1.1499999999999997,0.35000000000000003,0.042354464530944824,1.0339000225067139
-1.1499999999999997,0.4,0.04956300929188728,0.976500391960144
-1.1499999999999997,0.45,0.0570673830807209,0.9242642521858215
-1.1499999999999997,0.5,0.06483401358127594,0.876875102519989
-1.1499999999999997,0.55,0.07282227277755737,0.8339579105377197
-1.1499999999999997,0.6000000000000001,0.0809876099228859,0.7951170802116394
-1.1499999999999997,0.65,0.08928397297859192,0.7599615454673767
-1.1499999999999997,0.7000000000000001,0.09766604006290436,0.7281171083450317
-1.1499999999999997,0.75,0.10609060525894165,0.6992364525794983
-1.1499999999999997,0.8,0.11451760679483414,0.6730029582977295
-1.1499999999999997,0.8500000000000001,0.12291081994771957,0.6491308808326721
-1.1499999999999997,0.9,0.13123822212219238,0.6273642182350159
-1.1499999999999997,0.9500000000000001,0.1394719034433365,0.6074765920639038
-1.1499999999999997,1.0,0.14758819341659546,0.5892665386199951
-1.1499999999999997,1.05,0.15556737780570984,0.5725563168525696
-1.1499999999999997,1.1,0.16339316964149475,0.5571898221969604
-1.1499999999999997,1.1500000000000001,0.171052947640419,0.5430281758308411
-1.1499999999999997,1.2000000000000002,0.1785367727279663,0.5299496054649353
-1.1499999999999997,1.25,0.18583740293979645,0.5178463459014893
-1.1499999999999997,1.3,0.19294990599155426,0.5066231489181519
-1.1499999999999997,1.35,0.1998712569475174,0.49619564414024353
-1.1499999999999997,1.4000000000000001,0.2066001147031784,0.48648926615715027
-1.1499999999999997,1.4500000000000002,0.21313656866550446,0.47743722796440125
-1.1499999999999997,1.5,0.21948182582855225,0.46898069977760315

-1.0999999999999996,0.0,0.0,0.0
-1.0999999999999996,0.05,0.005699338857084513,1.4801831245422363
-1.0999999999999996,0.1,0.011501739732921124,1.3913090229034424
-1.0999999999999996,0.15000000000000002,0.01750042848289013,1.3057125806808472
-1.0999999999999996,0.2,0.023770663887262344,1.2246402502059937
-1.0999999999999996,0.25,0.030364949256181717,1.1489213705062866
-1.0999999999999996,0.30000000000000004,0.037311214953660965,1.079020380973816
-1.0999999999999996,0.35000000000000003,0.044614341109991074,1.0150611400604248
-1.0999999999999996,0.4,0.05225919932126999,0.9569233655929565
-1.0999999999999996,0.45,0.06021510064601898,0.9043129086494446
-1.0999999999999996,0.5,0.06844016164541245,0.8568369150161743
-1.0999999999999996,0.55,0.0768856406211853,0.8140532374382019
-1.0999999999999996,0.6000000000000001,0.08549955487251282,0.7755092978477478
-1.0999999999999996,0.65,0.09422945231199265,0.7407674193382263
-1.0999999999999996,0.7000000000000001,0.10302475839853287,0.7094168066978455
-1.0999999999999996,0.75,0.11183828115463257,0.6810810565948486
-1.0999999999999996,0.8,0.1206270158290863,0.6554223895072937
-1.0999999999999996,0.8500000000000001,0.1293528974056244,0.6321386098861694
-1.0999999999999996,0.9,0.13798294961452484,0.6109621524810791
-1.0999999999999996,0.9500000000000001,0.14648911356925964,0.5916575789451599
-1.0999999999999996,1.0,0.15484803915023804,0.5740180015563965
-1.0999999999999996,1.05,0.16304099559783936,0.5578611493110657
-1.0999999999999996,1.1,0.17105291783809662,0.5430282354354858
-1.0999999999999996,1.1500000000000001,0.17887260019779205,0.52937912940979
-1.0999999999999996,1.2000000000000002,0.18649180233478546,0.516791045665741
-1.0999999999999996,1.25,0.19390499591827393,0.5051562190055847
-1.0999999999999996,1.3,0.20110899209976196,0.4943794012069702
-1.0999999999999996,1.35,0.2081025242805481,0.4843767285346985
-1.0999999999999996,1.4000000000000001,0.21488593518733978,0.47507426142692566
-1.0999999999999996,1.4500000000000002,0.2214609682559967,0.46640628576278687
-1.0999999999999996,1.5,0.22783036530017853,0.4583145081996918

-1.0499999999999996,0.0,0.0,0.0
-1.0499999999999996,0.05,0.005972518119961023,1.4758955240249634
-1.0499999999999996,0.1,0.012063248082995415,1.382993221282959
-1.0499999999999996,0.15000000000000002,0.018378067761659622,1.2938305139541626
-1.0499999999999996,0.2,0.025000544264912605,1.2097854614257812
-1.0499999999999996,0.25,0.03198636323213577,1.1317405700683594
-1.0499999999999996,0.30000000000000004,0.039361730217933655,1.0601414442062378
-1.0499999999999996,0.35000000000000003,0.04712590202689171,0.9950467944145203
-1.0499999999999996,0.4,0.055255405604839325,0.9362497329711914
-1.0499999999999996,0.45,0.06370988488197327,0.8833627700805664
-1.0499999999999996,0.5,0.07243748754262924,0.8359062671661377
-1.0499999999999996,0.55,0.08138002455234528,0.7933632731437683
-1.0499999999999996,0.6000000000000001,0.09047716110944748,0.7552185654640198
-1.0499999999999996,0.65,0.09966959804296494,0.7209842205047607
-1.0499999999999996,0.7000000000000001,0.10890117287635803,0.6902129054069519
-1.0499999999999996,0.75,0.11812078952789307,0.6624985337257385
-1.0499999999999996,0.8,0.12728287279605865,0.6374815702438354
-1.0499999999999996,0.8500000000000001,0.13634786009788513,0.6148449182510376
-1.0499999999999996,0.9,0.14528246223926544,0.5943089127540588
-1.0499999999999996,0.9500000000000001,0.15405890345573425,0.5756311416625977
-1.0499999999999996,1.0,0.1626548320055008,0.5585993528366089
-1.0499999999999996,1.05,0.171052947640419,0.5430281758308411
-1.0499999999999996,1.1,0.17924003303050995,0.5287565588951111
-1.0499999999999996,1.1500000000000001,0.18720677495002747,0.5156435966491699
-1.0499999999999996,1.2000000000000002,0.1949470192193985,0.5035661458969116
-1.0499999999999996,1.25,0.20245733857154846,0.49241676926612854
-1.0499999999999996,1.3,0.209736630320549,0.4821009039878845
-1.0499999999999996,1.35,0.21678569912910461,0.4725355803966522
-1.0499999999999996,1.4000000000000001,0.22360680997371674,0.46364760398864746
-1.0499999999999996,1.4500000000000002,0.23020347952842712,0.4553724527359009
-1.0499999999999996,1.5,0.23658014833927155,0.447653204202652

-0.9999999999999996,0.0,0.0,0.0
-0.9999999999999996,0.05,0.006273300852626562,1.4711813926696777
-0.9999999999999996,0.1,0.012683077715337276,1.3738771677017212
-0.9999999999999996,0.15000000000000002,0.019350148737430573,1.280867099761963
-0.9999999999999996,0.2,0.026367373764514923,1.1936767101287842
-0.9999999999999996,0.25,0.033793285489082336,1.1132280826568604
-0.9999999999999996,0.30000000000000004,0.04165085405111313,1.0399341583251953
-0.9999999999999996,0.35000000000000003,0.04993145540356636,0.9737678170204163
-0.9999999999999996,0.4,0.058600906282663345,0.9144111275672913
-0.9999999999999996,0.45,0.06760689616203308,0.8613658547401428
-0.9999999999999996,0.5,0.0768856629729271,0.814052939414978
-0.9999999999999996,0.55,0.08636815845966339,0.7718713879585266
-0.9999999999999996,0.6000000000000001,0.09598486870527267,0.7342382669448853
-0.9999999999999996,0.65,0.10566899180412292,0.7006151676177979
-0.9999999999999996,0.7000000000000001,0.11535898596048355,0.6705141067504883
-0.9999999999999996,0.75,0.1249999925494194,0.6435011029243469
-0.9999999999999996,0.8,0.13454435765743256,0.6191954612731934
-0.9999999999999996,0.8500000000000001,0.14395172894001007,0.5972653031349182
-0.9999999999999996,0.9,0.15318900346755981,0.5774217247962952
-0.9999999999999996,0.9500000000000001,0.16222962737083435,0.559414803981781
-0.9999999999999996,1.0,0.1710529327392578,0.5430283546447754
-0.9999999999999996,1.05,0.1796436905860901,0.5280743837356567
-0.9999999999999996,1.1,0.18799105286598206,0.5143911242485046
-0.9999999999999996,1.1500000000000001,0.19608823955059052,0.5018371343612671
-0.9999999999999996,1.2000000000000002,0.20393168926239014,0.49028968811035156
-0.9999999999999996,1.25,0.21152043342590332,0.47964224219322205
-0.9999999999999996,1.3,0.2188558280467987,0.4698010981082916
-0.9999999999999996,1.35,0.22594097256660461,0.4606846272945404
-0.9999999999999996,1.4000000000000001,0.23278024792671204,0.4522210657596588
-0.9999999999999996,1.4500000000000002,0.23937928676605225,0.4443470239639282
-0.9999999999999996,1.5,0.24574434757232666,0.43700698018074036

-0.9499999999999995,0.0,0.0,0.0
-0.9499999999999995,0.05,0.006606101989746094,1.4659912586212158
-0.9499999999999995,0.1,0.013370883651077747,1.3638538122177124
-0.9499999999999995,0.15000000000000002,0.020432908087968826,1.2666866779327393
-0.9499999999999995,0.2,0.027895484119653702,1.1761574745178223
-0.9499999999999995,0.25,0.03581903129816055,1.0932425260543823
-0.9499999999999995,0.30000000000000004,0.044221241027116776,1.0182805061340332
-0.9499999999999995,0.35000000000000003,0.053082678467035294,0.9511309266090393
-0.9499999999999995,0.4,0.06235538795590401,0.8913391828536987
-0.9499999999999995,0.45,0.07197225838899612,0.8382769823074341
-0.9499999999999995,0.5,0.08185553550720215,0.791249692440033
-0.9499999999999995,0.55,0.091923788189888,0.7495647072792053
-0.9499999999999995,0.6000000000000001,0.10209733247756958,0.7125683426856995
-0.9499999999999995,0.65,0.11230182647705078,0.6796665787696838
-0.9499999999999995,0.7000000000000001,0.12247046828269958,0.650332510471344
-0.9499999999999995,0.75,0.13254515826702118,0.6241045594215393
-0.9499999999999995,0.8,0.1424769163131714,0.6005821824073792
-0.9499999999999995,0.8500000000000001,0.1522255390882492,0.5794198513031006
-0.9499999999999995,0.9,0.16175904870033264,0.5603203177452087
-0.9499999999999995,0.9500000000000001,0.171052947640419,0.5430281758308411
-0.9499999999999995,1.0,0.18008919060230255,0.5273237824440002
-0.9499999999999995,1.05,0.18885527551174164,0.5130186676979065
-0.9499999999999995,1.1,0.1973436176776886,0.49994978308677673
-0.9499999999999995,1.1500000000000001,0.20555047690868378,0.487976610660553
-0.9499999999999995,1.2000000000000002,0.2134752720594406,0.47697779536247253
-0.9499999999999995,1.25,0.22112008929252625,0.4668475091457367
-0.9499999999999995,1.3,0.22848902642726898,0.4574940502643585
-0.9499999999999995,1.35,0.2355877310037613,0.44883716106414795
-0.9499999999999995,1.4000000000000001,0.24242305755615234,0.4408068060874939
-0.9499999999999995,1.4500000000000002,0.24900275468826294,0.4333413243293762
-0.9499999999999995,1.5,0.25533509254455566,0.4263864755630493

-0.8999999999999995,0.0,2.9802322387695312e-08,0.0
-0.8999999999999995,0.05,0.006976359989494085,1.460219383239746
-0.8999999999999995,0.1,0.014138640835881233,1.3527748584747314
-0.8999999999999995,0.15000000000000002,0.02164667844772339,1.2511022090911865
-0.8999999999999995,0.2,0.02961515635251999,1.157053828239441
-0.8999999999999995,0.25,0.03810518607497215,1.0716201066970825
-0.8999999999999995,0.30000000000000004,0.04712590202689171,0.9950467944145203
-0.8999999999999995,0.35000000000000003,0.05664323642849922,0.9270360469818115
-0.8999999999999995,0.4,0.0665915235877037,0.8669658303260803
-0.8999999999999995,0.45,0.0768856629729271,0.814052939414978
-0.8999999999999995,0.5,0.08743132650852203,0.7674753665924072
-0.8999999999999995,0.55,0.09813330322504044,0.7264383435249329
-0.8999999999999995,0.6000000000000001,0.10890119522809982,0.6902127265930176
-0.8999999999999995,0.65,0.11965294927358627,0.6581507921218872
-0.8999999999999995,0.7000000000000001,0.1303170919418335,0.629686176776886
-0.8999999999999995,0.75,0.14083333313465118,0.6043301820755005
-0.8999999999999995,0.8,0.15115247666835785,0.5816642642021179
-0.8999999999999995,0.8500000000000001,0.161235511302948,0.5613318681716919
-0.8999999999999995,0.9,0.171052947640419,0.5430281758308411
-0.8999999999999995,0.9500000000000001,0.18058334290981293,0.526494026184082
-0.8999999999999995,1.0,0.18981222808361053,0.5115083456039429
-0.8999999999999995,1.05,0.19873103499412537,0.4978816509246826
-0.8999999999999995,1.1,0.20733587443828583,0.4854522943496704
-0.8999999999999995,1.1500000000000001,0.2156267762184143,0.4740808606147766
-0.8999999999999995,1.2000000000000002,0.22360683977603912,0.4636475443840027
-0.8999999999999995,1.25,0.23128138482570648,0.4540488123893738
-0.8999999999999995,1.3,0.23865772783756256,0.44519466161727905
-0.8999999999999995,1.35,0.24574437737464905,0.4370068907737732
-0.8999999999999995,1.4000000000000001,0.2525506913661957,0.4294176697731018
-0.8999999999999995,1.4500000000000002,0.25908681750297546,0.42236700654029846
-0.8999999999999995,1.5,0.26536306738853455,0.4158027172088623

-0.8499999999999994,0.0,2.9802322387695312e-08,3.1415927410125732
-0.8499999999999994,0.05,0.007390787824988365,1.4537886381149292
-0.8499999999999994,0.1,0.01500129234045744,1.3404754400253296
-0.8499999999999994,0.15000000000000002,0.02301696501672268,1.233912467956543
-0.8499999999999994,0.2,0.03156473487615585,1.136157751083374
-0.8499999999999994,0.25,0.040704019367694855,1.048184871673584
-0.8499999999999994,0.30000000000000004,0.050431083887815475,0.9700924754142761
-0.8499999999999994,0.35000000000000003,0.06069192662835121,0.9013822078704834
-0.8499999999999994,0.4,0.07139836996793747,0.8412246108055115
-0.8499999999999994,0.45,0.08244343101978302,0.7886567711830139
-0.8499999999999994,0.5,0.09371364861726761,0.742713212966919
-0.8499999999999994,0.55,0.10509854555130005,0.7024915218353271
-0.8499999999999994,0.6000000000000001,0.1164967268705368,0.6671839356422424
-0.8499999999999994,0.65,0.12781913578510284,0.6360871195793152
-0.8499999999999994,0.7000000000000001,0.138990581035614,0.6085981726646423
-0.8499999999999994,0.75,0.1499500274658203,0.5842034816741943
-0.8499999999999994,0.8,0.16064949333667755,0.5624688267707825
-0.8499999999999994,0.8500000000000001,0.17105288803577423,0.5430283546447754
-0.8499999999999994,0.9,0.1811346411705017,0.5255717635154724
-0.8499999999999994,0.9500000000000001,0.19087769091129303,0.5098380446434021
-0.8499999999999994,1.0,0.2002723664045334,0.4956055283546448
-0.8499999999999994,1.05,0.20931483805179596,0.4826861619949341
-0.8499999999999994,1.1,0.21800588071346283,0.4709198474884033
-0.8499999999999994,1.1500000000000001,0.22634999454021454,0.4601694643497467
-0.8499999999999994,1.2000000000000002,0.23435434699058533,0.45031750202178955
-0.8499999999999994,1.25,0.242028146982193,0.4412629306316376
-0.8499999999999994,1.3,0.24938197433948517,0.43291857838630676
-0.8499999999999994,1.35,0.256427526473999,0.42520850896835327
-0.8499999999999994,1.4000000000000001,0.26317694783210754,0.4180670380592346
-0.8499999999999994,1.4500000000000002,0.2696426510810852,0.41143667697906494
-0.8499999999999994,1.5,0.2758372724056244,0.40526705980300903

-0.7999999999999994,0.0,0.0,0.0
-0.7999999999999994,0.05,0.007857846096158028,1.44656240940094
-0.7999999999999994,0.1,0.01597786694765091,1.3267312049865723
-0.7999999999999994,0.15000000000000002,0.024576427415013313,1.2148685455322266
-0.7999999999999994,0.2,0.03379327431321144,1.1132287979125977
-0.7999999999999994,0.25,0.0436822883784771,1.0227330923080444
-0.7999999999999994,0.30000000000000004,0.054220471531152725,0.9432673454284668
-0.7999999999999994,0.35000000000000003,0.06532721221446991,0.8740661144256592
-0.7999999999999994,0.4,0.0768856555223465,0.8140528798103333
-0.7999999999999994,0.45,0.08876246213912964,0.7620581984519958
-0.7999999999999994,0.5,0.10082247853279114,0.7169574499130249
-0.7999999999999994,0.55,0.11293904483318329,0.6777340173721313
-0.7999999999999994,0.6000000000000001,0.1249999925494194,0.6435011029243469
-0.7999999999999994,0.65,0.13691043853759766,0.6135023832321167
-0.7999999999999994,0.7000000000000001,0.148593470454216,0.5870989561080933
-0.7999999999999994,0.75,0.1599891185760498,0.5637567639350891
-0.7999999999999994,0.8,0.171052947640419,0.5430281758308411
-0.7999999999999994,0.8500000000000001,0.18175365030765533,0.5245404243469238
-0.7999999999999994,0.9,0.19207121431827545,0.50798100233078
-0.7999999999999994,0.9500000000000001,0.20199470221996307,0.4930882751941681
-0.7999999999999994,1.0,0.21152041852474213,0.4796423017978668
-0.7999999999999994,1.05,0.22065043449401855,0.46745699644088745
-0.7999999999999994,1.1,0.22939099371433258,0.45637547969818115
-0.7999999999999994,1.1500000000000001,0.23775170743465424,0.44626346230506897
-0.7999999999999994,1.2000000000000002,0.24574430286884308,0.4370070695877075
-0.7999999999999994,1.25,0.25338226556777954,0.42850804328918457
-0.7999999999999994,1.3,0.26067981123924255,0.42068228125572205
-0.7999999999999994,1.35,0.26765182614326477,0.41345685720443726
-0.7999999999999994,1.4000000000000001,0.27431339025497437,0.4067687690258026
-0.7999999999999994,1.4500000000000002,0.28067946434020996,0.4005628526210785
-0.7999999999999994,1.5,0.2867647409439087,0.3947910964488983

-0.7499999999999993,0.0,0.0,0.0
-0.7499999999999993,0.05,0.008388298563659191,1.4383896589279175
-0.7499999999999993,0.1,0.017092779278755188,1.3112916946411133
-0.7499999999999993,0.15000000000000002,0.02636738307774067,1.1936757564544678
-0.7499999999999993,0.2,0.03636431694030762,1.0879970788955688
-0.7499999999999993,0.25,0.04712590202689171,0.9950467944145203
-0.7499999999999993,0.30000000000000004,0.058600910007953644,0.9144111275672913
-0.7499999999999993,0.35000000000000003,0.07067287713289261,0.8449873328208923
-0.7499999999999993,0.4,0.08318904787302017,0.7853979468345642
-0.7499999999999993,0.45,0.09598486870527267,0.7342382669448853
-0.7499999999999993,0.5,0.10890117287635803,0.6902129054069519
-0.7499999999999993,0.55,0.12179484963417053,0.6521870493888855
-0.7499999999999993,0.6000000000000001,0.13454435765743256,0.6191954612731934
-0.7499999999999993,0.65,0.14705117046833038,0.5904319286346436
-0.7499999999999993,0.7000000000000001,0.15923933684825897,0.5652269721031189
-0.7499999999999993,0.75,0.17105291783809662,0.5430282354354858
-0.7499999999999993,0.8,0.18245358765125275,0.5233795642852783
-0.7499999999999993,0.8500000000000001,0.19341729581356049,0.5059041380882263
-0.7499999999999993,0.9,0.20393165946006775,0.4902897775173187
-0.7499999999999993,0.9500000000000001,0.2139936089515686,0.4762765169143677
-0.7499999999999993,1.0,0.22360680997371674,0.4636475741863251
-0.7499999999999993,1.05,0.23278026282787323,0.45222100615501404
-0.7499999999999993,1.1,0.24152663350105286,0.44184359908103943
-0.7499999999999993,1.1500000000000001,0.24986116588115692,0.43238553404808044
-0.7499999999999993,1.2000000000000002,0.25780072808265686,0.423736572265625
-0.7499999999999993,1.25,0.26536306738853455,0.4158027768135071
-0.7499999999999993,1.3,0.2725664973258972,0.408502995967865
-0.7499999999999993,1.35,0.279429167509079,0.4017678201198578
-0.7499999999999993,1.4000000000000001,0.2859690487384796,0.3955371081829071
-0.7499999999999993,1.4500000000000002,0.2922036051750183,0.38975873589515686
-0.7499999999999993,1.5,0.29814958572387695,0.38438698649406433

-0.6999999999999993,0.0,0.0,0.0
-0.6999999999999993,0.05,0.008996070362627506,1.4290771484375
-0.6999999999999993,0.1,0.018378067761659622,1.2938305139541626
-0.6999999999999993,0.15000000000000002,0.028445731848478317,1.1699739694595337
-0.6999999999999993,0.2,0.03936174511909485,1.0601407289505005
-0.6999999999999993,0.25,0.05114720016717911,0.9648815393447876
-0.6999999999999993,0.30000000000000004,0.06370989233255386,0.8833627700805664
-0.6999999999999993,0.35000000000000003,0.07688567787408829,0.8140527009963989
-0.6999999999999993,0.4,0.09047718346118927,0.7552182674407959
-0.6999999999999993,0.45,0.10428382456302643,0.7051920294761658
-0.6999999999999993,0.5,0.11812076717615128,0.6624987125396729
-0.6999999999999993,0.55,0.13182973861694336,0.6258840560913086
-0.6999999999999993,0.6000000000000001,0.14528246223926544,0.5943089127540588
-0.6999999999999993,0.65,0.15838059782981873,0.5669217109680176
-0.6999999999999993,0.7000000000000001,0.171052947640419,0.5430281758308411
-0.6999999999999993,0.75,0.18325142562389374,0.5220631957054138
-0.6999999999999993,0.8,0.1949470192193985,0.5035660862922668
-0.6999999999999993,0.8500000000000001,0.20612585544586182,0.48716017603874207
-0.6999999999999993,0.9,0.2167857140302658,0.47253555059432983
-0.6999999999999993,0.9500000000000001,0.22693292796611786,0.45943716168403625
-0.6999999999999993,1.0,0.23658013343811035,0.44765323400497437
-0.6999999999999993,1.05,0.24574437737464905,0.4370069205760956
-0.6999999999999993,1.1,0.25444528460502625,0.42735064029693604
-0.6999999999999993,1.1500000000000001,0.26270437240600586,0.41855955123901367
-0.6999999999999993,1.2000000000000002,0.2705439329147339,0.4105280935764313
-0.6999999999999993,1.25,0.2779863774776459,0.40316668152809143
-0.6999999999999993,1.3,0.28505387902259827,0.3963984251022339
-0.6999999999999993,1.35,0.29176801443099976,0.39015740156173706
-0.6999999999999993,1.4000000000000001,0.29814961552619934,0.38438695669174194
-0.6999999999999993,1.4500000000000002,0.3042185306549072,0.37903767824172974
-0.6999999999999993,1.5,0.3099936544895172,0.37406668066978455

-0.6499999999999992,0.0,0.0,0.0
-0.6499999999999992,0.05,0.009699522517621517,1.418370246887207
-0.6499999999999992,0.1,0.0198765080422163,1.2739442586898804
-0.6499999999999992,0.15000000000000002,0.03088657557964325,1.143335223197937
-0.6499999999999992,0.2,0.04289783537387848,1.0292969942092896
-0.6499999999999992,0.25,0.05589485168457031,0.9319763779640198
-0.6499999999999992,0.30000000000000004,0.06972640007734299,0.8499608635902405
-0.6499999999999992,0.35000000000000003,0.08416549116373062,0.7811809778213501
-0.6499999999999992,0.4,0.09896039217710495,0.72348952293396
-0.6499999999999992,0.45,0.11387012898921967,0.6749337911605835
-0.6499999999999992,0.5,0.12868469953536987,0.6338516473770142
-0.6499999999999992,0.55,0.1432337462902069,0.5988747477531433
-0.6499999999999992,0.6000000000000001,0.15738743543624878,0.5688963532447815
-0.6499999999999992,0.65,0.17105291783809662,0.5430282354354858
-0.6499999999999992,0.7000000000000001,0.18416915833950043,0.5205581784248352
-0.6499999999999992,0.75,0.19670061767101288,0.5009145736694336
-0.6499999999999992,0.8,0.20863176882266998,0.48363715410232544
-0.6499999999999992,0.8500000000000001,0.21996204555034637,0.46835336089134216
-0.6499999999999992,0.9,0.2307017296552658,0.4547596573829651
-0.6499999999999992,0.9500000000000001,0.2408686876296997,0.44260770082473755
-0.6499999999999992,1.0,0.25048568844795227,0.43169286847114563
-0.6499999999999992,1.05,0.2595787048339844,0.421845406293869
-0.6499999999999992,1.1,0.2681750953197479,0.4129241406917572
-0.6499999999999992,1.1500000000000001,0.2763029634952545,0.40481022000312805
-0.6499999999999992,1.2000000000000002,0.28399011492729187,0.3974037766456604
-0.6499999999999992,1.25,0.2912635803222656,0.3906202018260956
-0.6499999999999992,1.3,0.29814958572387695,0.38438698649406433
-0.6499999999999992,1.35,0.3046730160713196,0.3786422908306122
-0.6499999999999992,1.4000000000000001,0.3108571469783783,0.3733331263065338
-0.6499999999999992,1.4500000000000002,0.3167242705821991,0.36841320991516113
-0.6499999999999992,1.5,0.3222949504852295,0.3638427257537842

-0.5999999999999992,0.0,0.0,0.0
-0.5999999999999992,0.05,0.010523378849029541,1.4059298038482666
-0.5999999999999992,0.1,0.021646667271852493,1.2511035203933716
-0.5999999999999992,0.15000000000000002,0.03379325941205025,1.1132296323776245
-0.5999999999999992,0.2,0.04712589830160141,0.9950467944145203
-0.5999999999999992,0.25,0.061568498611450195,0.8960554003715515
-0.5999999999999992,0.30000000000000004,0.0768856406211853,0.8140532374382019
-0.5999999999999992,0.35000000000000003,0.09276861697435379,0.7463113069534302
-0.5999999999999992,0.4,0.10890117287635803,0.6902129054069519
-0.5999999999999992,0.45,0.1249999925494194,0.6435011029243469
-0.5999999999999992,0.5,0.14083331823349,0.60433030128479
-0.5999999999999992,0.55,0.1562255322933197,0.5712265372276306
-0.5999999999999992,0.6000000000000001,0.17105291783809662,0.5430282354354858
-0.5999999999999992,0.65,0.1852361112833023,0.5188201665878296
-0.5999999999999992,0.7000000000000001,0.19873099029064178,0.49788177013397217
-0.5999999999999992,0.75,0.21152041852474213,0.47964227199554443
-0.5999999999999992,0.8,0.22360676527023315,0.4636476933956146
-0.5999999999999992,0.8500000000000001,0.23500630259513855,0.4495338201522827
-0.5999999999999992,0.9,0.24574434757232666,0.4370069205760956
-0.5999999999999992,0.9500000000000001,0.2558518648147583,0.4258284568786621
-0.5999999999999992,1.0,0.26536306738853455,0.4158027470111847
-0.5999999999999992,1.05,0.27431344985961914,0.40676867961883545
-0.5999999999999992,1.1,0.2827383279800415,0.3985929489135742
-0.5999999999999992,1.1500000000000001,0.2906726598739624,0.39116352796554565
-0.5999999999999992,1.2000000000000002,0.29814958572387695,0.38438698649406433
-0.5999999999999992,1.25,0.3052009642124176,0.3781839609146118
-0.5999999999999992,1.3,0.3118564188480377,0.37248721718788147
-0.5999999999999992,1.35,0.31814390420913696,0.3672392964363098
-0.5999999999999992,1.4000000000000001,0.32408931851387024,0.3623906970024109
-0.5999999999999992,1.4500000000000002,0.32971662282943726,0.3578990399837494
-0.5999999999999992,1.5,0.335048109292984,0.3537273406982422

-0.5499999999999992,0.0,0.0,0.0
-0.5499999999999992,0.05,0.011501739732921124,1.3913090229034424
-0.5499999999999992,0.1,0.023770663887262344,1.2246402502059937
-0.5499999999999992,0.15000000000000002,0.037311214953660965,1.079020380973816
-0.5499999999999992,0.2,0.05225919932126999,0.9569233655929565
-0.5499999999999992,0.25,0.06844016164541245,0.8568369150161743
-0.5499999999999992,0.30000000000000004,0.08549955487251282,0.7755092978477478
-0.5499999999999992,0.35000000000000003,0.10302475839853287,0.7094168066978455
-0.5499999999999992,0.4,0.1206270158290863,0.6554223895072937
-0.5499999999999992,0.45,0.13798294961452484,0.6109621524810791
-0.5499999999999992,0.5,0.15484803915023804,0.5740180015563965
-0.5499999999999992,0.55,0.17105291783809662,0.5430282354354858
-0.5499999999999992,0.6000000000000001,0.18649180233478546,0.516791045665741
-0.5499999999999992,0.65,0.20110899209976196,0.4943794012069702
-0.5499999999999992,0.7000000000000001,0.21488593518733978,0.47507426142692566
-0.5499999999999992,0.75,0.22783036530017853,0.4583145081996918
-0.5499999999999992,0.8,0.239967480301857,0.4436585605144501
-0.5499999999999992,0.8500000000000001,0.2513335645198822,0.4307558536529541
-0.5499999999999992,0.9,0.26197123527526855,0.4193258583545685
-0.5499999999999992,0.9500000000000001,0.27192598581314087,0.40914225578308105
-0.5499999999999992,1.0,0.2812440097332001,0.40002086758613586
-0.5499999999999992,1.05,0.289970725774765,0.3918105959892273
-0.5499999999999992,1.1,0.29814958572387695,0.38438698649406433
-0.5499999999999992,1.1500000000000001,0.3058219254016876,0.3776460886001587
-0.5499999999999992,1.2000000000000002,0.3130262494087219,0.37150120735168457
-0.5499999999999992,1.25,0.3197983205318451,0.36587923765182495
-0.5499999999999992,1.3,0.32617121934890747,0.36071810126304626
-0.5499999999999992,1.35,0.33217543363571167,0.3559652268886566
-0.5499999999999992,1.4000000000000001,0.33783888816833496,0.3515750467777252
-0.5499999999999992,1.4500000000000002,0.34318721294403076,0.34750887751579285
-0.5499999999999992,1.5,0.3482438027858734,0.34373289346694946

-0.4999999999999991,0.0,0.0,0.0
-0.4999999999999991,0.05,0.012683077715337276,1.3738771677017212
-0.4999999999999991,0.1,0.026367373764514923,1.1936767101287842
-0.4999999999999991,0.15000000000000002,0.04165085405111313,1.0399341583251953
-0.4999999999999991,0.2,0.058600906282663345,0.9144111275672913
-0.4999999999999991,0.25,0.0768856629729271,0.814052939414978
-0.4999999999999991,0.30000000000000004,0.09598486870527267,0.7342382669448853
-0.4999999999999991,0.35000000000000003,0.11535898596048355,0.6705141067504883
-0.4999999999999991,0.4,0.13454435765743256,0.6191954612731934
-0.4999999999999991,0.45,0.15318900346755981,0.5774217247962952
-0.4999999999999991,0.5,0.1710529327392578,0.5430283546447754
-0.4999999999999991,0.55,0.18799105286598206,0.5143911242485046
-0.4999999999999991,0.6000000000000001,0.20393168926239014,0.49028968811035156
-0.4999999999999991,0.65,0.2188558280467987,0.4698010981082916
-0.4999999999999991,0.7000000000000001,0.23278024792671204,0.4522210657596588
-0.4999999999999991,0.75,0.24574434757232666,0.43700698018074036
-0.4999999999999991,0.8,0.2578006684780121,0.42373672127723694
-0.4999999999999991,0.8500000000000001,0.2690085172653198,0.4120781421661377
-0.4999999999999991,0.9,0.279429167509079,0.4017678201198578
-0.4999999999999991,0.9500000000000001,0.28912344574928284,0.3925943672657013
-0.4999999999999991,1.0,0.29814961552619934,0.38438695669174194
-0.4999999999999991,1.05,0.3065628409385681,0.37700605392456055
-0.4999999999999991,1.1,0.3144140839576721,0.37033718824386597
-0.4999999999999991,1.1500000000000001,0.3217506408691406,0.36428508162498474
-0.4999999999999991,1.2000000000000002,0.3286155164241791,0.3587706387042999
-0.4999999999999991,1.25,0.3350481390953064,0.353727251291275
-0.4999999999999991,1.3,0.34108421206474304,0.34909868240356445
-0.4999999999999991,1.35,0.3467561602592468,0.3448370099067688
-0.4999999999999991,1.4000000000000001,0.3520934581756592,0.3409012258052826
-0.4999999999999991,1.4500000000000002,0.3571227788925171,0.3372562527656555
-0.4999999999999991,1.5,0.3618682622909546,0.3338715732097626

-0.44999999999999907,0.0,2.9802322387695312e-08,0.0
-0.44999999999999907,0.05,0.014138640835881233,1.3527748584747314
-0.44999999999999907,0.1,0.02961515635251999,1.157053828239441
-0.44999999999999907,0.15000000000000002,0.04712590202689171,0.9950467944145203
-0.44999999999999907,0.2,0.0665915235877037,0.8669658303260803
-0.44999999999999907,0.25,0.08743132650852203,0.7674753665924072
-0.44999999999999907,0.30000000000000004,0.10890119522809982,0.6902127265930176
-0.44999999999999907,0.35000000000000003,0.1303170919418335,0.629686176776886
-0.44999999999999907,0.4,0.15115247666835785,0.5816642642021179
-0.44999999999999907,0.45,0.171052947640419,0.5430281758308411
-0.44999999999999907,0.5,0.18981222808361053,0.5115083456039429
-0.44999999999999907,0.55,0.20733587443828583,0.4854522943496704
-0.44999999999999907,0.6000000000000001,0.22360683977603912,0.4636475443840027
-0.44999999999999907,0.65,0.23865772783756256,0.44519466161727905
-0.44999999999999907,0.7000000000000001,0.2525506913661957,0.4294176697731018
-0.44999999999999907,0.75,0.26536306738853455,0.4158027172088623
-0.44999999999999907,0.8,0.2771783471107483,0.40395405888557434
-0.44999999999999907,0.8500000000000001,0.2880803346633911,0.39356306195259094
-0.44999999999999907,0.9,0.29814961552619934,0.38438695669174194
-0.44999999999999907,0.9500000000000001,0.30746206641197205,0.3762318193912506
-0.44999999999999907,1.0,0.31608736515045166,0.36894187331199646
-0.44999999999999907,1.05,0.3240893483161926,0.3623906672000885
-0.44999999999999907,1.1,0.33152562379837036,0.3564746081829071
-0.44999999999999907,1.1500000000000001,0.33844831585884094,0.3511078953742981
-0.44999999999999907,1.2000000000000002,0.3449040949344635,0.3462194502353668
-0.44999999999999907,1.25,0.3509349524974823,0.34174954891204834
-0.44999999999999907,1.3,0.35657840967178345,0.33764785528182983
-0.44999999999999907,1.35,0.3618682622909546,0.3338715732097626
-0.44999999999999907,1.4000000000000001,0.3668346405029297,0.3303842842578888
-0.44999999999999907,1.4500000000000002,0.37150484323501587,0.32715457677841187
-0.44999999999999907,1.5,0.37590306997299194,0.3241555094718933

-0.399999999999999,0.0,0.0,0.0
-0.399999999999999,0.05,0.01597786694765091,1.3267312049865723
-0.399999999999999,0.1,0.03379327431321144,1.1132287979125977
-0.399999999999999,0.15000000000000002,0.054220471531152725,0.9432673454284668
-0.399999999999999,0.2,0.0768856555223465,0.8140528798103333
-0.399999999999999,0.25,0.10082247853279114,0.7169574499130249
-0.399999999999999,0.30000000000000004,0.1249999925494194,0.6435011029243469
-0.399999999999999,0.35000000000000003,0.148593470454216,0.5870989561080933
-0.399999999999999,0.4,0.171052947640419,0.5430281758308411
-0.399999999999999,0.45,0.19207121431827545,0.50798100233078
-0.399999999999999,0.5,0.21152041852474213,0.4796423017978668
-0.399999999999999,0.55,0.22939099371433258,0.45637547969818115
-0.399999999999999,0.6000000000000001,0.24574430286884308,0.4370070695877075
-0.399999999999999,0.65,0.26067981123924255,0.42068228125572205
-0.399999999999999,0.7000000000000001,0.27431339025497437,0.4067687690258026
-0.399999999999999,0.75,0.2867647409439087,0.3947910964488983
-0.399999999999999,0.8,0.29814958572387695,0.38438698649406433
-0.399999999999999,0.8500000000000001,0.30857640504837036,0.375276118516922
-0.399999999999999,0.9,0.31814390420913696,0.3672392666339874
-0.399999999999999,0.9500000000000001,0.3269413113594055,0.36010271310806274
-0.399999999999999,1.0,0.335048109292984,0.3537273406982422
-0.399999999999999,1.05,0.342535138130188,0.34800055623054504
-0.399999999999999,1.1,0.34946495294570923,0.34283068776130676
-0.399999999999999,1.1500000000000001,0.35589298605918884,0.3381419777870178
-0.399999999999999,1.2000000000000002,0.3618682622909546,0.33387160301208496
-0.399999999999999,1.25,0.36743414402008057,0.32996708154678345
-0.399999999999999,1.3,0.37262892723083496,0.32638421654701233
-0.399999999999999,1.35,0.37748682498931885,0.3230854272842407
-0.399999999999999,1.4000000000000001,0.38203808665275574,0.3200388252735138
-0.399999999999999,1.4500000000000002,0.3863096237182617,0.31721699237823486
-0.399999999999999,1.5,0.39032527804374695,0.3145962655544281

-0.349999999999999,0.0,0.0,0.0
-0.349999999999999,0.05,0.018378067761659622,1.2938305139541626
-0.349999999999999,0.1,0.03936174511909485,1.0601407289505005
-0.349999999999999,0.15000000000000002,0.06370989233255386,0.8833627700805664
-0.349999999999999,0.2,0.09047718346118927,0.7552182674407959
-0.349999999999999,0.25,0.11812076717615128,0.6624987125396729
-0.349999999999999,0.30000000000000004,0.14528246223926544,0.5943089127540588
-0.349999999999999,0.35000000000000003,0.171052947640419,0.5430281758308411
-0.349999999999999,0.4,0.1949470192193985,0.5035660862922668
-0.349999999999999,0.45,0.2167857140302658,0.47253555059432983
-0.349999999999999,0.5,0.23658013343811035,0.44765323400497437
-0.349999999999999,0.55,0.25444528460502625,0.42735064029693604
-0.349999999999999,0.6000000000000001,0.2705439329147339,0.4105280935764313
-0.349999999999999,0.65,0.28505387902259827,0.3963984251022339
-0.349999999999999,0.7000000000000001,0.29814961552619934,0.38438695669174194
-0.349999999999999,0.75,0.3099936544895172,0.37406668066978455
-0.349999999999999,0.8,0.32073238492012024,0.36511504650115967
-0.349999999999999,0.8500000000000001,0.3304959237575531,0.3572842478752136
-0.349999999999999,0.9,0.3393981158733368,0.3503817617893219
-0.349999999999999,0.9500000000000001,0.3475385308265686,0.34425562620162964
-0.349999999999999,1.0,0.3550034761428833,0.338784784078598
-0.349999999999999,1.05,0.3618682622909546,0.33387160301208496
-0.349999999999999,1.1,0.36819812655448914,0.32943645119667053
-0.349999999999999,1.1500000000000001,0.37404993176460266,0.32541418075561523
-0.349999999999999,1.2000000000000002,0.37947335839271545,0.32175055146217346
-0.349999999999999,1.25,0.3845116198062897,0.31840041279792786
-0.349999999999999,1.3,0.389202743768692,0.3153257668018341
-0.349999999999999,1.35,0.39358019828796387,0.3124944567680359
-0.349999999999999,1.4000000000000001,0.39767318964004517,0.30987897515296936
-0.349999999999999,1.4500000000000002,0.40150782465934753,0.30745598673820496
-0.349999999999999,1.5,0.4051070809364319,0.3052051365375519

-0.29999999999999893,0.0,0.0,0.0
-0.29999999999999893,0.05,0.021646667271852493,1.2511035203933716
-0.29999999999999893,0.1,0.04712589830160141,0.9950467944145203
-0.29999999999999893,0.15000000000000002,0.0768856406211853,0.8140532374382019
-0.29999999999999893,0.2,0.10890117287635803,0.6902129054069519
-0.29999999999999893,0.25,0.14083331823349,0.60433030128479
-0.29999999999999893,0.30000000000000004,0.17105291783809662,0.5430282354354858
-0.29999999999999893,0.35000000000000003,0.19873099029064178,0.49788177013397217
-0.29999999999999893,0.4,0.22360676527023315,0.4636476933956146
-0.29999999999999893,0.45,0.24574434757232666,0.4370069205760956
-0.29999999999999893,0.5,0.26536306738853455,0.4158027470111847
-0.29999999999999893,0.55,0.2827383279800415,0.3985929489135742
-0.29999999999999893,0.6000000000000001,0.29814958572387695,0.38438698649406433
-0.29999999999999893,0.65,0.3118564188480377,0.37248721718788147
-0.29999999999999893,0.7000000000000001,0.32408931851387024,0.3623906970024109
-0.29999999999999893,0.75,0.335048109292984,0.3537273406982422
-0.29999999999999893,0.8,0.3449040651321411,0.3462194800376892
-0.29999999999999893,0.8500000000000001,0.3538028597831726,0.3396555781364441
-0.29999999999999893,0.9,0.3618682324886322,0.33387163281440735
-0.29999999999999893,0.9500000000000001,0.36920517683029175,0.3287390172481537
-0.29999999999999893,1.0,0.37590306997299194,0.3241554796695709
-0.29999999999999893,1.05,0.38203808665275574,0.3200388252735138
-0.29999999999999893,1.1,0.3876754343509674,0.31632211804389954
-0.29999999999999893,1.1500000000000001,0.39287111163139343,0.31295061111450195
-0.29999999999999893,1.2000000000000002,0.39767318964004517,0.30987897515296936
-0.29999999999999893,1.25,0.40212345123291016,0.3070693612098694
-0.29999999999999893,1.3,0.40625816583633423,0.30449000000953674
-0.29999999999999893,1.35,0.410108745098114,0.30211395025253296
-0.29999999999999893,1.4000000000000001,0.4137028753757477,0.29991835355758667
-0.29999999999999893,1.4500000000000002,0.4170648157596588,0.2978835999965668
-0.29999999999999893,1.5,0.4202158451080322,0.29599276185035706

-0.2499999999999989,0.0,0.0,0.0
-0.2499999999999989,0.05,0.026367373764514923,1.1936767101287842
-0.2499999999999989,0.1,0.058600906282663345,0.9144111275672913
-0.2499999999999989,0.15000000000000002,0.09598486870527267,0.7342382669448853
-0.2499999999999989,0.2,0.13454435765743256,0.6191954612731934
-0.2499999999999989,0.25,0.1710529327392578,0.5430283546447754
-0.2499999999999989,0.30000000000000004,0.20393168926239014,0.49028968811035156
-0.2499999999999989,0.35000000000000003,0.23278024792671204,0.4522210657596588
-0.2499999999999989,0.4,0.2578006684780121,0.42373672127723694
-0.2499999999999989,0.45,0.279429167509079,0.4017678201198578
-0.2499999999999989,0.5,0.29814961552619934,0.38438695669174194
-0.2499999999999989,0.55,0.3144140839576721,0.37033718824386597
-0.2499999999999989,0.6000000000000001,0.3286155164241791,0.3587706387042999
-0.2499999999999989,0.65,0.34108421206474304,0.34909868240356445
-0.2499999999999989,0.7000000000000001,0.3520934581756592,0.3409012258052826
-0.2499999999999989,0.75,0.3618682622909546,0.3338715732097626
-0.2499999999999989,0.8,0.37059327960014343,0.3277812600135803
-0.2499999999999989,0.8500000000000001,0.37842077016830444,0.32245686650276184
-0.2499999999999989,0.9,0.3854764699935913,0.3177645802497864
-0.2499999999999989,0.9500000000000001,0.3918648958206177,0.3135996162891388
-0.2499999999999989,1.0,0.39767318964004517,0.30987900495529175
-0.2499999999999989,1.05,0.40297454595565796,0.3065360188484192
-0.2499999999999989,1.1,0.4078308343887329,0.30351656675338745
-0.2499999999999989,1.1500000000000001,0.4122944176197052,0.30077627301216125
-0.2499999999999989,1.2000000000000002,0.416409969329834,0.2982785105705261
-0.2499999999999989,1.25,0.4202158451080322,0.29599276185035706
-0.2499999999999989,1.3,0.4237450957298279,0.2938932776451111
-0.2499999999999989,1.35,0.42702624201774597,0.29195842146873474
-0.2499999999999989,1.4000000000000001,0.4300841987133026,0.2901696264743805
-0.2499999999999989,1.4500000000000002,0.43294060230255127,0.28851112723350525
-0.2499999999999989,1.5,0.4356144964694977,0.28696924448013306

-0.19999999999999885,0.0,0.0,0.0
-0.19999999999999885,0.05,0.03379327431321144,1.1132287979125977
-0.19999999999999885,0.1,0.0768856555223465,0.8140528798103333
-0.19999999999999885,0.15000000000000002,0.1249999925494194,0.6435011029243469
-0.19999999999999885,0.2,0.171052947640419,0.5430281758308411
-0.19999999999999885,0.25,0.21152041852474213,0.4796423017978668
-0.19999999999999885,0.30000000000000004,0.24574430286884308,0.4370070695877075
-0.19999999999999885,0.35000000000000003,0.27431339025497437,0.4067687690258026
-0.19999999999999885,0.4,0.29814958572387695,0.38438698649406433
-0.19999999999999885,0.45,0.31814390420913696,0.3672392666339874
-0.19999999999999885,0.5,0.335048109292984,0.3537273406982422
-0.19999999999999885,0.55,0.34946495294570923,0.34283068776130676
-0.19999999999999885,0.6000000000000001,0.3618682622909546,0.33387160301208496
-0.19999999999999885,0.65,0.37262892723083496,0.32638421654701233
-0.19999999999999885,0.7000000000000001,0.38203808665275574,0.3200388252735138
-0.19999999999999885,0.75,0.39032527804374695,0.3145962655544281
-0.19999999999999885,0.8,0.3976731598377228,0.30987903475761414
-0.19999999999999885,0.8500000000000001,0.40422818064689636,0.3057527244091034
-0.19999999999999885,0.9,0.410108745098114,0.30211398005485535
-0.19999999999999885,0.9500000000000001,0.41541147232055664,0.29888200759887695
-0.19999999999999885,1.0,0.4202158451080322,0.29599276185035706
-0.19999999999999885,1.05,0.424587607383728,0.29339492321014404
-0.19999999999999885,1.1,0.42858171463012695,0.2910468280315399
-0.19999999999999885,1.1500000000000001,0.43224430084228516,0.288914293050766
-0.19999999999999885,1.2000000000000002,0.4356144964694977,0.28696924448013306
-0.19999999999999885,1.25,0.43872541189193726,0.2851880192756653
-0.19999999999999885,1.3,0.4416055679321289,0.2835509181022644
-0.19999999999999885,1.35,0.44427943229675293,0.2820412218570709
-0.19999999999999885,1.4000000000000001,0.446768194437027,0.2806446850299835
-0.19999999999999885,1.4500000000000002,0.44909024238586426,0.27934902906417847
-0.19999999999999885,1.5,0.45126157999038696,0.27814385294914246

-0.1499999999999988,0.0,0.0,0.0
-0.1499999999999988,0.05,0.04712589830160141,0.9950467944145203
-0.1499999999999988,0.1,0.10890117287635803,0.6902129054069519
-0.1499999999999988,0.15000000000000002,0.17105291783809662,0.5430282354354858
-0.1499999999999988,0.2,0.22360676527023315,0.4636476933956146
-0.1499999999999988,0.25,0.26536306738853455,0.4158027470111847
-0.1499999999999988,0.30000000000000004,0.29814958572387695,0.38438698649406433
-0.1499999999999988,0.35000000000000003,0.32408931851387024,0.3623906970024109
-0.1499999999999988,0.4,0.3449040651321411,0.3462194800376892
-0.1499999999999988,0.45,0.3618682324886322,0.33387163281440735
-0.1499999999999988,0.5,0.37590306997299194,0.3241554796695709
-0.1499999999999988,0.55,0.3876754343509674,0.31632211804389954
-0.1499999999999988,0.6000000000000001,0.39767318964004517,0.30987897515296936
-0.1499999999999988,0.65,0.40625816583633423,0.30449000000953674
-0.1499999999999988,0.7000000000000001,0.4137028753757477,0.29991835355758667
-0.1499999999999988,0.75,0.4202158451080322,0.29599276185035706
-0.1499999999999988,0.8,0.425958514213562,0.2925862967967987
-0.1499999999999988,0.8500000000000001,0.43105772137641907,0.28960302472114563
-0.1499999999999988,0.9,0.4356144964694977,0.28696924448013306
-0.1499999999999988,0.9500000000000001,0.4397098124027252,0.28462716937065125
-0.1499999999999988,1.0,0.4434097111225128,0.2825312316417694
-0.1499999999999988,1.05,0.44676822423934937,0.28064465522766113
-0.1499999999999988,1.1,0.449830025434494,0.27893775701522827
-0.1499999999999988,1.1500000000000001,0.45263248682022095,0.2773860692977905
-0.1499999999999988,1.2000000000000002,0.4552069902420044,0.2759694755077362
-0.1499999999999988,1.25,0.457580029964447,0.27467110753059387
-0.1499999999999988,1.3,0.4597742259502411,0.27347680926322937
-0.1499999999999988,1.35,0.4618089199066162,0.27237454056739807
-0.1499999999999988,1.4000000000000001,0.4637008011341095,0.27135413885116577
-0.1499999999999988,1.4500000000000002,0.46546435356140137,0.2704068720340729
-0.1499999999999988,1.5,0.46711206436157227,0.26952508091926575

-0.09999999999999876,0.0,0.0,0.0
-0.09999999999999876,0.05,0.0768856555223465,0.8140528798103333
-0.09999999999999876,0.1,0.171052947640419,0.5430281758308411
-0.09999999999999876,0.15000000000000002,0.24574430286884308,0.4370070695877075
-0.09999999999999876,0.2,0.29814958572387695,0.38438698649406433
-0.09999999999999876,0.25,0.335048109292984,0.3537273406982422
-0.09999999999999876,0.30000000000000004,0.3618682622909546,0.33387160301208496
-0.09999999999999876,0.35000000000000003,0.38203808665275574,0.3200388252735138
-0.09999999999999876,0.4,0.3976731598377228,0.30987903475761414
-0.09999999999999876,0.45,0.410108745098114,0.30211398005485535
-0.09999999999999876,0.5,0.4202158451080322,0.29599276185035706
-0.09999999999999876,0.55,0.42858171463012695,0.2910468280315399
-0.09999999999999876,0.6000000000000001,0.4356144964694977,0.28696924448013306
-0.09999999999999876,0.65,0.4416055679321289,0.2835509181022644
-0.09999999999999876,0.7000000000000001,0.446768194437027,0.2806446850299835
-0.09999999999999876,0.75,0.45126157999038696,0.27814385294914246
-0.09999999999999876,0.8,0.4552069902420044,0.2759694755077362
-0.09999999999999876,0.8500000000000001,0.45869821310043335,0.2740617096424103
-0.09999999999999876,0.9,0.4618089199066162,0.27237454056739807
-0.09999999999999876,0.9500000000000001,0.46459776163101196,0.2708719074726105
-0.09999999999999876,1.0,0.46711206436157227,0.26952505111694336
-0.09999999999999876,1.05,0.46939027309417725,0.26831111311912537
-0.09999999999999876,1.1,0.4714639186859131,0.267211377620697
-0.09999999999999876,1.1500000000000001,0.4733593761920929,0.2662104070186615
-0.09999999999999876,1.2000000000000002,0.475098580121994,0.2652955651283264
-0.09999999999999876,1.25,0.47669997811317444,0.2644561231136322
-0.09999999999999876,1.3,0.47817927598953247,0.2636832296848297
-0.09999999999999876,1.35,0.47954994440078735,0.2629692554473877
-0.09999999999999876,1.4000000000000001,0.48082345724105835,0.26230770349502563
-0.09999999999999876,1.4500000000000002,0.48200976848602295,0.2616930603981018
-0.09999999999999876,1.5,0.4831175208091736,0.26112040877342224

-0.04999999999999871,0.0,0.0,0.0
-0.04999999999999871,0.05,0.171052947640419,0.5430281758308411
-0.04999999999999871,0.1,0.29814958572387695,0.38438698649406433
-0.04999999999999871,0.15000000000000002,0.3618682622909546,0.33387160301208496
-0.04999999999999871,0.2,0.3976731598377228,0.30987903475761414
-0.04999999999999871,0.25,0.4202158451080322,0.29599276185035706
-0.04999999999999871,0.30000000000000004,0.4356144964694977,0.28696924448013306
-0.04999999999999871,0.35000000000000003,0.446768194437027,0.2806446850299835
-0.04999999999999871,0.4,0.4552069902420044,0.2759694755077362
-0.04999999999999871,0.45,0.4618089199066162,0.27237454056739807
-0.04999999999999871,0.5,0.46711206436157227,0.26952505111694336
-0.04999999999999871,0.55,0.4714639186859131,0.267211377620697
-0.04999999999999871,0.6000000000000001,0.475098580121994,0.2652955651283264
-0.04999999999999871,0.65,0.47817927598953247,0.2636832296848297
-0.04999999999999871,0.7000000000000001,0.48082345724105835,0.26230770349502563
-0.04999999999999871,0.75,0.4831175208091736,0.26112040877342224
-0.04999999999999871,0.8,0.4851265549659729,0.26008525490760803
-0.04999999999999871,0.8500000000000001,0.48690056800842285,0.2591747045516968
-0.04999999999999871,0.9,0.488478422164917,0.2583676278591156
-0.04999999999999871,0.9500000000000001,0.48989084362983704,0.257647305727005
-0.04999999999999871,1.0,0.49116256833076477,0.25700050592422485
-0.04999999999999871,1.05,0.49231359362602234,0.2564164400100708
-0.04999999999999871,1.1,0.493360310792923,0.2558865547180176
-0.04999999999999871,1.1500000000000001,0.49431630969047546,0.2554035186767578
-0.04999999999999871,1.2000000000000002,0.49519285559654236,0.25496143102645874
-0.04999999999999871,1.25,0.49599939584732056,0.25455528497695923
-0.04999999999999871,1.3,0.4967440366744995,0.2541809380054474
-0.04999999999999871,1.35,0.4974336326122284,0.25383469462394714
-0.04999999999999871,1.4000000000000001,0.49807411432266235,0.2535135746002197
-0.04999999999999871,1.4500000000000002,0.49867042899131775,0.25321492552757263
-0.04999999999999871,1.5,0.4992270767688751,0.252936452627182

1.3322676295501878e-15,0.0,1.0,0.0
1.3322676295501878e-15,0.05,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.1,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.15000000000000002,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,0.2,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.25,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,0.30000000000000004,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,0.35000000000000003,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.4,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.45,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.5,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,0.55,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,0.6000000000000001,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,0.65,0.5153882503509521,0.2449786365032196
1.3322676295501878e-15,0.7000000000000001,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.75,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.8,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.8500000000000001,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.9,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,0.9500000000000001,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,1.0,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,1.05,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,1.1,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,1.1500000000000001,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,1.2000000000000002,0.5153882503509521,0.24497869610786438
1.3322676295501878e-15,1.25,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,1.3,0.5153882503509521,0.2449786365032196
1.3322676295501878e-15,1.35,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,1.4000000000000001,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,1.4500000000000002,0.5153882503509521,0.2449786514043808
1.3322676295501878e-15,1.5,0.5153882503509521,0.2449786514043808

0.05000000000000138,0.0,1.0,0.0
0.05000000000000138,0.05,0.8581176400184631,0.10318560898303986
0.05000000000000138,0.1,0.7321931719779968,0.15329629182815552
0.05000000000000138,0.15000000000000002,0.6687124967575073,0.17827677726745605
0.05000000000000138,0.2,0.6329925656318665,0.19277027249336243
0.05000000000000138,0.25,0.610489547252655,0.20215155184268951
0.05000000000000138,0.30000000000000004,0.5951125621795654,0.2086980938911438
0.05000000000000138,0.35000000000000003,0.5839718580245972,0.21351878345012665
0.05000000000000138,0.4,0.575541615486145,0.21721364557743073
0.05000000000000138,0.45,0.5689454674720764,0.22013454139232635
0.05000000000000138,0.5,0.5636464357376099,0.22250092029571533
0.05000000000000138,0.55,0.5592977404594421,0.22445669770240784
0.05000000000000138,0.6000000000000001,0.5556654334068298,0.22609995305538177
0.05000000000000138,0.65,0.5525866150856018,0.22749994695186615
0.05000000000000138,0.7000000000000001,0.5499439239501953,0.22870689630508423
0.05000000000000138,0.75,0.5476508736610413,0.229758158326149
0.05000000000000138,0.8,0.5456428527832031,0.23068194091320038
0.05000000000000138,0.8500000000000001,0.5438696146011353,0.23150011897087097
0.05000000000000138,0.9,0.5422924757003784,0.2322297990322113
0.05000000000000138,0.9500000000000001,0.5408806800842285,0.23288454115390778
0.05000000000000138,1.0,0.5396093726158142,0.23347541689872742
0.05000000000000138,1.05,0.5384587049484253,0.23401124775409698
0.05000000000000138,1.1,0.5374123454093933,0.23449942469596863
0.05000000000000138,1.1500000000000001,0.5364567041397095,0.23494604229927063
0.05000000000000138,1.2000000000000002,0.5355805158615112,0.23535609245300293
0.05000000000000138,1.25,0.534774124622345,0.2357340008020401
0.05000000000000138,1.3,0.5340297818183899,0.23608337342739105
0.05000000000000138,1.35,0.5333402752876282,0.23640726506710052
0.05000000000000138,1.4000000000000001,0.5327000617980957,0.23670841753482819
0.05000000000000138,1.4500000000000002,0.5321038365364075,0.23698915541172028
0.05000000000000138,1.5,0.5315473079681396,0.23725144565105438

0.10000000000000142,0.0,1.0,0.0
0.10000000000000142,0.05,0.9488617181777954,0.05894860997796059
0.10000000000000142,0.1,0.8581176400184631,0.10318560898303986
0.10000000000000142,0.15000000000000002,0.784277081489563,0.1330060362815857
0.10000000000000142,0.2,0.7321931719779968,0.15329629182815552
0.10000000000000142,0.25,0.6954479813575745,0.1676691472530365
0.10000000000000142,0.30000000000000004,0.6687124967575073,0.17827677726745605
0.10000000000000142,0.35000000000000003,0.648594081401825,0.1863865703344345
0.10000000000000142,0.4,0.6329925656318665,0.19277027249336243
0.10000000000000142,0.45,0.6205800771713257,0.19791755080223083
0.10000000000000142,0.5,0.610489547252655,0.20215155184268951
0.10000000000000142,0.55,0.602135956287384,0.20569320023059845
0.10000000000000142,0.6000000000000001,0.5951125621795654,0.2086980938911438
0.10000000000000142,0.65,0.5891287326812744,0.21127884089946747
0.10000000000000142,0.7000000000000001,0.5839718580245972,0.21351878345012665
0.10000000000000142,0.75,0.579483151435852,0.21548090875148773
0.10000000000000142,0.8,0.575541615486145,0.21721364557743073
0.10000000000000142,0.8500000000000001,0.5720536112785339,0.2187548279762268
0.10000000000000142,0.9,0.5689454674720764,0.22013454139232635
0.10000000000000142,0.9500000000000001,0.5661588907241821,0.22137673199176788
0.10000000000000142,1.0,0.5636464357376099,0.22250092029571533
0.10000000000000142,1.05,0.5613700151443481,0.22352318465709686
0.10000000000000142,1.1,0.5592977404594421,0.22445669770240784
0.10000000000000142,1.1500000000000001,0.5574035048484802,0.2253125160932541
0.10000000000000142,1.2000000000000002,0.5556654334068298,0.22609995305538177
0.10000000000000142,1.25,0.5540650486946106,0.22682683169841766
0.10000000000000142,1.3,0.5525866150856018,0.22749994695186615
0.10000000000000142,1.35,0.5512166619300842,0.22812499105930328
0.10000000000000142,1.4000000000000001,0.5499439239501953,0.22870689630508423
0.10000000000000142,1.4500000000000002,0.5487580895423889,0.22925008833408356
0.10000000000000142,1.5,0.5476508736610413,0.229758158326149

0.15000000000000147,0.0,1.0,0.0
0.15000000000000147,0.05,0.9751430749893188,0.04054718092083931
0.15000000000000147,0.1,0.9186456799507141,0.07554984092712402
0.15000000000000147,0.15000000000000002,0.8581176996231079,0.10318560153245926
0.15000000000000147,0.2,0.8062257766723633,0.12435499578714371
0.15000000000000147,0.25,0.7647963166236877,0.14061345160007477
0.15000000000000147,0.30000000000000004,0.7321931719779968,0.15329629182815552
0.15000000000000147,0.35000000000000003,0.7063661813735962,0.16337963938713074
0.15000000000000147,0.4,0.6856254935264587,0.1715472787618637
0.15000000000000147,0.45,0.6687124967575073,0.17827677726745605
0.15000000000000147,0.5,0.6547144651412964,0.18390589952468872
0.15000000000000147,0.55,0.6429694294929504,0.18867766857147217
0.15000000000000147,0.6000000000000001,0.6329925060272217,0.19277025759220123
0.15000000000000147,0.65,0.6244238615036011,0.19631661474704742
0.15000000000000147,0.7000000000000001,0.6169919967651367,0.19941776990890503
0.15000000000000147,0.75,0.610489547252655,0.20215155184268951
0.15000000000000147,0.8,0.6047554016113281,0.2045789361000061
0.15000000000000147,0.8500000000000001,0.5996633768081665,0.20674817264080048
0.15000000000000147,0.9,0.5951125621795654,0.2086980938911438
0.15000000000000147,0.9500000000000001,0.591022253036499,0.21046006679534912
0.15000000000000147,1.0,0.5873265862464905,0.2120599001646042
0.15000000000000147,1.05,0.5839718580245972,0.21351876854896545
0.15000000000000147,1.1,0.5809133052825928,0.21485447883605957
0.15000000000000147,1.1500000000000001,0.5781136155128479,0.216081902384758
0.15000000000000147,1.2000000000000002,0.575541615486145,0.21721364557743073
0.15000000000000147,1.25,0.5731707811355591,0.21826040744781494
0.15000000000000147,1.3,0.5709785223007202,0.21923142671585083
0.15000000000000147,1.35,0.5689454674720764,0.22013454139232635
0.15000000000000147,1.4000000000000001,0.5670551061630249,0.22097666561603546
0.15000000000000147,1.4500000000000002,0.5652929544448853,0.2217637598514557
0.15000000000000147,1.5,0.5636464357376099,0.22250095009803772

0.2000000000000015,0.0,1.0,0.0
0.2000000000000015,0.05,0.9855376482009888,0.030766692012548447
0.2000000000000015,0.1,0.9488617181777954,0.05894860997796059
0.2000000000000015,0.15000000000000002,0.9031196236610413,0.08314122259616852
0.2000000000000015,0.2,0.8581176400184631,0.10318560898303986
0.2000000000000015,0.25,0.8181906938552856,0.11958291381597519
0.2000000000000015,0.30000000000000004,0.784277081489563,0.1330060362815857
0.2000000000000015,0.35000000000000003,0.7559013366699219,0.1440753936767578
0.2000000000000015,0.4,0.7321931719779968,0.15329629182815552
0.2000000000000015,0.45,0.7122879028320312,0.16106100380420685
0.2000000000000015,0.5,0.6954479813575745,0.1676691472530365
0.2000000000000015,0.55,0.681079089641571,0.1733493059873581
0.2000000000000015,0.6000000000000001,0.6687124967575073,0.17827677726745605
0.2000000000000015,0.65,0.6579803824424744,0.18258720636367798
0.2000000000000015,0.7000000000000001,0.648594081401825,0.1863865703344345
0.2000000000000015,0.75,0.6403253078460693,0.18975864350795746
0.2000000000000015,0.8,0.6329925656318665,0.19277027249336243
0.2000000000000015,0.8500000000000001,0.6264501214027405,0.1954752802848816
0.2000000000000015,0.9,0.6205800771713257,0.19791755080223083
0.2000000000000015,0.9500000000000001,0.6152862906455994,0.20013302564620972
0.2000000000000015,1.0,0.610489547252655,0.20215155184268951
0.2000000000000015,1.05,0.6061244010925293,0.20399796962738037
0.2000000000000015,1.1,0.602135956287384,0.20569320023059845
0.2000000000000015,1.1500000000000001,0.5984783172607422,0.20725488662719727
0.2000000000000015,1.2000000000000002,0.5951125621795654,0.2086980938911438
0.2000000000000015,1.25,0.5920054316520691,0.21003572642803192
0.2000000000000015,1.3,0.5891287326812744,0.21127884089946747
0.2000000000000015,1.35,0.5864578485488892,0.21243706345558167
0.2000000000000015,1.4000000000000001,0.5839718580245972,0.21351878345012665
0.2000000000000015,1.4500000000000002,0.5816522836685181,0.21453125774860382
0.2000000000000015,1.5,0.579483151435852,0.21548090875148773

0.25000000000000155,0.0,1.0,0.0
0.25000000000000155,0.05,0.9905937910079956,0.024749821051955223
0.25000000000000155,0.1,0.9653553366661072,0.04810844734311104
0.25000000000000155,0.15000000000000002,0.9309704303741455,0.0691356286406517
0.25000000000000155,0.2,0.8938517570495605,0.08747149258852005
0.25000000000000155,0.25,0.8581176996231079,0.10318562388420105
0.25000000000000155,0.30000000000000004,0.8256951570510864,0.11656292527914047
0.25000000000000155,0.35000000000000003,0.7971354722976685,0.12795160710811615
0.25000000000000155,0.4,0.7723082900047302,0.13768522441387177
0.25000000000000155,0.45,0.7508153319358826,0.14605338871479034
0.25000000000000155,0.5,0.7321931719779968,0.15329629182815552
0.25000000000000155,0.55,0.7160022854804993,0.15960903465747833
0.25000000000000155,0.6000000000000001,0.7018572092056274,0.16514864563941956
0.25000000000000155,0.65,0.6894327402114868,0.17004171013832092
0.25000000000000155,0.7000000000000001,0.6784587502479553,0.17439016699790955
0.25000000000000155,0.75,0.6687124967575073,0.17827676236629486
0.25000000000000155,0.8,0.6600108742713928,0.18176902830600739
0.25000000000000155,0.8500000000000001,0.652202844619751,0.18492235243320465
0.25000000000000155,0.9,0.6451635360717773,0.18778260052204132
0.25000000000000155,0.9500000000000001,0.6387889385223389,0.19038793444633484
0.25000000000000155,1.0,0.6329925656318665,0.19277027249336243
0.25000000000000155,1.05,0.6277013421058655,0.19495658576488495
0.25000000000000155,1.1,0.6228539347648621,0.19696971774101257
0.25000000000000155,1.1500000000000001,0.618398129940033,0.19882914423942566
0.25000000000000155,1.2000000000000002,0.614289402961731,0.2005516141653061
0.25000000000000155,1.25,0.610489547252655,0.20215155184268951
0.25000000000000155,1.3,0.6069656610488892,0.2036413848400116
0.25000000000000155,1.35,0.6036892533302307,0.20503203570842743
0.25000000000000155,1.4000000000000001,0.6006355285644531,0.2063329964876175
0.25000000000000155,1.4500000000000002,0.5977830290794373,0.20755255222320557
0.25000000000000155,1.5,0.5951125621795654,0.2086980938911438

0.3000000000000016,0.0,1.0,0.0
0.3000000000000016,0.05,0.9934095740318298,0.020687680691480637
0.3000000000000016,0.1,0.9751430749893188,0.04054718092083931
0.3000000000000016,0.15000000000000002,0.9488617777824402,0.058948613703250885
0.3000000000000016,0.2,0.9186456799507141,0.07554984092712402
0.3000000000000016,0.25,0.8877248764038086,0.09026651084423065
0.3000000000000016,0.30000000000000004,0.8581176996231079,0.10318560153245926
0.3000000000000016,0.35000000000000003,0.8308342099189758,0.11448096483945847
0.3000000000000016,0.4,0.8062257766723633,0.12435499578714371
0.3000000000000016,0.45,0.784277081489563,0.1330060064792633
0.3000000000000016,0.5,0.7647963166236877,0.14061345160007477
0.3000000000000016,0.55,0.7475247383117676,0.14733289182186127
0.3000000000000016,0.6000000000000001,0.7321931719779968,0.15329629182815552
0.3000000000000016,0.65,0.7185489535331726,0.1586143970489502
0.3000000000000016,0.7000000000000001,0.7063661813735962,0.16337963938713074
0.3000000000000016,0.75,0.6954479813575745,0.1676691472530365
0.3000000000000016,0.8,0.6856254935264587,0.1715472787618637
0.3000000000000016,0.8500000000000001,0.6767544150352478,0.17506803572177887
0.3000000000000016,0.9,0.6687124967575073,0.17827677726745605
0.3000000000000016,0.9500000000000001,0.6613953709602356,0.18121188879013062
0.3000000000000016,1.0,0.6547144651412964,0.18390589952468872
0.3000000000000016,1.05,0.648594081401825,0.1863865703344345
0.3000000000000016,1.1,0.6429694294929504,0.18867766857147217
0.3000000000000016,1.1500000000000001,0.6377848386764526,0.19079968333244324
0.3000000000000016,1.2000000000000002,0.6329925060272217,0.19277025759220123
0.3000000000000016,1.25,0.6285510063171387,0.194604754447937
0.3000000000000016,1.3,0.6244238615036011,0.19631661474704742
0.3000000000000016,1.35,0.6205800771713257,0.19791753590106964
0.3000000000000016,1.4000000000000001,0.6169919967651367,0.19941776990890503
0.3000000000000016,1.4500000000000002,0.6136355996131897,0.20082643628120422
0.3000000000000016,1.5,0.610489547252655,0.20215155184268951

0.35000000000000164,0.0,1.0,0.0
0.35000000000000164,0.05,0.99513179063797,0.01776508428156376
0.35000000000000164,0.1,0.9813629984855652,0.034999437630176544
0.35000000000000164,0.15000000000000002,0.9608350396156311,0.05126945674419403
0.35000000000000164,0.2,0.9361780285835266,0.06629381328821182
0.35000000000000164,0.25,0.9097725749015808,0.07994550466537476
0.35000000000000164,0.30000000000000004,0.8833819627761841,0.09221870452165604
0.35000000000000164,0.35000000000000003,0.8581176400184631,0.10318560898303986
0.35000000000000164,0.4,0.8345710039138794,0.11295914649963379
0.35000000000000164,0.45,0.812980055809021,0.1216670423746109
0.35000000000000164,0.5,0.7933678030967712,0.1294361799955368
0.35000000000000164,0.55,0.7756403088569641,0.136384516954422
0.35000000000000164,0.6000000000000001,0.7596479058265686,0.14261771738529205
0.35000000000000164,0.65,0.7452217936515808,0.14822830259799957
0.35000000000000164,0.7000000000000001,0.7321931719779968,0.15329629182815552
0.35000000000000164,0.75,0.7204037308692932,0.15789049863815308
0.35000000000000164,0.8,0.709709882736206,0.16206982731819153
0.35000000000000164,0.8500000000000001,0.6999837160110474,0.16588465869426727
0.35000000000000164,0.9,0.6911131739616394,0.16937819123268127
0.35000000000000164,0.9500000000000001,0.6829994916915894,0.1725875437259674
0.35000000000000164,1.0,0.6755574941635132,0.17554454505443573
0.35000000000000164,1.05,0.6687124967575073,0.17827677726745605
0.35000000000000164,1.1,0.6623997688293457,0.18080805242061615
0.35000000000000164,1.1500000000000001,0.6565629839897156,0.18315909802913666
0.35000000000000164,1.2000000000000002,0.6511528491973877,0.18534794449806213
0.35000000000000164,1.25,0.6461262106895447,0.18739041686058044
0.35000000000000164,1.3,0.6414454579353333,0.18930038809776306
0.35000000000000164,1.35,0.637077271938324,0.19109009206295013
0.35000000000000164,1.4000000000000001,0.6329925060272217,0.19277025759220123
0.35000000000000164,1.4500000000000002,0.6291654109954834,0.1943504959344864
0.35000000000000164,1.5,0.6255728006362915,0.19583934545516968

0.4000000000000017,0.0,1.0,0.0
0.4000000000000017,0.05,0.9962596297264099,0.0155631797388196
0.4000000000000017,0.1,0.9855376482009888,0.030766692012548447
0.4000000000000017,0.15000000000000002,0.9691590070724487,0.0453026257455349
0.4000000000000017,0.2,0.9488617181777954,0.05894860997796059
0.4000000000000017,0.25,0.9263710975646973,0.0715765729546547
0.4000000000000017,0.30000000000000004,0.9031196236610413,0.08314122259616852
0.4000000000000017,0.35000000000000003,0.8801458477973938,0.093658946454525
0.4000000000000017,0.4,0.8581176400184631,0.10318560898303986
0.4000000000000017,0.45,0.8374097943305969,0.11179838329553604
0.4000000000000017,0.5,0.8181906938552856,0.11958291381597519
0.4000000000000017,0.55,0.8004948496818542,0.12662501633167267
0.4000000000000017,0.6000000000000001,0.784277081489563,0.1330060362815857
0.4000000000000017,0.65,0.7694488167762756,0.1388005167245865
0.4000000000000017,0.7000000000000001,0.7559013366699219,0.1440753936767578
0.4000000000000017,0.75,0.7435200810432434,0.14888995885849
0.4000000000000017,0.8,0.7321931719779968,0.15329629182815552
0.4000000000000017,0.8500000000000001,0.7218146920204163,0.15734003484249115
0.4000000000000017,0.9,0.7122879028320312,0.16106100380420685
0.4000000000000017,0.9500000000000001,0.7035251259803772,0.16449390351772308
0.4000000000000017,1.0,0.6954479813575745,0.1676691472530365
0.4000000000000017,1.05,0.6879866123199463,0.17061318457126617
0.4000000000000017,1.1,0.681079089641571,0.1733493059873581
0.4000000000000017,1.1500000000000001,0.6746705770492554,0.17589785158634186
0.4000000000000017,1.2000000000000002,0.6687124967575073,0.17827677726745605
0.4000000000000017,1.25,0.6631617546081543,0.18050190806388855
0.4000000000000017,1.3,0.6579803824424744,0.18258720636367798
0.4000000000000017,1.35,0.6531344652175903,0.18454509973526
0.4000000000000017,1.4000000000000001,0.648594081401825,0.1863865703344345
0.4000000000000017,1.4500000000000002,0.6443323493003845,0.188121497631073
0.4000000000000017,1.5,0.6403253078460693,0.18975864350795746

0.45000000000000173,0.0,1.0,0.0
0.45000000000000173,0.05,0.997037410736084,0.013845400884747505
0.45000000000000173,0.1,0.9884655475616455,0.027436168864369392
0.45000000000000173,0.15000000000000002,0.9751430749893188,0.04054718464612961
0.45000000000000173,0.2,0.9582514762878418,0.05300392210483551
0.45000000000000173,0.25,0.9390429258346558,0.06469111889600754
0.45000000000000173,0.30000000000000004,0.9186456799507141,0.07554984092712402
0.45000000000000173,0.35000000000000003,0.8979614973068237,0.08556748926639557
0.45000000000000173,0.4,0.8776425123214722,0.09476512670516968
0.45000000000000173,0.45,0.8581176400184631,0.10318560898303986
0.45000000000000173,0.5,0.839638888835907,0.1108839139342308
0.45000000000000173,0.55,0.822329580783844,0.1179201602935791
0.45000000000000173,0.6000000000000001,0.8062257170677185,0.1243550032377243
0.45000000000000173,0.65,0.7913075089454651,0.13024669885635376
0.45000000000000173,0.7000000000000001,0.7775213718414307,0.13564960658550262
0.45000000000000173,0.75,0.764796257019043,0.14061346650123596
0.45000000000000173,0.8,0.7530531883239746,0.14518314599990845
0.45000000000000173,0.8500000000000001,0.7422115802764893,0.1493988037109375
0.45000000000000173,0.9,0.7321931719779968,0.15329629182815552
0.45000000000000173,0.9500000000000001,0.7229240536689758,0.1569073647260666
0.45000000000000173,1.0,0.7143359184265137,0.1602601557970047
0.45000000000000173,1.05,0.7063661217689514,0.16337965428829193
0.45000000000000173,1.1,0.6989578604698181,0.16628797352313995
0.45000000000000173,1.1500000000000001,0.6920596361160278,0.16900470852851868
0.45000000000000173,1.2000000000000002,0.685625433921814,0.1715472787618637
0.45000000000000173,1.25,0.6796136498451233,0.17393119633197784
0.45000000000000173,1.3,0.6739872694015503,0.1761702448129654
0.45000000000000173,1.35,0.6687124967575073,0.17827676236629486
0.45000000000000173,1.4000000000000001,0.6637596487998962,0.18026180565357208
0.45000000000000173,1.4500000000000002,0.6591016054153442,0.1821352243423462
0.45000000000000173,1.5,0.6547144055366516,0.1839059293270111

0.5000000000000018,0.0,1.0,0.0
0.5000000000000018,0.05,0.9975960850715637,0.01246825885027647
0.5000000000000018,0.1,0.9905937910079956,0.024749821051955223
0.5000000000000018,0.15000000000000002,0.9795718789100647,0.03667575493454933
0.5000000000000018,0.2,0.9653553366661072,0.04810844734311104
0.5000000000000018,0.25,0.9488617181777954,0.058948617428541183
0.5000000000000018,0.30000000000000004,0.9309704303741455,0.0691356286406517
0.5000000000000018,0.35000000000000003,0.9124361276626587,0.07864302396774292
0.5000000000000018,0.4,0.8938517570495605,0.08747149258852005
0.5000000000000018,0.45,0.8756489157676697,0.09564130753278732
0.5000000000000018,0.5,0.8581176996231079,0.10318562388420105
0.5000000000000018,0.55,0.8414353132247925,0.11014488339424133
0.5000000000000018,0.6000000000000001,0.8256951570510864,0.11656292527914047
0.5000000000000018,0.65,0.8109307289123535,0.12248415499925613
0.5000000000000018,0.7000000000000001,0.7971354722976685,0.12795160710811615
0.5000000000000018,0.75,0.784277081489563,0.1330060362815857
0.5000000000000018,0.8,0.7723082900047302,0.13768522441387177
0.5000000000000018,0.8500000000000001,0.7611738443374634,0.14202384650707245
0.5000000000000018,0.9,0.7508153319358826,0.14605338871479034
0.5000000000000018,0.9500000000000001,0.7411739230155945,0.1498023271560669
0.5000000000000018,1.0,0.7321931719779968,0.15329629182815552
0.5000000000000018,1.05,0.7238193154335022,0.1565583050251007
0.5000000000000018,1.1,0.7160022854804993,0.15960903465747833
0.5000000000000018,1.1500000000000001,0.708695650100708,0.16246694326400757
0.5000000000000018,1.2000000000000002,0.7018572092056274,0.16514864563941956
0.5000000000000018,1.25,0.6954479813575745,0.1676691174507141
0.5000000000000018,1.3,0.6894327402114868,0.17004171013832092
0.5000000000000018,1.35,0.6837793588638306,0.17227844893932343
0.5000000000000018,1.4000000000000001,0.6784587502479553,0.17439016699790955
0.5000000000000018,1.4500000000000002,0.6734444499015808,0.17638668417930603
0.5000000000000018,1.5,0.6687124967575073,0.17827676236629486

0.5500000000000016,0.0,1.0,0.0
0.5500000000000016,0.05,0.9980108141899109,0.011339766904711723
0.5500000000000016,0.1,0.992186963558197,0.022538665682077408
0.5500000000000016,0.15000000000000002,0.9829323291778564,0.033467020839452744
0.5500000000000016,0.2,0.9708370566368103,0.04401529207825661
0.5500000000000016,0.25,0.9565828442573547,0.05409945547580719
0.5500000000000016,0.30000000000000004,0.9408537149429321,0.06366235017776489
0.5500000000000016,0.35000000000000003,0.9242702722549438,0.07267196476459503
0.5500000000000016,0.4,0.9073516130447388,0.08111756294965744
0.5500000000000016,0.45,0.8905035257339478,0.08900506794452667
0.5500000000000016,0.5,0.8740240335464478,0.09635243564844131
0.5500000000000016,0.55,0.8581176996231079,0.10318560153245926
0.5500000000000016,0.6000000000000001,0.8429139256477356,0.10953523963689804
0.5500000000000016,0.65,0.8284847736358643,0.11543427407741547
0.5500000000000016,0.7000000000000001,0.8148605227470398,0.12091605365276337
0.5500000000000016,0.75,0.8020414113998413,0.12601330876350403
0.5500000000000016,0.8,0.7900083661079407,0.13075728714466095
0.5500000000000016,0.8500000000000001,0.7787296772003174,0.13517728447914124
0.5500000000000016,0.9,0.7681659460067749,0.13930056989192963
0.5500000000000016,0.9500000000000001,0.7582743167877197,0.14315220713615417
0.5500000000000016,1.0,0.7490106225013733,0.14675506949424744
0.5500000000000016,1.05,0.7403309941291809,0.15013012290000916
0.5500000000000016,1.1,0.7321931719779968,0.15329629182815552
0.5500000000000016,1.1500000000000001,0.7245568633079529,0.15627077221870422
0.5500000000000016,1.2000000000000002,0.7173842191696167,0.15906918048858643
0.5500000000000016,1.25,0.7106401920318604,0.16170565783977509
0.5500000000000016,1.3,0.7042922973632812,0.16419290006160736
0.5500000000000016,1.35,0.6983104348182678,0.16654258966445923
0.5500000000000016,1.4000000000000001,0.6926670074462891,0.16876515746116638
0.5500000000000016,1.4500000000000002,0.6873366832733154,0.17087019979953766
0.5500000000000016,1.5,0.6822963953018188,0.1728663593530655

0.6000000000000019,0.0,1.0,0.0
0.6000000000000019,0.05,0.9983268976211548,0.010398268699645996
0.6000000000000019,0.1,0.9934095740318298,0.020687680691480637
0.6000000000000019,0.15000000000000002,0.9855376482009888,0.030766692012548447
0.6000000000000019,0.2,0.9751430749893188,0.04054718092083931
0.6000000000000019,0.25,0.9627396464347839,0.04995838925242424
0.6000000000000019,0.30000000000000004,0.9488617777824402,0.058948613703250885
0.6000000000000019,0.35000000000000003,0.9340155124664307,0.06748464703559875
0.6000000000000019,0.4,0.9186456799507141,0.07554984092712402
0.6000000000000019,0.45,0.9031196236610413,0.08314122259616852
0.6000000000000019,0.5,0.8877248764038086,0.09026651084423065
0.6000000000000019,0.55,0.8726744055747986,0.09694109857082367
0.6000000000000019,0.6000000000000001,0.8581176996231079,0.10318560153245926
0.6000000000000019,0.65,0.8441519141197205,0.10902378708124161
0.6000000000000019,0.7000000000000001,0.8308342099189758,0.11448096483945847
0.6000000000000019,0.75,0.8181906342506409,0.11958292126655579
0.6000000000000019,0.8,0.8062257766723633,0.12435499578714371
0.6000000000000019,0.8500000000000001,0.7949283123016357,0.12882164120674133
0.6000000000000019,0.9,0.784277081489563,0.1330060064792633
0.6000000000000019,0.9500000000000001,0.7742436528205872,0.13692989945411682
0.6000000000000019,1.0,0.7647963166236877,0.14061345160007477
0.6000000000000019,1.05,0.7559012770652771,0.1440753936767578
0.6000000000000019,1.1,0.7475247383117676,0.14733289182186127
0.6000000000000019,1.1500000000000001,0.739632785320282,0.15040169656276703
0.6000000000000019,1.2000000000000002,0.7321931719779968,0.15329629182815552
0.6000000000000019,1.25,0.7251750230789185,0.1560298353433609
0.6000000000000019,1.3,0.7185489535331726,0.1586143970489502
0.6000000000000019,1.35,0.7122879028320312,0.16106100380420685
0.6000000000000019,1.4000000000000001,0.7063661813735962,0.16337963938713074
0.6000000000000019,1.4500000000000002,0.7007602453231812,0.16557957231998444
0.6000000000000019,1.5,0.6954479813575745,0.1676691472530365

0.6500000000000021,0.0,1.0,0.0
0.6500000000000021,0.05,0.9985733032226562,0.009600907564163208
0.6500000000000021,0.1,0.9943675398826599,0.019115976989269257
0.6500000000000021,0.15000000000000002,0.9875956773757935,0.028464315459132195
0.6500000000000021,0.2,0.9785802364349365,0.03757421672344208
0.6500000000000021,0.25,0.9677136540412903,0.04638611525297165
0.6500000000000021,0.30000000000000004,0.9554167985916138,0.0548541285097599
0.6500000000000021,0.35000000000000003,0.9421013593673706,0.0629461333155632
0.6500000000000021,0.4,0.9281441569328308,0.07064279913902283
0.6500000000000021,0.45,0.9138701558113098,0.07793594151735306
0.6500000000000021,0.5,0.8995464444160461,0.08482644706964493
0.6500000000000021,0.55,0.8853824734687805,0.09132225066423416
0.6500000000000021,0.6000000000000001,0.8715355396270752,0.09743643552064896
0.6500000000000021,0.65,0.8581176996231079,0.10318560153245926
0.6500000000000021,0.7000000000000001,0.8452038168907166,0.10858854651451111
0.6500000000000021,0.75,0.8328396081924438,0.11366516351699829
0.6500000000000021,0.8,0.8210480213165283,0.11843572556972504
0.6500000000000021,0.8500000000000001,0.8098354339599609,0.12292031198740005
0.6500000000000021,0.9,0.7991957664489746,0.12713834643363953
0.6500000000000021,0.9500000000000001,0.7891144156455994,0.13110843300819397
0.6500000000000021,1.0,0.7795713543891907,0.13484816253185272
0.6500000000000021,1.05,0.7705424427986145,0.13837403059005737
0.6500000000000021,1.1,0.762002170085907,0.14170145988464355
0.6500000000000021,1.1500000000000001,0.7539235353469849,0.144844651222229
0.6500000000000021,1.2000000000000002,0.7462797164916992,0.14781692624092102
0.6500000000000021,1.25,0.7390449047088623,0.150630384683609
0.6500000000000021,1.3,0.7321931719779968,0.15329629182815552
0.6500000000000021,1.35,0.7257004976272583,0.15582501888275146
0.6500000000000021,1.4000000000000001,0.7195439338684082,0.15822602808475494
0.6500000000000021,1.4500000000000002,0.7137016654014587,0.16050812602043152
0.6500000000000021,1.5,0.708153486251831,0.1626792997121811

0.700000000000002,0.0,1.0,0.0
0.700000000000002,0.05,0.9987691044807434,0.008916974999010563
0.700000000000002,0.1,0.99513179063797,0.01776508428156376
0.700000000000002,0.15000000000000002,0.9892479181289673,0.026478897780179977
0.700000000000002,0.2,0.9813629984855652,0.034999437630176544
0.700000000000002,0.25,0.9717808365821838,0.04327639937400818
0.700000000000002,0.30000000000000004,0.9608350396156311,0.05126945674419403
0.700000000000002,0.35000000000000003,0.9488617181777954,0.058948617428541183
0.700000000000002,0.4,0.9361780285835266,0.06629381328821182
0.700000000000002,0.45,0.9230674505233765,0.07329394668340683
0.700000000000002,0.5,0.9097725749015808,0.07994550466537476
0.700000000000002,0.55,0.8964917063713074,0.08625125139951706
0.700000000000002,0.6000000000000001,0.8833819627761841,0.09221870452165604
0.700000000000002,0.65,0.8705618381500244,0.0978589802980423
0.700000000000002,0.7000000000000001,0.8581176400184631,0.10318560898303986
0.700000000000002,0.75,0.8461082577705383,0.10821368545293808
0.700000000000002,0.8,0.8345710039138794,0.11295914649963379
0.700000000000002,0.8500000000000001,0.8235259652137756,0.11743822693824768
0.700000000000002,0.9,0.812980055809021,0.1216670423746109
0.700000000000002,0.9500000000000001,0.8029305934906006,0.12566131353378296
0.700000000000002,1.0,0.7933678030967712,0.1294361799955368
0.700000000000002,1.05,0.7842770218849182,0.1330060362815857
0.700000000000002,1.1,0.7756403088569641,0.136384516954422
0.700000000000002,1.1500000000000001,0.7674375772476196,0.13958442211151123
0.700000000000002,1.2000000000000002,0.7596479058265686,0.14261771738529205
0.700000000000002,1.25,0.7522496581077576,0.14549556374549866
0.700000000000002,1.3,0.7452217936515808,0.14822830259799957
0.700000000000002,1.35,0.7385429739952087,0.15082556009292603
0.700000000000002,1.4000000000000001,0.7321931719779968,0.15329629182815552
0.700000000000002,1.4500000000000002,0.7261529564857483,0.15564872324466705
0.700000000000002,1.5,0.7204037308692932,0.15789049863815308

0.7500000000000018,0.0,1.0,0.0
0.7500000000000018,0.05,0.9989271759986877,0.008323902264237404
0.7500000000000018,0.1,0.9957510232925415,0.016591722145676613
0.7500000000000018,0.15000000000000002,0.9905937314033508,0.024749822914600372
0.7500000000000018,0.2,0.983644962310791,0.03274920582771301
0.7500000000000018,0.25,0.9751430749893188,0.04054718464612961
0.7500000000000018,0.30000000000000004,0.9653553366661072,0.04810845106840134
0.7500000000000018,0.35000000000000003,0.9545563459396362,0.05540556460618973
0.7500000000000018,0.4,0.9430128931999207,0.06241881474852562
0.7500000000000018,0.45,0.9309704303741455,0.0691356286406517
0.7500000000000018,0.5,0.9186456799507141,0.07554984092712402
0.7500000000000018,0.55,0.906222403049469,0.08166061341762543
0.7500000000000018,0.6000000000000001,0.8938517570495605,0.08747149258852005
0.7500000000000018,0.65,0.8816536664962769,0.09298937022686005
0.7500000000000018,0.7000000000000001,0.8697197437286377,0.09822369366884232
0.7500000000000018,0.75,0.8581176996231079,0.10318560153245926
0.7500000000000018,0.8,0.8468945026397705,0.10788744688034058
0.7500000000000018,0.8500000000000001,0.8360812664031982,0.11234217137098312
0.7500000000000018,0.9,0.8256951570510864,0.11656294018030167
0.7500000000000018,0.9500000000000001,0.8157435059547424,0.12056292593479156
0.7500000000000018,1.0,0.8062257170677185,0.1243550032377243
0.7500000000000018,1.05,0.7971354126930237,0.12795160710811615
0.7500000000000018,1.1,0.7884618043899536,0.13136471807956696
0.7500000000000018,1.1500000000000001,0.7801912426948547,0.13460567593574524
0.7500000000000018,1.2000000000000002,0.7723082900047302,0.13768520951271057
0.7500000000000018,1.25,0.7647963166236877,0.14061346650123596
0.7500000000000018,1.3,0.7576377391815186,0.1433998942375183
0.7500000000000018,1.35,0.7508153319358826,0.14605338871479034
0.7500000000000018,1.4000000000000001,0.7443115711212158,0.14858220517635345
0.7500000000000018,1.4500000000000002,0.7381096482276917,0.15099413692951202
0.7500000000000018,1.5,0.7321931719779968,0.15329629182815552

0.800000000000002,0.0,1.0,0.0
0.800000000000002,0.05,0.9990567564964294,0.007804726250469685
0.800000000000002,0.1,0.9962596297264099,0.0155631797388196
0.800000000000002,0.15000000000000002,0.9917036890983582,0.023230867460370064
0.800000000000002,0.2,0.9855376482009888,0.030766692012548447
0.800000000000002,0.25,0.9779509902000427,0.03813423216342926
0.800000000000002,0.30000000000000004,0.9691590070724487,0.0453026257455349
0.800000000000002,0.35000000000000003,0.9593877196311951,0.05224701762199402
0.800000000000002,0.4,0.9488617181777954,0.05894860997796059
0.800000000000002,0.45,0.9377922415733337,0.06539439409971237
0.800000000000002,0.5,0.9263710975646973,0.0715765729546547
0.800000000000002,0.55,0.9147661328315735,0.07749196887016296
0.800000000000002,0.6000000000000001,0.9031196236610413,0.08314122259616852
0.800000000000002,0.65,0.8915483355522156,0.08852816373109818
0.800000000000002,0.7000000000000001,0.8801458477973938,0.093658946454525
0.800000000000002,0.75,0.8689843416213989,0.09854166209697723
0.800000000000002,0.8,0.8581176400184631,0.10318560898303986
0.800000000000002,0.8500000000000001,0.8475843071937561,0.10760096460580826
0.800000000000002,0.9,0.8374097943305969,0.11179838329553604
0.800000000000002,0.9500000000000001,0.827609658241272,0.11578875035047531
0.800000000000002,1.0,0.8181906938552856,0.11958291381597519
0.800000000000002,1.05,0.8091537356376648,0.12319153547286987
0.800000000000002,1.1,0.8004948496818542,0.12662501633167267
0.800000000000002,1.1500000000000001,0.7922059893608093,0.12989333271980286
0.800000000000002,1.2000000000000002,0.784277081489563,0.1330060362815857
0.800000000000002,1.25,0.7766957879066467,0.13597223162651062
0.800000000000002,1.3,0.7694488167762756,0.1388005167245865
0.800000000000002,1.35,0.7625220417976379,0.14149902760982513
0.800000000000002,1.4000000000000001,0.7559013366699219,0.1440753936767578
0.800000000000002,1.4500000000000002,0.7495721578598022,0.14653679728507996
0.800000000000002,1.5,0.7435200810432434,0.14888995885849

0.8500000000000023,0.0,1.0,0.0
0.8500000000000023,0.05,0.9991641044616699,0.007346459198743105
0.8500000000000023,0.1,0.9966824054718018,0.014654296450316906
0.8500000000000023,0.15000000000000002,0.9926295280456543,0.02188621088862419
0.8500000000000023,0.2,0.9871239066123962,0.029007432982325554
0.8500000000000023,0.25,0.9803174734115601,0.03598671406507492
0.8500000000000023,0.30000000000000004,0.9723855257034302,0.0427970364689827
0.8500000000000023,0.35000000000000003,0.9635152816772461,0.04941602796316147
0.8500000000000023,0.4,0.9538954496383667,0.05582612380385399
0.8500000000000023,0.45,0.9437080025672913,0.0620143786072731
0.8500000000000023,0.5,0.9331218600273132,0.06797219812870026
0.8500000000000023,0.55,0.9222884178161621,0.0736948549747467
0.8500000000000023,0.6000000000000001,0.9113394021987915,0.07918102294206619
0.8500000000000023,0.65,0.9003862738609314,0.08443214744329453
0.8500000000000023,0.7000000000000001,0.8895215392112732,0.08945199847221375
0.8500000000000023,0.75,0.8788190484046936,0.09424609690904617
0.8500000000000023,0.8,0.8683364391326904,0.09882134199142456
0.8500000000000023,0.8500000000000001,0.8581176996231079,0.10318560153245926
0.8500000000000023,0.9,0.8481941223144531,0.10734736919403076
0.8500000000000023,0.9500000000000001,0.8385875821113586,0.1113155335187912
0.8500000000000023,1.0,0.8293114304542542,0.11509913206100464
0.8500000000000023,1.05,0.820372462272644,0.11870726197957993
0.8500000000000023,1.1,0.8117721080780029,0.12214882671833038
0.8500000000000023,1.1500000000000001,0.8035081624984741,0.1254325658082962
0.8500000000000023,1.2000000000000002,0.7955748438835144,0.1285669207572937
0.8500000000000023,1.25,0.7879642844200134,0.13156001269817352
0.8500000000000023,1.3,0.7806668877601624,0.13441959023475647
0.8500000000000023,1.35,0.7736719846725464,0.1371530443429947
0.8500000000000023,1.4000000000000001,0.7669681906700134,0.1397673487663269
0.8500000000000023,1.4500000000000002,0.7605436444282532,0.14226911962032318
0.8500000000000023,1.5,0.754386305809021,0.14466463029384613

0.9000000000000021,0.0,1.0,0.0
0.9000000000000021,0.05,0.9992542266845703,0.00693898368626833
0.9000000000000021,0.1,0.997037410736084,0.013845400884747505
0.9000000000000021,0.15000000000000002,0.9934095740318298,0.020687682554125786
0.9000000000000021,0.2,0.9884655475616455,0.027436168864369392
0.9000000000000021,0.25,0.9823287725448608,0.0340639092028141
0.9000000000000021,0.30000000000000004,0.9751430749893188,0.04054718464612961
0.9000000000000021,0.35000000000000003,0.9670641422271729,0.04686594009399414
0.9000000000000021,0.4,0.9582514762878418,0.05300392210483551
0.9000000000000021,0.45,0.9488617181777954,0.058948617428541183
0.9000000000000021,0.5,0.9390429258346558,0.06469111889600754
0.9000000000000021,0.55,0.9289306402206421,0.07022576034069061
0.9000000000000021,0.6000000000000001,0.9186456799507141,0.07554984092712402
0.9000000000000021,0.65,0.9082928895950317,0.08066312968730927
0.9000000000000021,0.7000000000000001,0.8979614973068237,0.08556748926639557
0.9000000000000021,0.75,0.8877248764038086,0.09026651084423065
0.9000000000000021,0.8,0.8776425123214722,0.09476512670516968
0.9000000000000021,0.8500000000000001,0.867761492729187,0.0990692749619484
0.9000000000000021,0.9,0.8581176400184631,0.10318560898303986
0.9000000000000021,0.9500000000000001,0.8487372994422913,0.10712133347988129
0.9000000000000021,1.0,0.839638888835907,0.1108839139342308
0.9000000000000021,1.05,0.830834150314331,0.11448097229003906
0.9000000000000021,1.1,0.822329580783844,0.1179201602935791
0.9000000000000021,1.1500000000000001,0.8141272664070129,0.1212090402841568
0.9000000000000021,1.2000000000000002,0.8062257170677185,0.1243550032377243
0.9000000000000021,1.25,0.7986211776733398,0.12736524641513824
0.9000000000000021,1.3,0.7913075089454651,0.13024669885635376
0.9000000000000021,1.35,0.7842770218849182,0.1330060213804245
0.9000000000000021,1.4000000000000001,0.7775213718414307,0.13564960658550262
0.9000000000000021,1.4500000000000002,0.7710310220718384,0.13818350434303284
0.9000000000000021,1.5,0.764796257019043,0.14061346650123596

0.950000000000002,0.0,1.0,0.0
0.950000000000002,0.05,0.999330461025238,0.00657430337741971
0.950000000000002,0.1,0.997338593006134,0.013120894320309162
0.950000000000002,0.15000000000000002,0.9940726161003113,0.01961282268166542
0.950000000000002,0.2,0.989609956741333,0.02602461352944374
0.950000000000002,0.25,0.984051525592804,0.03233286738395691
0.950000000000002,0.30000000000000004,0.9775164127349854,0.03851672634482384
0.950000000000002,0.35000000000000003,0.970134437084198,0.04455823078751564
0.950000000000002,0.4,0.9620413780212402,0.05044242739677429
0.950000000000002,0.45,0.9533718228340149,0.05615745112299919
0.950000000000002,0.5,0.9442555904388428,0.061694368720054626
0.950000000000002,0.55,0.9348134398460388,0.06704704463481903
0.950000000000002,0.6000000000000001,0.9251555800437927,0.07221182435750961
0.950000000000002,0.65,0.9153791069984436,0.07718728482723236
0.950000000000002,0.7000000000000001,0.9055687189102173,0.08197388052940369
0.950000000000002,0.75,0.8957962393760681,0.08657367527484894
0.950000000000002,0.8,0.8861212134361267,0.09098999947309494
0.950000000000002,0.8500000000000001,0.876592218875885,0.09522724151611328
0.950000000000002,0.9,0.8672477602958679,0.09929053485393524
0.950000000000002,0.9500000000000001,0.8581176400184631,0.10318560898303986
0.950000000000002,1.0,0.8492240905761719,0.1069185733795166
0.950000000000002,1.05,0.8405828475952148,0.11049578338861465
0.950000000000002,1.1,0.8322044610977173,0.11392369866371155
0.950000000000002,1.1500000000000001,0.8240948915481567,0.11720886081457138
0.950000000000002,1.2000000000000002,0.8162564635276794,0.1203576996922493
0.950000000000002,1.25,0.8086887001991272,0.12337653338909149
0.950000000000002,1.3,0.8013886213302612,0.1262715458869934
0.950000000000002,1.35,0.7943518757820129,0.12904872000217438
0.950000000000002,1.4000000000000001,0.78757244348526,0.13171377778053284
0.950000000000002,1.4500000000000002,0.781043291091919,0.13427232205867767
0.950000000000002,1.5,0.7747567892074585,0.13672953844070435

1.0000000000000022,0.0,1.0,0.0
1.0000000000000022,0.05,0.9993956089019775,0.006246016826480627
1.0000000000000022,0.1,0.9975960850715637,0.01246825885027647
1.0000000000000022,0.15000000000000002,0.9946409463882446,0.018643539398908615
1.0000000000000022,0.2,0.9905937910079956,0.024749821051955223
1.0000000000000022,0.25,0.985537588596344,0.030766693875193596
1.0000000000000022,0.30000000000000004,0.9795718789100647,0.03667575493454933
1.0000000000000022,0.35000000000000003,0.972805917263031,0.04246089607477188
1.0000000000000022,0.4,0.9653553366661072,0.04810844734311104
1.0000000000000022,0.45,0.9573360085487366,0.053607258945703506
1.0000000000000022,0.5,0.9488617181777954,0.058948617428541183
1.0000000000000022,0.55,0.940040111541748,0.064126156270504
1.0000000000000022,0.6000000000000001,0.9309704303741455,0.0691356286406517
1.0000000000000022,0.65,0.9217426180839539,0.07397478073835373
1.0000000000000022,0.7000000000000001,0.9124361276626587,0.07864302396774292
1.0000000000000022,0.75,0.9031196236610413,0.08314122259616852
1.0000000000000022,0.8,0.8938517570495605,0.08747149258852005
1.0000000000000022,0.8500000000000001,0.8846815824508667,0.09163688868284225
1.0000000000000022,0.9,0.8756489157676697,0.09564130753278732
1.0000000000000022,0.9500000000000001,0.866786003112793,0.0994892418384552
1.0000000000000022,1.0,0.8581176996231079,0.10318562388420105
1.0000000000000022,1.05,0.8496629595756531,0.10673566907644272
1.0000000000000022,1.1,0.8414353132247925,0.11014488339424133
1.0000000000000022,1.1500000000000001,0.8334442973136902,0.11341877281665802
1.0000000000000022,1.2000000000000002,0.8256951570510864,0.11656292527914047
1.0000000000000022,1.25,0.8181905746459961,0.11958292871713638
1.0000000000000022,1.3,0.8109307289123535,0.12248415499925613
1.0000000000000022,1.35,0.8039134740829468,0.1252719908952713
1.0000000000000022,1.4000000000000001,0.7971354722976685,0.12795160710811615
1.0000000000000022,1.4500000000000002,0.790591835975647,0.1305280178785324
1.0000000000000022,1.5,0.784277081489563,0.1330060362815857

1.0500000000000025,0.0,1.0,0.0
1.0500000000000025,0.05,0.999451756477356,0.005948940292000771
1.0500000000000025,0.1,0.997818112373352,0.01187733095139265
1.0500000000000025,0.15000000000000002,0.99513179063797,0.01776508428156376
1.0500000000000025,0.2,0.9914451837539673,0.02359301969408989
1.0500000000000025,0.25,0.9868279099464417,0.02934323437511921
1.0500000000000025,0.30000000000000004,0.9813629984855652,0.034999437630176544
1.0500000000000025,0.35000000000000003,0.9751430749893188,0.04054718464612961
1.0500000000000025,0.4,0.9682669639587402,0.045973993837833405
1.0500000000000025,0.45,0.9608350396156311,0.05126945674419403
1.0500000000000025,0.5,0.9529469013214111,0.05642521008849144
1.0500000000000025,0.55,0.944697916507721,0.06143485754728317
1.0500000000000025,0.6000000000000001,0.9361780285835266,0.06629382818937302
1.0500000000000025,0.65,0.9274691939353943,0.07099927216768265
1.0500000000000025,0.7000000000000001,0.9186456799507141,0.07554984837770462
1.0500000000000025,0.75,0.909772515296936,0.07994551211595535
1.0500000000000025,0.8,0.900906503200531,0.08418738096952438
1.0500000000000025,0.8500000000000001,0.892096221446991,0.08827750384807587
1.0500000000000025,0.9,0.8833819627761841,0.09221871197223663
1.0500000000000025,0.9500000000000001,0.874796986579895,0.09601445496082306
1.0500000000000025,1.0,0.8663685917854309,0.09966865926980972
1.0500000000000025,1.05,0.8581176400184631,0.10318560898303986
1.0500000000000025,1.1,0.8500605225563049,0.10656986385583878
1.0500000000000025,1.1500000000000001,0.8422088027000427,0.10982612520456314
1.0500000000000025,1.2000000000000002,0.8345710635185242,0.11295914649963379
1.0500000000000025,1.25,0.8271523714065552,0.11597380042076111
1.0500000000000025,1.3,0.8199552297592163,0.11887484788894653
1.0500000000000025,1.35,0.812980055809021,0.1216670423746109
1.0500000000000025,1.4000000000000001,0.8062257766723633,0.12435499578714371
1.0500000000000025,1.4500000000000002,0.7996895909309387,0.12694326043128967
1.0500000000000025,1.5,0.7933678030967712,0.1294361650943756

1.1000000000000023,0.0,1.0,0.0
1.1000000000000023,0.05,0.9995003938674927,0.0056788246147334576
1.1000000000000023,0.1,0.9980108141899109,0.011339766904711723
1.1000000000000023,0.15000000000000002,0.9955583214759827,0.016965314745903015
1.1000000000000023,0.2,0.992186963558197,0.022538665682077408
1.1000000000000023,0.25,0.9879549741744995,0.028044061735272408
1.1000000000000023,0.30000000000000004,0.9829323291778564,0.033467020839452744
1.1000000000000023,0.35000000000000003,0.9771981239318848,0.03879455104470253
1.1000000000000023,0.4,0.9708370566368103,0.04401529207825661
1.1000000000000023,0.45,0.9639360904693604,0.049119580537080765
1.1000000000000023,0.5,0.9565828442573547,0.05409945547580719
1.1000000000000023,0.55,0.9488617777824402,0.058948613703250885
1.1000000000000023,0.6000000000000001,0.9408537149429321,0.06366235017776489
1.1000000000000023,0.65,0.9326338171958923,0.06823743879795074
1.1000000000000023,0.7000000000000001,0.9242702722549438,0.07267196476459503
1.1000000000000023,0.75,0.9158247709274292,0.07696522772312164
1.1000000000000023,0.8,0.9073516130447388,0.08111756294965744
1.1000000000000023,0.8500000000000001,0.8988977670669556,0.08513018488883972
1.1000000000000023,0.9,0.8905035257339478,0.08900506794452667
1.1000000000000023,0.9500000000000001,0.8822029829025269,0.09274479001760483
1.1000000000000023,1.0,0.8740240335464478,0.09635243564844131
1.1000000000000023,1.05,0.8659895658493042,0.0998314619064331
1.1000000000000023,1.1,0.8581176996231079,0.10318560153245926
1.1000000000000023,1.1500000000000001,0.8504223227500916,0.10641884803771973
1.1000000000000023,1.2000000000000002,0.8429139256477356,0.10953523963689804
1.1000000000000023,1.25,0.8355998396873474,0.11253900080919266
1.1000000000000023,1.3,0.8284847736358643,0.11543427407741547
1.1000000000000023,1.35,0.821571409702301,0.11822524666786194
1.1000000000000023,1.4000000000000001,0.8148605227470398,0.12091605365276337
1.1000000000000023,1.4500000000000002,0.8083510398864746,0.12351077049970627
1.1000000000000023,1.5,0.8020414113998413,0.12601330876350403

1.1500000000000021,0.0,1.0,0.0
1.1500000000000021,0.05,0.999542772769928,0.005432163365185261
1.1500000000000021,0.1,0.9981790781021118,0.010848669335246086
1.1500000000000021,0.15000000000000002,0.9959313869476318,0.016234157606959343
1.1500000000000021,0.2,0.9928368926048279,0.02157384529709816
1.1500000000000021,0.25,0.9889446496963501,0.0268537737429142
1.1500000000000021,0.30000000000000004,0.984314501285553,0.03206104040145874
1.1500000000000021,0.35000000000000003,0.9790136218070984,0.03718394413590431
1.1500000000000021,0.4,0.9731153249740601,0.04221213981509209
1.1500000000000021,0.45,0.9666950702667236,0.04713666811585426
1.1500000000000021,0.5,0.9598298668861389,0.05195003002882004
1.1500000000000021,0.55,0.9525949954986572,0.05664609372615814
1.1500000000000021,0.6000000000000001,0.9450628161430359,0.06122014299035072
1.1500000000000021,0.65,0.9373016953468323,0.06566870212554932
1.1500000000000021,0.7000000000000001,0.9293745756149292,0.06998950242996216
1.1500000000000021,0.75,0.9213390946388245,0.07418129593133926
1.1500000000000021,0.8,0.9132466316223145,0.07824385911226273
1.1500000000000021,0.8500000000000001,0.9051427245140076,0.08217774331569672
1.1500000000000021,0.9,0.8970666527748108,0.08598417788743973
1.1500000000000021,0.9500000000000001,0.8890523314476013,0.08966508507728577
1.1500000000000021,1.0,0.88112872838974,0.09322278201580048
1.1500000000000021,1.05,0.8733192682266235,0.09666002541780472
1.1500000000000021,1.1,0.8656438589096069,0.09997985512018204
1.1500000000000021,1.1500000000000001,0.8581176400184631,0.10318560898303986
1.1500000000000021,1.2000000000000002,0.8507530689239502,0.10628072172403336
1.1500000000000021,1.25,0.8435590863227844,0.10926879197359085
1.1500000000000021,1.3,0.8365426063537598,0.11215344816446304
1.1500000000000021,1.35,0.8297078013420105,0.11493834108114243
1.1500000000000021,1.4000000000000001,0.8230571150779724,0.11762718111276627
1.1500000000000021,1.4500000000000002,0.8165916204452515,0.12022354453802109
1.1500000000000021,1.5,0.810310959815979,0.12273100763559341

1.2000000000000024,0.0,1.0,0.0
1.2000000000000024,0.05,0.9995800852775574,0.005206027068197727
1.2000000000000024,0.1,0.9983268976211548,0.010398268699645996
1.2000000000000024,0.15000000000000002,0.9962595105171204,0.0155631797388196
1.2000000000000024,0.2,0.9934095740318298,0.020687680691480637
1.2000000000000024,0.25,0.9898186326026917,0.025759363546967506
1.2000000000000024,0.30000000000000004,0.9855376482009888,0.030766692012548447
1.2000000000000024,0.35000000000000003,0.9806248545646667,0.035699110478162766
1.2000000000000024,0.4,0.9751430749893188,0.04054718092083931
1.2000000000000024,0.45,0.9691590070724487,0.045302629470825195
1.2000000000000024,0.5,0.9627396464347839,0.04995838925242424
1.2000000000000024,0.55,0.9559522271156311,0.05450862646102905
1.2000000000000024,0.6000000000000001,0.9488617777824402,0.058948613703250885
1.2000000000000024,0.65,0.941530168056488,0.0632748007774353
1.2000000000000024,0.7000000000000001,0.9340155124664307,0.06748464703559875
1.2000000000000024,0.75,0.9263710975646973,0.0715765729546547
1.2000000000000024,0.8,0.9186456799507141,0.07554984092712402
1.2000000000000024,0.8500000000000001,0.910882294178009,0.07940449565649033
1.2000000000000024,0.9,0.9031196236610413,0.08314122259616852
1.2000000000000024,0.9500000000000001,0.8953908681869507,0.08676131814718246
1.2000000000000024,1.0,0.8877248764038086,0.09026651084423065
1.2000000000000024,1.05,0.8801458477973938,0.093658946454525
1.2000000000000024,1.1,0.8726744055747986,0.09694109857082367
1.2000000000000024,1.1500000000000001,0.8653271198272705,0.10011568665504456
1.2000000000000024,1.2000000000000002,0.8581176996231079,0.10318560153245926
1.2000000000000024,1.25,0.8510565161705017,0.1061539277434349
1.2000000000000024,1.3,0.8441519141197205,0.10902378708124161
1.2000000000000024,1.35,0.8374097943305969,0.11179839074611664
1.2000000000000024,1.4000000000000001,0.8308342099189758,0.11448096483945847
1.2000000000000024,1.4500000000000002,0.8244273066520691,0.11707475781440735
1.2000000000000024,1.5,0.8181906342506409,0.11958292126655579

1.2500000000000027,0.0,1.0,0.0
1.2500000000000027,0.05,0.9996129274368286,0.004997959826141596
1.2500000000000027,0.1,0.9984574317932129,0.009983720257878304
1.2500000000000027,0.15000000000000002,0.996549665927887,0.014945272356271744
1.2500000000000027,0.2,0.9939165115356445,0.019870996475219727
1.2500000000000027,0.25,0.9905937314033508,0.024749822914600372
1.2500000000000027,0.30000000000000004,0.9866250157356262,0.02957138791680336
1.2500000000000027,0.35000000000000003,0.9820605516433716,0.03432614728808403
1.2500000000000027,0.4,0.976955235004425,0.03900550678372383
1.2500000000000027,0.45,0.9713668823242188,0.04360180348157883
1.2500000000000027,0.5,0.9653552770614624,0.04810844734311104
1.2500000000000027,0.55,0.9589798450469971,0.05251985415816307
1.2500000000000027,0.6000000000000001,0.9522990584373474,0.05683142691850662
1.2500000000000027,0.65,0.9453689455986023,0.06103957071900368
1.2500000000000027,0.7000000000000001,0.9382430911064148,0.06514158844947815
1.2500000000000027,0.75,0.9309704303741455,0.0691356360912323
1.2500000000000027,0.8,0.9235968589782715,0.07302062958478928
1.2500000000000027,0.8500000000000001,0.9161635637283325,0.07679621130228043
1.2500000000000027,0.9,0.9087072014808655,0.08046261966228485
1.2500000000000027,0.9500000000000001,0.9012604355812073,0.08402063697576523
1.2500000000000027,1.0,0.8938518166542053,0.08747149258852005
1.2500000000000027,1.05,0.886505663394928,0.09081682562828064
1.2500000000000027,1.1,0.8792432546615601,0.09405858814716339
1.2500000000000027,1.1500000000000001,0.8720817565917969,0.09719900786876678
1.2500000000000027,1.2000000000000002,0.8650360703468323,0.10024046897888184
1.2500000000000027,1.25,0.8581176400184631,0.10318560898303986
1.2500000000000027,1.3,0.8513359427452087,0.10603711009025574
1.2500000000000027,1.35,0.8446984887123108,0.10879775136709213
1.2500000000000027,1.4000000000000001,0.8382101655006409,0.11147035658359528
1.2500000000000027,1.4500000000000002,0.8318749666213989,0.11405780911445618
1.2500000000000027,1.5,0.8256951570510864,0.11656292527914047

1.3000000000000025,0.0,1.0,0.0
1.3000000000000025,0.05,0.9996420741081238,0.004805878736078739
1.3000000000000025,0.1,0.9985733032226562,0.009600907564163208
1.3000000000000025,0.15000000000000002,0.9968073964118958,0.01437439862638712
1.3000000000000025,0.2,0.9943675398826599,0.019115976989269257
1.3000000000000025,0.25,0.9912843108177185,0.02381572499871254
1.3000000000000025,0.30000000000000004,0.9875956773757935,0.028464315459132195
1.3000000000000025,0.35000000000000003,0.9833450317382812,0.03305310383439064
1.3000000000000025,0.4,0.9785802364349365,0.03757421672344208
1.3000000000000025,0.45,0.9733522534370422,0.042020611464977264
1.3000000000000025,0.5,0.9677136540412903,0.04638611525297165
1.3000000000000025,0.55,0.9617176651954651,0.05066543444991112
1.3000000000000025,0.6000000000000001,0.9554167985916138,0.0548541285097599
1.3000000000000025,0.65,0.9488617777824402,0.058948613703250885
1.3000000000000025,0.7000000000000001,0.9421013593673706,0.0629461333155632
1.3000000000000025,0.75,0.9351813197135925,0.0668446347117424
1.3000000000000025,0.8,0.9281441569328308,0.07064279913902283
1.3000000000000025,0.8500000000000001,0.9210286736488342,0.07433994859457016
1.3000000000000025,0.9,0.9138701558113098,0.07793594151735306
1.3000000000000025,0.9500000000000001,0.906700074672699,0.08143117278814316
1.3000000000000025,1.0,0.8995464444160461,0.08482644706964493
1.3000000000000025,1.05,0.8924335837364197,0.08812296390533447
1.3000000000000025,1.1,0.8853824734687805,0.09132225066423416
1.3000000000000025,1.1500000000000001,0.8784114718437195,0.09442607313394547
1.3000000000000025,1.2000000000000002,0.8715355396270752,0.09743643552064896
1.3000000000000025,1.25,0.8647674322128296,0.10035552084445953
1.3000000000000025,1.3,0.8581176996231079,0.10318560153245926
1.3000000000000025,1.35,0.8515942692756653,0.10592913627624512
1.3000000000000025,1.4000000000000001,0.8452038168907166,0.10858854651451111
1.3000000000000025,1.4500000000000002,0.838951051235199,0.11116639524698257
1.3000000000000025,1.5,0.8328396081924438,0.11366516351699829

1.3500000000000023,0.0,1.0,0.0
1.3500000000000023,0.05,0.9996681213378906,0.004628009628504515
1.3500000000000023,0.1,0.9986765384674072,0.009246328845620155
1.3500000000000023,0.15000000000000002,0.9970374703407288,0.013845398090779781
1.3500000000000023,0.2,0.9947704672813416,0.01841592602431774
1.3500000000000023,0.25,0.9919021725654602,0.022948989644646645
1.3500000000000023,0.30000000000000004,0.9884655475616455,0.027436168864369392
1.3500000000000023,0.35000000000000003,0.9844983816146851,0.03186960890889168
1.3500000000000023,0.4,0.9800426363945007,0.03624211624264717
1.3500000000000023,0.45,0.9751430749893188,0.04054717719554901
1.3500000000000023,0.5,0.9698466062545776,0.04477904364466667
1.3500000000000023,0.55,0.9642003178596497,0.04893270879983902
1.3500000000000023,0.6000000000000001,0.9582515358924866,0.05300391837954521
1.3500000000000023,0.65,0.9520464539527893,0.056989144533872604
1.3500000000000023,0.7000000000000001,0.945629358291626,0.06088559702038765
1.3500000000000023,0.75,0.9390429258346558,0.06469111144542694
1.3500000000000023,0.8,0.932326078414917,0.0684041902422905
1.3500000000000023,0.8500000000000001,0.9255159497261047,0.072023905813694
1.3500000000000023,0.9,0.9186456799507141,0.07554984092712402
1.3500000000000023,0.9500000000000001,0.911745548248291,0.07898203283548355
1.3500000000000023,1.0,0.9048428535461426,0.08232097327709198
1.3500000000000023,1.05,0.897961437702179,0.08556748926639557
1.3500000000000023,1.1,0.8911226391792297,0.08872270584106445
1.3500000000000023,1.1500000000000001,0.8843443989753723,0.09178804606199265
1.3500000000000023,1.2000000000000002,0.8776425123214722,0.09476512670516968
1.3500000000000023,1.25,0.8710304498672485,0.0976557582616806
1.3500000000000023,1.3,0.8645191192626953,0.10046190768480301
1.3500000000000023,1.35,0.8581176400184631,0.10318560898303986
1.3500000000000023,1.4000000000000001,0.8518335819244385,0.10582903772592545
1.3500000000000023,1.4500000000000002,0.8456723690032959,0.10839439183473587
1.3500000000000023,1.5,0.839638888835907,0.11088389903306961

1.4000000000000026,0.0,1.0,0.0
1.4000000000000026,0.05,0.999691367149353,0.004462833516299725
1.4000000000000026,0.1,0.9987691044807434,0.008916974999010563
1.4000000000000026,0.15000000000000002,0.9972434043884277,0.013353846967220306
1.4000000000000026,0.2,0.99513179063797,0.01776508428156376
1.4000000000000026,0.25,0.9924570322036743,0.022142644971609116
1.4000000000000026,0.30000000000000004,0.9892479181289673,0.026478897780179977
1.4000000000000026,0.35000000000000003,0.9855376482009888,0.030766695737838745
1.4000000000000026,0.4,0.9813629984855652,0.034999437630176544
1.4000000000000026,0.45,0.9767635464668274,0.03917113319039345
1.4000000000000026,0.5,0.9717808365821838,0.04327639937400818
1.4000000000000026,0.55,0.9664571285247803,0.04731053113937378
1.4000000000000026,0.6000000000000001,0.9608350396156311,0.05126945674419403
1.4000000000000026,0.65,0.9549564123153687,0.05514975264668465
1.4000000000000026,0.7000000000000001,0.9488617181777954,0.058948617428541183
1.4000000000000026,0.75,0.9425899982452393,0.06266386061906815
1.4000000000000026,0.8,0.9361780285835266,0.06629381328821182
1.4000000000000026,0.8500000000000001,0.9296598434448242,0.06983739882707596
1.4000000000000026,0.9,0.9230674505233765,0.07329394668340683
1.4000000000000026,0.9500000000000001,0.9164296388626099,0.07666325569152832
1.4000000000000026,1.0,0.9097725749015808,0.07994550466537476
1.4000000000000026,1.05,0.9031195044517517,0.08314124494791031
1.4000000000000026,1.1,0.8964917063713074,0.08625125139951706
1.4000000000000026,1.1500000000000001,0.8899071216583252,0.08927664905786514
1.4000000000000026,1.2000000000000002,0.8833819627761841,0.09221870452165604
1.4000000000000026,1.25,0.876929521560669,0.09507894515991211
1.4000000000000026,1.3,0.8705618381500244,0.0978589802980423
1.4000000000000026,1.35,0.8642884492874146,0.10056059062480927
1.4000000000000026,1.4000000000000001,0.8581176400184631,0.10318560898303986
1.4000000000000026,1.4500000000000002,0.8520557880401611,0.10573598742485046
1.4000000000000026,1.5,0.8461082577705383,0.10821368545293808

1.4500000000000028,0.0,1.0,0.0
1.4500000000000028,0.05,0.999712347984314,0.004309037234634161
1.4500000000000028,0.1,0.9988522529602051,0.008610250428318977
1.4500000000000028,0.15000000000000002,0.997428834438324,0.012895908206701279
1.4500000000000028,0.2,0.9954570531845093,0.01715846173465252
1.4500000000000028,0.25,0.992957353591919,0.021390629932284355
1.4500000000000028,0.30000000000000004,0.9899542331695557,0.025585489347577095
1.4500000000000028,0.35000000000000003,0.9864773154258728,0.029736507683992386
1.4500000000000028,0.4,0.9825587272644043,0.033837638795375824
1.4500000000000028,0.45,0.978234052658081,0.03788333386182785
1.4500000000000028,0.5,0.9735397100448608,0.04186859354376793
1.4500000000000028,0.55,0.9685139060020447,0.04578898102045059
1.4500000000000028,0.6000000000000001,0.9631950259208679,0.049640633165836334
1.4500000000000028,0.65,0.9576207399368286,0.05342021957039833
1.4500000000000028,0.7000000000000001,0.9518284797668457,0.05712499842047691
1.4500000000000028,0.75,0.9458538889884949,0.06075272336602211
1.4500000000000028,0.8,0.9397310018539429,0.06430169939994812
1.4500000000000028,0.8500000000000001,0.9334918856620789,0.06777064502239227
1.4500000000000028,0.9,0.9271665215492249,0.0711587592959404
1.4500000000000028,0.9500000000000001,0.9207822680473328,0.07446562498807907
1.4500000000000028,1.0,0.9143645763397217,0.07769117504358292
1.4500000000000028,1.05,0.9079359173774719,0.08083568513393402
1.4500000000000028,1.1,0.9015167951583862,0.08389972150325775
1.4500000000000028,1.1500000000000001,0.8951253890991211,0.08688409626483917
1.4500000000000028,1.2000000000000002,0.8887775540351868,0.08978978544473648
1.4500000000000028,1.25,0.8824872970581055,0.09261804074048996
1.4500000000000028,1.3,0.8762668371200562,0.09537021815776825
1.4500000000000028,1.35,0.8701260685920715,0.09804778546094894
1.4500000000000028,1.4000000000000001,0.8640739917755127,0.10065236687660217
1.4500000000000028,1.4500000000000002,0.8581176400184631,0.10318560898303986
1.4500000000000028,1.5,0.8522629737854004,0.10564925521612167

1.5000000000000027,0.0,1.0,0.0
1.5000000000000027,0.05,0.9997311234474182,0.004165485966950655
1.5000000000000027,0.1,0.9989271759986877,0.008323902264237404
1.5000000000000027,0.15000000000000002,0.9975961446762085,0.012468259781599045
1.5000000000000027,0.2,0.9957510232925415,0.016591722145676613
1.5000000000000027,0.25,0.9934095740318298,0.020687680691480637
1.5000000000000027,0.30000000000000004,0.9905937314033508,0.024749822914600372
1.5000000000000027,0.35000000000000003,0.9873292446136475,0.02877218835055828
1.5000000000000027,0.4,0.983644962310791,0.03274920582771301
1.5000000000000027,0.45,0.9795718193054199,0.03667575493454933
1.5000000000000027,0.5,0.9751430749893188,0.04054718464612961
1.5000000000000027,0.55,0.9703927636146545,0.044359300285577774
1.5000000000000027,0.6000000000000001,0.9653553366661072,0.04810845106840134
1.5000000000000027,0.65,0.9600651264190674,0.051791440695524216
1.5000000000000027,0.7000000000000001,0.9545563459396362,0.05540556460618973
1.5000000000000027,0.75,0.9488617777824402,0.058948613703250885
1.5000000000000027,0.8,0.9430128931999207,0.06241881474852562
1.5000000000000027,0.8500000000000001,0.937039852142334,0.0658147931098938
1.5000000000000027,0.9,0.9309704303741455,0.0691356286406517
1.5000000000000027,0.9500000000000001,0.9248310923576355,0.07238072901964188
1.5000000000000027,1.0,0.9186456799507141,0.07554984092712402
1.5000000000000027,1.05,0.9124361276626587,0.07864302396774292
1.5000000000000027,1.1,0.906222403049469,0.08166061341762543
1.5000000000000027,1.1500000000000001,0.9000223278999329,0.08460318297147751
1.5000000000000027,1.2000000000000002,0.8938517570495605,0.08747149258852005
1.5000000000000027,1.25,0.8877248167991638,0.09026651084423065
1.5000000000000027,1.3,0.8816536664962769,0.09298937022686005
1.5000000000000027,1.35,0.8756488561630249,0.09564131498336792
1.5000000000000027,1.4000000000000001,0.8697197437286377,0.09822369366884232
1.5000000000000027,1.4500000000000002,0.8638738393783569,0.10073794424533844
1.5000000000000027,1.5,0.8581176996231079,0.10318560153245926



==> grad_visu_MagTanh.csv <==
re,im,norm,phase
-1.5,0.05,0.18043434619903564,7.871120977220869e-10
-1.5,0.1,0.1796203851699829,3.153049599191604e-09
-1.5,0.15000000000000002,0.17827391624450684,7.294001846958054e-09
-1.5,0.2,0.1764102578163147,2.9275548651952477e-09
-1.5,0.25,0.17404991388320923,3.920534563661704e-09
-1.5,0.3,0.17121881246566772,1.970779095472608e-09
-1.5,0.35000000000000003,0.16794681549072266,7.933100398815895e-09
-1.5,0.4,0.16426855325698853,1.1986681869302629e-08
-1.5,0.45,0.16022109985351562,0.0
-1.5,0.5,0.15584415197372437,3.636737133660972e-08
-1.5,0.55,0.15117919445037842,3.286089622633881e-08
-1.5,0.6000000000000001,0.1462685465812683,8.307297072462916e-09
-1.5,0.6500000000000001,0.1411547064781189,1.6816915859863002e-08
-1.5,0.7000000000000001,0.1358799934387207,3.4075942068056975e-08
-1.5,0.7500000000000001,0.13048511743545532,0.0
-1.5,0.8,0.12500989437103271,1.7538905439096197e-08
-1.5,0.8500000000000001,0.11949163675308228,1.782018443918787e-08
-1.5,0.9000000000000001,0.11396521329879761,0.0
-1.5,0.9500000000000001,0.10846346616744995,7.379372846116894e-08
-1.5,1.0,0.1030154824256897,0.0
-1.5,1.05,0.0976477861404419,3.8340917996038115e-08
-1.5,1.1,0.09238415956497192,0.0
-1.5,1.1500000000000001,0.08724457025527954,3.9989380695715226e-08
-1.5,1.2000000000000002,0.08224663138389587,4.089634586534885e-08
-1.5,1.2500000000000002,0.07740476727485657,0.0
-1.5,1.3,0.07273077964782715,8.57787298969015e-08
-1.5,1.35,0.0682336688041687,8.79631301131667e-08
-1.5,1.4000000000000001,0.06392037868499756,0.0
-1.5,1.4500000000000002,0.05979543924331665,9.27481451640233e-08
-1.5,1.5000000000000002,0.05586141347885132,1.907278033286275e-07

-1.45,0.05,0.1974291205406189,7.64806162845133e-10
-1.45,0.1,0.1965174674987793,3.0637041792402897e-09
-1.45,0.15000000000000002,0.19500988721847534,7.087347153600376e-09
-1.45,0.2,0.19292360544204712,2.844630975218365e-09
-1.45,0.25,0.19028258323669434,3.809514037556028e-09
-1.45,0.3,0.18711602687835693,1.9149937191542676e-09
-1.45,0.35000000000000003,0.18345874547958374,7.70863994858928e-09
-1.45,0.4,0.17935001850128174,1.1647702358175138e-08
-1.45,0.45,0.174832284450531,0.0
-1.45,0.5,0.16995090246200562,3.5340200099653885e-08
-1.45,0.55,0.16475307941436768,0.0
-1.45,0.6000000000000001,0.15928685665130615,8.073023138877033e-09
-1.45,0.6500000000000001,0.1536005735397339,1.634306023845511e-08
-1.45,0.7000000000000001,0.1477416753768921,3.3116691611212445e-08
-1.45,0.7500000000000001,0.14175653457641602,0.0
-1.45,0.8,0.13568925857543945,1.704622931697486e-08
-1.45,0.8500000000000001,0.12958210706710815,1.73201986086724e-08
-1.45,0.9000000000000001,0.12347400188446045,7.046087091566733e-08
-1.45,0.9500000000000001,0.1174008846282959,7.172862837023786e-08
-1.45,1.0,0.11139541864395142,0.0
-1.45,1.05,0.10548681020736694,8.334044565572185e-08
-1.45,1.1,0.09970039129257202,7.609602192815146e-08
-1.45,1.1500000000000001,0.09405863285064697,8.693177733221091e-08
-1.45,1.2000000000000002,0.08857983350753784,3.976087370460846e-08
-1.45,1.2500000000000002,0.08327996730804443,0.0
-1.45,1.3,0.07817086577415466,8.340598611766836e-08
-1.45,1.35,0.0732623040676117,8.553473662686883e-08
-1.45,1.4000000000000001,0.06856095790863037,0.0
-1.45,1.4500000000000002,0.06407126784324646,9.019851177072269e-08
-1.45,1.5000000000000002,0.05979543924331665,0.0

-1.4,0.05,0.2158111333847046,7.438146765181841e-10
-1.4,0.1,0.21479105949401855,2.9796241030055626e-09
-1.4,0.15000000000000002,0.21310430765151978,6.8928787122501944e-09
-1.4,0.2,0.21077114343643188,2.7665945090404875e-09
-1.4,0.25,0.2078183889389038,3.705045825697084e-09
-1.4,0.3,0.2042803168296814,1.8624971565017745e-09
-1.4,0.35000000000000003,0.20019644498825073,7.49739914596148e-09
-1.4,0.4,0.19561123847961426,1.1328696203349864e-08
-1.4,0.45,0.19057369232177734,0.0
-1.4,0.5,0.18513548374176025,1.5372281225722872e-08
-1.4,0.55,0.17935001850128174,3.106054080603826e-08
-1.4,0.6000000000000001,0.17327207326889038,7.852511529904405e-09
-1.4,0.6500000000000001,0.1669558882713318,1.589707032678689e-08
-1.4,0.7000000000000001,0.1604556441307068,3.221379429874105e-08
-1.4,0.7500000000000001,0.1538231372833252,0.0
-1.4,0.8,0.14710795879364014,1.6582450967916884e-08
-1.4,0.8500000000000001,0.14035743474960327,1.6849487138870245e-08
-1.4,0.9000000000000001,0.13361454010009766,0.0
-1.4,0.9500000000000001,0.1269194483757019,6.97842352792577e-08
-1.4,1.0,0.12030786275863647,7.1109312216322e-08
-1.4,1.05,0.11381208896636963,3.626361788633403e-08
-1.4,1.1,0.10745978355407715,0.0
-1.4,1.1500000000000001,0.10127496719360352,3.7829643417808256e-08
-1.4,1.2000000000000002,0.09527766704559326,3.8691393200451785e-08
-1.4,1.2500000000000002,0.08948427438735962,0.0
-1.4,1.3,0.08390754461288452,8.117103789118119e-08
-1.4,1.35,0.07855749130249023,8.324725087049956e-08
-1.4,1.4000000000000001,0.07344058156013489,0.0
-1.4,1.4500000000000002,0.06856095790863037,8.779659310675925e-08
-1.4,1.5000000000000002,0.06392037868499756,0.0

-1.3499999999999999,0.05,0.23564910888671875,7.240711363820651e-10
-1.3499999999999999,0.1,0.23450899124145508,2.900538698114019e-09
-1.3499999999999999,0.15000000000000002,0.23262399435043335,4.473303949481533e-10
-1.3499999999999999,0.2,0.23001724481582642,2.693193446035025e-09
-1.3499999999999999,0.25,0.22671985626220703,3.6067739905831786e-09
-1.3499999999999999,0.3,0.2227708101272583,1.26917996112752e-08
-1.3499999999999999,0.35000000000000003,0.21821528673171997,7.2986998667090575e-09
-1.3499999999999999,0.4,0.21310430765151978,1.1028605584328943e-08
-1.3499999999999999,0.45,0.20749366283416748,0.0
-1.3499999999999999,0.5,0.20144176483154297,1.4965575445557988e-08
-1.3499999999999999,0.55,0.19500988721847534,3.0239338144610883e-08
-1.3499999999999999,0.6000000000000001,0.18825972080230713,2.2935198629170372e-08
-1.3499999999999999,0.6500000000000001,0.18125289678573608,1.5477439774258528e-08
-1.3499999999999999,0.7000000000000001,0.17404985427856445,3.136428361472099e-08
-1.3499999999999999,0.7500000000000001,0.16670936346054077,0.0
-1.3499999999999999,0.8,0.15928691625595093,1.614603739596987e-08
-1.3499999999999999,0.8500000000000001,0.15183478593826294,1.6406579206318384e-08
-1.3499999999999999,0.9000000000000001,0.14440131187438965,0.0
-1.3499999999999999,0.9500000000000001,0.13703054189682007,6.795452378582922e-08
-1.3499999999999999,1.0,0.12976205348968506,6.92473776098268e-08
-1.3499999999999999,1.05,0.12263089418411255,3.531548031787679e-08
-1.3499999999999999,1.1,0.11566734313964844,0.0
-1.3499999999999999,1.1500000000000001,0.10889708995819092,3.6843708528522257e-08
-1.3499999999999999,1.2000000000000002,0.10234177112579346,3.768470335785423e-08
-1.3499999999999999,1.2500000000000002,0.09601831436157227,7.716085548281626e-08
-1.3499999999999999,1.3,0.08994054794311523,7.90669076877748e-08
-1.3499999999999999,1.35,0.08411812782287598,8.109353188956447e-08
-1.3499999999999999,1.4000000000000001,0.07855746150016785,0.0
-1.3499999999999999,1.4500000000000002,0.0732622742652893,8.553477215400562e-08
-1.3499999999999999,1.5000000000000002,0.0682336688041687,0.0

-1.2999999999999998,0.05,0.25700706243515015,7.055079853657276e-10
-1.2999999999999998,0.1,0.255733847618103,2.8261892826009216e-09
-1.2999999999999998,0.15000000000000002,0.2536299228668213,4.3586523279515177e-10
-1.2999999999999998,0.2,0.25072115659713745,2.6241815387351153e-09
-1.2999999999999998,0.25,0.24704313278198242,3.5143807863846632e-09
-1.2999999999999998,0.3,0.24264073371887207,1.7666852425435309e-09
-1.2999999999999998,0.35000000000000003,0.23756545782089233,7.111873756571185e-09
-1.2999999999999998,0.4,0.231875479221344,1.074644284670967e-08
-1.2999999999999998,0.45,0.2256341576576233,0.0
-1.2999999999999998,0.5,0.218908429145813,3.260888092881942e-08
-1.2999999999999998,0.55,0.21176713705062866,0.0
-1.2999999999999998,0.6000000000000001,0.20428043603897095,7.44998285284737e-09
-1.2999999999999998,0.6500000000000001,0.19651758670806885,3.372625911879368e-08
-1.2999999999999998,0.7000000000000001,0.1885470151901245,3.0565367126200726e-08
-1.2999999999999998,0.7500000000000001,0.18043434619903564,0.0
-1.2999999999999998,0.8,0.17224150896072388,1.573561192458328e-08
-1.2999999999999998,0.8500000000000001,0.16402697563171387,1.5990002211196952e-08
-1.2999999999999998,0.9000000000000001,0.15584415197372437,0.0
-1.2999999999999998,0.9500000000000001,0.14774173498153687,0.0
-1.2999999999999998,1.0,0.13976311683654785,0.0
-1.2999999999999998,1.05,0.13194626569747925,3.442356444338657e-08
-1.2999999999999998,1.1,0.12432438135147095,7.029114357237631e-08
-1.2999999999999998,1.1500000000000001,0.11692488193511963,3.591617669940206e-08
-1.2999999999999998,1.2000000000000002,0.10977089405059814,3.673760673450488e-08
-1.2999999999999998,1.2500000000000002,0.10288023948669434,0.0
-1.2999999999999998,1.3,0.09626686573028564,0.0
-1.2999999999999998,1.35,0.08994054794311523,7.90669076877748e-08
-1.2999999999999998,1.4000000000000001,0.0839076042175293,0.0
-1.2999999999999998,1.4500000000000002,0.07817089557647705,8.340595059053157e-08
-1.2999999999999998,1.5000000000000002,0.07273077964782715,0.0

-1.2499999999999998,0.05,0.27993953227996826,6.880663816488664e-10
-1.2499999999999998,0.1,0.27852004766464233,2.756324501973495e-09
-1.2499999999999998,0.15000000000000002,0.2761746048927307,4.2509232245357964e-10
-1.2499999999999998,0.2,0.2729329466819763,2.559338518892673e-09
-1.2499999999999998,0.25,0.26883625984191895,3.4275602356359514e-09
-1.2499999999999998,0.3,0.2639349102973938,1.723057252434046e-09
-1.2499999999999998,0.35000000000000003,0.2582882046699524,6.936326624185085e-09
-1.2499999999999998,0.4,0.2519625425338745,1.0481302936682368e-08
-1.2499999999999998,0.45,0.24502956867218018,0.0
-1.2499999999999998,0.5,0.23756533861160278,1.4223758171283407e-08
-1.2499999999999998,0.55,0.2296479344367981,0.0
-1.2499999999999998,0.6000000000000001,0.2213563323020935,2.1799976934744336e-08
-1.2499999999999998,0.6500000000000001,0.2127690315246582,1.4711988072235727e-08
-1.2499999999999998,0.7000000000000001,0.20396244525909424,2.981450109018624e-08
-1.2499999999999998,0.7500000000000001,0.19500988721847534,0.0
-1.2499999999999998,0.8,0.18598103523254395,1.534983518070021e-08
-1.2499999999999998,0.8500000000000001,0.17694026231765747,1.5598434544017437e-08
-1.2499999999999998,0.9000000000000001,0.16794687509536743,0.0
-1.2499999999999998,0.9500000000000001,0.15905451774597168,0.0
-1.2499999999999998,1.0,0.15031051635742188,6.584936329545599e-08
-1.2499999999999998,1.05,0.14175653457641602,3.358501032835193e-08
-1.2499999999999998,1.1,0.13342797756195068,0.0
-1.2499999999999998,1.1500000000000001,0.12535440921783447,3.5043985491256535e-08
-1.2499999999999998,1.2000000000000002,0.11756020784378052,3.5846994705934776e-08
-1.2499999999999998,1.2500000000000002,0.11006397008895874,7.340467789163085e-08
-1.2499999999999998,1.3,0.10288023948669434,7.522498890466522e-08
-1.2499999999999998,1.35,0.09601831436157227,7.716085548281626e-08
-1.2499999999999998,1.4000000000000001,0.08948421478271484,0.0
-1.2499999999999998,1.4500000000000002,0.08328002691268921,8.140352747432189e-08
-1.2499999999999998,1.5000000000000002,0.07740476727485657,0.0

-1.1999999999999997,0.05,0.3044908046722412,6.716887046565034e-10
-1.1999999999999997,0.1,0.30291032791137695,2.6907240879836536e-09
-1.1999999999999997,0.15000000000000002,0.3002994656562805,4.1497691394276615e-10
-1.1999999999999997,0.2,0.2966926097869873,2.498447226884082e-09
-1.1999999999999997,0.25,0.29213589429855347,3.346040111651405e-09
-1.1999999999999997,0.3,0.2866876721382141,1.6820896897584703e-09
-1.1999999999999997,0.35000000000000003,0.2804148197174072,1.5141486287006956e-08
-1.1999999999999997,0.4,0.2733931541442871,1.0232320768466252e-08
-1.1999999999999997,0.45,0.2657039165496826,0.0
-1.1999999999999997,0.5,0.2574331760406494,1.3886269911722593e-08
-1.1999999999999997,0.55,0.2486693263053894,0.0
-1.1999999999999997,0.6000000000000001,0.23950129747390747,7.094485443559506e-09
-1.1999999999999997,0.6500000000000001,0.23001724481582642,3.211820853721292e-08
-1.1999999999999997,0.7000000000000001,0.2203029990196228,0.0
-1.1999999999999997,0.7500000000000001,0.21044045686721802,0.0
-1.1999999999999997,0.8,0.2005068063735962,1.4987493912599348e-08
-1.1999999999999997,0.8500000000000001,0.19057369232177734,1.5230641636776454e-08
-1.1999999999999997,0.9000000000000001,0.18070662021636963,0.0
-1.1999999999999997,0.9500000000000001,0.17096424102783203,0.0
-1.1999999999999997,1.0,0.16139841079711914,6.430258991940718e-08
-1.1999999999999997,1.05,0.1520540714263916,3.2797256466210456e-08
-1.1999999999999997,1.1,0.14296960830688477,0.0
-1.1999999999999997,1.1500000000000001,0.13417649269104004,3.422451300139073e-08
-1.1999999999999997,1.2000000000000002,0.12570011615753174,3.501018142060275e-08
-1.1999999999999997,1.2500000000000002,0.11756020784378052,0.0
-1.1999999999999997,1.3,0.10977089405059814,0.0
-1.1999999999999997,1.35,0.10234171152114868,7.536944934827261e-08
-1.1999999999999997,1.4000000000000001,0.09527754783630371,7.7382914298596e-08
-1.1999999999999997,1.4500000000000002,0.08857989311218262,7.952169056579805e-08
-1.1999999999999997,1.5000000000000002,0.08224663138389587,0.0

-1.1499999999999997,0.05,0.33069002628326416,6.563230514622376e-10
-1.1499999999999997,0.1,0.3289331793785095,2.6291777643905334e-09
-1.1499999999999997,0.15000000000000002,0.3260318636894226,4.054863667057873e-10
-1.1499999999999997,0.2,0.3220248818397522,2.441322477508834e-09
-1.1499999999999997,0.25,0.3169654607772827,3.269553294771299e-09
-1.1499999999999997,0.3,0.31091922521591187,1.643653213534435e-09
-1.1499999999999997,0.35000000000000003,0.3039628267288208,1.4795626057662048e-08
-1.1499999999999997,0.4,0.2961817979812622,9.998708527803046e-09
-1.1499999999999997,0.45,0.28766852617263794,0.0
-1.1499999999999997,0.5,0.27851998805999756,1.356960144249797e-08
-1.1499999999999997,0.55,0.26883625984191895,0.0
-1.1499999999999997,0.6000000000000001,0.25871706008911133,2.079877781113737e-08
-1.1499999999999997,0.6500000000000001,0.24826139211654663,3.138738691177423e-08
-1.1499999999999997,0.7000000000000001,0.23756545782089233,0.0
-1.1499999999999997,0.7500000000000001,0.2267199158668518,2.885418481923807e-08
-1.1499999999999997,0.8,0.2158111333847046,1.4647428159264564e-08
-1.1499999999999997,0.8500000000000001,0.20491790771484375,1.4885439547640544e-08
-1.1499999999999997,0.9000000000000001,0.19411230087280273,0.0
-1.1499999999999997,0.9500000000000001,0.18345874547958374,0.0
-1.1499999999999997,1.0,0.17301368713378906,0.0
-1.1499999999999997,1.05,0.1628255844116211,3.2057744903113417e-08
-1.1499999999999997,1.1,0.1529354453086853,6.546740394242079e-08
-1.1499999999999997,1.1500000000000001,0.143376886844635,3.345521193409695e-08
-1.1499999999999997,1.2000000000000002,0.13417649269104004,3.422451300139073e-08
-1.1499999999999997,1.2500000000000002,0.12535446882247925,0.0
-1.1499999999999997,1.3,0.11692488193511963,0.0
-1.1499999999999997,1.35,0.10889708995819092,7.368741705704451e-08
-1.1499999999999997,1.4000000000000001,0.10127496719360352,7.565930104647123e-08
-1.1499999999999997,1.4500000000000002,0.09405869245529175,7.775410182375708e-08
-1.1499999999999997,1.5000000000000002,0.08724457025527954,7.997876139143045e-08

-1.0999999999999996,0.05,0.3585484027862549,6.419212383868e-10
-1.0999999999999996,0.1,0.35659950971603394,2.5714872453619364e-09
-1.0999999999999996,0.15000000000000002,0.35338127613067627,3.965904271652221e-10
-1.0999999999999996,0.2,0.3489382266998291,2.3877730903620886e-09
-1.0999999999999996,0.25,0.3433308005332947,3.197857090242451e-09
-1.0999999999999996,0.3,0.336633563041687,1.6076222575378551e-09
-1.0999999999999996,0.35000000000000003,0.32893311977386475,1.4471437381757823e-08
-1.0999999999999996,0.4,0.32032710313796997,9.779719256641783e-09
-1.0999999999999996,0.45,0.31091922521591187,0.0
-1.0999999999999996,0.5,0.30081939697265625,1.3272725141177943e-08
-1.0999999999999996,0.55,0.2901395559310913,0.0
-1.0999999999999996,0.6000000000000001,0.278992235660553,6.781464279015381e-09
-1.0999999999999996,0.6500000000000001,0.2674880027770996,1.3730451442484082e-08
-1.0999999999999996,0.7000000000000001,0.25573378801345825,0.0
-1.0999999999999996,0.7500000000000001,0.24383139610290527,2.822545219771655e-08
-1.0999999999999996,0.8,0.23187536001205444,1.432859697558797e-08
-1.0999999999999996,0.8500000000000001,0.21995329856872559,1.4561769567933425e-08
-1.0999999999999996,0.9000000000000001,0.20814388990402222,0.0
-1.0999999999999996,0.9500000000000001,0.1965174674987793,0.0
-1.0999999999999996,1.0,0.18513548374176025,0.0
-1.0999999999999996,1.05,0.17404985427856445,3.136428361472099e-08
-1.0999999999999996,1.1,0.16330474615097046,0.0
-1.0999999999999996,1.1500000000000001,0.1529354453086853,3.273369131306936e-08
-1.0999999999999996,1.2000000000000002,0.14296960830688477,3.3487630446416006e-08
-1.0999999999999996,1.2500000000000002,0.13342797756195068,6.858145695787243e-08
-1.0999999999999996,1.3,0.12432432174682617,7.02911790995131e-08
-1.0999999999999996,1.35,0.11566734313964844,0.0
-1.0999999999999996,1.4000000000000001,0.10745984315872192,7.404236157526611e-08
-1.0999999999999996,1.4500000000000002,0.09970039129257202,0.0
-1.0999999999999996,1.5000000000000002,0.09238415956497192,7.82767628493275e-08

-1.0499999999999996,0.05,0.3880559802055359,6.28436247485098e-10
-1.0499999999999996,0.1,0.38589805364608765,2.5174720086340585e-09
-1.0499999999999996,0.15000000000000002,0.3823354244232178,3.8826136750103046e-10
-1.0499999999999996,0.2,0.3774188756942749,2.3376360847038313e-09
-1.0499999999999996,0.25,0.37121665477752686,3.1307305636829597e-09
-1.0499999999999996,0.3,0.3638136386871338,1.57388768684541e-09
-1.0499999999999996,0.35000000000000003,0.3553076386451721,6.3360663382638904e-09
-1.0499999999999996,0.4,0.3458086848258972,9.574668169420875e-09
-1.0499999999999996,0.45,0.3354339003562927,0.0
-1.0499999999999996,0.5,0.3243069648742676,1.2994743059380198e-08
-1.0499999999999996,0.55,0.3125534653663635,0.0
-1.0499999999999996,0.6000000000000001,0.30029964447021484,6.639628846727419e-09
-1.0499999999999996,0.6500000000000001,0.28766852617263794,1.3443499646825785e-08
-1.0499999999999996,0.7000000000000001,0.2747793197631836,2.7246038314387988e-08
-1.0499999999999996,0.7500000000000001,0.2617446184158325,2.7636650301587906e-08
-1.0499999999999996,0.8,0.2486693263053894,1.4029978956386913e-08
-1.0499999999999996,0.8500000000000001,0.23564916849136353,1.4258631608754513e-08
-1.0499999999999996,0.9000000000000001,0.2227708101272583,0.0
-1.0499999999999996,0.9500000000000001,0.2101103663444519,0.0
-1.0499999999999996,1.0,0.19773423671722412,0.0
-1.0499999999999996,1.05,0.18569862842559814,3.071463083870185e-08
-1.0499999999999996,1.1,0.17404991388320923,6.272855301858726e-08
-1.0499999999999996,1.1500000000000001,0.1628255844116211,3.2057748455827095e-08
-1.0499999999999996,1.2000000000000002,0.15205413103103638,3.27972493607831e-08
-1.0499999999999996,1.2500000000000002,0.14175653457641602,0.0
-1.0499999999999996,1.3,0.13194632530212402,6.88471004650637e-08
-1.0499999999999996,1.35,0.12263089418411255,0.0
-1.0499999999999996,1.4000000000000001,0.11381208896636963,0.0
-1.0499999999999996,1.4500000000000002,0.10548681020736694,0.0
-1.0499999999999996,1.5000000000000002,0.0976477861404419,7.668185020293095e-08

-0.9999999999999996,0.05,0.4191756248474121,6.158270005052202e-10
-0.9999999999999996,0.1,0.4167914390563965,5.692999960338341e-10
-0.9999999999999996,0.15000000000000002,0.4128567576408386,3.804728199163776e-10
-0.9999999999999996,0.2,0.407428503036499,2.2907531427307504e-09
-0.9999999999999996,0.25,0.40058404207229614,3.067956555469209e-09
-0.9999999999999996,0.3,0.3924192786216736,1.5423395893776615e-09
-0.9999999999999996,0.35000000000000003,0.3830444812774658,6.209112335398004e-09
-0.9999999999999996,0.4,0.37258368730545044,9.382914889499716e-09
-0.9999999999999996,0.45,0.3611687421798706,0.0
-0.9999999999999996,0.5,0.3489381670951843,1.2734790999502366e-08
-0.9999999999999996,0.55,0.3360331058502197,0.0
-0.9999999999999996,0.6000000000000001,0.322593629360199,6.506979843834415e-09
-0.9999999999999996,0.6500000000000001,0.30875730514526367,1.3175132984599713e-08
-0.9999999999999996,0.7000000000000001,0.29465627670288086,2.6702581479298715e-08
-0.9999999999999996,0.7500000000000001,0.280414879322052,2.7085906850743413e-08
-0.9999999999999996,0.8,0.26614856719970703,1.3750673488743814e-08
-0.9999999999999996,0.8500000000000001,0.2519625425338745,1.3975069101945792e-08
-0.9999999999999996,0.9000000000000001,0.23795080184936523,0.0
-0.9999999999999996,0.9500000000000001,0.2241966724395752,0.0
-0.9999999999999996,1.0,0.2107710838317871,0.0
-0.9999999999999996,1.05,0.1977342963218689,3.0106882320524164e-08
-0.9999999999999996,1.1,0.18513542413711548,6.148914621917356e-08
-0.9999999999999996,1.1500000000000001,0.1730135679244995,3.142535831557325e-08
-0.9999999999999996,1.2000000000000002,0.16139835119247437,3.215129851241727e-08
-0.9999999999999996,1.2500000000000002,0.1503104567527771,6.584939882259278e-08
-0.9999999999999996,1.3,0.13976305723190308,0.0
-0.9999999999999996,1.35,0.12976211309432983,6.924731366098058e-08
-0.9999999999999996,1.4000000000000001,0.12030786275863647,0.0
-0.9999999999999996,1.4500000000000002,0.11139541864395142,0.0
-0.9999999999999996,1.5000000000000002,0.10301542282104492,7.518890043911597e-08

-0.9499999999999995,0.05,0.4518408179283142,6.04053695951734e-10
-0.9499999999999995,0.1,0.44921326637268066,5.584171458572484e-10
-0.9499999999999995,0.15000000000000002,0.4448782205581665,3.732008035939316e-10
-0.9499999999999995,0.2,0.4388996362686157,2.2469777150035952e-09
-0.9499999999999995,0.25,0.43136513233184814,3.0093456615531977e-09
-0.9499999999999995,0.3,0.422382116317749,1.5128847064005413e-09
-0.9499999999999995,0.35000000000000003,0.41207563877105713,1.361894419460441e-08
-0.9499999999999995,0.4,0.40058422088623047,3.0679550011569745e-09
-0.9499999999999995,0.45,0.38805603981018066,0.0
-0.9499999999999995,0.5,0.37464600801467896,1.2492041179257285e-08
-0.9499999999999995,0.55,0.3605114817619324,0.0
-0.9499999999999995,0.6000000000000001,0.3458085060119629,6.3831149255122455e-09
-0.9499999999999995,0.6500000000000001,0.33069008588790894,1.2924515679912929e-08
-0.9499999999999995,0.7000000000000001,0.315301775932312,0.0
-0.9499999999999995,0.7500000000000001,0.2997809052467346,0.0
-0.9499999999999995,0.8,0.2842540144920349,1.3489828809554183e-08
-0.9499999999999995,0.8500000000000001,0.26883625984191895,1.3710240942543805e-08
-0.9499999999999995,0.9000000000000001,0.25362998247146606,0.0
-0.9499999999999995,0.9500000000000001,0.23872452974319458,0.0
-0.9499999999999995,1.0,0.2241966724395752,0.0
-0.9499999999999995,1.05,0.21011030673980713,2.9539206636286508e-08
-0.9499999999999995,1.1,0.19651758670806885,6.033135946381663e-08
-0.9499999999999995,1.1500000000000001,0.18345880508422852,3.083453492536137e-08
-0.9499999999999995,1.2000000000000002,0.1709643006324768,3.154780259251311e-08
-0.9499999999999995,1.2500000000000002,0.15905451774597168,6.461545609681707e-08
-0.9499999999999995,1.3,0.14774161577224731,0.0
-0.9499999999999995,1.35,0.1370304822921753,0.0
-0.9499999999999995,1.4000000000000001,0.1269194483757019,6.97842352792577e-08
-0.9499999999999995,1.4500000000000002,0.1174008846282959,7.172862837023786e-08
-0.9499999999999995,1.5000000000000002,0.10846346616744995,0.0

-0.8999999999999995,0.05,0.48594987392425537,5.930803070874902e-10
-0.8999999999999995,0.1,0.4830619692802429,5.482739817708193e-10
-0.8999999999999995,0.15000000000000002,0.47829848527908325,3.664228642730194e-10
-0.8999999999999995,0.2,0.47173160314559937,2.2061776849824355e-09
-0.8999999999999995,0.25,0.46345973014831543,2.954716693537307e-09
-0.8999999999999995,0.3,0.45360350608825684,1.4854300012245858e-09
-0.8999999999999995,0.35000000000000003,0.44230300188064575,1.3371885820845364e-08
-0.8999999999999995,0.4,0.42971354722976685,3.0123255001512916e-09
-0.8999999999999995,0.45,0.4160008430480957,0.0
-0.8999999999999995,0.5,0.4013371467590332,1.226577150958974e-08
-0.8999999999999995,0.55,0.38589805364608765,0.0
-0.8999999999999995,0.6000000000000001,0.36985647678375244,6.267640628720983e-09
-0.8999999999999995,0.6500000000000001,0.3533812165260315,1.2690898110179205e-08
-0.8999999999999995,0.7000000000000001,0.336633563041687,0.0
-0.8999999999999995,0.7500000000000001,0.3197636008262634,2.609210802972939e-08
-0.8999999999999995,0.8,0.30291032791137695,1.324664289370503e-08
-0.8999999999999995,0.8500000000000001,0.28619885444641113,1.3463331782759269e-08
-0.8999999999999995,0.9000000000000001,0.26973986625671387,0.0
-0.8999999999999995,0.9500000000000001,0.2536299228668213,2.7895374898889713e-08
-0.8999999999999995,1.0,0.23795092105865479,0.0
-0.8999999999999995,1.05,0.22277075052261353,2.9009838087290518e-08
-0.8999999999999995,1.1,0.20814388990402222,0.0
-0.8999999999999995,1.1500000000000001,0.19411230087280273,3.0283615615189774e-08
-0.8999999999999995,1.2000000000000002,0.18070662021636963,3.098503853493639e-08
-0.8999999999999995,1.2500000000000002,0.16794687509536743,6.346476055796302e-08
-0.8999999999999995,1.3,0.15584415197372437,6.505592864414211e-08
-0.8999999999999995,1.35,0.14440131187438965,0.0
-0.8999999999999995,1.4000000000000001,0.13361454010009766,6.85483811935228e-08
-0.8999999999999995,1.4500000000000002,0.12347406148910522,0.0
-0.8999999999999995,1.5000000000000002,0.11396521329879761,7.249239075690639e-08

-0.8499999999999994,0.05,0.5213625431060791,5.828734161994475e-10
-0.8499999999999994,0.1,0.5181980729103088,5.388385293514375e-10
-0.8499999999999994,0.15000000000000002,0.5129792094230652,3.6011796322732437e-10
-0.8499999999999994,0.2,0.5057873129844666,2.1682251549748344e-09
-0.8499999999999994,0.25,0.4967324733734131,6.493313886579699e-09
-0.8499999999999994,0.3,0.48594987392425537,1.4598900976992013e-09
-0.8499999999999994,0.35000000000000003,0.47359591722488403,1.314206166114218e-08
-0.8499999999999994,0.4,0.4598437547683716,2.960575784527464e-09
-0.8499999999999994,0.45,0.44487810134887695,1.194242926771949e-08
-0.8499999999999994,0.5,0.4288909435272217,0.0
-0.8499999999999994,0.55,0.41207563877105713,0.0
-0.8499999999999994,0.6000000000000001,0.39462459087371826,6.160220777928771e-09
-0.8499999999999994,0.6500000000000001,0.37672317028045654,1.2473549304559128e-08
-0.8499999999999994,0.7000000000000001,0.3585485816001892,0.0
-0.8499999999999994,0.7500000000000001,0.3402653932571411,2.5646013313007643e-08
-0.8499999999999994,0.8,0.32202500104904175,1.3020374112215904e-08
-0.8499999999999994,0.8500000000000001,0.30396294593811035,1.3233602658146992e-08
-0.8499999999999994,0.9000000000000001,0.2861987352371216,2.6926677776373253e-08
-0.8499999999999994,0.9500000000000001,0.26883625984191895,0.0
-0.8499999999999994,1.0,0.2519625425338745,2.7950138203891584e-08
-0.8499999999999994,1.05,0.23564910888671875,2.8517264993865865e-08
-0.8499999999999994,1.1,0.21995329856872559,0.0
-0.8499999999999994,1.1500000000000001,0.20491790771484375,2.977087198985373e-08
-0.8499999999999994,1.2000000000000002,0.19057369232177734,3.046128327355291e-08
-0.8499999999999994,1.2500000000000002,0.1769402027130127,0.0
-0.8499999999999994,1.3,0.1640269160270691,0.0
-0.8499999999999994,1.35,0.15183478593826294,6.562631682527353e-08
-0.8499999999999994,1.4000000000000001,0.14035743474960327,6.739794855548098e-08
-0.8499999999999994,1.4500000000000002,0.12958210706710815,6.92807944346896e-08
-0.8499999999999994,1.5000000000000002,0.1194915771484375,7.128077328388827e-08

-0.7999999999999994,0.05,0.557896614074707,5.734018260206142e-10
-0.7999999999999994,0.1,0.5544397830963135,5.30083421601546e-10
-0.7999999999999994,0.15000000000000002,0.5487402677536011,3.5426758748791087e-10
-0.7999999999999994,0.2,0.5408891439437866,2.1330059940538604e-09
-0.7999999999999994,0.25,0.5310087203979492,2.856742176149396e-09
-0.7999999999999994,0.3,0.5192499756813049,1.4361909439486453e-09
-0.7999999999999994,0.35000000000000003,0.5057872533798218,5.781931822212982e-09
-0.7999999999999994,0.4,0.4908127784729004,2.912552643508093e-09
-0.7999999999999994,0.45,0.47453153133392334,1.1748799266797505e-08
-0.7999999999999994,0.5,0.457155704498291,1.1859921933421447e-08
-0.7999999999999994,0.55,0.43889957666397095,0.0
-0.7999999999999994,0.6000000000000001,0.41997432708740234,6.06052807938795e-09
-0.7999999999999994,0.6500000000000001,0.4005841612815857,1.2271821780984737e-08
-0.7999999999999994,0.7000000000000001,0.3809223771095276,0.0
-0.7999999999999994,0.7500000000000001,0.36116868257522583,0.0
-0.7999999999999994,0.8,0.3414872884750366,1.2810366989413069e-08
-0.7999999999999994,0.8500000000000001,0.3220248818397522,1.30203874348922e-08
-0.7999999999999994,0.9000000000000001,0.30291032791137695,2.649328578741006e-08
-0.7999999999999994,0.9500000000000001,0.28425395488739014,2.6979662948178884e-08
-0.7999999999999994,1.0,0.26614850759506226,0.0
-0.7999999999999994,1.05,0.24866920709609985,0.0
-0.7999999999999994,1.1,0.23187541961669922,0.0
-0.7999999999999994,1.1500000000000001,0.2158111333847046,2.9294856318529128e-08
-0.7999999999999994,1.2000000000000002,0.2005068063735962,2.9974987825198696e-08
-0.7999999999999994,1.2500000000000002,0.18598103523254395,6.139934072280084e-08
-0.7999999999999994,1.3,0.17224150896072388,0.0
-0.7999999999999994,1.35,0.15928691625595093,0.0
-0.7999999999999994,1.4000000000000001,0.14710795879364014,0.0
-0.7999999999999994,1.4500000000000002,0.135689377784729,0.0
-0.7999999999999994,1.5000000000000002,0.12500989437103271,0.0

-0.7499999999999993,0.05,0.5953245162963867,5.646366707523498e-10
-0.7499999999999993,0.1,0.5915614366531372,5.219809029455291e-10
-0.7499999999999993,0.15000000000000002,0.5853585600852966,3.4885330735257014e-10
-0.7499999999999993,0.2,0.5768168568611145,2.100415175121384e-09
-0.7499999999999993,0.25,0.566072940826416,6.2902878461557066e-09
-0.7499999999999993,0.3,0.5532938241958618,1.4142573778741507e-09
-0.7499999999999993,0.35000000000000003,0.538672924041748,5.693664650863184e-09
-0.7499999999999993,0.4,0.5224229097366333,2.8681086394755084e-09
-0.7499999999999993,0.45,0.5047707557678223,0.0
-0.7499999999999993,0.5,0.48594987392425537,0.0
-0.7499999999999993,0.55,0.4661959409713745,0.0
-0.7499999999999993,0.6000000000000001,0.44574087858200073,5.9682569997221435e-09
-0.7499999999999993,0.6500000000000001,0.4248077869415283,1.208513022987745e-08
-0.7499999999999993,0.7000000000000001,0.4036076068878174,0.0
-0.7499999999999993,0.7500000000000001,0.3823354244232178,2.484872752006595e-08
-0.7499999999999993,0.8,0.3611687421798706,1.261597848412066e-08
-0.7499999999999993,0.8500000000000001,0.34026551246643066,1.2823002215611723e-08
-0.7499999999999993,0.9000000000000001,0.3197636008262634,0.0
-0.7499999999999993,0.9500000000000001,0.29978084564208984,2.6571584044177143e-08
-0.7499999999999993,1.0,0.280414879322052,2.7085906850743413e-08
-0.7499999999999993,1.05,0.26174455881118774,2.7636646748874227e-08
-0.7499999999999993,1.1,0.24383145570755005,0.0
-0.7499999999999993,1.1500000000000001,0.2267199158668518,2.885418481923807e-08
-0.7499999999999993,1.2000000000000002,0.21044045686721802,2.9524755973397987e-08
-0.7499999999999993,1.2500000000000002,0.19500988721847534,6.047869760550384e-08
-0.7499999999999993,1.3,0.18043434619903564,6.200021118729637e-08
-0.7499999999999993,1.35,0.16670936346054077,6.361914728358897e-08
-0.7499999999999993,1.4000000000000001,0.1538231372833252,0.0
-0.7499999999999993,1.4500000000000002,0.14175653457641602,6.717002776213121e-08
-0.7499999999999993,1.5000000000000002,0.13048511743545532,6.911370320494825e-08

-0.6999999999999993,0.05,0.6333715319633484,5.56551915664727e-10
-0.6999999999999993,0.1,0.6292901635169983,5.145077697221723e-10
-0.6999999999999993,0.15000000000000002,0.6225646734237671,3.4385930214320126e-10
-0.6999999999999993,0.2,0.6133063435554504,2.0703503356145347e-09
-0.6999999999999993,0.25,0.6016663312911987,2.7728475071597813e-09
-0.6999999999999993,0.3,0.5878295302391052,1.3940263388079188e-09
-0.6999999999999993,0.35000000000000003,0.5720090270042419,5.612248887842952e-09
-0.6999999999999993,0.4,0.5544397234916687,2.82711165588978e-09
-0.6999999999999993,0.45,0.5353705883026123,0.0
-0.6999999999999993,0.5,0.5150584578514099,1.1512353736975456e-08
-0.6999999999999993,0.55,0.4937611222267151,0.0
-0.6999999999999993,0.6000000000000001,0.4717317223548889,5.883137532691762e-09
-0.6999999999999993,0.6500000000000001,0.44921326637268066,1.19128991116213e-08
-0.6999999999999993,0.7000000000000001,0.4264349937438965,0.0
-0.6999999999999993,0.7500000000000001,0.40360748767852783,0.0
-0.6999999999999993,0.8,0.3809223771095276,1.2436637497614811e-08
-0.6999999999999993,0.8500000000000001,0.3585485816001892,1.2640903435112705e-08
-0.6999999999999993,0.9000000000000001,0.336633563041687,0.0
-0.6999999999999993,0.9500000000000001,0.31530171632766724,2.619508343570942e-08
-0.6999999999999993,1.0,0.2946563959121704,0.0
-0.6999999999999993,1.05,0.27477937936782837,2.7246022327176433e-08
-0.6999999999999993,1.1,0.25573378801345825,0.0
-0.6999999999999993,1.1500000000000001,0.23756539821624756,2.84475021317121e-08
-0.6999999999999993,1.2000000000000002,0.2203029990196228,2.9109303412155896e-08
-0.6999999999999993,1.2500000000000002,0.20396238565444946,5.962902349665455e-08
-0.6999999999999993,1.3,0.1885470151901245,6.113073425240145e-08
-0.6999999999999993,1.35,0.17404991388320923,6.27285459131599e-08
-0.6999999999999993,1.4000000000000001,0.16045570373535156,6.442756017577267e-08
-0.6999999999999993,1.4500000000000002,0.14774161577224731,0.0
-0.6999999999999993,1.5000000000000002,0.13588005304336548,0.0

-0.6499999999999992,0.05,0.671715497970581,5.491232468735063e-10
-0.6499999999999992,0.1,0.6673069000244141,5.076407072479583e-10
-0.6499999999999992,0.15000000000000002,0.6600435376167297,3.3927036180436687e-10
-0.6499999999999992,0.2,0.6500481963157654,2.0427286528956756e-09
-0.6499999999999992,0.25,0.6374874711036682,6.11757222657161e-09
-0.6499999999999992,0.3,0.6225647330284119,1.3754366534612927e-09
-0.6499999999999992,0.35000000000000003,0.6055138111114502,5.537433622748722e-09
-0.6499999999999992,0.4,0.5865923762321472,2.789438013905965e-09
-0.6499999999999992,0.45,0.566072940826416,0.0
-0.6499999999999992,0.5,0.5442360639572144,0.0
-0.6499999999999992,0.55,0.5213625431060791,1.1478126893393892e-08
-0.6499999999999992,0.6000000000000001,0.4977281093597412,5.804918323804031e-09
-0.6499999999999992,0.6500000000000001,0.4735959768295288,0.0
-0.6499999999999992,0.7000000000000001,0.44921332597732544,0.0
-0.6499999999999992,0.7500000000000001,0.4248077869415283,0.0
-0.6499999999999992,0.8,0.40058422088623047,1.2271820004627898e-08
-0.6499999999999992,0.8500000000000001,0.3767232298851013,1.247354664002387e-08
-0.6499999999999992,0.9000000000000001,0.35338133573532104,0.0
-0.6499999999999992,0.9500000000000001,0.3306901454925537,0.0
-0.6499999999999992,1.0,0.3087572455406189,2.635028195641098e-08
-0.6499999999999992,1.05,0.28766852617263794,0.0
-0.6499999999999992,1.1,0.26748818159103394,2.746088156868609e-08
-0.6499999999999992,1.1500000000000001,0.2482614517211914,0.0
-0.6499999999999992,1.2000000000000002,0.2300173044204712,2.872739024439852e-08
-0.6499999999999992,1.2500000000000002,0.2127690315246582,0.0
-0.6499999999999992,1.3,0.19651758670806885,6.033135946381663e-08
-0.6499999999999992,1.35,0.18125289678573608,0.0
-0.6499999999999992,1.4000000000000001,0.1669558882713318,0.0
-0.6499999999999992,1.4500000000000002,0.1536005735397339,6.53722480592478e-08
-0.6499999999999992,1.5000000000000002,0.14115476608276367,6.726763501774258e-08

-0.5999999999999992,0.05,0.7099877595901489,5.423289040074053e-10
-0.5999999999999992,0.1,0.7052460312843323,5.013595649749902e-10
-0.5999999999999992,0.15000000000000002,0.6974350810050964,3.3507349672667885e-10
-0.5999999999999992,0.2,0.6866904497146606,2.017459976855207e-09
-0.5999999999999992,0.25,0.6731934547424316,2.702030821311041e-09
-0.5999999999999992,0.3,0.6571672558784485,1.3584333657945535e-09
-0.5999999999999992,0.35000000000000003,0.6388672590255737,0.0
-0.5999999999999992,0.4,0.6185745000839233,2.7549813541583035e-09
-0.5999999999999992,0.45,0.5965856909751892,0.0
-0.5999999999999992,0.5,0.5732060670852661,1.1218922679745447e-08
-0.5999999999999992,0.55,0.5487402677536011,0.0
-0.5999999999999992,0.6000000000000001,0.5234862565994263,5.733369334848248e-09
-0.5999999999999992,0.6500000000000001,0.4977281093597412,0.0
-0.5999999999999992,0.7000000000000001,0.47173160314559937,1.1766280394454043e-08
-0.5999999999999992,0.7500000000000001,0.44574087858200073,0.0
-0.5999999999999992,0.8,0.4199744462966919,1.2121050829705382e-08
-0.5999999999999992,0.8500000000000001,0.39462459087371826,1.2320441555857542e-08
-0.5999999999999992,0.9000000000000001,0.36985647678375244,2.5070562514883932e-08
-0.5999999999999992,0.9500000000000001,0.3458084464073181,2.553246325476266e-08
-0.5999999999999992,1.0,0.32259368896484375,0.0
-0.5999999999999992,1.05,0.3002994656562805,0.0
-0.5999999999999992,1.1,0.278992235660553,0.0
-0.5999999999999992,1.1500000000000001,0.25871706008911133,0.0
-0.5999999999999992,1.2000000000000002,0.23950129747390747,2.8377941774238025e-08
-0.5999999999999992,1.2500000000000002,0.22135627269744873,0.0
-0.5999999999999992,1.3,0.2042803168296814,5.9599909008056784e-08
-0.5999999999999992,1.35,0.18825966119766235,6.116054152016659e-08
-0.5999999999999992,1.4000000000000001,0.1732720136642456,0.0
-0.5999999999999992,1.4500000000000002,0.15928691625595093,6.458414958387948e-08
-0.5999999999999992,1.5000000000000002,0.14626848697662354,6.645839079055804e-08

-0.5499999999999992,0.05,0.7477770447731018,5.361477373178047e-10
-0.5499999999999992,0.1,0.7426997423171997,4.956466348460253e-10
-0.5499999999999992,0.15000000000000002,0.7343384623527527,3.3125546750056856e-10
-0.5499999999999992,0.2,0.7228399515151978,1.994479470468491e-09
-0.5499999999999992,0.25,0.7084025740623474,2.6712558831576416e-09
-0.5499999999999992,0.3,0.6912682056427002,1.3429671819054079e-09
-0.5499999999999992,0.35000000000000003,0.6717154383659363,0.0
-0.5499999999999992,0.4,0.6500481963157654,2.7236368715932713e-09
-0.5499999999999992,0.45,0.6265884637832642,0.0
-0.5499999999999992,0.5,0.6016663312911987,0.0
-0.5499999999999992,0.55,0.5756099820137024,0.0
-0.5499999999999992,0.6000000000000001,0.5487402677536011,5.668281399806574e-09
-0.5499999999999992,0.6500000000000001,0.5213625431060791,1.1478126893393892e-08
-0.5499999999999992,0.7000000000000001,0.49376118183135986,1.16328857657777e-08
-0.5499999999999992,0.7500000000000001,0.46619588136672974,1.1801311039505435e-08
-0.5499999999999992,0.8,0.4388996362686157,1.1983881442745314e-08
-0.5499999999999992,0.8500000000000001,0.41207563877105713,1.218115386336649e-08
-0.5499999999999992,0.9000000000000001,0.3858979344367981,2.4787425445538247e-08
-0.5499999999999992,0.9500000000000001,0.3605114221572876,0.0
-0.5499999999999992,1.0,0.3360329270362854,2.5734649966580037e-08
-0.5499999999999992,1.05,0.31255340576171875,2.6259641572323744e-08
-0.5499999999999992,1.1,0.2901395559310913,0.0
-0.5499999999999992,1.1500000000000001,0.26883625984191895,2.742048188508761e-08
-0.5499999999999992,1.2000000000000002,0.24866926670074463,2.805996857091486e-08
-0.5499999999999992,1.2500000000000002,0.22964787483215332,0.0
-0.5499999999999992,1.3,0.2117670774459839,0.0
-0.5499999999999992,1.35,0.19500988721847534,6.047869760550384e-08
-0.5499999999999992,1.4000000000000001,0.1793500781059265,0.0
-0.5499999999999992,1.4500000000000002,0.16475313901901245,6.386687090298437e-08
-0.5499999999999992,1.5000000000000002,0.1511792540550232,0.0

-0.4999999999999991,0.05,0.7846333384513855,1.2243764335728713e-10
-0.4999999999999991,0.1,0.7792233228683472,4.904842088038208e-10
-0.4999999999999991,0.15000000000000002,0.7703156471252441,3.278056159849996e-10
-0.4999999999999991,0.2,0.7580696940422058,1.973711194480643e-09
-0.4999999999999991,0.25,0.7426996827125549,2.643449459327485e-09
-0.4999999999999991,0.3,0.7244678735733032,1.3289908062930067e-09
-0.4999999999999991,0.35000000000000003,0.7036746740341187,5.350500043022066e-09
-0.4999999999999991,0.4,0.6806482672691345,2.6953097531645653e-09
-0.4999999999999991,0.45,0.6557352542877197,0.0
-0.4999999999999991,0.5,0.6292904019355774,0.0
-0.4999999999999991,0.55,0.6016663312911987,1.1091390028639125e-08
-0.4999999999999991,0.6000000000000001,0.5732061266899109,5.609459119426674e-09
-0.4999999999999991,0.6500000000000001,0.5442358255386353,0.0
-0.4999999999999991,0.7000000000000001,0.5150583386421204,0.0
-0.4999999999999991,0.7500000000000001,0.48594987392425537,1.167912078159361e-08
-0.4999999999999991,0.8,0.45715588331222534,1.185991127528041e-08
-0.4999999999999991,0.8500000000000001,0.4288908839225769,0.0
-0.4999999999999991,0.9000000000000001,0.4013371467590332,2.453154301917948e-08
-0.4999999999999991,0.9500000000000001,0.37464600801467896,0.0
-0.4999999999999991,1.0,0.3489382266998291,0.0
-0.4999999999999991,1.05,0.3243069052696228,0.0
-0.4999999999999991,1.1,0.30081939697265625,2.654546626956744e-08
-0.4999999999999991,1.1500000000000001,0.27852004766464233,2.713919755592542e-08
-0.4999999999999991,1.2000000000000002,0.2574331760406494,2.7772539823445186e-08
-0.4999999999999991,1.2500000000000002,0.23756533861160278,0.0
-0.4999999999999991,1.3,0.2189083695411682,5.833255656284564e-08
-0.4999999999999991,1.35,0.20144188404083252,0.0
-0.4999999999999991,1.4000000000000001,0.18513542413711548,6.148914621917356e-08
-0.4999999999999991,1.4500000000000002,0.16995084285736084,6.321849355117592e-08
-0.4999999999999991,1.5000000000000002,0.15584415197372437,0.0

-0.44999999999999907,0.05,0.8200775384902954,1.2128263671140616e-10
-0.44999999999999907,0.1,0.8143420219421387,4.85857243326393e-10
-0.44999999999999907,0.15000000000000002,0.804900586605072,3.247140056839015e-10
-0.44999999999999907,0.2,0.7919241786003113,6.516996386984886e-10
-0.44999999999999907,0.25,0.7756438851356506,2.6185271728706994e-09
-0.44999999999999907,0.3,0.7563411593437195,1.3164640488838586e-09
-0.44999999999999907,0.35000000000000003,0.734338641166687,0.0
-0.44999999999999907,0.4,0.7099877595901489,2.6699271682417702e-09
-0.44999999999999907,0.45,0.683660626411438,0.0
-0.44999999999999907,0.5,0.655735194683075,0.0
-0.44999999999999907,0.55,0.6265884637832642,0.0
-0.44999999999999907,0.6000000000000001,0.5965856909751892,5.556738624790114e-09
-0.44999999999999907,0.6500000000000001,0.566072940826416,1.125240878252498e-08
-0.44999999999999907,0.7000000000000001,0.5353705883026123,1.1404305055862096e-08
-0.44999999999999907,0.7500000000000001,0.5047707557678223,1.1569598612481968e-08
-0.44999999999999907,0.8,0.4745316505432129,0.0
-0.44999999999999907,0.8500000000000001,0.44487810134887695,0.0
-0.44999999999999907,0.9000000000000001,0.4160008430480957,2.4302126533370938e-08
-0.44999999999999907,0.9500000000000001,0.3880559802055359,0.0
-0.44999999999999907,1.0,0.3611687421798706,2.5231964073668678e-08
-0.44999999999999907,1.05,0.33543384075164795,2.5747336707127033e-08
-0.44999999999999907,1.1,0.31091922521591187,0.0
-0.44999999999999907,1.1500000000000001,0.28766852617263794,2.688699929365157e-08
-0.44999999999999907,1.2000000000000002,0.2657039165496826,2.7514856171251267e-08
-0.44999999999999907,1.2500000000000002,0.24502956867218018,0.0
-0.44999999999999907,1.3,0.22563421726226807,0.0
-0.44999999999999907,1.35,0.20749366283416748,5.930962743150303e-08
-0.44999999999999907,1.4000000000000001,0.19057369232177734,0.0
-0.44999999999999907,1.4500000000000002,0.17483234405517578,6.2637028008794e-08
-0.44999999999999907,1.5000000000000002,0.16022104024887085,0.0

-0.399999999999999,0.05,0.8536100387573242,1.2025787310410152e-10
-0.399999999999999,0.1,0.8475621938705444,4.817529708489587e-10
-0.399999999999999,0.15000000000000002,0.8376080393791199,3.219711164348382e-10
-0.399999999999999,0.2,0.8239307999610901,6.461959856096655e-10
-0.399999999999999,0.25,0.8067771196365356,2.5964168592906844e-09
-0.399999999999999,0.3,0.7864477038383484,1.3053510494742682e-09
-0.399999999999999,0.35000000000000003,0.7632861733436584,0.0
-0.399999999999999,0.4,0.7376678586006165,2.6474047398750145e-09
-0.399999999999999,0.45,0.7099877595901489,5.3398543364835405e-09
-0.399999999999999,0.5,0.6806482076644897,0.0
-0.399999999999999,0.55,0.6500482559204102,0.0
-0.399999999999999,0.6000000000000001,0.6185745000839233,5.509962708316607e-09
-0.399999999999999,0.6500000000000001,0.5865923762321472,0.0
-0.399999999999999,0.7000000000000001,0.5544397234916687,0.0
-0.399999999999999,0.7500000000000001,0.5224229097366333,0.0
-0.399999999999999,0.8,0.49081289768218994,0.0
-0.399999999999999,0.8500000000000001,0.4598437547683716,0.0
-0.399999999999999,0.9000000000000001,0.42971354722976685,0.0
-0.399999999999999,0.9500000000000001,0.4005841612815857,0.0
-0.399999999999999,1.0,0.37258362770080566,0.0
-0.399999999999999,1.05,0.3458085060119629,2.5532454372978464e-08
-0.399999999999999,1.1,0.32032710313796997,2.607925075892581e-08
-0.399999999999999,1.1500000000000001,0.29618173837661743,2.666323162259232e-08
-0.399999999999999,1.2000000000000002,0.2733931541442871,0.0
-0.399999999999999,1.2500000000000002,0.2519623637199402,0.0
-0.399999999999999,1.3,0.23187541961669922,5.7314380796924524e-08
-0.399999999999999,1.35,0.21310430765151978,5.8819228598849804e-08
-0.399999999999999,1.4000000000000001,0.19561123847961426,0.0
-0.399999999999999,1.4500000000000002,0.17935001850128174,6.212108161207652e-08
-0.399999999999999,1.5000000000000002,0.16426855325698853,0.0

-0.349999999999999,0.05,0.8847240209579468,1.1936072963347755e-10
-0.349999999999999,0.1,0.8783823251724243,4.781577911394663e-10
-0.349999999999999,0.15000000000000002,0.8679462671279907,3.195688158541543e-10
-0.349999999999999,0.2,0.853610098361969,6.41375619281348e-10
-0.349999999999999,0.25,0.8356359601020813,2.5770521272505675e-09
-0.349999999999999,0.3,0.814342200756073,1.2956186123957991e-09
-0.349999999999999,0.35000000000000003,0.790093183517456,0.0
-0.349999999999999,0.4,0.7632861733436584,2.6276814057979436e-09
-0.349999999999999,0.45,0.7343384623527527,0.0
-0.349999999999999,0.5,0.7036746144294739,0.0
-0.349999999999999,0.55,0.6717154383659363,0.0
-0.349999999999999,0.6000000000000001,0.6388672590255737,5.469004360492136e-09
-0.349999999999999,0.6500000000000001,0.6055138111114502,1.1074867245497444e-08
-0.349999999999999,0.7000000000000001,0.572009265422821,1.1224488005723288e-08
-0.349999999999999,0.7500000000000001,0.5386728048324585,0.0
-0.349999999999999,0.8,0.5057874321937561,0.0
-0.349999999999999,0.8500000000000001,0.47359591722488403,0.0
-0.349999999999999,0.9000000000000001,0.4423030614852905,0.0
-0.349999999999999,0.9500000000000001,0.41207557916641235,0.0
-0.349999999999999,1.0,0.38304460048675537,2.4836440459807818e-08
-0.349999999999999,1.05,0.35530775785446167,0.0
-0.349999999999999,1.1,0.3289331793785095,0.0
-0.349999999999999,1.1500000000000001,0.3039628267288208,2.64672195271487e-08
-0.349999999999999,1.2000000000000002,0.280414879322052,0.0
-0.349999999999999,1.2500000000000002,0.2582882046699524,0.0
-0.349999999999999,1.3,0.23756539821624756,0.0
-0.349999999999999,1.35,0.21821528673171997,0.0
-0.349999999999999,1.4000000000000001,0.20019632577896118,0.0
-0.349999999999999,1.4500000000000002,0.18345880508422852,6.166906985072274e-08
-0.349999999999999,1.5000000000000002,0.16794687509536743,6.346476055796302e-08

-0.29999999999999893,0.05,0.9129190444946289,1.1858780624152132e-10
-0.29999999999999893,0.1,0.9063076376914978,4.750631554806262e-10
-0.29999999999999893,0.15000000000000002,0.8954296112060547,3.1750063689273134e-10
-0.29999999999999893,0.2,0.8804894685745239,6.372259386822066e-10
-0.29999999999999893,0.25,0.8617634177207947,2.5603834608034504e-09
-0.29999999999999893,0.3,0.8395864963531494,1.2872415355857925e-09
-0.29999999999999893,0.35000000000000003,0.8143420219421387,2.5912390011484376e-09
-0.29999999999999893,0.4,0.7864477634429932,2.6107007666809068e-09
-0.29999999999999893,0.45,0.7563411593437195,5.265856195535434e-09
-0.29999999999999893,0.5,0.724467933177948,0.0
-0.29999999999999893,0.55,0.6912684440612793,0.0
-0.29999999999999893,0.6000000000000001,0.6571672558784485,5.433733463178214e-09
-0.29999999999999893,0.6500000000000001,0.6225646734237671,1.100349766858244e-08
-0.29999999999999893,0.7000000000000001,0.5878294706344604,0.0
-0.29999999999999893,0.7500000000000001,0.553293764591217,1.1314058134814786e-08
-0.29999999999999893,0.8,0.5192499756813049,0.0
-0.29999999999999893,0.8500000000000001,0.48594987392425537,0.0
-0.29999999999999893,0.9000000000000001,0.4536035656929016,0.0
-0.29999999999999893,0.9500000000000001,0.42238205671310425,0.0
-0.29999999999999893,1.0,0.3924192786216736,0.0
-0.29999999999999893,1.05,0.3638136386871338,2.5182185225958165e-08
-0.29999999999999893,1.1,0.336633563041687,0.0
-0.29999999999999893,1.1500000000000001,0.31091922521591187,2.629845141655096e-08
-0.29999999999999893,1.2000000000000002,0.2866876721382141,2.6913435036135525e-08
-0.29999999999999893,1.2500000000000002,0.263934850692749,0.0
-0.29999999999999893,1.3,0.2426406741142273,1.4133481940348247e-08
-0.29999999999999893,1.35,0.22277075052261353,0.0
-0.29999999999999893,1.4000000000000001,0.2042803168296814,1.4899977252014196e-08
-0.29999999999999893,1.4500000000000002,0.18711602687835693,0.0
-0.29999999999999893,1.5000000000000002,0.17121875286102295,0.0

-0.2499999999999989,0.05,0.9377163648605347,1.1793827026096437e-10
-0.2499999999999989,0.1,0.9308655858039856,4.724589053317629e-10
-0.2499999999999989,0.15000000000000002,0.9195945858955383,3.157615557913829e-10
-0.2499999999999989,0.2,0.9041179418563843,6.337347868701215e-10
-0.2499999999999989,0.25,0.8847241401672363,0.0
-0.2499999999999989,0.3,0.8617633581161499,1.2801928406247498e-09
-0.2499999999999989,0.35000000000000003,0.8356359004974365,0.0
-0.2499999999999989,0.4,0.8067771792411804,2.596415527023055e-09
-0.2499999999999989,0.45,0.7756438851356506,5.237054345741399e-09
-0.2499999999999989,0.5,0.7426997423171997,0.0
-0.2499999999999989,0.55,0.7084025740623474,5.3425139867613325e-09
-0.2499999999999989,0.6000000000000001,0.6731933951377869,5.404062086711292e-09
-0.2499999999999989,0.6500000000000001,0.6374874114990234,1.0943446149269676e-08
-0.2499999999999989,0.7000000000000001,0.6016663312911987,1.1091390028639125e-08
-0.2499999999999989,0.7500000000000001,0.5660728216171265,0.0
-0.2499999999999989,0.8,0.5310087203979492,1.1426968704597584e-08
-0.2499999999999989,0.8500000000000001,0.49673253297805786,1.161559204376772e-08
-0.2499999999999989,0.9000000000000001,0.46345967054367065,0.0
-0.2499999999999989,0.9500000000000001,0.43136513233184814,0.0
-0.2499999999999989,1.0,0.4005841612815857,0.0
-0.2499999999999989,1.05,0.37121671438217163,2.504584095675e-08
-0.2499999999999989,1.1,0.34333086013793945,0.0
-0.2499999999999989,1.1500000000000001,0.3169654607772827,2.615643168724091e-08
-0.2499999999999989,1.2000000000000002,0.29213595390319824,2.676831556414072e-08
-0.2499999999999989,1.2500000000000002,0.26883625984191895,1.3710240942543805e-08
-0.2499999999999989,1.3,0.24704307317733765,1.4057525810073912e-08
-0.2499999999999989,1.35,0.2267199158668518,5.770836963847614e-08
-0.2499999999999989,1.4000000000000001,0.20781844854354858,0.0
-0.2499999999999989,1.4500000000000002,0.19028252363204956,1.523805970293779e-08
-0.2499999999999989,1.5000000000000002,0.17404991388320923,1.5682136478289976e-08

-0.19999999999999885,0.05,0.9586758017539978,1.174089020450353e-10
-0.19999999999999885,0.1,0.9516205787658691,1.5678025544474394e-10
-0.19999999999999885,0.15000000000000002,0.9400147795677185,3.1434455038947817e-10
-0.19999999999999885,0.2,0.9240809082984924,6.308926714382324e-10
-0.19999999999999885,0.25,0.9041180610656738,0.0
-0.19999999999999885,0.3,0.8804894685745239,1.2744518773644131e-09
-0.19999999999999885,0.35000000000000003,0.853610098361969,0.0
-0.19999999999999885,0.4,0.8239309191703796,0.0
-0.19999999999999885,0.45,0.7919241786003113,0.0
-0.19999999999999885,0.5,0.758069634437561,0.0
-0.19999999999999885,0.55,0.7228399515151978,5.3186117732195726e-09
-0.19999999999999885,0.6000000000000001,0.6866905093193054,0.0
-0.19999999999999885,0.6500000000000001,0.6500482559204102,1.0894543933659406e-08
-0.19999999999999885,0.7000000000000001,0.6133063435554504,0.0
-0.19999999999999885,0.7500000000000001,0.5768169164657593,0.0
-0.19999999999999885,0.8,0.5408890843391418,1.1376029895870943e-08
-0.19999999999999885,0.8500000000000001,0.5057873129844666,1.2928794923539044e-08
-0.19999999999999885,0.9000000000000001,0.47173160314559937,5.8831401972270214e-09
-0.19999999999999885,0.9500000000000001,0.43889957666397095,5.991941609551077e-09
-0.19999999999999885,1.0,0.407428503036499,0.0
-0.19999999999999885,1.05,0.37741875648498535,6.233698890412143e-09
-0.19999999999999885,1.1,0.3489382863044739,1.2734785670431847e-08
-0.19999999999999885,1.1500000000000001,0.32202500104904175,2.604074822443181e-08
-0.19999999999999885,1.2000000000000002,0.2966926097869873,2.97957214456801e-08
-0.19999999999999885,1.2500000000000002,0.2729330062866211,1.3649797736547953e-08
-0.19999999999999885,1.3,0.2507210373878479,1.3995641978681306e-08
-0.19999999999999885,1.35,0.23001724481582642,1.4363700451269779e-08
-0.19999999999999885,1.4000000000000001,0.21077114343643188,0.0
-0.19999999999999885,1.4500000000000002,0.19292360544204712,1.5171364609045668e-08
-0.19999999999999885,1.5000000000000002,0.1764102578163147,0.0

-0.1499999999999988,0.05,0.9754109382629395,1.1699802238140933e-10
-0.1499999999999988,0.1,0.9681914448738098,1.5623252691554512e-10
-0.1499999999999988,0.15000000000000002,0.9563164114952087,3.1324678961830443e-10
-0.1499999999999988,0.2,0.9400148391723633,6.286890452678051e-10
-0.1499999999999988,0.25,0.9195945858955383,0.0
-0.1499999999999988,0.3,0.8954296112060547,1.2700025475709253e-09
-0.1499999999999988,0.35000000000000003,0.8679460883140564,0.0
-0.1499999999999988,0.4,0.8376080393791199,0.0
-0.1499999999999988,0.45,0.8049006462097168,0.0
-0.1499999999999988,0.5,0.7703156471252441,0.0
-0.1499999999999988,0.55,0.7343384623527527,0.0
-0.1499999999999988,0.6000000000000001,0.6974350810050964,5.361175947626862e-09
-0.1499999999999988,0.6500000000000001,0.660043478012085,2.71416311647954e-09
-0.1499999999999988,0.7000000000000001,0.6225646734237671,2.75087441714561e-09
-0.1499999999999988,0.7500000000000001,0.5853585004806519,0.0
-0.1499999999999988,0.8,0.5487403869628906,1.2674660432310247e-08
-0.1499999999999988,0.8500000000000001,0.5129792094230652,1.2883972111410458e-08
-0.1499999999999988,0.9000000000000001,0.478298544883728,5.862764940189891e-09
-0.1499999999999988,0.9500000000000001,0.4448780417442322,5.971215522038165e-09
-0.1499999999999988,1.0,0.4128568172454834,0.0
-0.1499999999999988,1.05,0.38233524560928345,6.212184988640956e-09
-0.1499999999999988,1.1,0.3533812165260315,0.0
-0.1499999999999988,1.1500000000000001,0.3260319232940674,2.674980414951733e-08
-0.1499999999999988,1.2000000000000002,0.30029964447021484,0.0
-0.1499999999999988,1.2500000000000002,0.2761746048927307,0.0
-0.1499999999999988,1.3,0.25362998247146606,6.973841948365589e-09
-0.1499999999999988,1.35,0.23262405395507812,0.0
-0.1499999999999988,1.4000000000000001,0.21310430765151978,2.2057211168657886e-08
-0.1499999999999988,1.4500000000000002,0.19500988721847534,0.0
-0.1499999999999988,1.5000000000000002,0.1782739758491516,1.5560527089064635e-08

-0.09999999999999876,0.05,0.987603485584259,3.890218702728987e-11
-0.09999999999999876,0.1,0.9802636504173279,1.5584245005584307e-10
-0.09999999999999876,0.15000000000000002,0.968191385269165,3.124669134546565e-10
-0.09999999999999876,0.2,0.9516206383705139,0.0
-0.09999999999999876,0.25,0.930865466594696,0.0
-0.09999999999999876,0.3,0.9063076972961426,0.0
-0.09999999999999876,0.35000000000000003,0.8783823251724243,0.0
-0.09999999999999876,0.4,0.847562313079834,2.5693454031028296e-09
-0.09999999999999876,0.45,0.8143420219421387,1.2956195005742188e-09
-0.09999999999999876,0.5,0.7792233228683472,0.0
-0.09999999999999876,0.55,0.7426996827125549,2.643449459327485e-09
-0.09999999999999876,0.6000000000000001,0.7052460312843323,5.979059913840956e-09
-0.09999999999999876,0.6500000000000001,0.6673067808151245,2.7074174013819174e-09
-0.09999999999999876,0.7000000000000001,0.6292901635169983,0.0
-0.09999999999999876,0.7500000000000001,0.5915614366531372,0.0
-0.09999999999999876,0.8,0.5544397234916687,1.1656481113675454e-08
-0.09999999999999876,0.8500000000000001,0.5181980729103088,1.1849002667929653e-08
-0.09999999999999876,0.9000000000000001,0.4830619692802429,2.9241278287628347e-09
-0.09999999999999876,0.9500000000000001,0.4492133855819702,2.9782238897269053e-09
-0.09999999999999876,1.0,0.4167914390563965,0.0
-0.09999999999999876,1.05,0.3858978748321533,9.295286318433682e-09
-0.09999999999999876,1.1,0.35659950971603394,6.329814894456831e-09
-0.09999999999999876,1.1500000000000001,0.32893311977386475,2.588729408614654e-08
-0.09999999999999876,1.2000000000000002,0.30291038751602173,6.623320114584885e-09
-0.09999999999999876,1.2500000000000002,0.27851998805999756,6.784800721248985e-09
-0.09999999999999876,1.3,0.255733847618103,6.9567711591389525e-09
-0.09999999999999876,1.35,0.23450887203216553,2.1419383600118636e-08
-0.09999999999999876,1.4000000000000001,0.21479105949401855,1.4668918524307628e-08
-0.09999999999999876,1.4500000000000002,0.1965174674987793,7.541425262047596e-09
-0.09999999999999876,1.5000000000000002,0.1796203851699829,3.104540979848025e-08

-0.04999999999999871,0.05,0.9950166344642639,3.884443461332765e-11
-0.04999999999999871,0.1,0.9876035451889038,0.0
-0.04999999999999871,0.15000000000000002,0.9754108786582947,0.0
-0.04999999999999871,0.2,0.9586758017539978,6.261802187879084e-10
-0.04999999999999871,0.25,0.9377163648605347,0.0
-0.04999999999999871,0.3,0.9129190444946289,1.4142421678187134e-09
-0.04999999999999871,0.35000000000000003,0.8847240209579468,0.0
-0.04999999999999871,0.4,0.853610098361969,2.644459540235289e-09
-0.04999999999999871,0.45,0.8200775384902954,6.46840858653519e-10
-0.04999999999999871,0.5,0.7846333384513855,0.0
-0.04999999999999871,0.55,0.7477771639823914,1.3197477555237924e-09
-0.04999999999999871,0.6000000000000001,0.7099878191947937,1.3349629179870703e-09
-0.04999999999999871,0.6500000000000001,0.671715497970581,1.3516882058084434e-09
-0.04999999999999871,0.7000000000000001,0.6333715319633484,2.7399473800926444e-09
-0.04999999999999871,0.7500000000000001,0.5953245162963867,5.559499527407752e-09
-0.04999999999999871,0.8,0.5578965544700623,1.4114514002017131e-09
-0.04999999999999871,0.8500000000000001,0.5213625431060791,1.1567452773419973e-08
-0.04999999999999871,0.9000000000000001,0.48594987392425537,4.379670404119906e-09
-0.04999999999999871,0.9500000000000001,0.45184075832366943,1.0408310657794573e-08
-0.04999999999999871,1.0,0.41917574405670166,0.0
-0.04999999999999871,1.05,0.38805603981018066,7.734596074726596e-09
-0.04999999999999871,1.1,0.358548641204834,9.480675799977689e-09
-0.04999999999999871,1.1500000000000001,0.33069008588790894,0.0
-0.04999999999999871,1.2000000000000002,0.304490864276886,2.8253092310137617e-08
-0.04999999999999871,1.2500000000000002,0.27993953227996826,1.0162210628550383e-08
-0.04999999999999871,1.3,0.25700706243515015,2.4312887703104025e-08
-0.04999999999999871,1.35,0.23564916849136353,1.7823287734586302e-08
-0.04999999999999871,1.4000000000000001,0.2158111333847046,7.323714079632282e-09
-0.04999999999999871,1.4500000000000002,0.1974291205406189,3.7651997075727195e-09
-0.04999999999999871,1.5000000000000002,0.1804342269897461,1.550006523132197e-08

1.3322676295501878e-15,0.05,0.9975042939186096,2.5652887461602792e-17
1.3322676295501878e-15,0.1,0.9900662899017334,5.1382368539205545e-17
1.3322676295501878e-15,0.15000000000000002,0.9778333306312561,7.726551826792472e-17
1.3322676295501878e-15,0.2,0.9610430002212524,1.0338187337237975e-16
1.3322676295501878e-15,0.25,0.9400148391723633,1.2980936088371803e-16
1.3322676295501878e-15,0.3,0.9151368737220764,1.5663022240716202e-16
1.3322676295501878e-15,0.35000000000000003,0.8868515491485596,1.839252635623908e-16
1.3322676295501878e-15,0.4,0.8556386828422546,2.1178096111936314e-16
1.3322676295501878e-15,0.45,0.8220012784004211,2.4028339480134373e-16
1.3322676295501878e-15,0.5,0.7864477634429932,2.6952421622020346e-16
1.3322676295501878e-15,0.55,0.7494794726371765,2.9959764455643456e-16
1.3322676295501878e-15,0.6000000000000001,0.7115777134895325,3.306013797665469e-16
1.3322676295501878e-15,0.6500000000000001,0.6731933951377869,3.626389186887831e-16
1.3322676295501878e-15,0.7000000000000001,0.6347396969795227,3.958175168700893e-16
1.3322676295501878e-15,0.7500000000000001,0.5965856909751892,4.302510737720915e-16
1.3322676295501878e-15,0.8,0.5590550899505615,4.660587563425566e-16
1.3322676295501878e-15,0.8500000000000001,0.5224230289459229,5.033673283559971e-16
1.3322676295501878e-15,0.9000000000000001,0.48691731691360474,5.423108327763161e-16
1.3322676295501878e-15,0.9500000000000001,0.4527209997177124,5.830307241057049e-16
1.3322676295501878e-15,1.0,0.4199744462966919,6.256781977252485e-16
1.3322676295501878e-15,1.05,0.3887786865234375,6.704145075322803e-16
1.3322676295501878e-15,1.1,0.3592013716697693,7.174096424514026e-16
1.3322676295501878e-15,1.1500000000000001,0.3312782645225525,7.668473027530511e-16
1.3322676295501878e-15,1.2000000000000002,0.3050200343132019,8.189226765920087e-16
1.3322676295501878e-15,1.2500000000000002,0.2804148197174072,8.738447164084511e-16
1.3322676295501878e-15,1.3,0.2574331760406494,9.318364036257432e-16
1.3322676295501878e-15,1.35,0.23603087663650513,9.93137766205313e-16
1.3322676295501878e-15,1.4000000000000001,0.21615248918533325,1.0580056668884155e-15
1.3322676295501878e-15,1.4500000000000002,0.1977342963218689,1.126716132536737e-15
1.3322676295501878e-15,1.5000000000000002,0.18070662021636963,1.1995656246818168e-15

0.05000000000000138,0.05,0.9950166344642639,7.76888692266553e-11
0.05000000000000138,0.1,0.9876035451889038,0.0
0.05000000000000138,0.15000000000000002,0.9754108786582947,0.0
0.05000000000000138,0.2,0.9586758017539978,3.130901093939542e-10
0.05000000000000138,0.25,0.9377163648605347,0.0
0.05000000000000138,0.3,0.9129190444946289,1.4142421678187134e-09
0.05000000000000138,0.35000000000000003,0.8847240209579468,1.2731807830235198e-09
0.05000000000000138,0.4,0.853610098361969,1.9241259696656243e-09
0.05000000000000138,0.45,0.8200775384902954,1.9405221873824985e-09
0.05000000000000138,0.5,0.7846333384513855,0.0
0.05000000000000138,0.55,0.7477771639823914,1.3197477555237924e-09
0.05000000000000138,0.6000000000000001,0.7099878191947937,1.3349629179870703e-09
0.05000000000000138,0.6500000000000001,0.671715497970581,1.3516882058084434e-09
0.05000000000000138,0.7000000000000001,0.6333715319633484,2.7399473800926444e-09
0.05000000000000138,0.7500000000000001,0.5953245162963867,5.559499527407752e-09
0.05000000000000138,0.8,0.5578965544700623,1.4114514002017131e-09
0.05000000000000138,0.8500000000000001,0.5213625431060791,1.004336169785347e-08
0.05000000000000138,0.9000000000000001,0.48594987392425537,7.299450377473704e-09
0.05000000000000138,0.9500000000000001,0.45184075832366943,1.0408310657794573e-08
0.05000000000000138,1.0,0.41917574405670166,0.0
0.05000000000000138,1.05,0.38805603981018066,7.734596074726596e-09
0.05000000000000138,1.1,0.358548641204834,9.480675799977689e-09
0.05000000000000138,1.1500000000000001,0.33069008588790894,0.0
0.05000000000000138,1.2000000000000002,0.304490864276886,1.6533869384716127e-08
0.05000000000000138,1.2500000000000002,0.27993953227996826,1.693702067484537e-08
0.05000000000000138,1.3,0.25700706243515015,2.4312887703104025e-08
0.05000000000000138,1.35,0.23564916849136353,1.7823287734586302e-08
0.05000000000000138,1.4000000000000001,0.2158111333847046,7.323714079632282e-09
0.05000000000000138,1.4500000000000002,0.1974291205406189,3.7651997075727195e-09
0.05000000000000138,1.5000000000000002,0.1804342269897461,1.550006523132197e-08

0.10000000000000142,0.05,0.987603485584259,3.890218702728987e-11
0.10000000000000142,0.1,0.9802636504173279,3.1168490011168615e-10
0.10000000000000142,0.15000000000000002,0.968191385269165,6.24933826909313e-10
0.10000000000000142,0.2,0.9516206383705139,0.0
0.10000000000000142,0.25,0.930865466594696,0.0
0.10000000000000142,0.3,0.9063076972961426,0.0
0.10000000000000142,0.35000000000000003,0.8783823251724243,0.0
0.10000000000000142,0.4,0.847562313079834,1.2846727015514148e-09
0.10000000000000142,0.45,0.8143420219421387,1.2956195005742188e-09
0.10000000000000142,0.5,0.7792233228683472,0.0
0.10000000000000142,0.55,0.7426996827125549,2.643449459327485e-09
0.10000000000000142,0.6000000000000001,0.7052460312843323,5.979059913840956e-09
0.10000000000000142,0.6500000000000001,0.6673067808151245,2.7074174013819174e-09
0.10000000000000142,0.7000000000000001,0.6292901635169983,5.488082877036504e-09
0.10000000000000142,0.7500000000000001,0.5915614366531372,0.0
0.10000000000000142,0.8,0.5544397234916687,8.481335633803155e-09
0.10000000000000142,0.8500000000000001,0.5181980729103088,8.621416469623e-09
0.10000000000000142,0.9000000000000001,0.4830619692802429,8.772383708333109e-09
0.10000000000000142,0.9500000000000001,0.4492133855819702,2.9782238897269053e-09
0.10000000000000142,1.0,0.4167914390563965,0.0
0.10000000000000142,1.05,0.3858978748321533,9.295286318433682e-09
0.10000000000000142,1.1,0.35659950971603394,6.329814894456831e-09
0.10000000000000142,1.1500000000000001,0.32893311977386475,2.588729408614654e-08
0.10000000000000142,1.2000000000000002,0.30291038751602173,6.623320114584885e-09
0.10000000000000142,1.2500000000000002,0.27851998805999756,2.0354400831479325e-08
0.10000000000000142,1.3,0.255733847618103,6.9567711591389525e-09
0.10000000000000142,1.35,0.23450887203216553,2.1419383600118636e-08
0.10000000000000142,1.4000000000000001,0.21479105949401855,1.4668918524307628e-08
0.10000000000000142,1.4500000000000002,0.1965174674987793,7.541425262047596e-09
0.10000000000000142,1.5000000000000002,0.1796203851699829,3.104540979848025e-08

0.15000000000000147,0.05,0.9754109382629395,3.899941827811837e-11
0.15000000000000147,0.1,0.9681914448738098,1.5623252691554512e-10
0.15000000000000147,0.15000000000000002,0.9563164114952087,0.0
0.15000000000000147,0.2,0.9400148391723633,1.2573780905356102e-09
0.15000000000000147,0.25,0.9195945858955383,0.0
0.15000000000000147,0.3,0.8954296112060547,1.2700025475709253e-09
0.15000000000000147,0.35000000000000003,0.8679460883140564,1.2782765956842468e-09
0.15000000000000147,0.4,0.8376080393791199,0.0
0.15000000000000147,0.45,0.8049006462097168,2.597709602980558e-09
0.15000000000000147,0.5,0.7703156471252441,0.0
0.15000000000000147,0.55,0.7343384623527527,0.0
0.15000000000000147,0.6000000000000001,0.6974350810050964,5.361175947626862e-09
0.15000000000000147,0.6500000000000001,0.660043478012085,2.71416311647954e-09
0.15000000000000147,0.7000000000000001,0.6225646734237671,2.75087441714561e-09
0.15000000000000147,0.7500000000000001,0.5853585004806519,5.581653361730332e-09
0.15000000000000147,0.8,0.5487403869628906,1.2674660432310247e-08
0.15000000000000147,0.8500000000000001,0.5129792094230652,1.2883972111410458e-08
0.15000000000000147,0.9000000000000001,0.478298544883728,5.862764940189891e-09
0.15000000000000147,0.9500000000000001,0.4448780417442322,5.971215522038165e-09
0.15000000000000147,1.0,0.4128568172454834,0.0
0.15000000000000147,1.05,0.38233524560928345,6.212184988640956e-09
0.15000000000000147,1.1,0.3533812165260315,0.0
0.15000000000000147,1.1500000000000001,0.3260319232940674,1.946334293734253e-08
0.15000000000000147,1.2000000000000002,0.30029964447021484,0.0
0.15000000000000147,1.2500000000000002,0.2761746048927307,0.0
0.15000000000000147,1.3,0.25362998247146606,2.0921525845096767e-08
0.15000000000000147,1.35,0.23262405395507812,0.0
0.15000000000000147,1.4000000000000001,0.21310430765151978,2.2057211168657886e-08
0.15000000000000147,1.4500000000000002,0.19500988721847534,0.0
0.15000000000000147,1.5000000000000002,0.1782739758491516,1.5560527089064635e-08

0.2000000000000015,0.05,0.9586758017539978,1.174089020450353e-10
0.2000000000000015,0.1,0.9516205787658691,1.5678025544474394e-10
0.2000000000000015,0.15000000000000002,0.9400147795677185,3.1434455038947817e-10
0.2000000000000015,0.2,0.9240809082984924,1.2617853428764647e-09
0.2000000000000015,0.25,0.9041180610656738,0.0
0.2000000000000015,0.3,0.8804894685745239,2.5489037547288262e-09
0.2000000000000015,0.35000000000000003,0.853610098361969,0.0
0.2000000000000015,0.4,0.8239309191703796,0.0
0.2000000000000015,0.45,0.7919241786003113,2.6067985547939543e-09
0.2000000000000015,0.5,0.758069634437561,0.0
0.2000000000000015,0.55,0.7228399515151978,5.3186117732195726e-09
0.2000000000000015,0.6000000000000001,0.6866905093193054,0.0
0.2000000000000015,0.6500000000000001,0.6500482559204102,5.447271966829703e-09
0.2000000000000015,0.7000000000000001,0.6133063435554504,0.0
0.2000000000000015,0.7500000000000001,0.5768169164657593,0.0
0.2000000000000015,0.8,0.5408890843391418,5.688014947935471e-09
0.2000000000000015,0.8500000000000001,0.5057873129844666,1.2928794923539044e-08
0.2000000000000015,0.9000000000000001,0.47173160314559937,5.8831401972270214e-09
0.2000000000000015,0.9500000000000001,0.43889957666397095,5.991941609551077e-09
0.2000000000000015,1.0,0.407428503036499,0.0
0.2000000000000015,1.05,0.37741875648498535,6.233698890412143e-09
0.2000000000000015,1.1,0.3489382863044739,1.2734785670431847e-08
0.2000000000000015,1.1500000000000001,0.32202500104904175,2.604074822443181e-08
0.2000000000000015,1.2000000000000002,0.2966926097869873,2.97957214456801e-08
0.2000000000000015,1.2500000000000002,0.2729330062866211,1.3649797736547953e-08
0.2000000000000015,1.3,0.2507210373878479,1.3995641978681306e-08
0.2000000000000015,1.35,0.23001724481582642,1.4363700451269779e-08
0.2000000000000015,1.4000000000000001,0.21077114343643188,2.9510342614003093e-08
0.2000000000000015,1.4500000000000002,0.19292360544204712,1.5171364609045668e-08
0.2000000000000015,1.5000000000000002,0.1764102578163147,0.0

0.25000000000000155,0.05,0.9377163648605347,1.1793827026096437e-10
0.25000000000000155,0.1,0.9308655858039856,6.493333093438025e-10
0.25000000000000155,0.15000000000000002,0.9195945858955383,3.157615557913829e-10
0.25000000000000155,0.2,0.9041179418563843,0.0
0.25000000000000155,0.25,0.8847241401672363,0.0
0.25000000000000155,0.3,0.8617633581161499,0.0
0.25000000000000155,0.35000000000000003,0.8356359004974365,0.0
0.25000000000000155,0.4,0.8067771792411804,2.596415527023055e-09
0.25000000000000155,0.45,0.7756438851356506,5.237054345741399e-09
0.25000000000000155,0.5,0.7426997423171997,0.0
0.25000000000000155,0.55,0.7084025740623474,5.3425139867613325e-09
0.25000000000000155,0.6000000000000001,0.6731933951377869,5.404062086711292e-09
0.25000000000000155,0.6500000000000001,0.6374874114990234,5.471723074634838e-09
0.25000000000000155,0.7000000000000001,0.6016663312911987,1.1091390028639125e-08
0.25000000000000155,0.7500000000000001,0.5660728216171265,5.62620661170854e-09
0.25000000000000155,0.8,0.5310087203979492,1.1426968704597584e-08
0.25000000000000155,0.8500000000000001,0.49673253297805786,5.80779602188386e-09
0.25000000000000155,0.9000000000000001,0.46345967054367065,1.1818867662327648e-08
0.25000000000000155,0.9500000000000001,0.43136513233184814,0.0
0.25000000000000155,1.0,0.4005841612815857,0.0
0.25000000000000155,1.05,0.37121671438217163,1.2522920478375e-08
0.25000000000000155,1.1,0.34333086013793945,1.2791429249148223e-08
0.25000000000000155,1.1500000000000001,0.3169654607772827,2.615643168724091e-08
0.25000000000000155,1.2000000000000002,0.29213595390319824,2.676831556414072e-08
0.25000000000000155,1.2500000000000002,0.26883625984191895,1.3710240942543805e-08
0.25000000000000155,1.3,0.24704307317733765,1.4057525810073912e-08
0.25000000000000155,1.35,0.2267199158668518,2.885418481923807e-08
0.25000000000000155,1.4000000000000001,0.20781844854354858,2.96403452892946e-08
0.25000000000000155,1.4500000000000002,0.19028252363204956,1.523805970293779e-08
0.25000000000000155,1.5000000000000002,0.17404991388320923,1.5682136478289976e-08

0.3000000000000016,0.05,0.9129190444946289,1.1858780624152132e-10
0.3000000000000016,0.1,0.9063076376914978,1.5835446842693557e-10
0.3000000000000016,0.15000000000000002,0.8954296112060547,3.1750063689273134e-10
0.3000000000000016,0.2,0.8804894685745239,6.372259386822066e-10
0.3000000000000016,0.25,0.8617634177207947,2.5603834608034504e-09
0.3000000000000016,0.3,0.8395864963531494,0.0
0.3000000000000016,0.35000000000000003,0.8143420219421387,2.5912390011484376e-09
0.3000000000000016,0.4,0.7864477634429932,5.2214015333618136e-09
0.3000000000000016,0.45,0.7563411593437195,5.265856195535434e-09
0.3000000000000016,0.5,0.724467933177948,0.0
0.3000000000000016,0.55,0.6912684440612793,0.0
0.3000000000000016,0.6000000000000001,0.6571672558784485,5.433733463178214e-09
0.3000000000000016,0.6500000000000001,0.6225646734237671,5.50174883429122e-09
0.3000000000000016,0.7000000000000001,0.5878294706344604,5.576105799320885e-09
0.3000000000000016,0.7500000000000001,0.553293764591217,1.1314058134814786e-08
0.3000000000000016,0.8,0.5192499756813049,0.0
0.3000000000000016,0.8500000000000001,0.48594987392425537,0.0
0.3000000000000016,0.9000000000000001,0.4536035656929016,1.1883434680726168e-08
0.3000000000000016,0.9500000000000001,0.42238205671310425,1.2103081203918009e-08
0.3000000000000016,1.0,0.3924192786216736,0.0
0.3000000000000016,1.05,0.3638136386871338,1.2591092612979082e-08
0.3000000000000016,1.1,0.336633563041687,0.0
0.3000000000000016,1.1500000000000001,0.31091922521591187,1.314922570827548e-08
0.3000000000000016,1.2000000000000002,0.2866876721382141,2.6913435036135525e-08
0.3000000000000016,1.2500000000000002,0.263934850692749,0.0
0.3000000000000016,1.3,0.2426406741142273,1.4133481940348247e-08
0.3000000000000016,1.35,0.22277075052261353,0.0
0.3000000000000016,1.4000000000000001,0.2042803168296814,1.4899977252014196e-08
0.3000000000000016,1.4500000000000002,0.18711602687835693,0.0
0.3000000000000016,1.5000000000000002,0.17121875286102295,3.153247618570276e-08

0.35000000000000164,0.05,0.8847240209579468,1.1936072963347755e-10
0.35000000000000164,0.1,0.8783823251724243,4.781577911394663e-10
0.35000000000000164,0.15000000000000002,0.8679462671279907,3.195688158541543e-10
0.35000000000000164,0.2,0.853610098361969,6.41375619281348e-10
0.35000000000000164,0.25,0.8356359601020813,2.5770521272505675e-09
0.35000000000000164,0.3,0.814342200756073,0.0
0.35000000000000164,0.35000000000000003,0.790093183517456,0.0
0.35000000000000164,0.4,0.7632861733436584,5.255362811595887e-09
0.35000000000000164,0.45,0.7343384623527527,0.0
0.35000000000000164,0.5,0.7036746144294739,0.0
0.35000000000000164,0.55,0.6717154383659363,0.0
0.35000000000000164,0.6000000000000001,0.6388672590255737,5.469004360492136e-09
0.35000000000000164,0.6500000000000001,0.6055138111114502,1.1074867245497444e-08
0.35000000000000164,0.7000000000000001,0.572009265422821,1.1224488005723288e-08
0.35000000000000164,0.7500000000000001,0.5386728048324585,0.0
0.35000000000000164,0.8,0.5057874321937561,0.0
0.35000000000000164,0.8500000000000001,0.47359591722488403,0.0
0.35000000000000164,0.9000000000000001,0.4423030614852905,0.0
0.35000000000000164,0.9500000000000001,0.41207557916641235,1.218115475154491e-08
0.35000000000000164,1.0,0.38304460048675537,2.4836440459807818e-08
0.35000000000000164,1.05,0.35530775785446167,0.0
0.35000000000000164,1.1,0.3289331793785095,0.0
0.35000000000000164,1.1500000000000001,0.3039628267288208,2.64672195271487e-08
0.35000000000000164,1.2000000000000002,0.280414879322052,0.0
0.35000000000000164,1.2500000000000002,0.2582882046699524,2.774530649674034e-08
0.35000000000000164,1.3,0.23756539821624756,0.0
0.35000000000000164,1.35,0.21821528673171997,0.0
0.35000000000000164,1.4000000000000001,0.20019632577896118,2.998961434741432e-08
0.35000000000000164,1.4500000000000002,0.18345880508422852,3.083453492536137e-08
0.35000000000000164,1.5000000000000002,0.16794687509536743,6.346476055796302e-08

0.4000000000000017,0.05,0.8536100387573242,1.2025787310410152e-10
0.4000000000000017,0.1,0.8475621938705444,4.817529708489587e-10
0.4000000000000017,0.15000000000000002,0.8376080393791199,3.219711164348382e-10
0.4000000000000017,0.2,0.8239307999610901,6.461959856096655e-10
0.4000000000000017,0.25,0.8067771196365356,2.5964168592906844e-09
0.4000000000000017,0.3,0.7864477038383484,1.3053510494742682e-09
0.4000000000000017,0.35000000000000003,0.7632861733436584,0.0
0.4000000000000017,0.4,0.7376678586006165,5.294809479750029e-09
0.4000000000000017,0.45,0.7099877595901489,5.3398543364835405e-09
0.4000000000000017,0.5,0.6806482076644897,0.0
0.4000000000000017,0.55,0.6500482559204102,0.0
0.4000000000000017,0.6000000000000001,0.6185745000839233,1.1019925416633214e-08
0.4000000000000017,0.6500000000000001,0.5865923762321472,0.0
0.4000000000000017,0.7000000000000001,0.5544397234916687,0.0
0.4000000000000017,0.7500000000000001,0.5224229097366333,0.0
0.4000000000000017,0.8,0.49081289768218994,0.0
0.4000000000000017,0.8500000000000001,0.4598437547683716,0.0
0.4000000000000017,0.9000000000000001,0.42971354722976685,1.2049302000605167e-08
0.4000000000000017,0.9500000000000001,0.4005841612815857,1.2271821780984737e-08
0.4000000000000017,1.0,0.37258362770080566,0.0
0.4000000000000017,1.05,0.3458085060119629,1.2766227186489232e-08
0.4000000000000017,1.1,0.32032710313796997,2.607925075892581e-08
0.4000000000000017,1.1500000000000001,0.29618173837661743,2.666323162259232e-08
0.4000000000000017,1.2000000000000002,0.2733931541442871,0.0
0.4000000000000017,1.2500000000000002,0.2519623637199402,2.7950157743816817e-08
0.4000000000000017,1.3,0.23187541961669922,2.8657190398462262e-08
0.4000000000000017,1.35,0.21310430765151978,2.9409614299424902e-08
0.4000000000000017,1.4000000000000001,0.19561123847961426,0.0
0.4000000000000017,1.4500000000000002,0.17935001850128174,3.106054080603826e-08
0.4000000000000017,1.5000000000000002,0.16426855325698853,0.0

0.45000000000000173,0.05,0.8200775384902954,1.2128263671140616e-10
0.45000000000000173,0.1,0.8143420219421387,4.85857243326393e-10
0.45000000000000173,0.15000000000000002,0.804900586605072,3.247140056839015e-10
0.45000000000000173,0.2,0.7919241786003113,6.516996386984886e-10
0.45000000000000173,0.25,0.7756438851356506,5.237054345741399e-09
0.45000000000000173,0.3,0.7563411593437195,1.3164640488838586e-09
0.45000000000000173,0.35000000000000003,0.734338641166687,0.0
0.45000000000000173,0.4,0.7099877595901489,5.3398543364835405e-09
0.45000000000000173,0.45,0.683660626411438,0.0
0.45000000000000173,0.5,0.655735194683075,0.0
0.45000000000000173,0.55,0.6265884637832642,0.0
0.45000000000000173,0.6000000000000001,0.5965856909751892,0.0
0.45000000000000173,0.6500000000000001,0.566072940826416,1.125240878252498e-08
0.45000000000000173,0.7000000000000001,0.5353705883026123,1.1404305055862096e-08
0.45000000000000173,0.7500000000000001,0.5047707557678223,1.1569598612481968e-08
0.45000000000000173,0.8,0.4745316505432129,0.0
0.45000000000000173,0.8500000000000001,0.44487810134887695,0.0
0.45000000000000173,0.9000000000000001,0.4160008430480957,2.4302126533370938e-08
0.45000000000000173,0.9500000000000001,0.3880559802055359,1.237535940390444e-08
0.45000000000000173,1.0,0.3611687421798706,2.5231964073668678e-08
0.45000000000000173,1.05,0.33543384075164795,2.5747336707127033e-08
0.45000000000000173,1.1,0.31091922521591187,0.0
0.45000000000000173,1.1500000000000001,0.28766852617263794,2.688699929365157e-08
0.45000000000000173,1.2000000000000002,0.2657039165496826,2.7514856171251267e-08
0.45000000000000173,1.2500000000000002,0.24502956867218018,2.8183995581798627e-08
0.45000000000000173,1.3,0.22563421726226807,0.0
0.45000000000000173,1.35,0.20749366283416748,2.9654813715751516e-08
0.45000000000000173,1.4000000000000001,0.19057369232177734,3.046128327355291e-08
0.45000000000000173,1.4500000000000002,0.17483234405517578,3.1318514004397e-08
0.45000000000000173,1.5000000000000002,0.16022104024887085,3.222944044978249e-08

0.5000000000000018,0.05,0.7846333384513855,1.2243764335728713e-10
0.5000000000000018,0.1,0.7792233228683472,4.904842088038208e-10
0.5000000000000018,0.15000000000000002,0.7703156471252441,3.278056159849996e-10
0.5000000000000018,0.2,0.7580696940422058,2.7126063617544105e-09
0.5000000000000018,0.25,0.7426996827125549,0.0
0.5000000000000018,0.3,0.7244678735733032,1.3289908062930067e-09
0.5000000000000018,0.35000000000000003,0.7036746740341187,5.350500043022066e-09
0.5000000000000018,0.4,0.6806482672691345,0.0
0.5000000000000018,0.45,0.6557352542877197,0.0
0.5000000000000018,0.5,0.6292904019355774,0.0
0.5000000000000018,0.55,0.6016663312911987,1.1091390028639125e-08
0.5000000000000018,0.6000000000000001,0.5732061266899109,0.0
0.5000000000000018,0.6500000000000001,0.5442358255386353,0.0
0.5000000000000018,0.7000000000000001,0.5150583386421204,0.0
0.5000000000000018,0.7500000000000001,0.48594987392425537,1.167912078159361e-08
0.5000000000000018,0.8,0.45715588331222534,1.185991127528041e-08
0.5000000000000018,0.8500000000000001,0.4288908839225769,0.0
0.5000000000000018,0.9000000000000001,0.4013371467590332,2.453154301917948e-08
0.5000000000000018,0.9500000000000001,0.37464600801467896,0.0
0.5000000000000018,1.0,0.3489382266998291,0.0
0.5000000000000018,1.05,0.3243069052696228,0.0
0.5000000000000018,1.1,0.30081939697265625,2.654546626956744e-08
0.5000000000000018,1.1500000000000001,0.27852004766464233,2.713919755592542e-08
0.5000000000000018,1.2000000000000002,0.2574331760406494,2.7772539823445186e-08
0.5000000000000018,1.2500000000000002,0.23756533861160278,2.8447516342566814e-08
0.5000000000000018,1.3,0.2189083695411682,2.916627828142282e-08
0.5000000000000018,1.35,0.20144188404083252,0.0
0.5000000000000018,1.4000000000000001,0.18513542413711548,6.148914621917356e-08
0.5000000000000018,1.4500000000000002,0.16995084285736084,3.160924677558796e-08
0.5000000000000018,1.5000000000000002,0.15584415197372437,3.252796076935738e-08

0.5500000000000016,0.05,0.7477770447731018,1.2372633473312078e-10
0.5500000000000016,0.1,0.7426997423171997,4.956466348460253e-10
0.5500000000000016,0.15000000000000002,0.7343384623527527,3.3125546750056856e-10
0.5500000000000016,0.2,0.7228399515151978,6.648264716524466e-10
0.5500000000000016,0.25,0.7084025740623474,5.342511766315283e-09
0.5500000000000016,0.3,0.6912682056427002,1.3429671819054079e-09
0.5500000000000016,0.35000000000000003,0.6717154383659363,0.0
0.5500000000000016,0.4,0.6500481963157654,2.7236368715932713e-09
0.5500000000000016,0.45,0.6265884637832642,0.0
0.5500000000000016,0.5,0.6016663312911987,0.0
0.5500000000000016,0.55,0.5756099820137024,0.0
0.5500000000000016,0.6000000000000001,0.5487402677536011,0.0
0.5500000000000016,0.6500000000000001,0.5213625431060791,1.1478126893393892e-08
0.5500000000000016,0.7000000000000001,0.49376118183135986,1.16328857657777e-08
0.5500000000000016,0.7500000000000001,0.46619588136672974,1.1801311039505435e-08
0.5500000000000016,0.8,0.4388996362686157,2.396776288549063e-08
0.5500000000000016,0.8500000000000001,0.41207563877105713,2.436230772673298e-08
0.5500000000000016,0.9000000000000001,0.3858979344367981,2.4787425445538247e-08
0.5500000000000016,0.9500000000000001,0.3605114221572876,0.0
0.5500000000000016,1.0,0.3360329270362854,2.5734649966580037e-08
0.5500000000000016,1.05,0.31255340576171875,2.6259641572323744e-08
0.5500000000000016,1.1,0.2901395559310913,0.0
0.5500000000000016,1.1500000000000001,0.26883625984191895,2.742048188508761e-08
0.5500000000000016,1.2000000000000002,0.24866926670074463,2.805996857091486e-08
0.5500000000000016,1.2500000000000002,0.22964787483215332,2.874146254328025e-08
0.5500000000000016,1.3,0.2117670774459839,0.0
0.5500000000000016,1.35,0.19500988721847534,3.023934880275192e-08
0.5500000000000016,1.4000000000000001,0.1793500781059265,3.1060530147897225e-08
0.5500000000000016,1.4500000000000002,0.16475313901901245,3.193343545149219e-08
0.5500000000000016,1.5000000000000002,0.1511792540550232,3.2860882015484094e-08

0.6000000000000019,0.05,0.7099877595901489,5.423289040074053e-10
0.6000000000000019,0.1,0.7052460312843323,5.013595649749902e-10
0.6000000000000019,0.15000000000000002,0.6974350810050964,3.3507349672667885e-10
0.6000000000000019,0.2,0.6866904497146606,6.724866774554528e-10
0.6000000000000019,0.25,0.6731934547424316,2.702030821311041e-09
0.6000000000000019,0.3,0.6571672558784485,1.3584333657945535e-09
0.6000000000000019,0.35000000000000003,0.6388672590255737,0.0
0.6000000000000019,0.4,0.6185745000839233,2.7549813541583035e-09
0.6000000000000019,0.45,0.5965856909751892,0.0
0.6000000000000019,0.5,0.5732060670852661,1.1218922679745447e-08
0.6000000000000019,0.55,0.5487402677536011,0.0
0.6000000000000019,0.6000000000000001,0.5234862565994263,0.0
0.6000000000000019,0.6500000000000001,0.4977281093597412,0.0
0.6000000000000019,0.7000000000000001,0.47173160314559937,1.1766280394454043e-08
0.6000000000000019,0.7500000000000001,0.44574087858200073,0.0
0.6000000000000019,0.8,0.4199744462966919,2.4242101659410764e-08
0.6000000000000019,0.8500000000000001,0.39462459087371826,2.4640883111715084e-08
0.6000000000000019,0.9000000000000001,0.36985647678375244,2.5070562514883932e-08
0.6000000000000019,0.9500000000000001,0.3458084464073181,2.553246325476266e-08
0.6000000000000019,1.0,0.32259368896484375,0.0
0.6000000000000019,1.05,0.3002994656562805,0.0
0.6000000000000019,1.1,0.278992235660553,0.0
0.6000000000000019,1.1500000000000001,0.25871706008911133,0.0
0.6000000000000019,1.2000000000000002,0.23950129747390747,2.8377941774238025e-08
0.6000000000000019,1.2500000000000002,0.22135627269744873,0.0
0.6000000000000019,1.3,0.2042803168296814,2.9799954504028392e-08
0.6000000000000019,1.35,0.18825966119766235,6.116054152016659e-08
0.6000000000000019,1.4000000000000001,0.1732720136642456,3.1410060330472334e-08
0.6000000000000019,1.4500000000000002,0.15928691625595093,6.458414958387948e-08
0.6000000000000019,1.5000000000000002,0.14626848697662354,6.645839079055804e-08

0.6500000000000021,0.05,0.671715497970581,5.491232468735063e-10
0.6500000000000021,0.1,0.6673069000244141,5.076407072479583e-10
0.6500000000000021,0.15000000000000002,0.6600435376167297,3.3927036180436687e-10
0.6500000000000021,0.2,0.6500481963157654,6.809096064763764e-10
0.6500000000000021,0.25,0.6374874711036682,6.11757222657161e-09
0.6500000000000021,0.3,0.6225647330284119,1.3754366534612927e-09
0.6500000000000021,0.35000000000000003,0.6055138111114502,0.0
0.6500000000000021,0.4,0.5865923762321472,2.789438013905965e-09
0.6500000000000021,0.45,0.566072940826416,0.0
0.6500000000000021,0.5,0.5442360639572144,0.0
0.6500000000000021,0.55,0.5213625431060791,1.1478126893393892e-08
0.6500000000000021,0.6000000000000001,0.4977281093597412,0.0
0.6500000000000021,0.6500000000000001,0.4735959768295288,0.0
0.6500000000000021,0.7000000000000001,0.44921332597732544,0.0
0.6500000000000021,0.7500000000000001,0.4248077869415283,0.0
0.6500000000000021,0.8,0.40058422088623047,2.4543640009255796e-08
0.6500000000000021,0.8500000000000001,0.3767232298851013,0.0
0.6500000000000021,0.9000000000000001,0.35338133573532104,0.0
0.6500000000000021,0.9500000000000001,0.3306901454925537,0.0
0.6500000000000021,1.0,0.3087572455406189,2.635028195641098e-08
0.6500000000000021,1.05,0.28766852617263794,0.0
0.6500000000000021,1.1,0.26748818159103394,2.746088156868609e-08
0.6500000000000021,1.1500000000000001,0.2482614517211914,0.0
0.6500000000000021,1.2000000000000002,0.2300173044204712,2.872739024439852e-08
0.6500000000000021,1.2500000000000002,0.2127690315246582,0.0
0.6500000000000021,1.3,0.19651758670806885,3.016567973190831e-08
0.6500000000000021,1.35,0.18125289678573608,0.0
0.6500000000000021,1.4000000000000001,0.1669558882713318,0.0
0.6500000000000021,1.4500000000000002,0.1536005735397339,6.53722480592478e-08
0.6500000000000021,1.5000000000000002,0.14115476608276367,6.726763501774258e-08

0.700000000000002,0.05,0.6333715319633484,5.56551915664727e-10
0.700000000000002,0.1,0.6292901635169983,5.145077697221723e-10
0.700000000000002,0.15000000000000002,0.6225646734237671,3.4385930214320126e-10
0.700000000000002,0.2,0.6133063435554504,2.0703503356145347e-09
0.700000000000002,0.25,0.6016663312911987,2.7728475071597813e-09
0.700000000000002,0.3,0.5878295302391052,1.3940263388079188e-09
0.700000000000002,0.35000000000000003,0.5720090270042419,1.1224497775685904e-08
0.700000000000002,0.4,0.5544397234916687,2.82711165588978e-09
0.700000000000002,0.45,0.5353705883026123,0.0
0.700000000000002,0.5,0.5150584578514099,1.1512353736975456e-08
0.700000000000002,0.55,0.4937611222267151,0.0
0.700000000000002,0.6000000000000001,0.4717317223548889,0.0
0.700000000000002,0.6500000000000001,0.44921326637268066,0.0
0.700000000000002,0.7000000000000001,0.4264349937438965,0.0
0.700000000000002,0.7500000000000001,0.40360748767852783,0.0
0.700000000000002,0.8,0.3809223771095276,2.4873274995229622e-08
0.700000000000002,0.8500000000000001,0.3585485816001892,2.528180687022541e-08
0.700000000000002,0.9000000000000001,0.336633563041687,0.0
0.700000000000002,0.9500000000000001,0.31530171632766724,2.619508343570942e-08
0.700000000000002,1.0,0.2946563959121704,0.0
0.700000000000002,1.05,0.27477937936782837,2.7246022327176433e-08
0.700000000000002,1.1,0.25573378801345825,0.0
0.700000000000002,1.1500000000000001,0.23756539821624756,2.84475021317121e-08
0.700000000000002,1.2000000000000002,0.2203029990196228,2.9109303412155896e-08
0.700000000000002,1.2500000000000002,0.20396238565444946,5.962902349665455e-08
0.700000000000002,1.3,0.1885470151901245,6.113073425240145e-08
0.700000000000002,1.35,0.17404991388320923,6.27285459131599e-08
0.700000000000002,1.4000000000000001,0.16045570373535156,6.442756017577267e-08
0.700000000000002,1.4500000000000002,0.14774161577224731,0.0
0.700000000000002,1.5000000000000002,0.13588005304336548,0.0

0.7500000000000018,0.05,0.5953245162963867,5.646366707523498e-10
0.7500000000000018,0.1,0.5915614366531372,5.219809029455291e-10
0.7500000000000018,0.15000000000000002,0.5853585600852966,3.4885330735257014e-10
0.7500000000000018,0.2,0.5768168568611145,2.100415175121384e-09
0.7500000000000018,0.25,0.566072940826416,6.2902878461557066e-09
0.7500000000000018,0.3,0.5532938241958618,1.4142573778741507e-09
0.7500000000000018,0.35000000000000003,0.538672924041748,0.0
0.7500000000000018,0.4,0.5224229097366333,2.8681086394755084e-09
0.7500000000000018,0.45,0.5047707557678223,0.0
0.7500000000000018,0.5,0.48594987392425537,0.0
0.7500000000000018,0.55,0.4661959409713745,0.0
0.7500000000000018,0.6000000000000001,0.44574087858200073,5.9682569997221435e-09
0.7500000000000018,0.6500000000000001,0.4248077869415283,0.0
0.7500000000000018,0.7000000000000001,0.4036076068878174,0.0
0.7500000000000018,0.7500000000000001,0.3823354244232178,2.484872752006595e-08
0.7500000000000018,0.8,0.3611687421798706,0.0
0.7500000000000018,0.8500000000000001,0.34026551246643066,2.5646004431223446e-08
0.7500000000000018,0.9000000000000001,0.3197636008262634,0.0
0.7500000000000018,0.9500000000000001,0.29978084564208984,2.6571584044177143e-08
0.7500000000000018,1.0,0.280414879322052,2.7085906850743413e-08
0.7500000000000018,1.05,0.26174455881118774,2.7636646748874227e-08
0.7500000000000018,1.1,0.24383145570755005,0.0
0.7500000000000018,1.1500000000000001,0.2267199158668518,2.885418481923807e-08
0.7500000000000018,1.2000000000000002,0.21044045686721802,5.9049511946795974e-08
0.7500000000000018,1.2500000000000002,0.19500988721847534,6.047869760550384e-08
0.7500000000000018,1.3,0.18043434619903564,6.200021118729637e-08
0.7500000000000018,1.35,0.16670936346054077,6.361914728358897e-08
0.7500000000000018,1.4000000000000001,0.1538231372833252,0.0
0.7500000000000018,1.4500000000000002,0.14175653457641602,6.717002776213121e-08
0.7500000000000018,1.5000000000000002,0.13048511743545532,6.911370320494825e-08

0.800000000000002,0.05,0.557896614074707,5.734018260206142e-10
0.800000000000002,0.1,0.5544397830963135,5.30083421601546e-10
0.800000000000002,0.15000000000000002,0.5487402677536011,3.5426758748791087e-10
0.800000000000002,0.2,0.5408891439437866,2.1330059940538604e-09
0.800000000000002,0.25,0.5310087203979492,2.856742176149396e-09
0.800000000000002,0.3,0.5192499756813049,1.4361909439486453e-09
0.800000000000002,0.35000000000000003,0.5057872533798218,0.0
0.800000000000002,0.4,0.4908127784729004,2.912552643508093e-09
0.800000000000002,0.45,0.47453153133392334,1.1748799266797505e-08
0.800000000000002,0.5,0.457155704498291,1.1859921933421447e-08
0.800000000000002,0.55,0.43889957666397095,0.0
0.800000000000002,0.6000000000000001,0.41997432708740234,6.06052807938795e-09
0.800000000000002,0.6500000000000001,0.4005841612815857,2.4543643561969475e-08
0.800000000000002,0.7000000000000001,0.3809223771095276,0.0
0.800000000000002,0.7500000000000001,0.36116868257522583,0.0
0.800000000000002,0.8,0.3414872884750366,2.5620733978826138e-08
0.800000000000002,0.8500000000000001,0.3220248818397522,2.60407748697844e-08
0.800000000000002,0.9000000000000001,0.30291032791137695,2.649328578741006e-08
0.800000000000002,0.9500000000000001,0.28425395488739014,2.6979662948178884e-08
0.800000000000002,1.0,0.26614850759506226,0.0
0.800000000000002,1.05,0.24866920709609985,0.0
0.800000000000002,1.1,0.23187541961669922,0.0
0.800000000000002,1.1500000000000001,0.2158111333847046,0.0
0.800000000000002,1.2000000000000002,0.2005068063735962,5.994997565039739e-08
0.800000000000002,1.2500000000000002,0.18598103523254395,6.139934072280084e-08
0.800000000000002,1.3,0.17224150896072388,0.0
0.800000000000002,1.35,0.15928691625595093,0.0
0.800000000000002,1.4000000000000001,0.14710795879364014,0.0
0.800000000000002,1.4500000000000002,0.135689377784729,0.0
0.800000000000002,1.5000000000000002,0.12500989437103271,0.0

0.8500000000000023,0.05,0.5213625431060791,5.828734161994475e-10
0.8500000000000023,0.1,0.5181980729103088,5.388385293514375e-10
0.8500000000000023,0.15000000000000002,0.5129792094230652,3.6011796322732437e-10
0.8500000000000023,0.2,0.5057873129844666,2.1682251549748344e-09
0.8500000000000023,0.25,0.4967324733734131,6.493313886579699e-09
0.8500000000000023,0.3,0.48594987392425537,1.4598900976992013e-09
0.8500000000000023,0.35000000000000003,0.47359591722488403,1.314206166114218e-08
0.8500000000000023,0.4,0.4598437547683716,2.960575784527464e-09
0.8500000000000023,0.45,0.44487810134887695,1.194242926771949e-08
0.8500000000000023,0.5,0.4288909435272217,0.0
0.8500000000000023,0.55,0.41207563877105713,0.0
0.8500000000000023,0.6000000000000001,0.39462459087371826,6.160220777928771e-09
0.8500000000000023,0.6500000000000001,0.37672317028045654,2.4947098609118257e-08
0.8500000000000023,0.7000000000000001,0.3585485816001892,0.0
0.8500000000000023,0.7500000000000001,0.3402653932571411,2.5646013313007643e-08
0.8500000000000023,0.8,0.32202500104904175,2.604074822443181e-08
0.8500000000000023,0.8500000000000001,0.30396294593811035,2.6467205316293985e-08
0.8500000000000023,0.9000000000000001,0.2861987352371216,2.6926677776373253e-08
0.8500000000000023,0.9500000000000001,0.26883625984191895,0.0
0.8500000000000023,1.0,0.2519625425338745,2.7950138203891584e-08
0.8500000000000023,1.05,0.23564910888671875,0.0
0.8500000000000023,1.1,0.21995329856872559,0.0
0.8500000000000023,1.1500000000000001,0.20491790771484375,0.0
0.8500000000000023,1.2000000000000002,0.19057369232177734,6.092256654710582e-08
0.8500000000000023,1.2500000000000002,0.1769402027130127,0.0
0.8500000000000023,1.3,0.1640269160270691,0.0
0.8500000000000023,1.35,0.15183478593826294,6.562631682527353e-08
0.8500000000000023,1.4000000000000001,0.14035743474960327,6.739794855548098e-08
0.8500000000000023,1.4500000000000002,0.12958210706710815,6.92807944346896e-08
0.8500000000000023,1.5000000000000002,0.1194915771484375,7.128077328388827e-08

0.9000000000000021,0.05,0.48594987392425537,5.930803070874902e-10
0.9000000000000021,0.1,0.4830619692802429,5.482739817708193e-10
0.9000000000000021,0.15000000000000002,0.47829848527908325,3.664228642730194e-10
0.9000000000000021,0.2,0.47173160314559937,2.2061776849824355e-09
0.9000000000000021,0.25,0.46345973014831543,2.954716693537307e-09
0.9000000000000021,0.3,0.45360350608825684,1.4854300012245858e-09
0.9000000000000021,0.35000000000000003,0.44230300188064575,1.3371885820845364e-08
0.9000000000000021,0.4,0.42971354722976685,3.0123255001512916e-09
0.9000000000000021,0.45,0.4160008430480957,0.0
0.9000000000000021,0.5,0.4013371467590332,2.453154301917948e-08
0.9000000000000021,0.55,0.38589805364608765,0.0
0.9000000000000021,0.6000000000000001,0.36985647678375244,6.267640628720983e-09
0.9000000000000021,0.6500000000000001,0.3533812165260315,0.0
0.9000000000000021,0.7000000000000001,0.336633563041687,0.0
0.9000000000000021,0.7500000000000001,0.3197636008262634,2.609210802972939e-08
0.9000000000000021,0.8,0.30291032791137695,2.649328578741006e-08
0.9000000000000021,0.8500000000000001,0.28619885444641113,2.6926663565518538e-08
0.9000000000000021,0.9000000000000001,0.26973986625671387,0.0
0.9000000000000021,0.9500000000000001,0.2536299228668213,2.7895374898889713e-08
0.9000000000000021,1.0,0.23795092105865479,0.0
0.9000000000000021,1.05,0.22277075052261353,0.0
0.9000000000000021,1.1,0.20814388990402222,0.0
0.9000000000000021,1.1500000000000001,0.19411230087280273,0.0
0.9000000000000021,1.2000000000000002,0.18070662021636963,0.0
0.9000000000000021,1.2500000000000002,0.16794687509536743,6.346476055796302e-08
0.9000000000000021,1.3,0.15584415197372437,6.505592864414211e-08
0.9000000000000021,1.35,0.14440131187438965,0.0
0.9000000000000021,1.4000000000000001,0.13361454010009766,6.85483811935228e-08
0.9000000000000021,1.4500000000000002,0.12347406148910522,0.0
0.9000000000000021,1.5000000000000002,0.11396521329879761,7.249239075690639e-08

0.950000000000002,0.05,0.4518408179283142,6.04053695951734e-10
0.950000000000002,0.1,0.44921326637268066,5.584171458572484e-10
0.950000000000002,0.15000000000000002,0.4448782205581665,3.732008035939316e-10
0.950000000000002,0.2,0.4388996362686157,2.2469777150035952e-09
0.950000000000002,0.25,0.43136513233184814,3.0093456615531977e-09
0.950000000000002,0.3,0.422382116317749,1.5128847064005413e-09
0.950000000000002,0.35000000000000003,0.41207563877105713,1.361894419460441e-08
0.950000000000002,0.4,0.40058422088623047,3.0679550011569745e-09
0.950000000000002,0.45,0.38805603981018066,0.0
0.950000000000002,0.5,0.37464600801467896,2.498408235851457e-08
0.950000000000002,0.55,0.3605114817619324,0.0
0.950000000000002,0.6000000000000001,0.3458085060119629,6.3831149255122455e-09
0.950000000000002,0.6500000000000001,0.33069008588790894,2.5849031359825858e-08
0.950000000000002,0.7000000000000001,0.315301775932312,0.0
0.950000000000002,0.7500000000000001,0.2997809052467346,0.0
0.950000000000002,0.8,0.2842540144920349,2.6979657619108366e-08
0.950000000000002,0.8500000000000001,0.26883625984191895,2.742048188508761e-08
0.950000000000002,0.9000000000000001,0.25362998247146606,0.0
0.950000000000002,0.9500000000000001,0.23872452974319458,0.0
0.950000000000002,1.0,0.2241966724395752,0.0
0.950000000000002,1.05,0.21011030673980713,5.9078413272573016e-08
0.950000000000002,1.1,0.19651758670806885,6.033135946381663e-08
0.950000000000002,1.1500000000000001,0.18345880508422852,0.0
0.950000000000002,1.2000000000000002,0.1709643006324768,0.0
0.950000000000002,1.2500000000000002,0.15905451774597168,6.461545609681707e-08
0.950000000000002,1.3,0.14774161577224731,0.0
0.950000000000002,1.35,0.1370304822921753,0.0
0.950000000000002,1.4000000000000001,0.1269194483757019,6.97842352792577e-08
0.950000000000002,1.4500000000000002,0.1174008846282959,7.172862837023786e-08
0.950000000000002,1.5000000000000002,0.10846346616744995,0.0

1.0000000000000022,0.05,0.4191756248474121,6.158270005052202e-10
1.0000000000000022,0.1,0.4167914390563965,5.692999960338341e-10
1.0000000000000022,0.15000000000000002,0.4128567576408386,3.804728199163776e-10
1.0000000000000022,0.2,0.407428503036499,2.2907531427307504e-09
1.0000000000000022,0.25,0.40058404207229614,3.067956555469209e-09
1.0000000000000022,0.3,0.3924192786216736,1.5423395893776615e-09
1.0000000000000022,0.35000000000000003,0.3830444812774658,6.209112335398004e-09
1.0000000000000022,0.4,0.37258368730545044,1.2895582379712778e-08
1.0000000000000022,0.45,0.3611687421798706,0.0
1.0000000000000022,0.5,0.3489381670951843,0.0
1.0000000000000022,0.55,0.3360331058502197,0.0
1.0000000000000022,0.6000000000000001,0.322593629360199,6.506979843834415e-09
1.0000000000000022,0.6500000000000001,0.30875730514526367,2.6350265969199427e-08
1.0000000000000022,0.7000000000000001,0.29465627670288086,2.6702581479298715e-08
1.0000000000000022,0.7500000000000001,0.280414879322052,2.7085906850743413e-08
1.0000000000000022,0.8,0.26614856719970703,0.0
1.0000000000000022,0.8500000000000001,0.2519625425338745,2.7950138203891584e-08
1.0000000000000022,0.9000000000000001,0.23795080184936523,0.0
1.0000000000000022,0.9500000000000001,0.2241966724395752,0.0
1.0000000000000022,1.0,0.2107710838317871,0.0
1.0000000000000022,1.05,0.1977342963218689,6.021376464104833e-08
1.0000000000000022,1.1,0.18513542413711548,6.148914621917356e-08
1.0000000000000022,1.1500000000000001,0.1730135679244995,0.0
1.0000000000000022,1.2000000000000002,0.16139835119247437,0.0
1.0000000000000022,1.2500000000000002,0.1503104567527771,6.584939882259278e-08
1.0000000000000022,1.3,0.13976305723190308,0.0
1.0000000000000022,1.35,0.12976211309432983,6.924731366098058e-08
1.0000000000000022,1.4000000000000001,0.12030786275863647,0.0
1.0000000000000022,1.4500000000000002,0.11139541864395142,0.0
1.0000000000000022,1.5000000000000002,0.10301542282104492,7.518890043911597e-08

1.0500000000000025,0.05,0.3880559802055359,6.28436247485098e-10
1.0500000000000025,0.1,0.38589805364608765,3.1524212129596663e-09
1.0500000000000025,0.15000000000000002,0.3823354244232178,3.8826136750103046e-10
1.0500000000000025,0.2,0.3774188756942749,2.3376360847038313e-09
1.0500000000000025,0.25,0.37121665477752686,3.1307305636829597e-09
1.0500000000000025,0.3,0.3638136386871338,1.57388768684541e-09
1.0500000000000025,0.35000000000000003,0.3553076386451721,6.3360663382638904e-09
1.0500000000000025,0.4,0.3458086848258972,1.3159122680406199e-08
1.0500000000000025,0.45,0.3354339003562927,0.0
1.0500000000000025,0.5,0.3243069648742676,0.0
1.0500000000000025,0.55,0.3125534653663635,0.0
1.0500000000000025,0.6000000000000001,0.30029964447021484,6.639628846727419e-09
1.0500000000000025,0.6500000000000001,0.28766852617263794,1.3443499646825785e-08
1.0500000000000025,0.7000000000000001,0.2747793197631836,2.7246038314387988e-08
1.0500000000000025,0.7500000000000001,0.2617446184158325,2.7636650301587906e-08
1.0500000000000025,0.8,0.2486693263053894,1.4029978956386913e-08
1.0500000000000025,0.8500000000000001,0.23564916849136353,1.4258631608754513e-08
1.0500000000000025,0.9000000000000001,0.2227708101272583,0.0
1.0500000000000025,0.9500000000000001,0.2101103663444519,0.0
1.0500000000000025,1.0,0.19773423671722412,0.0
1.0500000000000025,1.05,0.18569862842559814,6.14292616774037e-08
1.0500000000000025,1.1,0.17404991388320923,6.272855301858726e-08
1.0500000000000025,1.1500000000000001,0.1628255844116211,6.411549691165419e-08
1.0500000000000025,1.2000000000000002,0.15205413103103638,6.55944987215662e-08
1.0500000000000025,1.2500000000000002,0.14175653457641602,0.0
1.0500000000000025,1.3,0.13194632530212402,6.88471004650637e-08
1.0500000000000025,1.35,0.12263089418411255,0.0
1.0500000000000025,1.4000000000000001,0.11381208896636963,0.0
1.0500000000000025,1.4500000000000002,0.10548681020736694,0.0
1.0500000000000025,1.5000000000000002,0.0976477861404419,7.668185020293095e-08

1.1000000000000023,0.05,0.3585484027862549,6.419212383868e-10
1.1000000000000023,0.1,0.35659950971603394,5.934201463553279e-10
1.1000000000000023,0.15000000000000002,0.35338127613067627,3.965904271652221e-10
1.1000000000000023,0.2,0.3489382266998291,2.3877730903620886e-09
1.1000000000000023,0.25,0.3433308005332947,3.197857090242451e-09
1.1000000000000023,0.3,0.336633563041687,1.6076222575378551e-09
1.1000000000000023,0.35000000000000003,0.32893311977386475,1.4471437381757823e-08
1.1000000000000023,0.4,0.32032710313796997,3.259906344865726e-09
1.1000000000000023,0.45,0.31091922521591187,0.0
1.1000000000000023,0.5,0.30081939697265625,2.6545450282355887e-08
1.1000000000000023,0.55,0.2901395559310913,0.0
1.1000000000000023,0.6000000000000001,0.278992235660553,6.781464279015381e-09
1.1000000000000023,0.6500000000000001,0.2674880027770996,1.3730451442484082e-08
1.1000000000000023,0.7000000000000001,0.25573378801345825,0.0
1.1000000000000023,0.7500000000000001,0.24383139610290527,2.822545219771655e-08
1.1000000000000023,0.8,0.23187536001205444,1.432859697558797e-08
1.1000000000000023,0.8500000000000001,0.21995329856872559,1.4561769567933425e-08
1.1000000000000023,0.9000000000000001,0.20814388990402222,0.0
1.1000000000000023,0.9500000000000001,0.1965174674987793,0.0
1.1000000000000023,1.0,0.18513548374176025,0.0
1.1000000000000023,1.05,0.17404985427856445,0.0
1.1000000000000023,1.1,0.16330474615097046,0.0
1.1000000000000023,1.1500000000000001,0.1529354453086853,0.0
1.1000000000000023,1.2000000000000002,0.14296960830688477,0.0
1.1000000000000023,1.2500000000000002,0.13342797756195068,6.858145695787243e-08
1.1000000000000023,1.3,0.12432432174682617,7.02911790995131e-08
1.1000000000000023,1.35,0.11566734313964844,0.0
1.1000000000000023,1.4000000000000001,0.10745984315872192,7.404236157526611e-08
1.1000000000000023,1.4500000000000002,0.09970039129257202,0.0
1.1000000000000023,1.5000000000000002,0.09238415956497192,7.82767628493275e-08

1.1500000000000021,0.05,0.33069002628326416,6.563230514622376e-10
1.1500000000000021,0.1,0.3289331793785095,2.6291777643905334e-09
1.1500000000000021,0.15000000000000002,0.3260318636894226,4.054863667057873e-10
1.1500000000000021,0.2,0.3220248818397522,2.441322477508834e-09
1.1500000000000021,0.25,0.3169654607772827,3.269553294771299e-09
1.1500000000000021,0.3,0.31091922521591187,1.643653213534435e-09
1.1500000000000021,0.35000000000000003,0.3039628267288208,1.4795626057662048e-08
1.1500000000000021,0.4,0.2961817979812622,3.3329030646456204e-09
1.1500000000000021,0.45,0.28766852617263794,0.0
1.1500000000000021,0.5,0.27851998805999756,2.713920288499594e-08
1.1500000000000021,0.55,0.26883625984191895,0.0
1.1500000000000021,0.6000000000000001,0.25871706008911133,2.8585185773977173e-08
1.1500000000000021,0.6500000000000001,0.24826139211654663,3.138738691177423e-08
1.1500000000000021,0.7000000000000001,0.23756545782089233,0.0
1.1500000000000021,0.7500000000000001,0.2267199158668518,2.885418481923807e-08
1.1500000000000021,0.8,0.2158111333847046,1.4647428159264564e-08
1.1500000000000021,0.8500000000000001,0.20491790771484375,1.4885439547640544e-08
1.1500000000000021,0.9000000000000001,0.19411230087280273,0.0
1.1500000000000021,0.9500000000000001,0.18345874547958374,0.0
1.1500000000000021,1.0,0.17301368713378906,0.0
1.1500000000000021,1.05,0.1628255844116211,0.0
1.1500000000000021,1.1,0.1529354453086853,6.546740394242079e-08
1.1500000000000021,1.1500000000000001,0.143376886844635,0.0
1.1500000000000021,1.2000000000000002,0.13417649269104004,6.844902600278147e-08
1.1500000000000021,1.2500000000000002,0.12535446882247925,0.0
1.1500000000000021,1.3,0.11692488193511963,0.0
1.1500000000000021,1.35,0.10889708995819092,7.368741705704451e-08
1.1500000000000021,1.4000000000000001,0.10127496719360352,7.565930104647123e-08
1.1500000000000021,1.4500000000000002,0.09405869245529175,7.775410182375708e-08
1.1500000000000021,1.5000000000000002,0.08724457025527954,7.997876139143045e-08

1.2000000000000024,0.05,0.3044908046722412,6.716887046565034e-10
1.2000000000000024,0.1,0.30291032791137695,2.6907240879836536e-09
1.2000000000000024,0.15000000000000002,0.3002994656562805,4.1497691394276615e-10
1.2000000000000024,0.2,0.2966926097869873,2.498447226884082e-09
1.2000000000000024,0.25,0.29213589429855347,3.346040111651405e-09
1.2000000000000024,0.3,0.2866876721382141,1.6820896897584703e-09
1.2000000000000024,0.35000000000000003,0.2804148197174072,1.5141486287006956e-08
1.2000000000000024,0.4,0.2733931541442871,3.410773441459014e-09
1.2000000000000024,0.45,0.2657039165496826,0.0
1.2000000000000024,0.5,0.2574331760406494,1.3886269911722593e-08
1.2000000000000024,0.55,0.2486693263053894,0.0
1.2000000000000024,0.6000000000000001,0.23950129747390747,7.094485443559506e-09
1.2000000000000024,0.6500000000000001,0.23001724481582642,3.211820853721292e-08
1.2000000000000024,0.7000000000000001,0.2203029990196228,0.0
1.2000000000000024,0.7500000000000001,0.21044045686721802,0.0
1.2000000000000024,0.8,0.2005068063735962,1.4987493912599348e-08
1.2000000000000024,0.8500000000000001,0.19057369232177734,1.5230641636776454e-08
1.2000000000000024,0.9000000000000001,0.18070662021636963,0.0
1.2000000000000024,0.9500000000000001,0.17096424102783203,0.0
1.2000000000000024,1.0,0.16139841079711914,6.430258991940718e-08
1.2000000000000024,1.05,0.1520540714263916,6.559451293242091e-08
1.2000000000000024,1.1,0.14296960830688477,0.0
1.2000000000000024,1.1500000000000001,0.13417649269104004,6.844902600278147e-08
1.2000000000000024,1.2000000000000002,0.12570011615753174,0.0
1.2000000000000024,1.2500000000000002,0.11756020784378052,0.0
1.2000000000000024,1.3,0.10977089405059814,0.0
1.2000000000000024,1.35,0.10234171152114868,7.536944934827261e-08
1.2000000000000024,1.4000000000000001,0.09527754783630371,7.7382914298596e-08
1.2000000000000024,1.4500000000000002,0.08857989311218262,0.0
1.2000000000000024,1.5000000000000002,0.08224663138389587,0.0

1.2500000000000027,0.05,0.27993953227996826,6.880663816488664e-10
1.2500000000000027,0.1,0.27852004766464233,2.756324501973495e-09
1.2500000000000027,0.15000000000000002,0.2761746048927307,4.2509232245357964e-10
1.2500000000000027,0.2,0.2729329466819763,2.559338518892673e-09
1.2500000000000027,0.25,0.26883625984191895,3.4275602356359514e-09
1.2500000000000027,0.3,0.2639349102973938,1.723057252434046e-09
1.2500000000000027,0.35000000000000003,0.2582882046699524,6.936326624185085e-09
1.2500000000000027,0.4,0.2519625425338745,3.493767275486448e-09
1.2500000000000027,0.45,0.24502956867218018,0.0
1.2500000000000027,0.5,0.23756533861160278,1.4223758171283407e-08
1.2500000000000027,0.55,0.2296479344367981,0.0
1.2500000000000027,0.6000000000000001,0.2213563323020935,2.996120329612495e-08
1.2500000000000027,0.6500000000000001,0.2127690315246582,1.4711988072235727e-08
1.2500000000000027,0.7000000000000001,0.20396244525909424,5.962900218037248e-08
1.2500000000000027,0.7500000000000001,0.19500988721847534,0.0
1.2500000000000027,0.8,0.18598103523254395,1.534983518070021e-08
1.2500000000000027,0.8500000000000001,0.17694026231765747,1.5598434544017437e-08
1.2500000000000027,0.9000000000000001,0.16794687509536743,0.0
1.2500000000000027,0.9500000000000001,0.15905451774597168,0.0
1.2500000000000027,1.0,0.15031051635742188,6.584936329545599e-08
1.2500000000000027,1.05,0.14175653457641602,6.717002065670385e-08
1.2500000000000027,1.1,0.13342797756195068,0.0
1.2500000000000027,1.1500000000000001,0.12535440921783447,0.0
1.2500000000000027,1.2000000000000002,0.11756020784378052,7.169398941186955e-08
1.2500000000000027,1.2500000000000002,0.11006397008895874,7.340467789163085e-08
1.2500000000000027,1.3,0.10288023948669434,7.522498890466522e-08
1.2500000000000027,1.35,0.09601831436157227,7.716085548281626e-08
1.2500000000000027,1.4000000000000001,0.08948421478271484,0.0
1.2500000000000027,1.4500000000000002,0.08328002691268921,1.6280705494864378e-07
1.2500000000000027,1.5000000000000002,0.07740476727485657,0.0

1.3000000000000025,0.05,0.25700706243515015,7.055079853657276e-10
1.3000000000000025,0.1,0.255733847618103,2.8261892826009216e-09
1.3000000000000025,0.15000000000000002,0.2536299228668213,4.3586523279515177e-10
1.3000000000000025,0.2,0.25072115659713745,2.6241815387351153e-09
1.3000000000000025,0.25,0.24704313278198242,3.5143807863846632e-09
1.3000000000000025,0.3,0.24264073371887207,1.7666852425435309e-09
1.3000000000000025,0.35000000000000003,0.23756545782089233,7.111873756571185e-09
1.3000000000000025,0.4,0.231875479221344,3.5821472454955483e-09
1.3000000000000025,0.45,0.2256341576576233,0.0
1.3000000000000025,0.5,0.218908429145813,3.260888092881942e-08
1.3000000000000025,0.55,0.21176713705062866,0.0
1.3000000000000025,0.6000000000000001,0.20428043603897095,7.44998285284737e-09
1.3000000000000025,0.6500000000000001,0.19651758670806885,3.372625911879368e-08
1.3000000000000025,0.7000000000000001,0.1885470151901245,0.0
1.3000000000000025,0.7500000000000001,0.18043434619903564,0.0
1.3000000000000025,0.8,0.17224150896072388,1.573561192458328e-08
1.3000000000000025,0.8500000000000001,0.16402697563171387,1.5990002211196952e-08
1.3000000000000025,0.9000000000000001,0.15584415197372437,0.0
1.3000000000000025,0.9500000000000001,0.14774173498153687,0.0
1.3000000000000025,1.0,0.13976311683654785,0.0
1.3000000000000025,1.05,0.13194626569747925,6.884712888677313e-08
1.3000000000000025,1.1,0.12432438135147095,7.029114357237631e-08
1.3000000000000025,1.1500000000000001,0.11692488193511963,7.183235339880412e-08
1.3000000000000025,1.2000000000000002,0.10977089405059814,0.0
1.3000000000000025,1.2500000000000002,0.10288023948669434,0.0
1.3000000000000025,1.3,0.09626686573028564,0.0
1.3000000000000025,1.35,0.08994054794311523,1.581338153755496e-07
1.3000000000000025,1.4000000000000001,0.0839076042175293,0.0
1.3000000000000025,1.4500000000000002,0.07817089557647705,0.0
1.3000000000000025,1.5000000000000002,0.07273077964782715,0.0

1.3500000000000023,0.05,0.23564910888671875,7.240711363820651e-10
1.3500000000000023,0.1,0.23450899124145508,2.900538698114019e-09
1.3500000000000023,0.15000000000000002,0.23262399435043335,4.473303949481533e-10
1.3500000000000023,0.2,0.23001724481582642,2.693193446035025e-09
1.3500000000000023,0.25,0.22671985626220703,3.6067739905831786e-09
1.3500000000000023,0.3,0.2227708101272583,1.4617795862648109e-08
1.3500000000000023,0.35000000000000003,0.21821528673171997,7.2986998667090575e-09
1.3500000000000023,0.4,0.21310430765151978,1.1028605584328943e-08
1.3500000000000023,0.45,0.20749366283416748,0.0
1.3500000000000023,0.5,0.20144176483154297,1.4965575445557988e-08
1.3500000000000023,0.55,0.19500988721847534,3.0239338144610883e-08
1.3500000000000023,0.6000000000000001,0.18825972080230713,3.152141303530698e-08
1.3500000000000023,0.6500000000000001,0.18125289678573608,1.5477439774258528e-08
1.3500000000000023,0.7000000000000001,0.17404985427856445,0.0
1.3500000000000023,0.7500000000000001,0.16670936346054077,0.0
1.3500000000000023,0.8,0.15928691625595093,1.614603739596987e-08
1.3500000000000023,0.8500000000000001,0.15183478593826294,1.6406579206318384e-08
1.3500000000000023,0.9000000000000001,0.14440131187438965,0.0
1.3500000000000023,0.9500000000000001,0.13703054189682007,6.795452378582922e-08
1.3500000000000023,1.0,0.12976205348968506,6.92473776098268e-08
1.3500000000000023,1.05,0.12263089418411255,0.0
1.3500000000000023,1.1,0.11566734313964844,0.0
1.3500000000000023,1.1500000000000001,0.10889708995819092,0.0
1.3500000000000023,1.2000000000000002,0.10234177112579346,7.536940671570846e-08
1.3500000000000023,1.2500000000000002,0.09601831436157227,7.716085548281626e-08
1.3500000000000023,1.3,0.08994054794311523,1.581338153755496e-07
1.3500000000000023,1.35,0.08411812782287598,1.6218706377912895e-07
1.3500000000000023,1.4000000000000001,0.07855746150016785,0.0
1.3500000000000023,1.4500000000000002,0.0732622742652893,0.0
1.3500000000000023,1.5000000000000002,0.0682336688041687,0.0

1.4000000000000026,0.05,0.2158111333847046,7.438146765181841e-10
1.4000000000000026,0.1,0.21479105949401855,2.9796241030055626e-09
1.4000000000000026,0.15000000000000002,0.21310430765151978,7.366749876780432e-09
1.4000000000000026,0.2,0.21077114343643188,2.7665945090404875e-09
1.4000000000000026,0.25,0.2078183889389038,3.705045825697084e-09
1.4000000000000026,0.3,0.2042803168296814,1.8624971565017745e-09
1.4000000000000026,0.35000000000000003,0.20019644498825073,7.49739914596148e-09
1.4000000000000026,0.4,0.19561123847961426,1.1328696203349864e-08
1.4000000000000026,0.45,0.19057369232177734,0.0
1.4000000000000026,0.5,0.18513548374176025,1.5372281225722872e-08
1.4000000000000026,0.55,0.17935001850128174,3.106054080603826e-08
1.4000000000000026,0.6000000000000001,0.17327207326889038,7.852511529904405e-09
1.4000000000000026,0.6500000000000001,0.1669558882713318,1.589707032678689e-08
1.4000000000000026,0.7000000000000001,0.1604556441307068,6.44275885974821e-08
1.4000000000000026,0.7500000000000001,0.1538231372833252,0.0
1.4000000000000026,0.8,0.14710795879364014,1.6582450967916884e-08
1.4000000000000026,0.8500000000000001,0.14035743474960327,1.6849487138870245e-08
1.4000000000000026,0.9000000000000001,0.13361454010009766,0.0
1.4000000000000026,0.9500000000000001,0.1269194483757019,6.97842352792577e-08
1.4000000000000026,1.0,0.12030786275863647,7.1109312216322e-08
1.4000000000000026,1.05,0.11381208896636963,0.0
1.4000000000000026,1.1,0.10745978355407715,0.0
1.4000000000000026,1.1500000000000001,0.10127496719360352,0.0
1.4000000000000026,1.2000000000000002,0.09527766704559326,0.0
1.4000000000000026,1.2500000000000002,0.08948427438735962,0.0
1.4000000000000026,1.3,0.08390754461288452,0.0
1.4000000000000026,1.35,0.07855749130249023,0.0
1.4000000000000026,1.4000000000000001,0.07344058156013489,0.0
1.4000000000000026,1.4500000000000002,0.06856095790863037,1.755931862135185e-07
1.4000000000000026,1.5000000000000002,0.06392037868499756,0.0

1.4500000000000028,0.05,0.1974291205406189,7.64806162845133e-10
1.4500000000000028,0.1,0.1965174674987793,3.0637041792402897e-09
1.4500000000000028,0.15000000000000002,0.19500988721847534,4.724898250429987e-10
1.4500000000000028,0.2,0.19292360544204712,2.844630975218365e-09
1.4500000000000028,0.25,0.19028258323669434,3.809514037556028e-09
1.4500000000000028,0.3,0.18711602687835693,1.9149937191542676e-09
1.4500000000000028,0.35000000000000003,0.18345874547958374,7.70863994858928e-09
1.4500000000000028,0.4,0.17935001850128174,1.1647702358175138e-08
1.4500000000000028,0.45,0.174832284450531,0.0
1.4500000000000028,0.5,0.16995090246200562,3.5340200099653885e-08
1.4500000000000028,0.55,0.16475307941436768,0.0
1.4500000000000028,0.6000000000000001,0.15928685665130615,8.073023138877033e-09
1.4500000000000028,0.6500000000000001,0.1536005735397339,1.634306023845511e-08
1.4500000000000028,0.7000000000000001,0.1477416753768921,6.623338322242489e-08
1.4500000000000028,0.7500000000000001,0.14175653457641602,0.0
1.4500000000000028,0.8,0.13568925857543945,1.704622931697486e-08
1.4500000000000028,0.8500000000000001,0.12958210706710815,1.73201986086724e-08
1.4500000000000028,0.9000000000000001,0.12347400188446045,7.046087091566733e-08
1.4500000000000028,0.9500000000000001,0.1174008846282959,7.172862837023786e-08
1.4500000000000028,1.0,0.11139541864395142,0.0
1.4500000000000028,1.05,0.10548681020736694,8.334044565572185e-08
1.4500000000000028,1.1,0.09970039129257202,7.609602192815146e-08
1.4500000000000028,1.1500000000000001,0.09405863285064697,8.693177733221091e-08
1.4500000000000028,1.2000000000000002,0.08857983350753784,3.976087370460846e-08
1.4500000000000028,1.2500000000000002,0.08327996730804443,0.0
1.4500000000000028,1.3,0.07817086577415466,0.0
1.4500000000000028,1.35,0.0732623040676117,0.0
1.4500000000000028,1.4000000000000001,0.06856095790863037,0.0
1.4500000000000028,1.4500000000000002,0.06407126784324646,1.8039702354144538e-07
1.4500000000000028,1.5000000000000002,0.05979543924331665,0.0

1.5000000000000027,0.05,0.18043434619903564,7.871120977220869e-10
1.5000000000000027,0.1,0.1796203851699829,3.153049599191604e-09
1.5000000000000027,0.15000000000000002,0.17827391624450684,4.862668046001772e-10
1.5000000000000027,0.2,0.1764102578163147,2.9275548651952477e-09
1.5000000000000027,0.25,0.17404991388320923,3.920534563661704e-09
1.5000000000000027,0.3,0.17121881246566772,1.970779095472608e-09
1.5000000000000027,0.35000000000000003,0.16794681549072266,7.933100398815895e-09
1.5000000000000027,0.4,0.16426855325698853,1.1986681869302629e-08
1.5000000000000027,0.45,0.16022109985351562,0.0
1.5000000000000027,0.5,0.15584415197372437,3.636737133660972e-08
1.5000000000000027,0.55,0.15117919445037842,3.286089622633881e-08
1.5000000000000027,0.6000000000000001,0.1462685465812683,8.307297072462916e-09
1.5000000000000027,0.6500000000000001,0.1411547064781189,1.6816915859863002e-08
1.5000000000000027,0.7000000000000001,0.1358799934387207,0.0
1.5000000000000027,0.7500000000000001,0.13048511743545532,0.0
1.5000000000000027,0.8,0.12500989437103271,1.7538905439096197e-08
1.5000000000000027,0.8500000000000001,0.11949163675308228,1.782018443918787e-08
1.5000000000000027,0.9000000000000001,0.11396521329879761,0.0
1.5000000000000027,0.9500000000000001,0.10846346616744995,7.379372846116894e-08
1.5000000000000027,1.0,0.1030154824256897,0.0
1.5000000000000027,1.05,0.0976477861404419,3.8340917996038115e-08
1.5000000000000027,1.1,0.09238415956497192,0.0
1.5000000000000027,1.1500000000000001,0.08724457025527954,3.9989380695715226e-08
1.5000000000000027,1.2000000000000002,0.08224663138389587,4.089634586534885e-08
1.5000000000000027,1.2500000000000002,0.07740476727485657,0.0
1.5000000000000027,1.3,0.07273077964782715,0.0
1.5000000000000027,1.35,0.0682336688041687,0.0
1.5000000000000027,1.4000000000000001,0.06392037868499756,0.0
1.5000000000000027,1.4500000000000002,0.05979543924331665,0.0
1.5000000000000027,1.5000000000000002,0.05586141347885132,1.907278033286275e-07



==> grad_visu_Norm.csv <==
re,im,norm,phase
-1.5,0.05,0.4997224807739258,0.0
-1.5,0.1,0.49889257550239563,0.0
-1.5,0.15000000000000002,0.4975186586380005,0.0
-1.5,0.2,0.4956139922142029,0.0
-1.5,0.25,0.4931969940662384,0.0
-1.5,0.3,0.4902903437614441,0.0
-1.5,0.35000000000000003,0.48692065477371216,0.0
-1.5,0.4,0.4831174612045288,0.0
-1.5,0.45,0.4789131283760071,0.0
-1.5,0.5,0.4743416905403137,0.0
-1.5,0.55,0.4694381654262543,0.0
-1.5,0.6000000000000001,0.46423840522766113,0.0
-1.5,0.6500000000000001,0.4587778151035309,0.0
-1.5,0.7000000000000001,0.4530915319919586,0.0
-1.5,0.7500000000000001,0.4472135901451111,0.0
-1.5,0.8,0.4411764442920685,0.0
-1.5,0.8500000000000001,0.4350111186504364,0.0
-1.5,0.9000000000000001,0.42874646186828613,0.0
-1.5,0.9500000000000001,0.4224095642566681,0.0
-1.5,1.0,0.41602516174316406,0.0
-1.5,1.05,0.40961596369743347,0.0
-1.5,1.1,0.40320253372192383,0.0
-1.5,1.1500000000000001,0.39680320024490356,0.0
-1.5,1.2000000000000002,0.3904344141483307,0.0
-1.5,1.2500000000000002,0.38411062955856323,0.0
-1.5,1.3,0.37784457206726074,0.0
-1.5,1.35,0.37164703011512756,0.0
-1.5,1.4000000000000001,0.3655276298522949,0.0
-1.5,1.4500000000000002,0.3594942092895508,0.0
-1.5,1.5000000000000002,0.3535534143447876,0.0

-1.45,0.05,0.5169341564178467,0.0
-1.45,0.1,0.5160156488418579,0.0
-1.45,0.15000000000000002,0.5144957900047302,0.0
-1.45,0.2,0.5123901963233948,0.0
-1.45,0.25,0.5097207427024841,0.0
-1.45,0.3,0.5065139532089233,0.0
-1.45,0.35000000000000003,0.5028011798858643,0.0
-1.45,0.4,0.49861687421798706,0.0
-1.45,0.45,0.493998646736145,0.0
-1.45,0.5,0.4889860153198242,0.0
-1.45,0.55,0.48361936211586,0.0
-1.45,0.6000000000000001,0.4779397249221802,0.0
-1.45,0.6500000000000001,0.4719875156879425,0.0
-1.45,0.7000000000000001,0.46580252051353455,0.0
-1.45,0.7500000000000001,0.45942288637161255,0.0
-1.45,0.8,0.4528850018978119,0.0
-1.45,0.8500000000000001,0.44622310996055603,0.0
-1.45,0.9000000000000001,0.43946903944015503,0.0
-1.45,0.9500000000000001,0.4326522946357727,0.0
-1.45,1.0,0.425799697637558,0.0
-1.45,1.05,0.4189355671405792,0.0
-1.45,1.1,0.41208165884017944,0.0
-1.45,1.1500000000000001,0.4052574038505554,0.0
-1.45,1.2000000000000002,0.3984798192977905,0.0
-1.45,1.2500000000000002,0.39176374673843384,0.0
-1.45,1.3,0.3851221203804016,0.0
-1.45,1.35,0.37856581807136536,0.0
-1.45,1.4000000000000001,0.3721041977405548,0.0
-1.45,1.4500000000000002,0.36574485898017883,0.0
-1.45,1.5000000000000002,0.3594942092895508,0.0

-1.4,0.05,0.5353729724884033,0.0
-1.4,0.1,0.5343528985977173,0.0
-1.4,0.15000000000000002,0.5326655507087708,0.0
-1.4,0.2,0.5303300619125366,0.0
-1.4,0.25,0.5273719429969788,0.0
-1.4,0.3,0.5238227248191833,0.0
-1.4,0.35000000000000003,0.5197192430496216,0.0
-1.4,0.4,0.5151021480560303,0.0
-1.4,0.45,0.5100153088569641,0.0
-1.4,0.5,0.5045046210289001,0.0
-1.4,0.55,0.49861687421798706,0.0
-1.4,0.6000000000000001,0.4923991560935974,0.0
-1.4,0.6500000000000001,0.48589766025543213,0.0
-1.4,0.7000000000000001,0.479157418012619,0.0
-1.4,0.7500000000000001,0.47222140431404114,0.0
-1.4,0.8,0.4651302695274353,0.0
-1.4,0.8500000000000001,0.4579218626022339,0.0
-1.4,0.9000000000000001,0.450631320476532,0.0
-1.4,0.9500000000000001,0.4432905912399292,0.0
-1.4,1.0,0.4359286427497864,0.0
-1.4,1.05,0.4285714626312256,0.0
-1.4,1.1,0.42124199867248535,0.0
-1.4,1.1500000000000001,0.41396045684814453,0.0
-1.4,1.2000000000000002,0.4067445993423462,0.0
-1.4,1.2500000000000002,0.39960944652557373,0.0
-1.4,1.3,0.3925679326057434,0.0
-1.4,1.35,0.38563090562820435,0.0
-1.4,1.4000000000000001,0.3788072168827057,0.0
-1.4,1.4500000000000002,0.3721041977405548,0.0
-1.4,1.5000000000000002,0.3655276298522949,0.0

-1.3499999999999999,0.05,0.5551748871803284,0.0
-1.3499999999999999,0.1,0.5540375709533691,0.0
-1.3499999999999999,0.15000000000000002,0.5521575808525085,0.0
-1.3499999999999999,0.2,0.5495575070381165,0.0
-1.3499999999999999,0.25,0.5462677478790283,0.0
-1.3499999999999999,0.3,0.5423260927200317,0.0
-1.3499999999999999,0.35000000000000003,0.5377760529518127,0.0
-1.3499999999999999,0.4,0.5326656103134155,0.0
-1.3499999999999999,0.45,0.527046263217926,0.0
-1.3499999999999999,0.5,0.5209714770317078,0.0
-1.3499999999999999,0.55,0.5144957304000854,0.0
-1.3499999999999999,0.6000000000000001,0.5076730847358704,0.0
-1.3499999999999999,0.6500000000000001,0.500556468963623,0.0
-1.3499999999999999,0.7000000000000001,0.493196964263916,0.0
-1.3499999999999999,0.7500000000000001,0.4856429100036621,0.0
-1.3499999999999999,0.8,0.4779396951198578,0.0
-1.3499999999999999,0.8500000000000001,0.4701293110847473,0.0
-1.3499999999999999,0.9000000000000001,0.4622501730918884,0.0
-1.3499999999999999,0.9500000000000001,0.45433688163757324,0.0
-1.3499999999999999,1.0,0.44642066955566406,0.0
-1.3499999999999999,1.05,0.43852895498275757,0.0
-1.3499999999999999,1.1,0.4306861162185669,0.0
-1.3499999999999999,1.1500000000000001,0.4229128956794739,0.0
-1.3499999999999999,1.2000000000000002,0.41522735357284546,0.0
-1.3499999999999999,1.2500000000000002,0.4076448082923889,0.0
-1.3499999999999999,1.3,0.40017789602279663,0.0
-1.3499999999999999,1.35,0.3928371071815491,0.0
-1.3499999999999999,1.4000000000000001,0.38563090562820435,0.0
-1.3499999999999999,1.4500000000000002,0.37856581807136536,0.0
-1.3499999999999999,1.5000000000000002,0.37164703011512756,0.0

-1.2999999999999998,0.05,0.5764968395233154,0.0
-1.2999999999999998,0.1,0.5752238035202026,0.0
-1.2999999999999998,0.15000000000000002,0.5731205940246582,0.0
-1.2999999999999998,0.2,0.5702145099639893,0.0
-1.2999999999999998,0.25,0.5665421485900879,0.0
-1.2999999999999998,0.3,0.5621488094329834,0.0
-1.2999999999999998,0.35000000000000003,0.5570859909057617,0.0
-1.2999999999999998,0.4,0.5514110326766968,0.0
-1.2999999999999998,0.45,0.545184314250946,0.0
-1.2999999999999998,0.5,0.538468599319458,0.0
-1.2999999999999998,0.55,0.5313272476196289,0.0
-1.2999999999999998,0.6000000000000001,0.5238227844238281,0.0
-1.2999999999999998,0.6500000000000001,0.5160157084465027,0.0
-1.2999999999999998,0.7000000000000001,0.5079641342163086,0.0
-1.2999999999999998,0.7500000000000001,0.4997224807739258,0.0
-1.2999999999999998,0.8,0.49134135246276855,0.0
-1.2999999999999998,0.8500000000000001,0.48286712169647217,0.0
-1.2999999999999998,0.9000000000000001,0.4743416905403137,0.0
-1.2999999999999998,0.9500000000000001,0.4658026099205017,0.0
-1.2999999999999998,1.0,0.4572831094264984,0.0
-1.2999999999999998,1.05,0.44881218671798706,0.0
-1.2999999999999998,1.1,0.4404152035713196,0.0
-1.2999999999999998,1.1500000000000001,0.4321134388446808,0.0
-1.2999999999999998,1.2000000000000002,0.42392510175704956,0.0
-1.2999999999999998,1.2500000000000002,0.4158651828765869,0.0
-1.2999999999999998,1.3,0.40794622898101807,0.0
-1.2999999999999998,1.35,0.40017789602279663,0.0
-1.2999999999999998,1.4000000000000001,0.3925679922103882,0.0
-1.2999999999999998,1.4500000000000002,0.3851221203804016,0.0
-1.2999999999999998,1.5000000000000002,0.37784457206726074,0.0

-1.2499999999999998,0.05,0.5995205044746399,0.0
-1.2499999999999998,0.1,0.5980891585350037,0.0
-1.2499999999999998,0.15000000000000002,0.5957260727882385,0.0
-1.2499999999999998,0.2,0.5924644470214844,0.0
-1.2499999999999998,0.25,0.588348388671875,0.0
-1.2499999999999998,0.3,0.5834324359893799,0.0
-1.2499999999999998,0.35000000000000003,0.5777783989906311,0.0
-1.2499999999999998,0.4,0.5714545249938965,0.0
-1.2499999999999998,0.45,0.564532458782196,0.0
-1.2499999999999998,0.5,0.5570859909057617,0.0
-1.2499999999999998,0.55,0.549189031124115,0.0
-1.2499999999999998,0.6000000000000001,0.5409138202667236,0.0
-1.2499999999999998,0.6500000000000001,0.5323300361633301,0.0
-1.2499999999999998,0.7000000000000001,0.5235036611557007,0.0
-1.2499999999999998,0.7500000000000001,0.5144957900047302,0.0
-1.2499999999999998,0.8,0.5053628087043762,0.0
-1.2499999999999998,0.8500000000000001,0.49615591764450073,0.0
-1.2499999999999998,0.9000000000000001,0.48692062497138977,0.0
-1.2499999999999998,0.9500000000000001,0.47769731283187866,0.0
-1.2499999999999998,1.0,0.4685212969779968,0.0
-1.2499999999999998,1.05,0.45942288637161255,0.0
-1.2499999999999998,1.1,0.4504280984401703,0.0
-1.2499999999999998,1.1500000000000001,0.4415585994720459,0.0
-1.2499999999999998,1.2000000000000002,0.43283241987228394,0.0
-1.2499999999999998,1.2500000000000002,0.4242640435695648,0.0
-1.2499999999999998,1.3,0.4158652424812317,0.0
-1.2499999999999998,1.35,0.4076448082923889,0.0
-1.2499999999999998,1.4000000000000001,0.3996095061302185,0.0
-1.2499999999999998,1.4500000000000002,0.39176374673843384,0.0
-1.2499999999999998,1.5000000000000002,0.38411062955856323,0.0

-1.1999999999999997,0.05,0.6244580745697021,0.0
-1.1999999999999997,0.1,0.6228410601615906,0.0
-1.1999999999999997,0.15000000000000002,0.6201736330986023,0.0
-1.1999999999999997,0.2,0.616496205329895,0.0
-1.1999999999999997,0.25,0.6118627786636353,0.0
-1.1999999999999997,0.3,0.6063390374183655,0.0
-1.1999999999999997,0.35000000000000003,0.6000000238418579,0.0
-1.1999999999999997,0.4,0.592927098274231,0.0
-1.1999999999999997,0.45,0.5852056741714478,0.0
-1.1999999999999997,0.5,0.5769230127334595,0.0
-1.1999999999999997,0.55,0.5681655406951904,0.0
-1.1999999999999997,0.6000000000000001,0.5590169429779053,0.0
-1.1999999999999997,0.6500000000000001,0.5495574474334717,0.0
-1.1999999999999997,0.7000000000000001,0.539861798286438,0.0
-1.1999999999999997,0.7500000000000001,0.5299988985061646,0.0
-1.1999999999999997,0.8,0.5200314521789551,0.0
-1.1999999999999997,0.8500000000000001,0.5100153088569641,0.0
-1.1999999999999997,0.9000000000000001,0.5,0.0
-1.1999999999999997,0.9500000000000001,0.49002861976623535,0.0
-1.1999999999999997,1.0,0.48013830184936523,0.0
-1.1999999999999997,1.05,0.4703603982925415,0.0
-1.1999999999999997,1.1,0.46072131395339966,0.0
-1.1999999999999997,1.1500000000000001,0.451242595911026,0.0
-1.1999999999999997,1.2000000000000002,0.4419417381286621,0.0
-1.1999999999999997,1.2500000000000002,0.43283241987228394,0.0
-1.1999999999999997,1.3,0.42392510175704956,0.0
-1.1999999999999997,1.35,0.41522735357284546,0.0
-1.1999999999999997,1.4000000000000001,0.4067445993423462,0.0
-1.1999999999999997,1.4500000000000002,0.3984798192977905,0.0
-1.1999999999999997,1.5000000000000002,0.3904344141483307,0.0

-1.1499999999999997,0.05,0.6515582799911499,0.0
-1.1499999999999997,0.1,0.6497220993041992,0.0
-1.1499999999999997,0.15000000000000002,0.6466958522796631,0.0
-1.1499999999999997,0.2,0.6425294280052185,0.0
-1.1499999999999997,0.25,0.6372888684272766,0.0
-1.1499999999999997,0.3,0.6310548186302185,0.0
-1.1499999999999997,0.35000000000000003,0.6239176988601685,0.0
-1.1499999999999997,0.4,0.6159762144088745,0.0
-1.1499999999999997,0.45,0.6073322296142578,0.0
-1.1499999999999997,0.5,0.5980891585350037,0.0
-1.1499999999999997,0.55,0.588348388671875,0.0
-1.1499999999999997,0.6000000000000001,0.5782074928283691,0.0
-1.1499999999999997,0.6500000000000001,0.5677583813667297,0.0
-1.1499999999999997,0.7000000000000001,0.5570859909057617,0.0
-1.1499999999999997,0.7500000000000001,0.5462677478790283,0.0
-1.1499999999999997,0.8,0.5353729724884033,0.0
-1.1499999999999997,0.8500000000000001,0.5244627594947815,0.0
-1.1499999999999997,0.9000000000000001,0.5135902166366577,0.0
-1.1499999999999997,0.9500000000000001,0.5028011798858643,0.0
-1.1499999999999997,1.0,0.4921340346336365,0.0
-1.1499999999999997,1.05,0.4816209375858307,0.0
-1.1499999999999997,1.1,0.47128817439079285,0.0
-1.1499999999999997,1.1500000000000001,0.46115657687187195,0.0
-1.1499999999999997,1.2000000000000002,0.451242595911026,0.0
-1.1499999999999997,1.2500000000000002,0.4415585696697235,0.0
-1.1499999999999997,1.3,0.4321134388446808,0.0
-1.1499999999999997,1.35,0.4229128956794739,0.0
-1.1499999999999997,1.4000000000000001,0.4139605164527893,0.0
-1.1499999999999997,1.4500000000000002,0.4052574038505554,0.0
-1.1499999999999997,1.5000000000000002,0.39680320024490356,0.0

-1.0999999999999996,0.05,0.681114912033081,0.0
-1.0999999999999996,0.1,0.6790181398391724,0.0
-1.0999999999999996,0.15000000000000002,0.6755659580230713,0.0
-1.0999999999999996,0.2,0.6708203554153442,0.0
-1.0999999999999996,0.25,0.6648632287979126,0.0
-1.0999999999999996,0.3,0.6577934622764587,0.0
-1.0999999999999996,0.35000000000000003,0.6497220993041992,0.0
-1.0999999999999996,0.4,0.6407682299613953,0.0
-1.0999999999999996,0.45,0.631054699420929,0.0
-1.0999999999999996,0.5,0.6207044124603271,0.0
-1.0999999999999996,0.55,0.6098366975784302,0.0
-1.0999999999999996,0.6000000000000001,0.5985651612281799,0.0
-1.0999999999999996,0.6500000000000001,0.5869953632354736,0.0
-1.0999999999999996,0.7000000000000001,0.5752238035202026,0.0
-1.0999999999999996,0.7500000000000001,0.5633367896080017,0.0
-1.0999999999999996,0.8,0.5514109134674072,0.0
-1.0999999999999996,0.8500000000000001,0.5395125150680542,0.0
-1.0999999999999996,0.9000000000000001,0.5276981592178345,0.0
-1.0999999999999996,0.9500000000000001,0.5160156488418579,0.0
-1.0999999999999996,1.0,0.5045046210289001,0.0
-1.0999999999999996,1.05,0.493196964263916,0.0
-1.0999999999999996,1.1,0.48211824893951416,0.0
-1.0999999999999996,1.1500000000000001,0.47128814458847046,0.0
-1.0999999999999996,1.2000000000000002,0.46072131395339966,0.0
-1.0999999999999996,1.2500000000000002,0.4504280984401703,0.0
-1.0999999999999996,1.3,0.4404152035713196,0.0
-1.0999999999999996,1.35,0.4306861162185669,0.0
-1.0999999999999996,1.4000000000000001,0.4212419390678406,0.0
-1.0999999999999996,1.4500000000000002,0.41208165884017944,0.0
-1.0999999999999996,1.5000000000000002,0.40320247411727905,0.0

-1.0499999999999996,0.05,0.7134772539138794,0.0
-1.0499999999999996,0.1,0.7110682725906372,0.0
-1.0499999999999996,0.15000000000000002,0.7071068286895752,0.0
-1.0499999999999996,0.2,0.7016704678535461,0.0
-1.0499999999999996,0.25,0.6948615312576294,0.0
-1.0499999999999996,0.3,0.6868029236793518,0.0
-1.0499999999999996,0.35000000000000003,0.6776309609413147,0.0
-1.0499999999999996,0.4,0.6674913167953491,0.0
-1.0499999999999996,0.45,0.6565321683883667,0.0
-1.0499999999999996,0.5,0.644900381565094,0.0
-1.0499999999999996,0.55,0.6327369213104248,0.0
-1.0499999999999996,0.6000000000000001,0.6201737523078918,0.0
-1.0499999999999996,0.6500000000000001,0.6073322296142578,0.0
-1.0499999999999996,0.7000000000000001,0.5943216681480408,0.0
-1.0499999999999996,0.7500000000000001,0.5812382102012634,0.0
-1.0499999999999996,0.8,0.5681655406951904,0.0
-1.0499999999999996,0.8500000000000001,0.5551749467849731,0.0
-1.0499999999999996,0.9000000000000001,0.5423261523246765,0.0
-1.0499999999999996,0.9500000000000001,0.5296684503555298,0.0
-1.0499999999999996,1.0,0.517241358757019,0.0
-1.0499999999999996,1.05,0.5050762891769409,0.0
-1.0499999999999996,1.1,0.4931969940662384,0.0
-1.0499999999999996,1.1500000000000001,0.4816209673881531,0.0
-1.0499999999999996,1.2000000000000002,0.47036048769950867,0.0
-1.0499999999999996,1.2500000000000002,0.4594229459762573,0.0
-1.0499999999999996,1.3,0.44881218671798706,0.0
-1.0499999999999996,1.35,0.43852901458740234,0.0
-1.0499999999999996,1.4000000000000001,0.4285714626312256,0.0
-1.0499999999999996,1.4500000000000002,0.4189355671405792,0.0
-1.0499999999999996,1.5000000000000002,0.40961596369743347,0.0

-0.9999999999999996,0.05,0.7490642070770264,0.0
-0.9999999999999996,0.1,0.7462778687477112,0.0
-0.9999999999999996,0.15000000000000002,0.7417021989822388,0.0
-0.9999999999999996,0.2,0.7354354858398438,0.0
-0.9999999999999996,0.25,0.7276068329811096,0.0
-0.9999999999999996,0.3,0.718369722366333,0.0
-0.9999999999999996,0.35000000000000003,0.7078937292098999,0.0
-0.9999999999999996,0.4,0.6963575482368469,0.0
-0.9999999999999996,0.45,0.683941125869751,0.0
-0.9999999999999996,0.5,0.6708203554153442,0.0
-0.9999999999999996,0.55,0.6571620106697083,0.0
-0.9999999999999996,0.6000000000000001,0.6431196928024292,0.0
-0.9999999999999996,0.6500000000000001,0.6288326978683472,0.0
-0.9999999999999996,0.7000000000000001,0.614423930644989,0.0
-0.9999999999999996,0.7500000000000001,0.6000000238418579,0.0
-0.9999999999999996,0.8,0.5856515765190125,0.0
-0.9999999999999996,0.8500000000000001,0.5714545249938965,0.0
-0.9999999999999996,0.9000000000000001,0.5574705600738525,0.0
-0.9999999999999996,0.9500000000000001,0.5437495708465576,0.0
-0.9999999999999996,1.0,0.5303301215171814,0.0
-0.9999999999999996,1.05,0.517241358757019,0.0
-0.9999999999999996,1.1,0.5045046210289001,0.0
-0.9999999999999996,1.1500000000000001,0.4921340346336365,0.0
-0.9999999999999996,1.2000000000000002,0.48013830184936523,0.0
-0.9999999999999996,1.2500000000000002,0.4685212969779968,0.0
-0.9999999999999996,1.3,0.457283079624176,0.0
-0.9999999999999996,1.35,0.44642066955566406,0.0
-0.9999999999999996,1.4000000000000001,0.4359286427497864,0.0
-0.9999999999999996,1.4500000000000002,0.425799697637558,0.0
-0.9999999999999996,1.5000000000000002,0.41602516174316406,0.0

-0.9499999999999995,0.05,0.7883825302124023,0.0
-0.9499999999999995,0.1,0.7851358652114868,0.0
-0.9499999999999995,0.15000000000000002,0.7798129320144653,0.0
-0.9499999999999995,0.2,0.7725393176078796,0.0
-0.9499999999999995,0.25,0.7634798884391785,0.0
-0.9499999999999995,0.3,0.7528284788131714,0.0
-0.9499999999999995,0.35000000000000003,0.740797221660614,0.0
-0.9499999999999995,0.4,0.7276068925857544,0.0
-0.9499999999999995,0.45,0.7134772539138794,0.0
-0.9499999999999995,0.5,0.6986196041107178,0.0
-0.9499999999999995,0.55,0.6832312941551208,0.0
-0.9499999999999995,0.6000000000000001,0.6674911975860596,0.0
-0.9499999999999995,0.6500000000000001,0.6515583992004395,0.0
-0.9499999999999995,0.7000000000000001,0.6355704069137573,0.0
-0.9499999999999995,0.7500000000000001,0.619644284248352,0.0
-0.9499999999999995,0.8,0.6038773059844971,0.0
-0.9499999999999995,0.8500000000000001,0.588348388671875,0.0
-0.9499999999999995,0.9000000000000001,0.5731205940246582,0.0
-0.9499999999999995,0.9500000000000001,0.5582422018051147,0.0
-0.9499999999999995,1.0,0.5437495708465576,0.0
-0.9499999999999995,1.05,0.5296684503555298,0.0
-0.9499999999999995,1.1,0.5160157084465027,0.0
-0.9499999999999995,1.1500000000000001,0.5028011202812195,0.0
-0.9499999999999995,1.2000000000000002,0.49002861976623535,0.0
-0.9499999999999995,1.2500000000000002,0.47769731283187866,0.0
-0.9499999999999995,1.3,0.46580255031585693,0.0
-0.9499999999999995,1.35,0.45433688163757324,0.0
-0.9499999999999995,1.4000000000000001,0.4432905912399292,0.0
-0.9499999999999995,1.4500000000000002,0.4326522946357727,0.0
-0.9499999999999995,1.5000000000000002,0.4224095344543457,0.0

-0.8999999999999995,0.05,0.8320503234863281,0.0
-0.8999999999999995,0.1,0.82823646068573,0.0
-0.8999999999999995,0.15000000000000002,0.821994960308075,0.0
-0.8999999999999995,0.2,0.8134891986846924,0.0
-0.8999999999999995,0.25,0.8029316067695618,0.0
-0.8999999999999995,0.3,0.7905694842338562,0.0
-0.8999999999999995,0.35000000000000003,0.7766705751419067,0.0
-0.8999999999999995,0.4,0.7615096569061279,0.0
-0.8999999999999995,0.45,0.7453559637069702,0.0
-0.8999999999999995,0.5,0.7284644842147827,0.0
-0.8999999999999995,0.55,0.7110682725906372,0.0
-0.8999999999999995,0.6000000000000001,0.6933752298355103,0.0
-0.8999999999999995,0.6500000000000001,0.6755660176277161,0.0
-0.8999999999999995,0.7000000000000001,0.6577935814857483,0.0
-0.8999999999999995,0.7500000000000001,0.6401844024658203,0.0
-0.8999999999999995,0.8,0.6228410601615906,0.0
-0.8999999999999995,0.8500000000000001,0.6058443784713745,0.0
-0.8999999999999995,0.9000000000000001,0.589255690574646,0.0
-0.8999999999999995,0.9500000000000001,0.5731205940246582,0.0
-0.8999999999999995,1.0,0.5574706196784973,0.0
-0.8999999999999995,1.05,0.5423260927200317,0.0
-0.8999999999999995,1.1,0.5276981592178345,0.0
-0.8999999999999995,1.1500000000000001,0.5135902166366577,0.0
-0.8999999999999995,1.2000000000000002,0.5,0.0
-0.8999999999999995,1.2500000000000002,0.48692062497138977,0.0
-0.8999999999999995,1.3,0.4743416905403137,0.0
-0.8999999999999995,1.35,0.4622501730918884,0.0
-0.8999999999999995,1.4000000000000001,0.450631320476532,0.0
-0.8999999999999995,1.4500000000000002,0.43946903944015503,0.0
-0.8999999999999995,1.5000000000000002,0.42874646186828613,0.0

-0.8499999999999994,0.05,0.8808302879333496,0.0
-0.8499999999999994,0.1,0.876309335231781,0.0
-0.8499999999999994,0.15000000000000002,0.8689266443252563,0.0
-0.8499999999999994,0.2,0.8588975071907043,0.0
-0.8499999999999994,0.25,0.846498966217041,0.0
-0.8499999999999994,0.3,0.8320503234863281,0.0
-0.8499999999999994,0.35000000000000003,0.8158923983573914,0.0
-0.8499999999999994,0.4,0.7983694076538086,0.0
-0.8499999999999994,0.45,0.7798128128051758,0.0
-0.8499999999999994,0.5,0.7605301737785339,0.0
-0.8499999999999994,0.55,0.740797221660614,0.0
-0.8499999999999994,0.6000000000000001,0.7208539843559265,0.0
-0.8499999999999994,0.6500000000000001,0.7009039521217346,0.0
-0.8499999999999994,0.7000000000000001,0.681114912033081,0.0
-0.8499999999999994,0.7500000000000001,0.661621630191803,0.0
-0.8499999999999994,0.8,0.6425293684005737,0.0
-0.8499999999999994,0.8500000000000001,0.623917818069458,0.0
-0.8499999999999994,0.9000000000000001,0.605844259262085,0.0
-0.8499999999999994,0.9500000000000001,0.588348388671875,0.0
-0.8499999999999994,1.0,0.5714545249938965,0.0
-0.8499999999999994,1.05,0.5551748871803284,0.0
-0.8499999999999994,1.1,0.5395125150680542,0.0
-0.8499999999999994,1.1500000000000001,0.5244626998901367,0.0
-0.8499999999999994,1.2000000000000002,0.5100153088569641,0.0
-0.8499999999999994,1.2500000000000002,0.49615585803985596,0.0
-0.8499999999999994,1.3,0.4828670918941498,0.0
-0.8499999999999994,1.35,0.4701293110847473,0.0
-0.8499999999999994,1.4000000000000001,0.4579218626022339,0.0
-0.8499999999999994,1.4500000000000002,0.44622310996055603,0.0
-0.8499999999999994,1.5000000000000002,0.435011088848114,0.0

-0.7999999999999994,0.05,0.9356743097305298,0.0
-0.7999999999999994,0.1,0.9302605390548706,0.0
-0.7999999999999994,0.15000000000000002,0.9214426279067993,0.0
-0.7999999999999994,0.2,0.9095085859298706,0.0
-0.7999999999999994,0.25,0.8948249816894531,0.0
-0.7999999999999994,0.3,0.8778085708618164,0.0
-0.7999999999999994,0.35000000000000003,0.8588974475860596,0.0
-0.7999999999999994,0.4,0.8385254144668579,0.0
-0.7999999999999994,0.45,0.8171019554138184,0.0
-0.7999999999999994,0.5,0.7949984073638916,0.0
-0.7999999999999994,0.55,0.7725393176078796,0.0
-0.7999999999999994,0.6000000000000001,0.75,0.0
-0.7999999999999994,0.6500000000000001,0.7276068925857544,0.0
-0.7999999999999994,0.7000000000000001,0.705540657043457,0.0
-0.7999999999999994,0.7500000000000001,0.683941125869751,0.0
-0.7999999999999994,0.8,0.6629125475883484,0.0
-0.7999999999999994,0.8500000000000001,0.6425294280052185,0.0
-0.7999999999999994,0.9000000000000001,0.6228410601615906,0.0
-0.7999999999999994,0.9500000000000001,0.6038773059844971,0.0
-0.7999999999999994,1.0,0.5856516361236572,0.0
-0.7999999999999994,1.05,0.5681654810905457,0.0
-0.7999999999999994,1.1,0.551410973072052,0.0
-0.7999999999999994,1.1500000000000001,0.5353729724884033,0.0
-0.7999999999999994,1.2000000000000002,0.5200314521789551,0.0
-0.7999999999999994,1.2500000000000002,0.5053628087043762,0.0
-0.7999999999999994,1.3,0.49134135246276855,0.0
-0.7999999999999994,1.35,0.4779396951198578,0.0
-0.7999999999999994,1.4000000000000001,0.4651302695274353,0.0
-0.7999999999999994,1.4500000000000002,0.4528850018978119,0.0
-0.7999999999999994,1.5000000000000002,0.4411764442920685,0.0

-0.7499999999999993,0.05,0.9977851510047913,0.0
-0.7499999999999993,0.1,0.9912279844284058,0.0
-0.7499999999999993,0.15000000000000002,0.9805806875228882,0.0
-0.7499999999999993,0.2,0.9662349224090576,0.0
-0.7499999999999993,0.25,0.9486833810806274,0.0
-0.7499999999999993,0.3,0.9284768104553223,0.0
-0.7499999999999993,0.35000000000000003,0.9061830639839172,0.0
-0.7499999999999993,0.4,0.882352888584137,0.0
-0.7499999999999993,0.45,0.8574929237365723,0.0
-0.7499999999999993,0.5,0.8320503234863281,0.0
-0.7499999999999993,0.55,0.8064050674438477,0.0
-0.7499999999999993,0.6000000000000001,0.7808688282966614,0.0
-0.7499999999999993,0.6500000000000001,0.7556891441345215,0.0
-0.7499999999999993,0.7000000000000001,0.7310552597045898,0.0
-0.7499999999999993,0.7500000000000001,0.7071068286895752,0.0
-0.7499999999999993,0.8,0.683941125869751,0.0
-0.7499999999999993,0.8500000000000001,0.661621630191803,0.0
-0.7499999999999993,0.9000000000000001,0.6401844024658203,0.0
-0.7499999999999993,0.9500000000000001,0.619644284248352,0.0
-0.7499999999999993,1.0,0.6000000238418579,0.0
-0.7499999999999993,1.05,0.5812381505966187,0.0
-0.7499999999999993,1.1,0.5633367896080017,0.0
-0.7499999999999993,1.1500000000000001,0.5462677478790283,0.0
-0.7499999999999993,1.2000000000000002,0.5299988985061646,0.0
-0.7499999999999993,1.2500000000000002,0.5144957900047302,0.0
-0.7499999999999993,1.3,0.4997224807739258,0.0
-0.7499999999999993,1.35,0.4856429100036621,0.0
-0.7499999999999993,1.4000000000000001,0.47222140431404114,0.0
-0.7499999999999993,1.4500000000000002,0.4594229459762573,0.0
-0.7499999999999993,1.5000000000000002,0.4472135901451111,0.0

-0.6999999999999993,0.05,1.0687057971954346,0.0
-0.6999999999999993,0.1,1.0606601238250732,0.0
-0.6999999999999993,0.15000000000000002,1.0476454496383667,0.0
-0.6999999999999993,0.2,1.0302042961120605,0.0
-0.6999999999999993,0.25,1.0090092420578003,0.0
-0.6999999999999993,0.3,0.9847983121871948,0.0
-0.6999999999999993,0.35000000000000003,0.958314836025238,0.0
-0.6999999999999993,0.4,0.9302605390548706,0.0
-0.6999999999999993,0.45,0.901262640953064,0.0
-0.6999999999999993,0.5,0.8718572854995728,0.0
-0.6999999999999993,0.55,0.8424839973449707,0.0
-0.6999999999999993,0.6000000000000001,0.8134891986846924,0.0
-0.6999999999999993,0.6500000000000001,0.7851358652114868,0.0
-0.6999999999999993,0.7000000000000001,0.7576144337654114,0.0
-0.6999999999999993,0.7500000000000001,0.7310552597045898,0.0
-0.6999999999999993,0.8,0.705540657043457,0.0
-0.6999999999999993,0.8500000000000001,0.681114912033081,0.0
-0.6999999999999993,0.9000000000000001,0.6577934622764587,0.0
-0.6999999999999993,0.9500000000000001,0.6355704069137573,0.0
-0.6999999999999993,1.0,0.6144239902496338,0.0
-0.6999999999999993,1.05,0.594321608543396,0.0
-0.6999999999999993,1.1,0.5752238035202026,0.0
-0.6999999999999993,1.1500000000000001,0.5570859909057617,0.0
-0.6999999999999993,1.2000000000000002,0.539861798286438,0.0
-0.6999999999999993,1.2500000000000002,0.5235036015510559,0.0
-0.6999999999999993,1.3,0.5079641342163086,0.0
-0.6999999999999993,1.35,0.493196964263916,0.0
-0.6999999999999993,1.4000000000000001,0.479157418012619,0.0
-0.6999999999999993,1.4500000000000002,0.46580255031585693,0.0
-0.6999999999999993,1.5000000000000002,0.453091561794281,0.0

-0.6499999999999992,0.05,1.1504476070404053,0.0
-0.6499999999999992,0.1,1.1404290199279785,0.0
-0.6499999999999992,0.15000000000000002,1.1242976188659668,0.0
-0.6499999999999992,0.2,1.1028220653533936,0.0
-0.6499999999999992,0.25,1.076937198638916,0.0
-0.6499999999999992,0.3,1.0476455688476562,0.0
-0.6499999999999992,0.35000000000000003,1.0159282684326172,0.0
-0.6499999999999992,0.4,0.9826827049255371,0.0
-0.6499999999999992,0.45,0.9486833810806274,0.0
-0.6499999999999992,0.5,0.9145662188529968,0.0
-0.6499999999999992,0.55,0.8808304071426392,0.0
-0.6499999999999992,0.6000000000000001,0.8478502035140991,0.0
-0.6499999999999992,0.6500000000000001,0.8158924579620361,0.0
-0.6499999999999992,0.7000000000000001,0.7851359844207764,0.0
-0.6499999999999992,0.7500000000000001,0.7556891441345215,0.0
-0.6499999999999992,0.8,0.7276068925857544,0.0
-0.6499999999999992,0.8500000000000001,0.7009040117263794,0.0
-0.6499999999999992,0.9000000000000001,0.6755660176277161,0.0
-0.6499999999999992,0.9500000000000001,0.6515583992004395,0.0
-0.6499999999999992,1.0,0.6288327574729919,0.0
-0.6499999999999992,1.05,0.6073322296142578,0.0
-0.6499999999999992,1.1,0.5869954228401184,0.0
-0.6499999999999992,1.1500000000000001,0.5677583813667297,0.0
-0.6499999999999992,1.2000000000000002,0.5495575070381165,0.0
-0.6499999999999992,1.2500000000000002,0.5323300361633301,0.0
-0.6499999999999992,1.3,0.5160157084465027,0.0
-0.6499999999999992,1.35,0.500556468963623,0.0
-0.6499999999999992,1.4000000000000001,0.48589766025543213,0.0
-0.6499999999999992,1.4500000000000002,0.4719875454902649,0.0
-0.6499999999999992,1.5000000000000002,0.4587778151035309,0.0

-0.5999999999999992,0.05,1.2456821203231812,0.0
-0.5999999999999992,0.1,1.23299241065979,0.0
-0.5999999999999992,0.15000000000000002,1.212678074836731,0.0
-0.5999999999999992,0.2,1.185854196548462,0.0
-0.5999999999999992,0.25,1.153846025466919,0.0
-0.5999999999999992,0.3,1.1180338859558105,0.0
-0.5999999999999992,0.35000000000000003,1.079723596572876,0.0
-0.5999999999999992,0.4,1.0400629043579102,0.0
-0.5999999999999992,0.45,1.0,0.0
-0.5999999999999992,0.5,0.9602766036987305,0.0
-0.5999999999999992,0.55,0.9214426279067993,0.0
-0.5999999999999992,0.6000000000000001,0.8838834762573242,0.0
-0.5999999999999992,0.6500000000000001,0.8478502035140991,0.0
-0.5999999999999992,0.7000000000000001,0.8134891986846924,0.0
-0.5999999999999992,0.7500000000000001,0.7808688282966614,0.0
-0.5999999999999992,0.8,0.7500001192092896,0.0
-0.5999999999999992,0.8500000000000001,0.7208539843559265,0.0
-0.5999999999999992,0.9000000000000001,0.6933752298355103,0.0
-0.5999999999999992,0.9500000000000001,0.6674911975860596,0.0
-0.5999999999999992,1.0,0.6431196928024292,0.0
-0.5999999999999992,1.05,0.6201736330986023,0.0
-0.5999999999999992,1.1,0.5985652208328247,0.0
-0.5999999999999992,1.1500000000000001,0.5782074928283691,0.0
-0.5999999999999992,1.2000000000000002,0.5590169429779053,0.0
-0.5999999999999992,1.2500000000000002,0.5409138202667236,0.0
-0.5999999999999992,1.3,0.5238227248191833,0.0
-0.5999999999999992,1.35,0.5076730847358704,0.0
-0.5999999999999992,1.4000000000000001,0.492399126291275,0.0
-0.5999999999999992,1.4500000000000002,0.4779396951198578,0.0
-0.5999999999999992,1.5000000000000002,0.46423834562301636,0.0

-0.5499999999999992,0.05,1.3580362796783447,0.0
-0.5499999999999992,0.1,1.3416407108306885,0.0
-0.5499999999999992,0.15000000000000002,1.3155869245529175,0.0
-0.5499999999999992,0.2,1.2815364599227905,0.0
-0.5499999999999992,0.25,1.2414088249206543,0.0
-0.5499999999999992,0.3,1.1971303224563599,0.0
-0.5499999999999992,0.35000000000000003,1.1504476070404053,0.0
-0.5499999999999992,0.4,1.1028218269348145,0.0
-0.5499999999999992,0.45,1.055396318435669,0.0
-0.5499999999999992,0.5,1.0090092420578003,0.0
-0.5499999999999992,0.55,0.9642364978790283,0.0
-0.5499999999999992,0.6000000000000001,0.9214426279067993,0.0
-0.5499999999999992,0.6500000000000001,0.8808304071426392,0.0
-0.5499999999999992,0.7000000000000001,0.8424838781356812,0.0
-0.5499999999999992,0.7500000000000001,0.8064049482345581,0.0
-0.5499999999999992,0.8,0.7725393176078796,0.0
-0.5499999999999992,0.8500000000000001,0.740797221660614,0.0
-0.5499999999999992,0.9000000000000001,0.7110681533813477,0.0
-0.5499999999999992,0.9500000000000001,0.6832312941551208,0.0
-0.5499999999999992,1.0,0.6571618914604187,0.0
-0.5499999999999992,1.05,0.6327368021011353,0.0
-0.5499999999999992,1.1,0.6098366975784302,0.0
-0.5499999999999992,1.1500000000000001,0.588348388671875,0.0
-0.5499999999999992,1.2000000000000002,0.5681654810905457,0.0
-0.5499999999999992,1.2500000000000002,0.5491889715194702,0.0
-0.5499999999999992,1.3,0.5313272476196289,0.0
-0.5499999999999992,1.35,0.5144957900047302,0.0
-0.5499999999999992,1.4000000000000001,0.49861687421798706,0.0
-0.5499999999999992,1.4500000000000002,0.4836193919181824,0.0
-0.5499999999999992,1.5000000000000002,0.4694381654262543,0.0

-0.4999999999999991,0.05,1.4925557374954224,0.0
-0.4999999999999991,0.1,1.4708709716796875,0.0
-0.4999999999999991,0.15000000000000002,1.436739444732666,0.0
-0.4999999999999991,0.2,1.3927150964736938,0.0
-0.4999999999999991,0.25,1.3416407108306885,0.0
-0.4999999999999991,0.3,1.2862393856048584,0.0
-0.4999999999999991,0.35000000000000003,1.228847861289978,0.0
-0.4999999999999991,0.4,1.171303153038025,0.0
-0.4999999999999991,0.45,1.114941120147705,0.0
-0.4999999999999991,0.5,1.0606602430343628,0.0
-0.4999999999999991,0.55,1.0090092420578003,0.0
-0.4999999999999991,0.6000000000000001,0.9602766036987305,0.0
-0.4999999999999991,0.6500000000000001,0.914566159248352,0.0
-0.4999999999999991,0.7000000000000001,0.8718572854995728,0.0
-0.4999999999999991,0.7500000000000001,0.8320503234863281,0.0
-0.4999999999999991,0.8,0.7949984073638916,0.0
-0.4999999999999991,0.8500000000000001,0.7605301737785339,0.0
-0.4999999999999991,0.9000000000000001,0.7284644842147827,0.0
-0.4999999999999991,0.9500000000000001,0.6986196041107178,0.0
-0.4999999999999991,1.0,0.6708203554153442,0.0
-0.4999999999999991,1.05,0.6449003219604492,0.0
-0.4999999999999991,1.1,0.6207044720649719,0.0
-0.4999999999999991,1.1500000000000001,0.5980891585350037,0.0
-0.4999999999999991,1.2000000000000002,0.5769230127334595,0.0
-0.4999999999999991,1.2500000000000002,0.5570859909057617,0.0
-0.4999999999999991,1.3,0.538468599319458,0.0
-0.4999999999999991,1.35,0.5209715366363525,0.0
-0.4999999999999991,1.4000000000000001,0.5045046210289001,0.0
-0.4999999999999991,1.4500000000000002,0.4889860153198242,0.0
-0.4999999999999991,1.5000000000000002,0.47434163093566895,0.0

-0.44999999999999907,0.05,1.65647292137146,0.0
-0.44999999999999907,0.1,1.6269783973693848,0.0
-0.44999999999999907,0.15000000000000002,1.5811389684677124,0.0
-0.44999999999999907,0.2,1.5230193138122559,0.0
-0.44999999999999907,0.25,1.4569289684295654,0.0
-0.44999999999999907,0.3,1.3867504596710205,0.0
-0.44999999999999907,0.35000000000000003,1.3155871629714966,0.0
-0.44999999999999907,0.4,1.2456821203231812,0.0
-0.44999999999999907,0.45,1.178511381149292,0.0
-0.44999999999999907,0.5,1.1149412393569946,0.0
-0.44999999999999907,0.55,1.055396318435669,0.0
-0.44999999999999907,0.6000000000000001,1.0,0.0
-0.44999999999999907,0.6500000000000001,0.9486833810806274,0.0
-0.44999999999999907,0.7000000000000001,0.901262640953064,0.0
-0.44999999999999907,0.7500000000000001,0.8574929237365723,0.0
-0.44999999999999907,0.8,0.8171021938323975,0.0
-0.44999999999999907,0.8500000000000001,0.7798128128051758,0.0
-0.44999999999999907,0.9000000000000001,0.7453559637069702,0.0
-0.44999999999999907,0.9500000000000001,0.7134772539138794,0.0
-0.44999999999999907,1.0,0.6839411854743958,0.0
-0.44999999999999907,1.05,0.6565321087837219,0.0
-0.44999999999999907,1.1,0.6310548186302185,0.0
-0.44999999999999907,1.1500000000000001,0.6073322296142578,0.0
-0.44999999999999907,1.2000000000000002,0.5852056741714478,0.0
-0.44999999999999907,1.2500000000000002,0.564532458782196,0.0
-0.44999999999999907,1.3,0.5451842546463013,0.0
-0.44999999999999907,1.35,0.527046263217926,0.0
-0.44999999999999907,1.4000000000000001,0.5100153088569641,0.0
-0.44999999999999907,1.4500000000000002,0.493998646736145,0.0
-0.44999999999999907,1.5000000000000002,0.47891315817832947,0.0

-0.399999999999999,0.05,1.8605210781097412,0.0
-0.399999999999999,0.1,1.8190171718597412,0.0
-0.399999999999999,0.15000000000000002,1.7556171417236328,0.0
-0.399999999999999,0.2,1.6770508289337158,0.0
-0.399999999999999,0.25,1.5899968147277832,0.0
-0.399999999999999,0.3,1.5,0.0
-0.399999999999999,0.35000000000000003,1.411081314086914,0.0
-0.399999999999999,0.4,1.3258250951766968,0.0
-0.399999999999999,0.45,1.2456821203231812,0.0
-0.399999999999999,0.5,1.1713032722473145,0.0
-0.399999999999999,0.55,1.102821946144104,0.0
-0.399999999999999,0.6000000000000001,1.0400629043579102,0.0
-0.399999999999999,0.6500000000000001,0.9826827049255371,0.0
-0.399999999999999,0.7000000000000001,0.9302605390548706,0.0
-0.399999999999999,0.7500000000000001,0.882352888584137,0.0
-0.399999999999999,0.8,0.8385255336761475,0.0
-0.399999999999999,0.8500000000000001,0.7983694076538086,0.0
-0.399999999999999,0.9000000000000001,0.7615096569061279,0.0
-0.399999999999999,0.9500000000000001,0.7276068925857544,0.0
-0.399999999999999,1.0,0.6963575482368469,0.0
-0.399999999999999,1.05,0.6674911975860596,0.0
-0.399999999999999,1.1,0.6407682299613953,0.0
-0.399999999999999,1.1500000000000001,0.6159761548042297,0.0
-0.399999999999999,1.2000000000000002,0.592927098274231,0.0
-0.399999999999999,1.2500000000000002,0.5714544653892517,0.0
-0.399999999999999,1.3,0.551410973072052,0.0
-0.399999999999999,1.35,0.5326655507087708,0.0
-0.399999999999999,1.4000000000000001,0.5151021480560303,0.0
-0.399999999999999,1.4500000000000002,0.49861687421798706,0.0
-0.399999999999999,1.5000000000000002,0.4831174612045288,0.0

-0.349999999999999,0.05,2.1213202476501465,0.0
-0.349999999999999,0.1,2.060408592224121,0.0
-0.349999999999999,0.15000000000000002,1.9695966243743896,0.0
-0.349999999999999,0.2,1.8605210781097412,0.0
-0.349999999999999,0.25,1.7437145709991455,0.0
-0.349999999999999,0.3,1.6269783973693848,0.0
-0.349999999999999,0.35000000000000003,1.5152288675308228,0.0
-0.349999999999999,0.4,1.411081314086914,0.0
-0.349999999999999,0.45,1.3155869245529175,0.0
-0.349999999999999,0.5,1.2288479804992676,0.0
-0.349999999999999,0.55,1.1504476070404053,0.0
-0.349999999999999,0.6000000000000001,1.079723596572876,0.0
-0.349999999999999,0.6500000000000001,1.0159282684326172,0.0
-0.349999999999999,0.7000000000000001,0.958314836025238,0.0
-0.349999999999999,0.7500000000000001,0.906183123588562,0.0
-0.349999999999999,0.8,0.8588975667953491,0.0
-0.349999999999999,0.8500000000000001,0.8158924579620361,0.0
-0.349999999999999,0.9000000000000001,0.7766705751419067,0.0
-0.349999999999999,0.9500000000000001,0.7407971024513245,0.0
-0.349999999999999,1.0,0.7078937292098999,0.0
-0.349999999999999,1.05,0.6776309013366699,0.0
-0.349999999999999,1.1,0.6497220993041992,0.0
-0.349999999999999,1.1500000000000001,0.6239176988601685,0.0
-0.349999999999999,1.2000000000000002,0.6000000238418579,0.0
-0.349999999999999,1.2500000000000002,0.5777783989906311,0.0
-0.349999999999999,1.3,0.5570859909057617,0.0
-0.349999999999999,1.35,0.5377760529518127,0.0
-0.349999999999999,1.4000000000000001,0.5197192430496216,0.0
-0.349999999999999,1.4500000000000002,0.5028011202812195,0.0
-0.349999999999999,1.5000000000000002,0.48692062497138977,0.0

-0.29999999999999893,0.05,2.46598482131958,0.0
-0.29999999999999893,0.1,2.371708393096924,0.0
-0.29999999999999893,0.15000000000000002,2.236067771911621,0.0
-0.29999999999999893,0.2,2.0801258087158203,0.0
-0.29999999999999893,0.25,1.920553207397461,0.0
-0.29999999999999893,0.3,1.7677669525146484,0.0
-0.29999999999999893,0.35000000000000003,1.6269783973693848,0.0
-0.29999999999999893,0.4,1.500000238418579,0.0
-0.29999999999999893,0.45,1.3867504596710205,0.0
-0.29999999999999893,0.5,1.2862393856048584,0.0
-0.29999999999999893,0.55,1.1971304416656494,0.0
-0.29999999999999893,0.6000000000000001,1.1180338859558105,0.0
-0.29999999999999893,0.6500000000000001,1.0476454496383667,0.0
-0.29999999999999893,0.7000000000000001,0.98479825258255,0.0
-0.29999999999999893,0.7500000000000001,0.9284766912460327,0.0
-0.29999999999999893,0.8,0.8778085708618164,0.0
-0.29999999999999893,0.8500000000000001,0.8320503234863281,0.0
-0.29999999999999893,0.9000000000000001,0.7905694842338562,0.0
-0.29999999999999893,0.9500000000000001,0.7528283596038818,0.0
-0.29999999999999893,1.0,0.718369722366333,0.0
-0.29999999999999893,1.05,0.6868027448654175,0.0
-0.29999999999999893,1.1,0.6577934622764587,0.0
-0.29999999999999893,1.1500000000000001,0.631054699420929,0.0
-0.29999999999999893,1.2000000000000002,0.6063390374183655,0.0
-0.29999999999999893,1.2500000000000002,0.5834323167800903,0.0
-0.29999999999999893,1.3,0.5621487498283386,0.0
-0.29999999999999893,1.35,0.5423260927200317,0.0
-0.29999999999999893,1.4000000000000001,0.5238227248191833,0.0
-0.29999999999999893,1.4500000000000002,0.5065139532089233,0.0
-0.29999999999999893,1.5000000000000002,0.4902903437614441,0.0

-0.2499999999999989,0.05,2.941741943359375,0.0
-0.2499999999999989,0.1,2.7854301929473877,0.0
-0.2499999999999989,0.15000000000000002,2.572478771209717,0.0
-0.2499999999999989,0.2,2.34260630607605,0.0
-0.2499999999999989,0.25,2.1213204860687256,0.0
-0.2499999999999989,0.3,1.920553207397461,0.0
-0.2499999999999989,0.35000000000000003,1.7437145709991455,0.0
-0.2499999999999989,0.4,1.5899968147277832,0.0
-0.2499999999999989,0.45,1.4569289684295654,0.0
-0.2499999999999989,0.5,1.3416407108306885,0.0
-0.2499999999999989,0.55,1.2414089441299438,0.0
-0.2499999999999989,0.6000000000000001,1.153846025466919,0.0
-0.2499999999999989,0.6500000000000001,1.076937198638916,0.0
-0.2499999999999989,0.7000000000000001,1.0090092420578003,0.0
-0.2499999999999989,0.7500000000000001,0.9486832618713379,0.0
-0.2499999999999989,0.8,0.8948249816894531,0.0
-0.2499999999999989,0.8500000000000001,0.846498966217041,0.0
-0.2499999999999989,0.9000000000000001,0.8029316067695618,0.0
-0.2499999999999989,0.9500000000000001,0.7634798884391785,0.0
-0.2499999999999989,1.0,0.7276068925857544,0.0
-0.2499999999999989,1.05,0.6948615312576294,0.0
-0.2499999999999989,1.1,0.6648633480072021,0.0
-0.2499999999999989,1.1500000000000001,0.6372889280319214,0.0
-0.2499999999999989,1.2000000000000002,0.6118627786636353,0.0
-0.2499999999999989,1.2500000000000002,0.588348388671875,0.0
-0.2499999999999989,1.3,0.5665421485900879,0.0
-0.2499999999999989,1.35,0.5462677478790283,0.0
-0.2499999999999989,1.4000000000000001,0.527371883392334,0.0
-0.2499999999999989,1.4500000000000002,0.5097207427024841,0.0
-0.2499999999999989,1.5000000000000002,0.493196964263916,0.0

-0.19999999999999885,0.05,3.6380343437194824,0.0
-0.19999999999999885,0.1,3.3541016578674316,0.0
-0.19999999999999885,0.15000000000000002,3.0,0.0
-0.19999999999999885,0.2,2.6516501903533936,0.0
-0.19999999999999885,0.25,2.342606544494629,0.0
-0.19999999999999885,0.3,2.0801258087158203,0.0
-0.19999999999999885,0.35000000000000003,1.8605210781097412,0.0
-0.19999999999999885,0.4,1.677051067352295,0.0
-0.19999999999999885,0.45,1.5230193138122559,0.0
-0.19999999999999885,0.5,1.3927150964736938,0.0
-0.19999999999999885,0.55,1.2815364599227905,0.0
-0.19999999999999885,0.6000000000000001,1.185854196548462,0.0
-0.19999999999999885,0.6500000000000001,1.102821946144104,0.0
-0.19999999999999885,0.7000000000000001,1.0302042961120605,0.0
-0.19999999999999885,0.7500000000000001,0.9662349224090576,0.0
-0.19999999999999885,0.8,0.9095086455345154,0.0
-0.19999999999999885,0.8500000000000001,0.8588975071907043,0.0
-0.19999999999999885,0.9000000000000001,0.8134891986846924,0.0
-0.19999999999999885,0.9500000000000001,0.7725393176078796,0.0
-0.19999999999999885,1.0,0.7354354858398438,0.0
-0.19999999999999885,1.05,0.7016704082489014,0.0
-0.19999999999999885,1.1,0.6708204746246338,0.0
-0.19999999999999885,1.1500000000000001,0.6425293684005737,0.0
-0.19999999999999885,1.2000000000000002,0.616496205329895,0.0
-0.19999999999999885,1.2500000000000002,0.5924643278121948,0.0
-0.19999999999999885,1.3,0.5702144503593445,0.0
-0.19999999999999885,1.35,0.5495574474334717,0.0
-0.19999999999999885,1.4000000000000001,0.5303300619125366,0.0
-0.19999999999999885,1.4500000000000002,0.5123901963233948,0.0
-0.19999999999999885,1.5000000000000002,0.4956139922142029,0.0

-0.1499999999999988,0.05,4.743416786193848,0.0
-0.1499999999999988,0.1,4.160251617431641,0.0
-0.1499999999999988,0.15000000000000002,3.535533905029297,0.0
-0.1499999999999988,0.2,3.000000476837158,0.0
-0.1499999999999988,0.25,2.572478771209717,0.0
-0.1499999999999988,0.3,2.236067771911621,0.0
-0.1499999999999988,0.35000000000000003,1.9695965051651,0.0
-0.1499999999999988,0.4,1.7556171417236328,0.0
-0.1499999999999988,0.45,1.5811389684677124,0.0
-0.1499999999999988,0.5,1.436739444732666,0.0
-0.1499999999999988,0.55,1.3155869245529175,0.0
-0.1499999999999988,0.6000000000000001,1.212678074836731,0.0
-0.1499999999999988,0.6500000000000001,1.1242974996566772,0.0
-0.1499999999999988,0.7000000000000001,1.0476454496383667,0.0
-0.1499999999999988,0.7500000000000001,0.9805806875228882,0.0
-0.1499999999999988,0.8,0.9214426875114441,0.0
-0.1499999999999988,0.8500000000000001,0.8689266443252563,0.0
-0.1499999999999988,0.9000000000000001,0.821994960308075,0.0
-0.1499999999999988,0.9500000000000001,0.7798128128051758,0.0
-0.1499999999999988,1.0,0.7417022585868835,0.0
-0.1499999999999988,1.05,0.7071067094802856,0.0
-0.1499999999999988,1.1,0.6755660176277161,0.0
-0.1499999999999988,1.1500000000000001,0.6466958522796631,0.0
-0.1499999999999988,1.2000000000000002,0.6201736927032471,0.0
-0.1499999999999988,1.2500000000000002,0.5957260727882385,0.0
-0.1499999999999988,1.3,0.5731205940246582,0.0
-0.1499999999999988,1.35,0.5521575808525085,0.0
-0.1499999999999988,1.4000000000000001,0.5326656103134155,0.0
-0.1499999999999988,1.4500000000000002,0.5144957900047302,0.0
-0.1499999999999988,1.5000000000000002,0.4975185990333557,0.0

-0.09999999999999876,0.05,6.708203315734863,0.0
-0.09999999999999876,0.1,5.303300380706787,0.0
-0.09999999999999876,0.15000000000000002,4.160251617431641,0.0
-0.09999999999999876,0.2,3.35410213470459,0.0
-0.09999999999999876,0.25,2.7854301929473877,0.0
-0.09999999999999876,0.3,2.371708393096924,0.0
-0.09999999999999876,0.35000000000000003,2.060408592224121,0.0
-0.09999999999999876,0.4,1.8190172910690308,0.0
-0.09999999999999876,0.45,1.6269783973693848,0.0
-0.09999999999999876,0.5,1.4708709716796875,0.0
-0.09999999999999876,0.55,1.3416409492492676,0.0
-0.09999999999999876,0.6000000000000001,1.23299241065979,0.0
-0.09999999999999876,0.6500000000000001,1.140428900718689,0.0
-0.09999999999999876,0.7000000000000001,1.0606601238250732,0.0
-0.09999999999999876,0.7500000000000001,0.9912279844284058,0.0
-0.09999999999999876,0.8,0.9302605390548706,0.0
-0.09999999999999876,0.8500000000000001,0.876309335231781,0.0
-0.09999999999999876,0.9000000000000001,0.82823646068573,0.0
-0.09999999999999876,0.9500000000000001,0.7851358652114868,0.0
-0.09999999999999876,1.0,0.7462778687477112,0.0
-0.09999999999999876,1.05,0.7110681533813477,0.0
-0.09999999999999876,1.1,0.6790181398391724,0.0
-0.09999999999999876,1.1500000000000001,0.6497220993041992,0.0
-0.09999999999999876,1.2000000000000002,0.6228411197662354,0.0
-0.09999999999999876,1.2500000000000002,0.5980891585350037,0.0
-0.09999999999999876,1.3,0.5752237439155579,0.0
-0.09999999999999876,1.35,0.5540376305580139,0.0
-0.09999999999999876,1.4000000000000001,0.5343528985977173,0.0
-0.09999999999999876,1.4500000000000002,0.5160156488418579,0.0
-0.09999999999999876,1.5000000000000002,0.49889257550239563,0.0

-0.04999999999999871,0.05,10.606600761413574,0.0
-0.04999999999999871,0.1,6.70820426940918,0.0
-0.04999999999999871,0.15000000000000002,4.743416786193848,0.0
-0.04999999999999871,0.2,3.6380345821380615,0.0
-0.04999999999999871,0.25,2.941741943359375,0.0
-0.04999999999999871,0.3,2.46598482131958,0.0
-0.04999999999999871,0.35000000000000003,2.1213202476501465,0.0
-0.04999999999999871,0.4,1.8605210781097412,0.0
-0.04999999999999871,0.45,1.65647292137146,0.0
-0.04999999999999871,0.5,1.4925557374954224,0.0
-0.04999999999999871,0.55,1.3580362796783447,0.0
-0.04999999999999871,0.6000000000000001,1.2456822395324707,0.0
-0.04999999999999871,0.6500000000000001,1.1504474878311157,0.0
-0.04999999999999871,0.7000000000000001,1.0687057971954346,0.0
-0.04999999999999871,0.7500000000000001,0.9977851510047913,0.0
-0.04999999999999871,0.8,0.9356743097305298,0.0
-0.04999999999999871,0.8500000000000001,0.8808304071426392,0.0
-0.04999999999999871,0.9000000000000001,0.8320503234863281,0.0
-0.04999999999999871,0.9500000000000001,0.7883825302124023,0.0
-0.04999999999999871,1.0,0.7490642666816711,0.0
-0.04999999999999871,1.05,0.7134771347045898,0.0
-0.04999999999999871,1.1,0.681114912033081,0.0
-0.04999999999999871,1.1500000000000001,0.6515583992004395,0.0
-0.04999999999999871,1.2000000000000002,0.6244581937789917,0.0
-0.04999999999999871,1.2500000000000002,0.5995205044746399,0.0
-0.04999999999999871,1.3,0.5764968395233154,0.0
-0.04999999999999871,1.35,0.5551748871803284,0.0
-0.04999999999999871,1.4000000000000001,0.5353729724884033,0.0
-0.04999999999999871,1.4500000000000002,0.5169341564178467,0.0
-0.04999999999999871,1.5000000000000002,0.4997224509716034,0.0

1.3322676295501878e-15,0.05,15.0,0.0
1.3322676295501878e-15,0.1,7.5,0.0
1.3322676295501878e-15,0.15000000000000002,5.0,0.0
1.3322676295501878e-15,0.2,3.75,0.0
1.3322676295501878e-15,0.25,3.000000476837158,0.0
1.3322676295501878e-15,0.3,2.5,0.0
1.3322676295501878e-15,0.35000000000000003,2.142857074737549,0.0
1.3322676295501878e-15,0.4,1.875,0.0
1.3322676295501878e-15,0.45,1.6666667461395264,0.0
1.3322676295501878e-15,0.5,1.500000238418579,0.0
1.3322676295501878e-15,0.55,1.3636364936828613,0.0
1.3322676295501878e-15,0.6000000000000001,1.25,0.0
1.3322676295501878e-15,0.6500000000000001,1.153846025466919,0.0
1.3322676295501878e-15,0.7000000000000001,1.0714285373687744,0.0
1.3322676295501878e-15,0.7500000000000001,1.0,0.0
1.3322676295501878e-15,0.8,0.9375,0.0
1.3322676295501878e-15,0.8500000000000001,0.8823529481887817,0.0
1.3322676295501878e-15,0.9000000000000001,0.8333333730697632,0.0
1.3322676295501878e-15,0.9500000000000001,0.7894737124443054,0.0
1.3322676295501878e-15,1.0,0.7500001192092896,0.0
1.3322676295501878e-15,1.05,0.714285671710968,0.0
1.3322676295501878e-15,1.1,0.6818182468414307,0.0
1.3322676295501878e-15,1.1500000000000001,0.6521738767623901,0.0
1.3322676295501878e-15,1.2000000000000002,0.625,0.0
1.3322676295501878e-15,1.2500000000000002,0.6000000238418579,0.0
1.3322676295501878e-15,1.3,0.5769230127334595,0.0
1.3322676295501878e-15,1.35,0.555555522441864,0.0
1.3322676295501878e-15,1.4000000000000001,0.5357142686843872,0.0
1.3322676295501878e-15,1.4500000000000002,0.517241358757019,0.0
1.3322676295501878e-15,1.5000000000000002,0.5,0.0

0.05000000000000138,0.05,10.606600761413574,0.0
0.05000000000000138,0.1,6.70820426940918,0.0
0.05000000000000138,0.15000000000000002,4.743416786193848,0.0
0.05000000000000138,0.2,3.6380345821380615,0.0
0.05000000000000138,0.25,2.941741943359375,0.0
0.05000000000000138,0.3,2.46598482131958,0.0
0.05000000000000138,0.35000000000000003,2.1213202476501465,0.0
0.05000000000000138,0.4,1.8605210781097412,0.0
0.05000000000000138,0.45,1.65647292137146,0.0
0.05000000000000138,0.5,1.4925557374954224,0.0
0.05000000000000138,0.55,1.3580362796783447,0.0
0.05000000000000138,0.6000000000000001,1.2456822395324707,0.0
0.05000000000000138,0.6500000000000001,1.1504474878311157,0.0
0.05000000000000138,0.7000000000000001,1.0687057971954346,0.0
0.05000000000000138,0.7500000000000001,0.9977851510047913,0.0
0.05000000000000138,0.8,0.9356743097305298,0.0
0.05000000000000138,0.8500000000000001,0.8808304071426392,0.0
0.05000000000000138,0.9000000000000001,0.8320503234863281,0.0
0.05000000000000138,0.9500000000000001,0.7883825302124023,0.0
0.05000000000000138,1.0,0.7490642666816711,0.0
0.05000000000000138,1.05,0.7134771347045898,0.0
0.05000000000000138,1.1,0.681114912033081,0.0
0.05000000000000138,1.1500000000000001,0.6515583992004395,0.0
0.05000000000000138,1.2000000000000002,0.6244581937789917,0.0
0.05000000000000138,1.2500000000000002,0.5995205044746399,0.0
0.05000000000000138,1.3,0.5764968395233154,0.0
0.05000000000000138,1.35,0.5551748871803284,0.0
0.05000000000000138,1.4000000000000001,0.5353729724884033,0.0
0.05000000000000138,1.4500000000000002,0.5169341564178467,0.0
0.05000000000000138,1.5000000000000002,0.4997224509716034,0.0

0.10000000000000142,0.05,6.708203315734863,0.0
0.10000000000000142,0.1,5.303300380706787,0.0
0.10000000000000142,0.15000000000000002,4.160251617431641,0.0
0.10000000000000142,0.2,3.35410213470459,0.0
0.10000000000000142,0.25,2.7854301929473877,0.0
0.10000000000000142,0.3,2.371708393096924,0.0
0.10000000000000142,0.35000000000000003,2.060408592224121,0.0
0.10000000000000142,0.4,1.8190172910690308,0.0
0.10000000000000142,0.45,1.6269783973693848,0.0
0.10000000000000142,0.5,1.4708709716796875,0.0
0.10000000000000142,0.55,1.3416409492492676,0.0
0.10000000000000142,0.6000000000000001,1.23299241065979,0.0
0.10000000000000142,0.6500000000000001,1.140428900718689,0.0
0.10000000000000142,0.7000000000000001,1.0606601238250732,0.0
0.10000000000000142,0.7500000000000001,0.9912279844284058,0.0
0.10000000000000142,0.8,0.9302605390548706,0.0
0.10000000000000142,0.8500000000000001,0.876309335231781,0.0
0.10000000000000142,0.9000000000000001,0.82823646068573,0.0
0.10000000000000142,0.9500000000000001,0.7851358652114868,0.0
0.10000000000000142,1.0,0.7462778687477112,0.0
0.10000000000000142,1.05,0.7110681533813477,0.0
0.10000000000000142,1.1,0.6790181398391724,0.0
0.10000000000000142,1.1500000000000001,0.6497220993041992,0.0
0.10000000000000142,1.2000000000000002,0.6228411197662354,0.0
0.10000000000000142,1.2500000000000002,0.5980891585350037,0.0
0.10000000000000142,1.3,0.5752237439155579,0.0
0.10000000000000142,1.35,0.5540376305580139,0.0
0.10000000000000142,1.4000000000000001,0.5343528985977173,0.0
0.10000000000000142,1.4500000000000002,0.5160156488418579,0.0
0.10000000000000142,1.5000000000000002,0.49889257550239563,0.0

0.15000000000000147,0.05,4.743416786193848,0.0
0.15000000000000147,0.1,4.160251617431641,0.0
0.15000000000000147,0.15000000000000002,3.535533905029297,0.0
0.15000000000000147,0.2,3.000000476837158,0.0
0.15000000000000147,0.25,2.572478771209717,0.0
0.15000000000000147,0.3,2.236067771911621,0.0
0.15000000000000147,0.35000000000000003,1.9695965051651,0.0
0.15000000000000147,0.4,1.7556171417236328,0.0
0.15000000000000147,0.45,1.5811389684677124,0.0
0.15000000000000147,0.5,1.436739444732666,0.0
0.15000000000000147,0.55,1.3155869245529175,0.0
0.15000000000000147,0.6000000000000001,1.212678074836731,0.0
0.15000000000000147,0.6500000000000001,1.1242974996566772,0.0
0.15000000000000147,0.7000000000000001,1.0476454496383667,0.0
0.15000000000000147,0.7500000000000001,0.9805806875228882,0.0
0.15000000000000147,0.8,0.9214426875114441,0.0
0.15000000000000147,0.8500000000000001,0.8689266443252563,0.0
0.15000000000000147,0.9000000000000001,0.821994960308075,0.0
0.15000000000000147,0.9500000000000001,0.7798128128051758,0.0
0.15000000000000147,1.0,0.7417022585868835,0.0
0.15000000000000147,1.05,0.7071067094802856,0.0
0.15000000000000147,1.1,0.6755660176277161,0.0
0.15000000000000147,1.1500000000000001,0.6466958522796631,0.0
0.15000000000000147,1.2000000000000002,0.6201736927032471,0.0
0.15000000000000147,1.2500000000000002,0.5957260727882385,0.0
0.15000000000000147,1.3,0.5731205940246582,0.0
0.15000000000000147,1.35,0.5521575808525085,0.0
0.15000000000000147,1.4000000000000001,0.5326656103134155,0.0
0.15000000000000147,1.4500000000000002,0.5144957900047302,0.0
0.15000000000000147,1.5000000000000002,0.4975185990333557,0.0

0.2000000000000015,0.05,3.6380343437194824,0.0
0.2000000000000015,0.1,3.3541016578674316,0.0
0.2000000000000015,0.15000000000000002,3.0,0.0
0.2000000000000015,0.2,2.6516501903533936,0.0
0.2000000000000015,0.25,2.342606544494629,0.0
0.2000000000000015,0.3,2.0801258087158203,0.0
0.2000000000000015,0.35000000000000003,1.8605210781097412,0.0
0.2000000000000015,0.4,1.677051067352295,0.0
0.2000000000000015,0.45,1.5230193138122559,0.0
0.2000000000000015,0.5,1.3927150964736938,0.0
0.2000000000000015,0.55,1.2815364599227905,0.0
0.2000000000000015,0.6000000000000001,1.185854196548462,0.0
0.2000000000000015,0.6500000000000001,1.102821946144104,0.0
0.2000000000000015,0.7000000000000001,1.0302042961120605,0.0
0.2000000000000015,0.7500000000000001,0.9662349224090576,0.0
0.2000000000000015,0.8,0.9095086455345154,0.0
0.2000000000000015,0.8500000000000001,0.8588975071907043,0.0
0.2000000000000015,0.9000000000000001,0.8134891986846924,0.0
0.2000000000000015,0.9500000000000001,0.7725393176078796,0.0
0.2000000000000015,1.0,0.7354354858398438,0.0
0.2000000000000015,1.05,0.7016704082489014,0.0
0.2000000000000015,1.1,0.6708204746246338,0.0
0.2000000000000015,1.1500000000000001,0.6425293684005737,0.0
0.2000000000000015,1.2000000000000002,0.616496205329895,0.0
0.2000000000000015,1.2500000000000002,0.5924643278121948,0.0
0.2000000000000015,1.3,0.5702144503593445,0.0
0.2000000000000015,1.35,0.5495574474334717,0.0
0.2000000000000015,1.4000000000000001,0.5303300619125366,0.0
0.2000000000000015,1.4500000000000002,0.5123901963233948,0.0
0.2000000000000015,1.5000000000000002,0.4956139922142029,0.0

0.25000000000000155,0.05,2.941741943359375,0.0
0.25000000000000155,0.1,2.7854301929473877,0.0
0.25000000000000155,0.15000000000000002,2.572478771209717,0.0
0.25000000000000155,0.2,2.34260630607605,0.0
0.25000000000000155,0.25,2.1213204860687256,0.0
0.25000000000000155,0.3,1.920553207397461,0.0
0.25000000000000155,0.35000000000000003,1.7437145709991455,0.0
0.25000000000000155,0.4,1.5899968147277832,0.0
0.25000000000000155,0.45,1.4569289684295654,0.0
0.25000000000000155,0.5,1.3416407108306885,0.0
0.25000000000000155,0.55,1.2414089441299438,0.0
0.25000000000000155,0.6000000000000001,1.153846025466919,0.0
0.25000000000000155,0.6500000000000001,1.076937198638916,0.0
0.25000000000000155,0.7000000000000001,1.0090092420578003,0.0
0.25000000000000155,0.7500000000000001,0.9486832618713379,0.0
0.25000000000000155,0.8,0.8948249816894531,0.0
0.25000000000000155,0.8500000000000001,0.846498966217041,0.0
0.25000000000000155,0.9000000000000001,0.8029316067695618,0.0
0.25000000000000155,0.9500000000000001,0.7634798884391785,0.0
0.25000000000000155,1.0,0.7276068925857544,0.0
0.25000000000000155,1.05,0.6948615312576294,0.0
0.25000000000000155,1.1,0.6648633480072021,0.0
0.25000000000000155,1.1500000000000001,0.6372889280319214,0.0
0.25000000000000155,1.2000000000000002,0.6118627786636353,0.0
0.25000000000000155,1.2500000000000002,0.588348388671875,0.0
0.25000000000000155,1.3,0.5665421485900879,0.0
0.25000000000000155,1.35,0.5462677478790283,0.0
0.25000000000000155,1.4000000000000001,0.527371883392334,0.0
0.25000000000000155,1.4500000000000002,0.5097207427024841,0.0
0.25000000000000155,1.5000000000000002,0.493196964263916,0.0

0.3000000000000016,0.05,2.46598482131958,0.0
0.3000000000000016,0.1,2.371708393096924,0.0
0.3000000000000016,0.15000000000000002,2.236067771911621,0.0
0.3000000000000016,0.2,2.0801258087158203,0.0
0.3000000000000016,0.25,1.920553207397461,0.0
0.3000000000000016,0.3,1.7677669525146484,0.0
0.3000000000000016,0.35000000000000003,1.6269783973693848,0.0
0.3000000000000016,0.4,1.500000238418579,0.0
0.3000000000000016,0.45,1.3867504596710205,0.0
0.3000000000000016,0.5,1.2862393856048584,0.0
0.3000000000000016,0.55,1.1971304416656494,0.0
0.3000000000000016,0.6000000000000001,1.1180338859558105,0.0
0.3000000000000016,0.6500000000000001,1.0476454496383667,0.0
0.3000000000000016,0.7000000000000001,0.98479825258255,0.0
0.3000000000000016,0.7500000000000001,0.9284766912460327,0.0
0.3000000000000016,0.8,0.8778085708618164,0.0
0.3000000000000016,0.8500000000000001,0.8320503234863281,0.0
0.3000000000000016,0.9000000000000001,0.7905694842338562,0.0
0.3000000000000016,0.9500000000000001,0.7528283596038818,0.0
0.3000000000000016,1.0,0.718369722366333,0.0
0.3000000000000016,1.05,0.6868027448654175,0.0
0.3000000000000016,1.1,0.6577934622764587,0.0
0.3000000000000016,1.1500000000000001,0.631054699420929,0.0
0.3000000000000016,1.2000000000000002,0.6063390374183655,0.0
0.3000000000000016,1.2500000000000002,0.5834323167800903,0.0
0.3000000000000016,1.3,0.5621487498283386,0.0
0.3000000000000016,1.35,0.5423260927200317,0.0
0.3000000000000016,1.4000000000000001,0.5238227248191833,0.0
0.3000000000000016,1.4500000000000002,0.5065139532089233,0.0
0.3000000000000016,1.5000000000000002,0.4902903437614441,0.0

0.35000000000000164,0.05,2.1213202476501465,0.0
0.35000000000000164,0.1,2.060408592224121,0.0
0.35000000000000164,0.15000000000000002,1.9695966243743896,0.0
0.35000000000000164,0.2,1.8605210781097412,0.0
0.35000000000000164,0.25,1.7437145709991455,0.0
0.35000000000000164,0.3,1.6269783973693848,0.0
0.35000000000000164,0.35000000000000003,1.5152288675308228,0.0
0.35000000000000164,0.4,1.411081314086914,0.0
0.35000000000000164,0.45,1.3155869245529175,0.0
0.35000000000000164,0.5,1.2288479804992676,0.0
0.35000000000000164,0.55,1.1504476070404053,0.0
0.35000000000000164,0.6000000000000001,1.079723596572876,0.0
0.35000000000000164,0.6500000000000001,1.0159282684326172,0.0
0.35000000000000164,0.7000000000000001,0.958314836025238,0.0
0.35000000000000164,0.7500000000000001,0.906183123588562,0.0
0.35000000000000164,0.8,0.8588975667953491,0.0
0.35000000000000164,0.8500000000000001,0.8158924579620361,0.0
0.35000000000000164,0.9000000000000001,0.7766705751419067,0.0
0.35000000000000164,0.9500000000000001,0.7407971024513245,0.0
0.35000000000000164,1.0,0.7078937292098999,0.0
0.35000000000000164,1.05,0.6776309013366699,0.0
0.35000000000000164,1.1,0.6497220993041992,0.0
0.35000000000000164,1.1500000000000001,0.6239176988601685,0.0
0.35000000000000164,1.2000000000000002,0.6000000238418579,0.0
0.35000000000000164,1.2500000000000002,0.5777783989906311,0.0
0.35000000000000164,1.3,0.5570859909057617,0.0
0.35000000000000164,1.35,0.5377760529518127,0.0
0.35000000000000164,1.4000000000000001,0.5197192430496216,0.0
0.35000000000000164,1.4500000000000002,0.5028011202812195,0.0
0.35000000000000164,1.5000000000000002,0.48692062497138977,0.0

0.4000000000000017,0.05,1.8605210781097412,0.0
0.4000000000000017,0.1,1.8190171718597412,0.0
0.4000000000000017,0.15000000000000002,1.7556171417236328,0.0
0.4000000000000017,0.2,1.6770508289337158,0.0
0.4000000000000017,0.25,1.5899968147277832,0.0
0.4000000000000017,0.3,1.5,0.0
0.4000000000000017,0.35000000000000003,1.411081314086914,0.0
0.4000000000000017,0.4,1.3258250951766968,0.0
0.4000000000000017,0.45,1.2456821203231812,0.0
0.4000000000000017,0.5,1.1713032722473145,0.0
0.4000000000000017,0.55,1.102821946144104,0.0
0.4000000000000017,0.6000000000000001,1.0400629043579102,0.0
0.4000000000000017,0.6500000000000001,0.9826827049255371,0.0
0.4000000000000017,0.7000000000000001,0.9302605390548706,0.0
0.4000000000000017,0.7500000000000001,0.882352888584137,0.0
0.4000000000000017,0.8,0.8385255336761475,0.0
0.4000000000000017,0.8500000000000001,0.7983694076538086,0.0
0.4000000000000017,0.9000000000000001,0.7615096569061279,0.0
0.4000000000000017,0.9500000000000001,0.7276068925857544,0.0
0.4000000000000017,1.0,0.6963575482368469,0.0
0.4000000000000017,1.05,0.6674911975860596,0.0
0.4000000000000017,1.1,0.6407682299613953,0.0
0.4000000000000017,1.1500000000000001,0.6159761548042297,0.0
0.4000000000000017,1.2000000000000002,0.592927098274231,0.0
0.4000000000000017,1.2500000000000002,0.5714544653892517,0.0
0.4000000000000017,1.3,0.551410973072052,0.0
0.4000000000000017,1.35,0.5326655507087708,0.0
0.4000000000000017,1.4000000000000001,0.5151021480560303,0.0
0.4000000000000017,1.4500000000000002,0.49861687421798706,0.0
0.4000000000000017,1.5000000000000002,0.4831174612045288,0.0

0.45000000000000173,0.05,1.65647292137146,0.0
0.45000000000000173,0.1,1.6269783973693848,0.0
0.45000000000000173,0.15000000000000002,1.5811389684677124,0.0
0.45000000000000173,0.2,1.5230193138122559,0.0
0.45000000000000173,0.25,1.4569289684295654,0.0
0.45000000000000173,0.3,1.3867504596710205,0.0
0.45000000000000173,0.35000000000000003,1.3155871629714966,0.0
0.45000000000000173,0.4,1.2456821203231812,0.0
0.45000000000000173,0.45,1.178511381149292,0.0
0.45000000000000173,0.5,1.1149412393569946,0.0
0.45000000000000173,0.55,1.055396318435669,0.0
0.45000000000000173,0.6000000000000001,1.0,0.0
0.45000000000000173,0.6500000000000001,0.9486833810806274,0.0
0.45000000000000173,0.7000000000000001,0.901262640953064,0.0
0.45000000000000173,0.7500000000000001,0.8574929237365723,0.0
0.45000000000000173,0.8,0.8171021938323975,0.0
0.45000000000000173,0.8500000000000001,0.7798128128051758,0.0
0.45000000000000173,0.9000000000000001,0.7453559637069702,0.0
0.45000000000000173,0.9500000000000001,0.7134772539138794,0.0
0.45000000000000173,1.0,0.6839411854743958,0.0
0.45000000000000173,1.05,0.6565321087837219,0.0
0.45000000000000173,1.1,0.6310548186302185,0.0
0.45000000000000173,1.1500000000000001,0.6073322296142578,0.0
0.45000000000000173,1.2000000000000002,0.5852056741714478,0.0
0.45000000000000173,1.2500000000000002,0.564532458782196,0.0
0.45000000000000173,1.3,0.5451842546463013,0.0
0.45000000000000173,1.35,0.527046263217926,0.0
0.45000000000000173,1.4000000000000001,0.5100153088569641,0.0
0.45000000000000173,1.4500000000000002,0.493998646736145,0.0
0.45000000000000173,1.5000000000000002,0.47891315817832947,0.0

0.5000000000000018,0.05,1.4925557374954224,0.0
0.5000000000000018,0.1,1.4708709716796875,0.0
0.5000000000000018,0.15000000000000002,1.436739444732666,0.0
0.5000000000000018,0.2,1.3927150964736938,0.0
0.5000000000000018,0.25,1.3416407108306885,0.0
0.5000000000000018,0.3,1.2862393856048584,0.0
0.5000000000000018,0.35000000000000003,1.228847861289978,0.0
0.5000000000000018,0.4,1.171303153038025,0.0
0.5000000000000018,0.45,1.114941120147705,0.0
0.5000000000000018,0.5,1.0606602430343628,0.0
0.5000000000000018,0.55,1.0090092420578003,0.0
0.5000000000000018,0.6000000000000001,0.9602766036987305,0.0
0.5000000000000018,0.6500000000000001,0.914566159248352,0.0
0.5000000000000018,0.7000000000000001,0.8718572854995728,0.0
0.5000000000000018,0.7500000000000001,0.8320503234863281,0.0
0.5000000000000018,0.8,0.7949984073638916,0.0
0.5000000000000018,0.8500000000000001,0.7605301737785339,0.0
0.5000000000000018,0.9000000000000001,0.7284644842147827,0.0
0.5000000000000018,0.9500000000000001,0.6986196041107178,0.0
0.5000000000000018,1.0,0.6708203554153442,0.0
0.5000000000000018,1.05,0.6449003219604492,0.0
0.5000000000000018,1.1,0.6207044720649719,0.0
0.5000000000000018,1.1500000000000001,0.5980891585350037,0.0
0.5000000000000018,1.2000000000000002,0.5769230127334595,0.0
0.5000000000000018,1.2500000000000002,0.5570859909057617,0.0
0.5000000000000018,1.3,0.538468599319458,0.0
0.5000000000000018,1.35,0.5209715366363525,0.0
0.5000000000000018,1.4000000000000001,0.5045046210289001,0.0
0.5000000000000018,1.4500000000000002,0.4889860153198242,0.0
0.5000000000000018,1.5000000000000002,0.47434163093566895,0.0

0.5500000000000016,0.05,1.3580362796783447,0.0
0.5500000000000016,0.1,1.3416407108306885,0.0
0.5500000000000016,0.15000000000000002,1.3155869245529175,0.0
0.5500000000000016,0.2,1.2815364599227905,0.0
0.5500000000000016,0.25,1.2414088249206543,0.0
0.5500000000000016,0.3,1.1971303224563599,0.0
0.5500000000000016,0.35000000000000003,1.1504476070404053,0.0
0.5500000000000016,0.4,1.1028218269348145,0.0
0.5500000000000016,0.45,1.055396318435669,0.0
0.5500000000000016,0.5,1.0090092420578003,0.0
0.5500000000000016,0.55,0.9642364978790283,0.0
0.5500000000000016,0.6000000000000001,0.9214426279067993,0.0
0.5500000000000016,0.6500000000000001,0.8808304071426392,0.0
0.5500000000000016,0.7000000000000001,0.8424838781356812,0.0
0.5500000000000016,0.7500000000000001,0.8064049482345581,0.0
0.5500000000000016,0.8,0.7725393176078796,0.0
0.5500000000000016,0.8500000000000001,0.740797221660614,0.0
0.5500000000000016,0.9000000000000001,0.7110681533813477,0.0
0.5500000000000016,0.9500000000000001,0.6832312941551208,0.0
0.5500000000000016,1.0,0.6571618914604187,0.0
0.5500000000000016,1.05,0.6327368021011353,0.0
0.5500000000000016,1.1,0.6098366975784302,0.0
0.5500000000000016,1.1500000000000001,0.588348388671875,0.0
0.5500000000000016,1.2000000000000002,0.5681654810905457,0.0
0.5500000000000016,1.2500000000000002,0.5491889715194702,0.0
0.5500000000000016,1.3,0.5313272476196289,0.0
0.5500000000000016,1.35,0.5144957900047302,0.0
0.5500000000000016,1.4000000000000001,0.49861687421798706,0.0
0.5500000000000016,1.4500000000000002,0.4836193919181824,0.0
0.5500000000000016,1.5000000000000002,0.4694381654262543,0.0

0.6000000000000019,0.05,1.2456821203231812,0.0
0.6000000000000019,0.1,1.23299241065979,0.0
0.6000000000000019,0.15000000000000002,1.212678074836731,0.0
0.6000000000000019,0.2,1.185854196548462,0.0
0.6000000000000019,0.25,1.153846025466919,0.0
0.6000000000000019,0.3,1.1180338859558105,0.0
0.6000000000000019,0.35000000000000003,1.079723596572876,0.0
0.6000000000000019,0.4,1.0400629043579102,0.0
0.6000000000000019,0.45,1.0,0.0
0.6000000000000019,0.5,0.9602766036987305,0.0
0.6000000000000019,0.55,0.9214426279067993,0.0
0.6000000000000019,0.6000000000000001,0.8838834762573242,0.0
0.6000000000000019,0.6500000000000001,0.8478502035140991,0.0
0.6000000000000019,0.7000000000000001,0.8134891986846924,0.0
0.6000000000000019,0.7500000000000001,0.7808688282966614,0.0
0.6000000000000019,0.8,0.7500001192092896,0.0
0.6000000000000019,0.8500000000000001,0.7208539843559265,0.0
0.6000000000000019,0.9000000000000001,0.6933752298355103,0.0
0.6000000000000019,0.9500000000000001,0.6674911975860596,0.0
0.6000000000000019,1.0,0.6431196928024292,0.0
0.6000000000000019,1.05,0.6201736330986023,0.0
0.6000000000000019,1.1,0.5985652208328247,0.0
0.6000000000000019,1.1500000000000001,0.5782074928283691,0.0
0.6000000000000019,1.2000000000000002,0.5590169429779053,0.0
0.6000000000000019,1.2500000000000002,0.5409138202667236,0.0
0.6000000000000019,1.3,0.5238227248191833,0.0
0.6000000000000019,1.35,0.5076730847358704,0.0
0.6000000000000019,1.4000000000000001,0.492399126291275,0.0
0.6000000000000019,1.4500000000000002,0.4779396951198578,0.0
0.6000000000000019,1.5000000000000002,0.46423834562301636,0.0

0.6500000000000021,0.05,1.1504476070404053,0.0
0.6500000000000021,0.1,1.1404290199279785,0.0
0.6500000000000021,0.15000000000000002,1.1242976188659668,0.0
0.6500000000000021,0.2,1.1028220653533936,0.0
0.6500000000000021,0.25,1.076937198638916,0.0
0.6500000000000021,0.3,1.0476455688476562,0.0
0.6500000000000021,0.35000000000000003,1.0159282684326172,0.0
0.6500000000000021,0.4,0.9826827049255371,0.0
0.6500000000000021,0.45,0.9486833810806274,0.0
0.6500000000000021,0.5,0.9145662188529968,0.0
0.6500000000000021,0.55,0.8808304071426392,0.0
0.6500000000000021,0.6000000000000001,0.8478502035140991,0.0
0.6500000000000021,0.6500000000000001,0.8158924579620361,0.0
0.6500000000000021,0.7000000000000001,0.7851359844207764,0.0
0.6500000000000021,0.7500000000000001,0.7556891441345215,0.0
0.6500000000000021,0.8,0.7276068925857544,0.0
0.6500000000000021,0.8500000000000001,0.7009040117263794,0.0
0.6500000000000021,0.9000000000000001,0.6755660176277161,0.0
0.6500000000000021,0.9500000000000001,0.6515583992004395,0.0
0.6500000000000021,1.0,0.6288327574729919,0.0
0.6500000000000021,1.05,0.6073322296142578,0.0
0.6500000000000021,1.1,0.5869954228401184,0.0
0.6500000000000021,1.1500000000000001,0.5677583813667297,0.0
0.6500000000000021,1.2000000000000002,0.5495575070381165,0.0
0.6500000000000021,1.2500000000000002,0.5323300361633301,0.0
0.6500000000000021,1.3,0.5160157084465027,0.0
0.6500000000000021,1.35,0.500556468963623,0.0
0.6500000000000021,1.4000000000000001,0.48589766025543213,0.0
0.6500000000000021,1.4500000000000002,0.4719875454902649,0.0
0.6500000000000021,1.5000000000000002,0.4587778151035309,0.0

0.700000000000002,0.05,1.0687057971954346,0.0
0.700000000000002,0.1,1.0606601238250732,0.0
0.700000000000002,0.15000000000000002,1.0476454496383667,0.0
0.700000000000002,0.2,1.0302042961120605,0.0
0.700000000000002,0.25,1.0090092420578003,0.0
0.700000000000002,0.3,0.9847983121871948,0.0
0.700000000000002,0.35000000000000003,0.958314836025238,0.0
0.700000000000002,0.4,0.9302605390548706,0.0
0.700000000000002,0.45,0.901262640953064,0.0
0.700000000000002,0.5,0.8718572854995728,0.0
0.700000000000002,0.55,0.8424839973449707,0.0
0.700000000000002,0.6000000000000001,0.8134891986846924,0.0
0.700000000000002,0.6500000000000001,0.7851358652114868,0.0
0.700000000000002,0.7000000000000001,0.7576144337654114,0.0
0.700000000000002,0.7500000000000001,0.7310552597045898,0.0
0.700000000000002,0.8,0.705540657043457,0.0
0.700000000000002,0.8500000000000001,0.681114912033081,0.0
0.700000000000002,0.9000000000000001,0.6577934622764587,0.0
0.700000000000002,0.9500000000000001,0.6355704069137573,0.0
0.700000000000002,1.0,0.6144239902496338,0.0
0.700000000000002,1.05,0.594321608543396,0.0
0.700000000000002,1.1,0.5752238035202026,0.0
0.700000000000002,1.1500000000000001,0.5570859909057617,0.0
0.700000000000002,1.2000000000000002,0.539861798286438,0.0
0.700000000000002,1.2500000000000002,0.5235036015510559,0.0
0.700000000000002,1.3,0.5079641342163086,0.0
0.700000000000002,1.35,0.493196964263916,0.0
0.700000000000002,1.4000000000000001,0.479157418012619,0.0
0.700000000000002,1.4500000000000002,0.46580255031585693,0.0
0.700000000000002,1.5000000000000002,0.453091561794281,0.0

0.7500000000000018,0.05,0.9977851510047913,0.0
0.7500000000000018,0.1,0.9912279844284058,0.0
0.7500000000000018,0.15000000000000002,0.9805806875228882,0.0
0.7500000000000018,0.2,0.9662349224090576,0.0
0.7500000000000018,0.25,0.9486833810806274,0.0
0.7500000000000018,0.3,0.9284768104553223,0.0
0.7500000000000018,0.35000000000000003,0.9061830639839172,0.0
0.7500000000000018,0.4,0.882352888584137,0.0
0.7500000000000018,0.45,0.8574929237365723,0.0
0.7500000000000018,0.5,0.8320503234863281,0.0
0.7500000000000018,0.55,0.8064050674438477,0.0
0.7500000000000018,0.6000000000000001,0.7808688282966614,0.0
0.7500000000000018,0.6500000000000001,0.7556891441345215,0.0
0.7500000000000018,0.7000000000000001,0.7310552597045898,0.0
0.7500000000000018,0.7500000000000001,0.7071068286895752,0.0
0.7500000000000018,0.8,0.683941125869751,0.0
0.7500000000000018,0.8500000000000001,0.661621630191803,0.0
0.7500000000000018,0.9000000000000001,0.6401844024658203,0.0
0.7500000000000018,0.9500000000000001,0.619644284248352,0.0
0.7500000000000018,1.0,0.6000000238418579,0.0
0.7500000000000018,1.05,0.5812381505966187,0.0
0.7500000000000018,1.1,0.5633367896080017,0.0
0.7500000000000018,1.1500000000000001,0.5462677478790283,0.0
0.7500000000000018,1.2000000000000002,0.5299988985061646,0.0
0.7500000000000018,1.2500000000000002,0.5144957900047302,0.0
0.7500000000000018,1.3,0.4997224807739258,0.0
0.7500000000000018,1.35,0.4856429100036621,0.0
0.7500000000000018,1.4000000000000001,0.47222140431404114,0.0
0.7500000000000018,1.4500000000000002,0.4594229459762573,0.0
0.7500000000000018,1.5000000000000002,0.4472135901451111,0.0

0.800000000000002,0.05,0.9356743097305298,0.0
0.800000000000002,0.1,0.9302605390548706,0.0
0.800000000000002,0.15000000000000002,0.9214426279067993,0.0
0.800000000000002,0.2,0.9095085859298706,0.0
0.800000000000002,0.25,0.8948249816894531,0.0
0.800000000000002,0.3,0.8778085708618164,0.0
0.800000000000002,0.35000000000000003,0.8588974475860596,0.0
0.800000000000002,0.4,0.8385254144668579,0.0
0.800000000000002,0.45,0.8171019554138184,0.0
0.800000000000002,0.5,0.7949984073638916,0.0
0.800000000000002,0.55,0.7725393176078796,0.0
0.800000000000002,0.6000000000000001,0.75,0.0
0.800000000000002,0.6500000000000001,0.7276068925857544,0.0
0.800000000000002,0.7000000000000001,0.705540657043457,0.0
0.800000000000002,0.7500000000000001,0.683941125869751,0.0
0.800000000000002,0.8,0.6629125475883484,0.0
0.800000000000002,0.8500000000000001,0.6425294280052185,0.0
0.800000000000002,0.9000000000000001,0.6228410601615906,0.0
0.800000000000002,0.9500000000000001,0.6038773059844971,0.0
0.800000000000002,1.0,0.5856516361236572,0.0
0.800000000000002,1.05,0.5681654810905457,0.0
0.800000000000002,1.1,0.551410973072052,0.0
0.800000000000002,1.1500000000000001,0.5353729724884033,0.0
0.800000000000002,1.2000000000000002,0.5200314521789551,0.0
0.800000000000002,1.2500000000000002,0.5053628087043762,0.0
0.800000000000002,1.3,0.49134135246276855,0.0
0.800000000000002,1.35,0.4779396951198578,0.0
0.800000000000002,1.4000000000000001,0.4651302695274353,0.0
0.800000000000002,1.4500000000000002,0.4528850018978119,0.0
0.800000000000002,1.5000000000000002,0.4411764442920685,0.0

0.8500000000000023,0.05,0.8808302879333496,0.0
0.8500000000000023,0.1,0.876309335231781,0.0
0.8500000000000023,0.15000000000000002,0.8689266443252563,0.0
0.8500000000000023,0.2,0.8588975071907043,0.0
0.8500000000000023,0.25,0.846498966217041,0.0
0.8500000000000023,0.3,0.8320503234863281,0.0
0.8500000000000023,0.35000000000000003,0.8158923983573914,0.0
0.8500000000000023,0.4,0.7983694076538086,0.0
0.8500000000000023,0.45,0.7798128128051758,0.0
0.8500000000000023,0.5,0.7605301737785339,0.0
0.8500000000000023,0.55,0.740797221660614,0.0
0.8500000000000023,0.6000000000000001,0.7208539843559265,0.0
0.8500000000000023,0.6500000000000001,0.7009039521217346,0.0
0.8500000000000023,0.7000000000000001,0.681114912033081,0.0
0.8500000000000023,0.7500000000000001,0.661621630191803,0.0
0.8500000000000023,0.8,0.6425293684005737,0.0
0.8500000000000023,0.8500000000000001,0.623917818069458,0.0
0.8500000000000023,0.9000000000000001,0.605844259262085,0.0
0.8500000000000023,0.9500000000000001,0.588348388671875,0.0
0.8500000000000023,1.0,0.5714545249938965,0.0
0.8500000000000023,1.05,0.5551748871803284,0.0
0.8500000000000023,1.1,0.5395125150680542,0.0
0.8500000000000023,1.1500000000000001,0.5244626998901367,0.0
0.8500000000000023,1.2000000000000002,0.5100153088569641,0.0
0.8500000000000023,1.2500000000000002,0.49615585803985596,0.0
0.8500000000000023,1.3,0.4828670918941498,0.0
0.8500000000000023,1.35,0.4701293110847473,0.0
0.8500000000000023,1.4000000000000001,0.4579218626022339,0.0
0.8500000000000023,1.4500000000000002,0.44622310996055603,0.0
0.8500000000000023,1.5000000000000002,0.435011088848114,0.0

0.9000000000000021,0.05,0.8320503234863281,0.0
0.9000000000000021,0.1,0.82823646068573,0.0
0.9000000000000021,0.15000000000000002,0.821994960308075,0.0
0.9000000000000021,0.2,0.8134891986846924,0.0
0.9000000000000021,0.25,0.8029316067695618,0.0
0.9000000000000021,0.3,0.7905694842338562,0.0
0.9000000000000021,0.35000000000000003,0.7766705751419067,0.0
0.9000000000000021,0.4,0.7615096569061279,0.0
0.9000000000000021,0.45,0.7453559637069702,0.0
0.9000000000000021,0.5,0.7284644842147827,0.0
0.9000000000000021,0.55,0.7110682725906372,0.0
0.9000000000000021,0.6000000000000001,0.6933752298355103,0.0
0.9000000000000021,0.6500000000000001,0.6755660176277161,0.0
0.9000000000000021,0.7000000000000001,0.6577935814857483,0.0
0.9000000000000021,0.7500000000000001,0.6401844024658203,0.0
0.9000000000000021,0.8,0.6228410601615906,0.0
0.9000000000000021,0.8500000000000001,0.6058443784713745,0.0
0.9000000000000021,0.9000000000000001,0.589255690574646,0.0
0.9000000000000021,0.9500000000000001,0.5731205940246582,0.0
0.9000000000000021,1.0,0.5574706196784973,0.0
0.9000000000000021,1.05,0.5423260927200317,0.0
0.9000000000000021,1.1,0.5276981592178345,0.0
0.9000000000000021,1.1500000000000001,0.5135902166366577,0.0
0.9000000000000021,1.2000000000000002,0.5,0.0
0.9000000000000021,1.2500000000000002,0.48692062497138977,0.0
0.9000000000000021,1.3,0.4743416905403137,0.0
0.9000000000000021,1.35,0.4622501730918884,0.0
0.9000000000000021,1.4000000000000001,0.450631320476532,0.0
0.9000000000000021,1.4500000000000002,0.43946903944015503,0.0
0.9000000000000021,1.5000000000000002,0.42874646186828613,0.0

0.950000000000002,0.05,0.7883825302124023,0.0
0.950000000000002,0.1,0.7851358652114868,0.0
0.950000000000002,0.15000000000000002,0.7798129320144653,0.0
0.950000000000002,0.2,0.7725393176078796,0.0
0.950000000000002,0.25,0.7634798884391785,0.0
0.950000000000002,0.3,0.7528284788131714,0.0
0.950000000000002,0.35000000000000003,0.740797221660614,0.0
0.950000000000002,0.4,0.7276068925857544,0.0
0.950000000000002,0.45,0.7134772539138794,0.0
0.950000000000002,0.5,0.6986196041107178,0.0
0.950000000000002,0.55,0.6832312941551208,0.0
0.950000000000002,0.6000000000000001,0.6674911975860596,0.0
0.950000000000002,0.6500000000000001,0.6515583992004395,0.0
0.950000000000002,0.7000000000000001,0.6355704069137573,0.0
0.950000000000002,0.7500000000000001,0.619644284248352,0.0
0.950000000000002,0.8,0.6038773059844971,0.0
0.950000000000002,0.8500000000000001,0.588348388671875,0.0
0.950000000000002,0.9000000000000001,0.5731205940246582,0.0
0.950000000000002,0.9500000000000001,0.5582422018051147,0.0
0.950000000000002,1.0,0.5437495708465576,0.0
0.950000000000002,1.05,0.5296684503555298,0.0
0.950000000000002,1.1,0.5160157084465027,0.0
0.950000000000002,1.1500000000000001,0.5028011202812195,0.0
0.950000000000002,1.2000000000000002,0.49002861976623535,0.0
0.950000000000002,1.2500000000000002,0.47769731283187866,0.0
0.950000000000002,1.3,0.46580255031585693,0.0
0.950000000000002,1.35,0.45433688163757324,0.0
0.950000000000002,1.4000000000000001,0.4432905912399292,0.0
0.950000000000002,1.4500000000000002,0.4326522946357727,0.0
0.950000000000002,1.5000000000000002,0.4224095344543457,0.0

1.0000000000000022,0.05,0.7490642070770264,0.0
1.0000000000000022,0.1,0.7462778687477112,0.0
1.0000000000000022,0.15000000000000002,0.7417021989822388,0.0
1.0000000000000022,0.2,0.7354354858398438,0.0
1.0000000000000022,0.25,0.7276068329811096,0.0
1.0000000000000022,0.3,0.718369722366333,0.0
1.0000000000000022,0.35000000000000003,0.7078937292098999,0.0
1.0000000000000022,0.4,0.6963575482368469,0.0
1.0000000000000022,0.45,0.683941125869751,0.0
1.0000000000000022,0.5,0.6708203554153442,0.0
1.0000000000000022,0.55,0.6571620106697083,0.0
1.0000000000000022,0.6000000000000001,0.6431196928024292,0.0
1.0000000000000022,0.6500000000000001,0.6288326978683472,0.0
1.0000000000000022,0.7000000000000001,0.614423930644989,0.0
1.0000000000000022,0.7500000000000001,0.6000000238418579,0.0
1.0000000000000022,0.8,0.5856515765190125,0.0
1.0000000000000022,0.8500000000000001,0.5714545249938965,0.0
1.0000000000000022,0.9000000000000001,0.5574705600738525,0.0
1.0000000000000022,0.9500000000000001,0.5437495708465576,0.0
1.0000000000000022,1.0,0.5303301215171814,0.0
1.0000000000000022,1.05,0.517241358757019,0.0
1.0000000000000022,1.1,0.5045046210289001,0.0
1.0000000000000022,1.1500000000000001,0.4921340346336365,0.0
1.0000000000000022,1.2000000000000002,0.48013830184936523,0.0
1.0000000000000022,1.2500000000000002,0.4685212969779968,0.0
1.0000000000000022,1.3,0.457283079624176,0.0
1.0000000000000022,1.35,0.44642066955566406,0.0
1.0000000000000022,1.4000000000000001,0.4359286427497864,0.0
1.0000000000000022,1.4500000000000002,0.425799697637558,0.0
1.0000000000000022,1.5000000000000002,0.41602516174316406,0.0

1.0500000000000025,0.05,0.7134772539138794,0.0
1.0500000000000025,0.1,0.7110682725906372,0.0
1.0500000000000025,0.15000000000000002,0.7071068286895752,0.0
1.0500000000000025,0.2,0.7016704678535461,0.0
1.0500000000000025,0.25,0.6948615312576294,0.0
1.0500000000000025,0.3,0.6868029236793518,0.0
1.0500000000000025,0.35000000000000003,0.6776309609413147,0.0
1.0500000000000025,0.4,0.6674913167953491,0.0
1.0500000000000025,0.45,0.6565321683883667,0.0
1.0500000000000025,0.5,0.644900381565094,0.0
1.0500000000000025,0.55,0.6327369213104248,0.0
1.0500000000000025,0.6000000000000001,0.6201737523078918,0.0
1.0500000000000025,0.6500000000000001,0.6073322296142578,0.0
1.0500000000000025,0.7000000000000001,0.5943216681480408,0.0
1.0500000000000025,0.7500000000000001,0.5812382102012634,0.0
1.0500000000000025,0.8,0.5681655406951904,0.0
1.0500000000000025,0.8500000000000001,0.5551749467849731,0.0
1.0500000000000025,0.9000000000000001,0.5423261523246765,0.0
1.0500000000000025,0.9500000000000001,0.5296684503555298,0.0
1.0500000000000025,1.0,0.517241358757019,0.0
1.0500000000000025,1.05,0.5050762891769409,0.0
1.0500000000000025,1.1,0.4931969940662384,0.0
1.0500000000000025,1.1500000000000001,0.4816209673881531,0.0
1.0500000000000025,1.2000000000000002,0.47036048769950867,0.0
1.0500000000000025,1.2500000000000002,0.4594229459762573,0.0
1.0500000000000025,1.3,0.44881218671798706,0.0
1.0500000000000025,1.35,0.43852901458740234,0.0
1.0500000000000025,1.4000000000000001,0.4285714626312256,0.0
1.0500000000000025,1.4500000000000002,0.4189355671405792,0.0
1.0500000000000025,1.5000000000000002,0.40961596369743347,0.0

1.1000000000000023,0.05,0.681114912033081,0.0
1.1000000000000023,0.1,0.6790181398391724,0.0
1.1000000000000023,0.15000000000000002,0.6755659580230713,0.0
1.1000000000000023,0.2,0.6708203554153442,0.0
1.1000000000000023,0.25,0.6648632287979126,0.0
1.1000000000000023,0.3,0.6577934622764587,0.0
1.1000000000000023,0.35000000000000003,0.6497220993041992,0.0
1.1000000000000023,0.4,0.6407682299613953,0.0
1.1000000000000023,0.45,0.631054699420929,0.0
1.1000000000000023,0.5,0.6207044124603271,0.0
1.1000000000000023,0.55,0.6098366975784302,0.0
1.1000000000000023,0.6000000000000001,0.5985651612281799,0.0
1.1000000000000023,0.6500000000000001,0.5869953632354736,0.0
1.1000000000000023,0.7000000000000001,0.5752238035202026,0.0
1.1000000000000023,0.7500000000000001,0.5633367896080017,0.0
1.1000000000000023,0.8,0.5514109134674072,0.0
1.1000000000000023,0.8500000000000001,0.5395125150680542,0.0
1.1000000000000023,0.9000000000000001,0.5276981592178345,0.0
1.1000000000000023,0.9500000000000001,0.5160156488418579,0.0
1.1000000000000023,1.0,0.5045046210289001,0.0
1.1000000000000023,1.05,0.493196964263916,0.0
1.1000000000000023,1.1,0.48211824893951416,0.0
1.1000000000000023,1.1500000000000001,0.47128814458847046,0.0
1.1000000000000023,1.2000000000000002,0.46072131395339966,0.0
1.1000000000000023,1.2500000000000002,0.4504280984401703,0.0
1.1000000000000023,1.3,0.4404152035713196,0.0
1.1000000000000023,1.35,0.4306861162185669,0.0
1.1000000000000023,1.4000000000000001,0.4212419390678406,0.0
1.1000000000000023,1.4500000000000002,0.41208165884017944,0.0
1.1000000000000023,1.5000000000000002,0.40320247411727905,0.0

1.1500000000000021,0.05,0.6515582799911499,0.0
1.1500000000000021,0.1,0.6497220993041992,0.0
1.1500000000000021,0.15000000000000002,0.6466958522796631,0.0
1.1500000000000021,0.2,0.6425294280052185,0.0
1.1500000000000021,0.25,0.6372888684272766,0.0
1.1500000000000021,0.3,0.6310548186302185,0.0
1.1500000000000021,0.35000000000000003,0.6239176988601685,0.0
1.1500000000000021,0.4,0.6159762144088745,0.0
1.1500000000000021,0.45,0.6073322296142578,0.0
1.1500000000000021,0.5,0.5980891585350037,0.0
1.1500000000000021,0.55,0.588348388671875,0.0
1.1500000000000021,0.6000000000000001,0.5782074928283691,0.0
1.1500000000000021,0.6500000000000001,0.5677583813667297,0.0
1.1500000000000021,0.7000000000000001,0.5570859909057617,0.0
1.1500000000000021,0.7500000000000001,0.5462677478790283,0.0
1.1500000000000021,0.8,0.5353729724884033,0.0
1.1500000000000021,0.8500000000000001,0.5244627594947815,0.0
1.1500000000000021,0.9000000000000001,0.5135902166366577,0.0
1.1500000000000021,0.9500000000000001,0.5028011798858643,0.0
1.1500000000000021,1.0,0.4921340346336365,0.0
1.1500000000000021,1.05,0.4816209375858307,0.0
1.1500000000000021,1.1,0.47128817439079285,0.0
1.1500000000000021,1.1500000000000001,0.46115657687187195,0.0
1.1500000000000021,1.2000000000000002,0.451242595911026,0.0
1.1500000000000021,1.2500000000000002,0.4415585696697235,0.0
1.1500000000000021,1.3,0.4321134388446808,0.0
1.1500000000000021,1.35,0.4229128956794739,0.0
1.1500000000000021,1.4000000000000001,0.4139605164527893,0.0
1.1500000000000021,1.4500000000000002,0.4052574038505554,0.0
1.1500000000000021,1.5000000000000002,0.39680320024490356,0.0

1.2000000000000024,0.05,0.6244580745697021,0.0
1.2000000000000024,0.1,0.6228410601615906,0.0
1.2000000000000024,0.15000000000000002,0.6201736330986023,0.0
1.2000000000000024,0.2,0.616496205329895,0.0
1.2000000000000024,0.25,0.6118627786636353,0.0
1.2000000000000024,0.3,0.6063390374183655,0.0
1.2000000000000024,0.35000000000000003,0.6000000238418579,0.0
1.2000000000000024,0.4,0.592927098274231,0.0
1.2000000000000024,0.45,0.5852056741714478,0.0
1.2000000000000024,0.5,0.5769230127334595,0.0
1.2000000000000024,0.55,0.5681655406951904,0.0
1.2000000000000024,0.6000000000000001,0.5590169429779053,0.0
1.2000000000000024,0.6500000000000001,0.5495574474334717,0.0
1.2000000000000024,0.7000000000000001,0.539861798286438,0.0
1.2000000000000024,0.7500000000000001,0.5299988985061646,0.0
1.2000000000000024,0.8,0.5200314521789551,0.0
1.2000000000000024,0.8500000000000001,0.5100153088569641,0.0
1.2000000000000024,0.9000000000000001,0.5,0.0
1.2000000000000024,0.9500000000000001,0.49002861976623535,0.0
1.2000000000000024,1.0,0.48013830184936523,0.0
1.2000000000000024,1.05,0.4703603982925415,0.0
1.2000000000000024,1.1,0.46072131395339966,0.0
1.2000000000000024,1.1500000000000001,0.451242595911026,0.0
1.2000000000000024,1.2000000000000002,0.4419417381286621,0.0
1.2000000000000024,1.2500000000000002,0.43283241987228394,0.0
1.2000000000000024,1.3,0.42392510175704956,0.0
1.2000000000000024,1.35,0.41522735357284546,0.0
1.2000000000000024,1.4000000000000001,0.4067445993423462,0.0
1.2000000000000024,1.4500000000000002,0.3984798192977905,0.0
1.2000000000000024,1.5000000000000002,0.3904344141483307,0.0

1.2500000000000027,0.05,0.5995205044746399,0.0
1.2500000000000027,0.1,0.5980891585350037,0.0
1.2500000000000027,0.15000000000000002,0.5957260727882385,0.0
1.2500000000000027,0.2,0.5924644470214844,0.0
1.2500000000000027,0.25,0.588348388671875,0.0
1.2500000000000027,0.3,0.5834324359893799,0.0
1.2500000000000027,0.35000000000000003,0.5777783989906311,0.0
1.2500000000000027,0.4,0.5714545249938965,0.0
1.2500000000000027,0.45,0.564532458782196,0.0
1.2500000000000027,0.5,0.5570859909057617,0.0
1.2500000000000027,0.55,0.549189031124115,0.0
1.2500000000000027,0.6000000000000001,0.5409138202667236,0.0
1.2500000000000027,0.6500000000000001,0.5323300361633301,0.0
1.2500000000000027,0.7000000000000001,0.5235036611557007,0.0
1.2500000000000027,0.7500000000000001,0.5144957900047302,0.0
1.2500000000000027,0.8,0.5053628087043762,0.0
1.2500000000000027,0.8500000000000001,0.49615591764450073,0.0
1.2500000000000027,0.9000000000000001,0.48692062497138977,0.0
1.2500000000000027,0.9500000000000001,0.47769731283187866,0.0
1.2500000000000027,1.0,0.4685212969779968,0.0
1.2500000000000027,1.05,0.45942288637161255,0.0
1.2500000000000027,1.1,0.4504280984401703,0.0
1.2500000000000027,1.1500000000000001,0.4415585994720459,0.0
1.2500000000000027,1.2000000000000002,0.43283241987228394,0.0
1.2500000000000027,1.2500000000000002,0.4242640435695648,0.0
1.2500000000000027,1.3,0.4158652424812317,0.0
1.2500000000000027,1.35,0.4076448082923889,0.0
1.2500000000000027,1.4000000000000001,0.3996095061302185,0.0
1.2500000000000027,1.4500000000000002,0.39176374673843384,0.0
1.2500000000000027,1.5000000000000002,0.38411062955856323,0.0

1.3000000000000025,0.05,0.5764968395233154,0.0
1.3000000000000025,0.1,0.5752238035202026,0.0
1.3000000000000025,0.15000000000000002,0.5731205940246582,0.0
1.3000000000000025,0.2,0.5702145099639893,0.0
1.3000000000000025,0.25,0.5665421485900879,0.0
1.3000000000000025,0.3,0.5621488094329834,0.0
1.3000000000000025,0.35000000000000003,0.5570859909057617,0.0
1.3000000000000025,0.4,0.5514110326766968,0.0
1.3000000000000025,0.45,0.545184314250946,0.0
1.3000000000000025,0.5,0.538468599319458,0.0
1.3000000000000025,0.55,0.5313272476196289,0.0
1.3000000000000025,0.6000000000000001,0.5238227844238281,0.0
1.3000000000000025,0.6500000000000001,0.5160157084465027,0.0
1.3000000000000025,0.7000000000000001,0.5079641342163086,0.0
1.3000000000000025,0.7500000000000001,0.4997224807739258,0.0
1.3000000000000025,0.8,0.49134135246276855,0.0
1.3000000000000025,0.8500000000000001,0.48286712169647217,0.0
1.3000000000000025,0.9000000000000001,0.4743416905403137,0.0
1.3000000000000025,0.9500000000000001,0.4658026099205017,0.0
1.3000000000000025,1.0,0.4572831094264984,0.0
1.3000000000000025,1.05,0.44881218671798706,0.0
1.3000000000000025,1.1,0.4404152035713196,0.0
1.3000000000000025,1.1500000000000001,0.4321134388446808,0.0
1.3000000000000025,1.2000000000000002,0.42392510175704956,0.0
1.3000000000000025,1.2500000000000002,0.4158651828765869,0.0
1.3000000000000025,1.3,0.40794622898101807,0.0
1.3000000000000025,1.35,0.40017789602279663,0.0
1.3000000000000025,1.4000000000000001,0.3925679922103882,0.0
1.3000000000000025,1.4500000000000002,0.3851221203804016,0.0
1.3000000000000025,1.5000000000000002,0.37784457206726074,0.0

1.3500000000000023,0.05,0.5551748871803284,0.0
1.3500000000000023,0.1,0.5540375709533691,0.0
1.3500000000000023,0.15000000000000002,0.5521575808525085,0.0
1.3500000000000023,0.2,0.5495575070381165,0.0
1.3500000000000023,0.25,0.5462677478790283,0.0
1.3500000000000023,0.3,0.5423260927200317,0.0
1.3500000000000023,0.35000000000000003,0.5377760529518127,0.0
1.3500000000000023,0.4,0.5326656103134155,0.0
1.3500000000000023,0.45,0.527046263217926,0.0
1.3500000000000023,0.5,0.5209714770317078,0.0
1.3500000000000023,0.55,0.5144957304000854,0.0
1.3500000000000023,0.6000000000000001,0.5076730847358704,0.0
1.3500000000000023,0.6500000000000001,0.500556468963623,0.0
1.3500000000000023,0.7000000000000001,0.493196964263916,0.0
1.3500000000000023,0.7500000000000001,0.4856429100036621,0.0
1.3500000000000023,0.8,0.4779396951198578,0.0
1.3500000000000023,0.8500000000000001,0.4701293110847473,0.0
1.3500000000000023,0.9000000000000001,0.4622501730918884,0.0
1.3500000000000023,0.9500000000000001,0.45433688163757324,0.0
1.3500000000000023,1.0,0.44642066955566406,0.0
1.3500000000000023,1.05,0.43852895498275757,0.0
1.3500000000000023,1.1,0.4306861162185669,0.0
1.3500000000000023,1.1500000000000001,0.4229128956794739,0.0
1.3500000000000023,1.2000000000000002,0.41522735357284546,0.0
1.3500000000000023,1.2500000000000002,0.4076448082923889,0.0
1.3500000000000023,1.3,0.40017789602279663,0.0
1.3500000000000023,1.35,0.3928371071815491,0.0
1.3500000000000023,1.4000000000000001,0.38563090562820435,0.0
1.3500000000000023,1.4500000000000002,0.37856581807136536,0.0
1.3500000000000023,1.5000000000000002,0.37164703011512756,0.0

1.4000000000000026,0.05,0.5353729724884033,0.0
1.4000000000000026,0.1,0.5343528985977173,0.0
1.4000000000000026,0.15000000000000002,0.5326655507087708,0.0
1.4000000000000026,0.2,0.5303300619125366,0.0
1.4000000000000026,0.25,0.5273719429969788,0.0
1.4000000000000026,0.3,0.5238227248191833,0.0
1.4000000000000026,0.35000000000000003,0.5197192430496216,0.0
1.4000000000000026,0.4,0.5151021480560303,0.0
1.4000000000000026,0.45,0.5100153088569641,0.0
1.4000000000000026,0.5,0.5045046210289001,0.0
1.4000000000000026,0.55,0.49861687421798706,0.0
1.4000000000000026,0.6000000000000001,0.4923991560935974,0.0
1.4000000000000026,0.6500000000000001,0.48589766025543213,0.0
1.4000000000000026,0.7000000000000001,0.479157418012619,0.0
1.4000000000000026,0.7500000000000001,0.47222140431404114,0.0
1.4000000000000026,0.8,0.4651302695274353,0.0
1.4000000000000026,0.8500000000000001,0.4579218626022339,0.0
1.4000000000000026,0.9000000000000001,0.450631320476532,0.0
1.4000000000000026,0.9500000000000001,0.4432905912399292,0.0
1.4000000000000026,1.0,0.4359286427497864,0.0
1.4000000000000026,1.05,0.4285714626312256,0.0
1.4000000000000026,1.1,0.42124199867248535,0.0
1.4000000000000026,1.1500000000000001,0.41396045684814453,0.0
1.4000000000000026,1.2000000000000002,0.4067445993423462,0.0
1.4000000000000026,1.2500000000000002,0.39960944652557373,0.0
1.4000000000000026,1.3,0.3925679326057434,0.0
1.4000000000000026,1.35,0.38563090562820435,0.0
1.4000000000000026,1.4000000000000001,0.3788072168827057,0.0
1.4000000000000026,1.4500000000000002,0.3721041977405548,0.0
1.4000000000000026,1.5000000000000002,0.3655276298522949,0.0

1.4500000000000028,0.05,0.5169341564178467,0.0
1.4500000000000028,0.1,0.5160156488418579,0.0
1.4500000000000028,0.15000000000000002,0.5144957900047302,0.0
1.4500000000000028,0.2,0.5123901963233948,0.0
1.4500000000000028,0.25,0.5097207427024841,0.0
1.4500000000000028,0.3,0.5065139532089233,0.0
1.4500000000000028,0.35000000000000003,0.5028011798858643,0.0
1.4500000000000028,0.4,0.49861687421798706,0.0
1.4500000000000028,0.45,0.493998646736145,0.0
1.4500000000000028,0.5,0.4889860153198242,0.0
1.4500000000000028,0.55,0.48361936211586,0.0
1.4500000000000028,0.6000000000000001,0.4779397249221802,0.0
1.4500000000000028,0.6500000000000001,0.4719875156879425,0.0
1.4500000000000028,0.7000000000000001,0.46580252051353455,0.0
1.4500000000000028,0.7500000000000001,0.45942288637161255,0.0
1.4500000000000028,0.8,0.4528850018978119,0.0
1.4500000000000028,0.8500000000000001,0.44622310996055603,0.0
1.4500000000000028,0.9000000000000001,0.43946903944015503,0.0
1.4500000000000028,0.9500000000000001,0.4326522946357727,0.0
1.4500000000000028,1.0,0.425799697637558,0.0
1.4500000000000028,1.05,0.4189355671405792,0.0
1.4500000000000028,1.1,0.41208165884017944,0.0
1.4500000000000028,1.1500000000000001,0.4052574038505554,0.0
1.4500000000000028,1.2000000000000002,0.3984798192977905,0.0
1.4500000000000028,1.2500000000000002,0.39176374673843384,0.0
1.4500000000000028,1.3,0.3851221203804016,0.0
1.4500000000000028,1.35,0.37856581807136536,0.0
1.4500000000000028,1.4000000000000001,0.3721041977405548,0.0
1.4500000000000028,1.4500000000000002,0.36574485898017883,0.0
1.4500000000000028,1.5000000000000002,0.3594942092895508,0.0

1.5000000000000027,0.05,0.4997224807739258,0.0
1.5000000000000027,0.1,0.49889257550239563,0.0
1.5000000000000027,0.15000000000000002,0.4975186586380005,0.0
1.5000000000000027,0.2,0.4956139922142029,0.0
1.5000000000000027,0.25,0.4931969940662384,0.0
1.5000000000000027,0.3,0.4902903437614441,0.0
1.5000000000000027,0.35000000000000003,0.48692065477371216,0.0
1.5000000000000027,0.4,0.4831174612045288,0.0
1.5000000000000027,0.45,0.4789131283760071,0.0
1.5000000000000027,0.5,0.4743416905403137,0.0
1.5000000000000027,0.55,0.4694381654262543,0.0
1.5000000000000027,0.6000000000000001,0.46423840522766113,0.0
1.5000000000000027,0.6500000000000001,0.4587778151035309,0.0
1.5000000000000027,0.7000000000000001,0.4530915319919586,0.0
1.5000000000000027,0.7500000000000001,0.4472135901451111,0.0
1.5000000000000027,0.8,0.4411764442920685,0.0
1.5000000000000027,0.8500000000000001,0.4350111186504364,0.0
1.5000000000000027,0.9000000000000001,0.42874646186828613,0.0
1.5000000000000027,0.9500000000000001,0.4224095642566681,0.0
1.5000000000000027,1.0,0.41602516174316406,0.0
1.5000000000000027,1.05,0.40961596369743347,0.0
1.5000000000000027,1.1,0.40320253372192383,0.0
1.5000000000000027,1.1500000000000001,0.39680320024490356,0.0
1.5000000000000027,1.2000000000000002,0.3904344141483307,0.0
1.5000000000000027,1.2500000000000002,0.38411062955856323,0.0
1.5000000000000027,1.3,0.37784457206726074,0.0
1.5000000000000027,1.35,0.37164703011512756,0.0
1.5000000000000027,1.4000000000000001,0.3655276298522949,0.0
1.5000000000000027,1.4500000000000002,0.3594942092895508,0.0
1.5000000000000027,1.5000000000000002,0.3535534143447876,0.0



==> grad_visu_NormPhaseSin.csv <==
re,im,norm,phase
-1.5,0.05,2.099097967147827,0.03506103903055191
-1.5,0.1,2.0779948234558105,0.06992850452661514
-1.5,0.15000000000000002,2.0434346199035645,0.10440942645072937
-1.5,0.2,1.9963006973266602,0.13831208646297455
-1.5,0.25,1.9377630949020386,0.171446293592453
-1.5,0.3,1.8692190647125244,0.20362383127212524
-1.5,0.35000000000000003,1.7922254800796509,0.23465830087661743
-1.5,0.4,1.7084330320358276,0.2643648087978363
-1.5,0.45,1.6195132732391357,0.29255959391593933
-1.5,0.5,1.5271037817001343,0.31905874609947205
-1.5,0.55,1.4327540397644043,0.34367719292640686
-1.5,0.6000000000000001,1.3378870487213135,0.3662272095680237
-1.5,0.6500000000000001,1.2437715530395508,0.38651612401008606
-1.5,0.7000000000000001,1.1515058279037476,0.40434423089027405
-1.5,0.7500000000000001,1.0620088577270508,0.4195031225681305
-1.5,0.8,0.976027250289917,0.43177199363708496
-1.5,0.8500000000000001,0.8941405415534973,0.44091641902923584
-1.5,0.9000000000000001,0.816776692867279,0.4466859698295593
-1.5,0.9500000000000001,0.7442278265953064,0.4488130211830139
-1.5,1.0,0.6766701936721802,0.4470129907131195
-1.5,1.05,0.6141799688339233,0.4409860670566559
-1.5,1.1,0.556754469871521,0.43042317032814026
-1.5,1.1500000000000001,0.5043244957923889,0.4150150716304779
-1.5,1.2000000000000002,0.4567722976207733,0.3944690525531769
-1.5,1.2500000000000002,0.41393929719924927,0.36853063106536865
-1.5,1.3,0.3756379187107086,0.3370169401168823
-1.5,1.35,0.3416590094566345,0.2998582124710083
-1.5,1.4000000000000001,0.31177136301994324,0.25714147090911865
-1.5,1.4500000000000002,0.28572794795036316,0.20916348695755005
-1.5,1.5000000000000002,0.26326385140419006,0.15646526217460632

-1.45,0.05,2.0986013412475586,0.03626770153641701
-1.45,0.1,2.0760347843170166,0.0723211020231247
-1.45,0.15000000000000002,2.039124011993408,0.10794667154550552
-1.45,0.2,1.988875150680542,0.1429322510957718
-1.45,0.25,1.92661714553833,0.17706763744354248
-1.45,0.3,1.8539286851882935,0.21014468371868134
-1.45,0.35000000000000003,1.7725588083267212,0.241957426071167
-1.45,0.4,1.6843446493148804,0.27230143547058105
-1.45,0.45,1.5911333560943604,0.3009735345840454
-1.45,0.5,1.4947131872177124,0.32776975631713867
-1.45,0.55,1.3967589139938354,0.35248443484306335
-1.45,0.6000000000000001,1.298784852027893,0.37490811944007874
-1.45,0.6500000000000001,1.2021234035491943,0.3948245644569397
-1.45,0.7000000000000001,1.1079045534133911,0.4120089113712311
-1.45,0.7500000000000001,1.0170564651489258,0.42622432112693787
-1.45,0.8,0.9303112626075745,0.43721920251846313
-1.45,0.8500000000000001,0.8482191562652588,0.4447246491909027
-1.45,0.9000000000000001,0.7711660861968994,0.448452889919281
-1.45,0.9500000000000001,0.6993953585624695,0.44809576869010925
-1.45,1.0,0.6330301761627197,0.443327397108078
-1.45,1.05,0.5720928907394409,0.43380796909332275
-1.45,1.1,0.5165285468101501,0.41919419169425964
-1.45,1.1500000000000001,0.4662174582481384,0.3991546630859375
-1.45,1.2000000000000002,0.4209953844547272,0.37339669466018677
-1.45,1.2500000000000002,0.380659282207489,0.34169942140579224
-1.45,1.3,0.3449801504611969,0.30396273732185364
-1.45,1.35,0.31370630860328674,0.26026129722595215
-1.45,1.4000000000000001,0.28656500577926636,0.21090056002140045
-1.45,1.4500000000000002,0.26326388120651245,0.1564655750989914
-1.45,1.5000000000000002,0.24349059164524078,0.09784096479415894

-1.4,0.05,2.098050594329834,0.03756028413772583
-1.4,0.1,2.073863983154297,0.07488250732421875
-1.4,0.15000000000000002,2.0343573093414307,0.1117294579744339
-1.4,0.2,1.9806820154190063,0.1478656679391861
-1.4,0.25,1.9143534898757935,0.18305781483650208
-1.4,0.3,1.8371617794036865,0.21707507967948914
-1.4,0.35000000000000003,1.7510744333267212,0.24968905746936798
-1.4,0.4,1.6581428050994873,0.2806730270385742
-1.4,0.45,1.5604079961776733,0.3098009526729584
-1.4,0.5,1.4598232507705688,0.33684614300727844
-1.4,0.55,1.358193278312683,0.3615787923336029
-1.4,0.6000000000000001,1.2571271657943726,0.3837636411190033
-1.4,0.6500000000000001,1.158013939857483,0.4031568765640259
-1.4,0.7000000000000001,1.0620088577270508,0.4195030927658081
-1.4,0.7500000000000001,0.9700366258621216,0.4325316250324249
-1.4,0.8,0.8828034996986389,0.44195330142974854
-1.4,0.8500000000000001,0.800817608833313,0.44745782017707825
-1.4,0.9000000000000001,0.7244114279747009,0.4487123489379883
-1.4,0.9500000000000001,0.6537691354751587,0.4453616440296173
-1.4,1.0,0.5889516472816467,0.4370326101779938
-1.4,1.05,0.5299213528633118,0.42334362864494324
-1.4,1.1,0.476563960313797,0.4039212465286255
-1.4,1.1500000000000001,0.4287058115005493,0.378426730632782
-1.4,1.2000000000000002,0.38613083958625793,0.34659671783447266
-1.4,1.2500000000000002,0.3485877811908722,0.30829453468322754
-1.4,1.3,0.31579962372779846,0.2635752856731415
-1.4,1.35,0.2874661982059479,0.21275481581687927
-1.4,1.4000000000000001,0.26326388120651245,0.1564653366804123
-1.4,1.4500000000000002,0.24284550547599792,0.09568322449922562
-1.4,1.5000000000000002,0.22584250569343567,0.031709279865026474

-1.3499999999999999,0.05,2.097437858581543,0.03894829750061035
-1.3499999999999999,0.1,2.071451187133789,0.07763110846281052
-1.3499999999999999,0.15000000000000002,2.0290679931640625,0.11578398942947388
-1.3499999999999999,0.2,1.9716131687164307,0.1531444936990738
-1.3499999999999999,0.25,1.9008214473724365,0.18945279717445374
-1.3499999999999999,0.3,1.8187282085418701,0.22445188462734222
-1.3499999999999999,0.35000000000000003,1.7275553941726685,0.2578875422477722
-1.3499999999999999,0.4,1.6295945644378662,0.2895072102546692
-1.3499999999999999,0.45,1.5271037817001343,0.31905871629714966
-1.3499999999999999,0.5,1.422214150428772,0.34628838300704956
-1.3499999999999999,0.55,1.3168665170669556,0.37093815207481384
-1.3499999999999999,0.6000000000000001,1.2127618789672852,0.392742395401001
-1.3499999999999999,0.6500000000000001,1.1113392114639282,0.4114238917827606
-1.3499999999999999,0.7000000000000001,1.0137665271759033,0.42669057846069336
-1.3499999999999999,0.7500000000000001,0.920951783657074,0.4382305443286896
-1.3499999999999999,0.8,0.8335608839988708,0.4457089900970459
-1.3499999999999999,0.8500000000000001,0.7520449757575989,0.44876524806022644
-1.3499999999999999,0.9000000000000001,0.6766701936721802,0.4470130205154419
-1.3499999999999999,0.9500000000000001,0.6075502038002014,0.4400421679019928
-1.3499999999999999,1.0,0.5446752309799194,0.42742863297462463
-1.3499999999999999,1.05,0.4879390001296997,0.4087509512901306
-1.3499999999999999,1.1,0.43716320395469666,0.3836194574832916
-1.3499999999999999,1.1500000000000001,0.3921141028404236,0.3517189919948578
-1.3499999999999999,1.2000000000000002,0.3525192141532898,0.3128702938556671
-1.3499999999999999,1.2500000000000002,0.31807196140289307,0.2671029269695282
-1.3499999999999999,1.3,0.2884398400783539,0.21473941206932068
-1.3499999999999999,1.35,0.2632638216018677,0.15646538138389587
-1.3499999999999999,1.4000000000000001,0.24215726554393768,0.09336233884096146
-1.3499999999999999,1.4500000000000002,0.22470825910568237,0.026884863153100014
-1.3499999999999999,1.5000000000000002,0.21048392355442047,0.04124075174331665

-1.2999999999999998,0.05,2.0967531204223633,0.040442705154418945
-1.2999999999999998,0.1,2.068758964538574,0.08058813214302063
-1.2999999999999998,0.15000000000000002,2.0231778621673584,0.12014022469520569
-1.2999999999999998,0.2,1.961542010307312,0.15880537033081055
-1.2999999999999998,0.25,1.8858453035354614,0.1962929368019104
-1.2999999999999998,0.3,1.7984108924865723,0.23231583833694458
-1.2999999999999998,0.35000000000000003,1.701753854751587,0.26658961176872253
-1.2999999999999998,0.4,1.5984395742416382,0.298831969499588
-1.2999999999999998,0.45,1.4909639358520508,0.32876014709472656
-1.2999999999999998,0.5,1.3816516399383545,0.35608866810798645
-1.2999999999999998,0.55,1.2725809812545776,0.380526065826416
-1.2999999999999998,0.6000000000000001,1.1655410528182983,0.4017699658870697
-1.2999999999999998,0.6500000000000001,1.0620087385177612,0.4195030927658081
-1.2999999999999998,0.7000000000000001,0.9631503224372864,0.43338829278945923
-1.2999999999999998,0.7500000000000001,0.869838535785675,0.4430631995201111
-1.2999999999999998,0.8,0.7826810479164124,0.448137104511261
-1.2999999999999998,0.8500000000000001,0.7020561099052429,0.44818881154060364
-1.2999999999999998,0.9000000000000001,0.6281500458717346,0.4427680969238281
-1.2999999999999998,0.9500000000000001,0.5609931349754333,0.43140384554862976
-1.2999999999999998,1.0,0.5004954934120178,0.4136206805706024
-1.2999999999999998,1.05,0.44647490978240967,0.3889697194099426
-1.2999999999999998,1.1,0.39868268370628357,0.35707664489746094
-1.2999999999999998,1.1500000000000001,0.3568185269832611,0.3177083134651184
-1.2999999999999998,1.2000000000000002,0.32054629921913147,0.27086398005485535
-1.2999999999999998,1.2500000000000002,0.289495050907135,0.21686895191669464
-1.2999999999999998,1.3,0.26326367259025574,0.15646465122699738
-1.2999999999999998,1.35,0.241421177983284,0.09085745364427567
-1.2999999999999998,1.4000000000000001,0.2235051691532135,0.02167944423854351
-1.2999999999999998,1.4500000000000002,0.2090298980474472,0.04912556707859039
-1.2999999999999998,1.5000000000000002,0.19749747216701508,0.1195077896118164

-1.2499999999999998,0.05,2.0959854125976562,0.04205620661377907
-1.2499999999999998,0.1,2.0657427310943604,0.08377803862094879
-1.2499999999999998,0.15000000000000002,2.0165939331054688,0.1248326301574707
-1.2499999999999998,0.2,1.9503183364868164,0.16488999128341675
-1.2499999999999998,0.25,1.8692190647125244,0.20362383127212524
-1.2499999999999998,0.3,1.775957703590393,0.2407117635011673
-1.2499999999999998,0.35000000000000003,1.6733871698379517,0.2758343815803528
-1.2499999999999998,0.4,1.5643846988677979,0.30867430567741394
-1.2499999999999998,0.45,1.4517086744308472,0.3389129638671875
-1.2499999999999998,0.5,1.3378874063491821,0.3662271797657013
-1.2499999999999998,0.55,1.225138545036316,0.3902852237224579
-1.2499999999999998,0.6000000000000001,1.1153289079666138,0.4107402563095093
-1.2499999999999998,0.6500000000000001,1.0099574327468872,0.42722585797309875
-1.2499999999999998,0.7000000000000001,0.9101677536964417,0.4393492639064789
-1.2499999999999998,0.7500000000000001,0.8167765140533447,0.4466859698295593
-1.2499999999999998,0.8,0.7303131818771362,0.4487766623497009
-1.2499999999999998,0.8500000000000001,0.6510644555091858,0.445126473903656
-1.2499999999999998,0.9000000000000001,0.5791200399398804,0.4352126121520996
-1.2499999999999998,0.9500000000000001,0.5144161581993103,0.4184989333152771
-1.2499999999999998,1.0,0.4567721486091614,0.39446917176246643
-1.2499999999999998,1.05,0.4059228003025055,0.36267805099487305
-1.2499999999999998,1.1,0.36154064536094666,0.32283028960227966
-1.2499999999999998,1.1500000000000001,0.3232506513595581,0.274880975484848
-1.2499999999999998,1.2000000000000002,0.2906418442726135,0.21915817260742188
-1.2499999999999998,1.2500000000000002,0.26326388120651245,0.1564657986164093
-1.2499999999999998,1.3,0.24063223600387573,0.08814617991447449
-1.2499999999999998,1.35,0.22222711145877838,0.01604815199971199
-1.2499999999999998,1.4000000000000001,0.20750059187412262,0.05763309821486473
-1.2499999999999998,1.4500000000000002,0.1958920955657959,0.1305985003709793
-1.2499999999999998,1.5000000000000002,0.18685074150562286,0.20072227716445923

-1.1999999999999997,0.05,2.0951197147369385,0.04380360245704651
-1.1999999999999997,0.1,2.0623488426208496,0.08722929656505585
-1.1999999999999997,0.15000000000000002,2.0092031955718994,0.12990102171897888
-1.1999999999999997,0.2,1.937762975692749,0.171446293592453
-1.1999999999999997,0.25,1.8506991863250732,0.21149684488773346
-1.1999999999999997,0.3,1.7510746717453003,0.2496890276670456
-1.1999999999999997,0.35000000000000003,1.6421332359313965,0.28566262125968933
-1.1999999999999997,0.4,1.5271037817001343,0.31905871629714966
-1.1999999999999997,0.45,1.4090334177017212,0.3495160937309265
-1.1999999999999997,0.5,1.2906628847122192,0.3766665756702423
-1.1999999999999997,0.55,1.1743453741073608,0.4001292288303375
-1.1999999999999997,0.6000000000000001,1.0620088577270508,0.4195030629634857
-1.1999999999999997,0.6500000000000001,0.9551526308059692,0.4343605041503906
-1.1999999999999997,0.7000000000000001,0.8548721075057983,0.4442393481731415
-1.1999999999999997,0.7500000000000001,0.7619022130966187,0.4486381411552429
-1.1999999999999997,0.8,0.6766701340675354,0.4470129609107971
-1.1999999999999997,0.8500000000000001,0.5993506908416748,0.4387826919555664
-1.1999999999999997,0.9000000000000001,0.5299214720726013,0.42334380745887756
-1.1999999999999997,0.9500000000000001,0.46821117401123047,0.4001021385192871
-1.1999999999999997,1.0,0.4139391779899597,0.3685306906700134
-1.1999999999999997,1.05,0.3667469024658203,0.32825642824172974
-1.1999999999999997,1.1,0.3262190520763397,0.279181569814682
-1.1999999999999997,1.1500000000000001,0.29189252853393555,0.22162602841854095
-1.1999999999999997,1.2000000000000002,0.2632640600204468,0.15646566450595856
-1.1999999999999997,1.2500000000000002,0.23978479206562042,0.08520377427339554
-1.1999999999999997,1.3,0.22086699306964874,0.009935995563864708
-1.1999999999999997,1.35,0.20589043200016022,0.06683913618326187
-1.1999999999999997,1.4000000000000001,0.19422154128551483,0.1425352692604065
-1.1999999999999997,1.4500000000000002,0.18524126708507538,0.21480697393417358
-1.1999999999999997,1.5000000000000002,0.17837297916412354,0.28181666135787964

-1.1499999999999997,0.05,2.094139575958252,0.045702263712882996
-1.1499999999999997,0.1,2.058511257171631,0.09097519516944885
-1.1499999999999997,0.15000000000000002,2.000870704650879,0.13539180159568787
-1.1499999999999997,0.2,1.923661231994629,0.178529292345047
-1.1499999999999997,0.25,1.8299996852874756,0.21997003257274628
-1.1499999999999997,0.3,1.7234206199645996,0.25930190086364746
-1.1499999999999997,0.35000000000000003,1.60762357711792,0.29611605405807495
-1.1499999999999997,0.4,1.4862333536148071,0.3300044536590576
-1.1499999999999997,0.45,1.362611174583435,0.3605547249317169
-1.1499999999999997,0.5,1.239714503288269,0.3873439133167267
-1.1499999999999997,0.55,1.1200206279754639,0.4099307060241699
-1.1499999999999997,0.6000000000000001,1.0054957866668701,0.42784667015075684
-1.1499999999999997,0.6500000000000001,0.897609293460846,0.4405871033668518
-1.1499999999999997,0.7000000000000001,0.7973775863647461,0.4476032853126526
-1.1499999999999997,0.7500000000000001,0.7054228186607361,0.4482971429824829
-1.1499999999999997,0.8,0.6220430731773376,0.4420227110385895
-1.1499999999999997,0.8500000000000001,0.5472801327705383,0.428100049495697
-1.1499999999999997,0.9000000000000001,0.48098263144493103,0.4058467745780945
-1.1499999999999997,0.9500000000000001,0.4228580594062805,0.37463855743408203
-1.1499999999999997,1.0,0.37251517176628113,0.3340100944042206
-1.1499999999999997,1.05,0.32948964834213257,0.28379327058792114
-1.1499999999999997,1.1,0.29326289892196655,0.22429537773132324
-1.1499999999999997,1.1500000000000001,0.2632637023925781,0.15646511316299438
-1.1499999999999997,1.2000000000000002,0.2388720065355301,0.08199809491634369
-1.1499999999999997,1.2500000000000002,0.21941746771335602,0.0032832883298397064
-1.1499999999999997,1.3,0.20419420301914215,0.07682846486568451
-1.1499999999999997,1.35,0.19248351454734802,0.1554088443517685
-1.1499999999999997,1.4000000000000001,0.1835872083902359,0.22987347841262817
-1.1499999999999997,1.4500000000000002,0.17686350643634796,0.29826852679252625
-1.1499999999999997,1.5000000000000002,0.1717529594898224,0.3593910336494446

-1.0999999999999996,0.05,2.0930230617523193,0.04777267947793007
-1.0999999999999996,0.1,2.0541493892669678,0.09505486488342285
-1.0999999999999996,0.15000000000000002,1.9914308786392212,0.1413588672876358
-1.0999999999999996,0.2,1.9077560901641846,0.18620231747627258
-1.0999999999999996,0.25,1.8067795038223267,0.22910897433757782
-1.0999999999999996,0.3,1.6925982236862183,0.2696089446544647
-1.0999999999999996,0.35000000000000003,1.5694390535354614,0.30723559856414795
-1.0999999999999996,0.4,1.4413727521896362,0.34152182936668396
-1.0999999999999996,0.45,1.3120954036712646,0.3719930648803711
-1.0999999999999996,0.5,1.1847814321517944,0.3981589674949646
-1.0999999999999996,0.55,1.0620088577270508,0.4195031225681305
-1.0999999999999996,0.6000000000000001,0.9457510709762573,0.4354715049266815
-1.0999999999999996,0.6500000000000001,0.837408185005188,0.445462167263031
-1.0999999999999996,0.7000000000000001,0.7378780841827393,0.44881606101989746
-1.0999999999999996,0.7500000000000001,0.647635817527771,0.44481590390205383
-1.0999999999999996,0.8,0.5668211579322815,0.4326951801776886
-1.0999999999999996,0.8500000000000001,0.49532026052474976,0.41166985034942627
-1.0999999999999996,0.9000000000000001,0.43283501267433167,0.381003201007843
-1.0999999999999996,0.9500000000000001,0.378938227891922,0.34011539816856384
-1.0999999999999996,1.0,0.3331121802330017,0.28875091671943665
-1.0999999999999996,1.05,0.2947697937488556,0.22719021141529083
-1.0999999999999996,1.1,0.26326408982276917,0.15646564960479736
-1.0999999999999996,1.1500000000000001,0.237885519862175,0.07849127054214478
-1.0999999999999996,1.2000000000000002,0.21786965429782867,0.0039865984581410885
-1.0999999999999996,1.2500000000000002,0.20240655541419983,0.08769650012254715
-1.0999999999999996,1.3,0.19067636132240295,0.1693217158317566
-1.0999999999999996,1.35,0.1818898618221283,0.24600562453269958
-1.0999999999999996,1.4000000000000001,0.17533111572265625,0.3156922161579132
-1.0999999999999996,1.4500000000000002,0.17038731276988983,0.37721478939056396
-1.0999999999999996,1.5000000000000002,0.16656209528446198,0.4301835298538208

-1.0499999999999996,0.05,2.091744899749756,0.05003921315073967
-1.0499999999999996,0.1,2.0491654872894287,0.09951454401016235
-1.0499999999999996,0.15000000000000002,1.9806818962097168,0.1478656679391861
-1.0499999999999996,0.2,1.889735221862793,0.19453877210617065
-1.0499999999999996,0.25,1.7806326150894165,0.23898765444755554
-1.0499999999999996,0.3,1.6581428050994873,0.2806730270385742
-1.0499999999999996,0.35000000000000003,1.5271037817001343,0.31905874609947205
-1.0499999999999996,0.4,1.3920819759368896,0.3536059558391571
-1.0499999999999996,0.45,1.2571274042129517,0.3837635815143585
-1.0499999999999996,0.5,1.1256167888641357,0.40895718336105347
-1.0499999999999996,0.55,1.0001978874206543,0.4285748302936554
-1.0499999999999996,0.6000000000000001,0.8828034996986389,0.44195330142974854
-1.0499999999999996,0.6500000000000001,0.7747167944908142,0.44836533069610596
-1.0499999999999996,0.7000000000000001,0.6766698956489563,0.4470129907131195
-1.0499999999999996,0.7500000000000001,0.5889516472816467,0.4370327293872833
-1.0499999999999996,0.8,0.511512815952301,0.4175243079662323
-1.0499999999999996,0.8500000000000001,0.4440600275993347,0.38761770725250244
-1.0499999999999996,0.9000000000000001,0.3861306607723236,0.3465965688228607
-1.0499999999999996,0.9500000000000001,0.3371444344520569,0.29409152269363403
-1.0499999999999996,1.0,0.2964353859424591,0.23034106194972992
-1.0499999999999996,1.05,0.26326367259025574,0.15646491944789886
-1.0499999999999996,1.1,0.23681733012199402,0.07464145869016647
-1.0499999999999996,1.1500000000000001,0.21621327102184296,0.011961046606302261
-1.0499999999999996,1.2000000000000002,0.20052124559879303,0.09955843538045883
-1.0499999999999996,1.2500000000000002,0.18879908323287964,0.1843835413455963
-1.0499999999999996,1.3,0.18015094101428986,0.26329076290130615
-1.0499999999999996,1.35,0.17377759516239166,0.3341335952281952
-1.0499999999999996,1.4000000000000001,0.16900914907455444,0.39582186937332153
-1.0499999999999996,1.4500000000000002,0.16531561315059662,0.44813767075538635
-1.0499999999999996,1.5000000000000002,0.16229861974716187,0.49145716428756714

-0.9999999999999996,0.05,2.09027099609375,0.05253104865550995
-0.9999999999999996,0.1,2.0434346199035645,0.10440941900014877
-0.9999999999999996,0.15000000000000002,1.9683747291564941,0.15498702228069305
-0.9999999999999996,0.2,1.8692190647125244,0.20362384617328644
-0.9999999999999996,0.25,1.7510749101638794,0.249688982963562
-0.9999999999999996,0.3,1.6195132732391357,0.29255953431129456
-0.9999999999999996,0.35000000000000003,1.480079174041748,0.3316146433353424
-0.9999999999999996,0.4,1.3378870487213135,0.3662271797657013
-0.9999999999999996,0.45,1.1973460912704468,0.39575064182281494
-0.9999999999999996,0.5,1.0620088577270508,0.4195030629634857
-0.9999999999999996,0.55,0.9345419406890869,0.43674999475479126
-0.9999999999999996,0.6000000000000001,0.8167768120765686,0.44668594002723694
-0.9999999999999996,0.6500000000000001,0.7098181247711182,0.44842231273651123
-0.9999999999999996,0.7000000000000001,0.6141802072525024,0.4409860372543335
-0.9999999999999996,0.7500000000000001,0.5299214720726013,0.42334380745887756
-0.9999999999999996,0.8,0.4567720890045166,0.3944689631462097
-0.9999999999999996,0.8500000000000001,0.3942348062992096,0.35347840189933777
-0.9999999999999996,0.9000000000000001,0.3416590094566345,0.2998581528663635
-0.9999999999999996,0.9500000000000001,0.29828548431396484,0.23378276824951172
-0.9999999999999996,1.0,0.26326385140419006,0.15646511316299438
-0.9999999999999996,1.05,0.23565566539764404,0.07039465755224228
-0.9999999999999996,1.1,0.21443909406661987,0.02073921635746956
-0.9999999999999996,1.1500000000000001,0.19853228330612183,0.1125466600060463
-0.9999999999999996,1.2000000000000002,0.18685084581375122,0.2007218450307846
-0.9999999999999996,1.2500000000000002,0.1783730536699295,0.2818167209625244
-0.9999999999999996,1.3,0.1722053736448288,0.3536258637905121
-0.9999999999999996,1.35,0.1676170974969864,0.4151880741119385
-0.9999999999999996,1.4000000000000001,0.1640460342168808,0.46650898456573486
-0.9999999999999996,1.4500000000000002,0.16108167171478271,0.5081993937492371
-0.9999999999999996,1.5000000000000002,0.15843944251537323,0.541168749332428

-0.9499999999999995,0.05,2.088560104370117,0.05528346076607704
-0.9499999999999995,0.1,2.036801338195801,0.10980583727359772
-0.9499999999999995,0.15000000000000002,1.9541983604431152,0.16281187534332275
-0.9499999999999995,0.2,1.8457410335540771,0.21355648338794708
-0.9499999999999995,0.25,1.7175235748291016,0.2613058388233185
-0.9499999999999995,0.3,1.5760776996612549,0.3053344488143921
-0.9499999999999995,0.35000000000000003,1.4277619123458862,0.34491732716560364
-0.9499999999999995,0.4,1.2782851457595825,0.3793167471885681
-0.9499999999999995,0.45,1.1324063539505005,0.4077647030353546
-0.9499999999999995,0.5,0.9938057065010071,0.42944055795669556
-0.9499999999999995,0.55,0.8650938272476196,0.443448543548584
-0.9499999999999995,0.6000000000000001,0.7479230761528015,0.4487965703010559
-0.9499999999999995,0.6500000000000001,0.6431472897529602,0.4443872570991516
-0.9499999999999995,0.7000000000000001,0.5510020852088928,0.4290347099304199
-0.9499999999999995,0.7500000000000001,0.4712708294391632,0.40152880549430847
-0.9499999999999995,0.8,0.4034286439418793,0.3607831597328186
-0.9499999999999995,0.8500000000000001,0.34674596786499023,0.30609920620918274
-0.9499999999999995,0.9000000000000001,0.30035215616226196,0.23755648732185364
-0.9499999999999995,0.9500000000000001,0.26326388120651245,0.1564653366804123
-0.9499999999999995,1.0,0.23438924551010132,0.06568846851587296
-0.9499999999999995,1.05,0.21253344416618347,0.030450833961367607
-0.9499999999999995,1.1,0.19643454253673553,0.12681105732917786
-0.9499999999999995,1.1500000000000001,0.18483179807662964,0.21847811341285706
-0.9499999999999995,1.2000000000000002,0.1765589416027069,0.30167245864868164
-0.9499999999999995,1.2500000000000002,0.1706157922744751,0.3741888105869293
-0.9499999999999995,1.3,0.16620784997940063,0.4352661967277527
-0.9499999999999995,1.35,0.1627427488565445,0.4851890802383423
-0.9499999999999995,1.4000000000000001,0.1598035842180252,0.52484130859375
-0.9499999999999995,1.4500000000000002,0.1571110039949417,0.5553598999977112
-0.9499999999999995,1.5000000000000002,0.15448907017707825,0.5779066681861877

-0.8999999999999995,0.05,2.0865585803985596,0.058339450508356094
-0.8999999999999995,0.1,2.0290679931640625,0.11578399688005447
-0.8999999999999995,0.15000000000000002,1.937762975692749,0.1714463084936142
-0.8999999999999995,0.2,1.818727970123291,0.2244519591331482
-0.8999999999999995,0.25,1.6792805194854736,0.2739400863647461
-0.8999999999999995,0.3,1.5271037817001343,0.31905877590179443
-0.8999999999999995,0.35000000000000003,1.3694850206375122,0.35895219445228577
-0.8999999999999995,0.4,1.2127617597579956,0.39274242520332336
-0.8999999999999995,0.45,1.0620088577270508,0.4195031523704529
-0.8999999999999995,0.5,0.920951783657074,0.4382305145263672
-0.8999999999999995,0.55,0.7920476794242859,0.44781339168548584
-0.8999999999999995,0.6000000000000001,0.6766701936721802,0.44701308012008667
-0.8999999999999995,0.6500000000000001,0.5753364562988281,0.43446728587150574
-0.8999999999999995,0.7000000000000001,0.4879389703273773,0.408750981092453
-0.8999999999999995,0.7500000000000001,0.41393887996673584,0.3685304820537567
-0.8999999999999995,0.8,0.3525189757347107,0.31286999583244324
-0.8999999999999995,0.8500000000000001,0.3026757836341858,0.24171194434165955
-0.8999999999999995,0.9000000000000001,0.26326388120651245,0.15646547079086304
-0.8999999999999995,0.9500000000000001,0.2330022007226944,0.06044209748506546
-0.8999999999999995,1.0,0.2104838639497757,0.04124180227518082
-0.8999999999999995,1.05,0.19422152638435364,0.14253491163253784
-0.8999999999999995,1.1,0.18274405598640442,0.2377997636795044
-0.8999999999999995,1.1500000000000001,0.17471201717853546,0.3229454457759857
-0.8999999999999995,1.2000000000000002,0.16900920867919922,0.3958210349082947
-0.8999999999999995,1.2500000000000002,0.1647748351097107,0.45596569776535034
-0.8999999999999995,1.3,0.16139090061187744,0.5040165781974792
-0.8999999999999995,1.35,0.15843941271305084,0.5411686301231384
-0.8999999999999995,1.4000000000000001,0.155653715133667,0.5687968134880066
-0.8999999999999995,1.4500000000000002,0.15287460386753082,0.5882311463356018
-0.8999999999999995,1.5000000000000002,0.15001653134822845,0.600652813911438

-0.8499999999999994,0.05,2.0841970443725586,0.06175203248858452
-0.8499999999999994,0.1,2.0199787616729736,0.12244205176830292
-0.8499999999999994,0.15000000000000002,1.918574571609497,0.1810179352760315
-0.8499999999999994,0.2,1.7874685525894165,0.23644429445266724
-0.8499999999999994,0.25,1.6355043649673462,0.2877019941806793
-0.8499999999999994,0.3,1.4717442989349365,0.33377987146377563
-0.8499999999999994,0.35000000000000003,1.3045239448547363,0.373656302690506
-0.8499999999999994,0.4,1.1408168077468872,0.40627044439315796
-0.8499999999999994,0.45,0.9859400391578674,0.4304860830307007
-0.8499999999999994,0.5,0.8435441255569458,0.4450514316558838
-0.8499999999999994,0.55,0.7157992124557495,0.44856423139572144
-0.8499999999999994,0.6000000000000001,0.6036794781684875,0.43946054577827454
-0.8499999999999994,0.6500000000000001,0.5072723627090454,0.4160611033439636
-0.8499999999999994,0.7000000000000001,0.4260576367378235,0.376731812953949
-0.8499999999999994,0.7500000000000001,0.3591233491897583,0.3202328383922577
-0.8499999999999994,0.8,0.30530744791030884,0.24631047248840332
-0.8499999999999994,0.8500000000000001,0.26326385140419006,0.156465083360672
-0.8499999999999994,0.9000000000000001,0.23147757351398468,0.054560549557209015
-0.8499999999999994,0.9500000000000001,0.20827506482601166,0.05329664424061775
-0.8499999999999994,1.0,0.1918889731168747,0.1599256545305252
-0.8499999999999994,1.05,0.1805894821882248,0.2588566243648529
-0.8499999999999994,1.1,0.1728365421295166,0.3456999659538269
-0.8499999999999994,1.1500000000000001,0.16738352179527283,0.41848835349082947
-0.8499999999999994,1.2000000000000002,0.16330628097057343,0.47715482115745544
-0.8499999999999994,1.2500000000000002,0.15996737778186798,0.5227732062339783
-0.8499999999999994,1.3,0.15695609152317047,0.5568961501121521
-0.8499999999999994,1.35,0.15402483940124512,0.5811418890953064
-0.8499999999999994,1.4000000000000001,0.15103751420974731,0.5970017313957214
-0.8499999999999994,1.4500000000000002,0.1479293555021286,0.6057559847831726
-0.8499999999999994,1.5000000000000002,0.14468154311180115,0.6084575653076172

-0.7999999999999994,0.05,2.081383228302002,0.06558725982904434
-0.7999999999999994,0.1,2.0092034339904785,0.12990105152130127
-0.7999999999999994,0.15000000000000002,1.8959994316101074,0.19168122112751007
-0.7999999999999994,0.2,1.7510745525360107,0.24968907237052917
-0.7999999999999994,0.25,1.5851829051971436,0.3027053475379944
-0.7999999999999994,0.3,1.409033179283142,0.3495161533355713
-0.7999999999999994,0.35000000000000003,1.232116937637329,0.3888833522796631
-0.7999999999999994,0.4,1.0620088577270508,0.4195031225681305
-0.7999999999999994,0.45,0.904136598110199,0.4399526119232178
-0.7999999999999994,0.5,0.7619022727012634,0.44863811135292053
-0.7999999999999994,0.55,0.6370187401771545,0.44376084208488464
-0.7999999999999994,0.6000000000000001,0.5299215912818909,0.4233437180519104
-0.7999999999999994,0.6500000000000001,0.4401659369468689,0.3853856921195984
-0.7999999999999994,0.7000000000000001,0.366747111082077,0.3282565474510193
-0.7999999999999994,0.7500000000000001,0.3083110451698303,0.2514236569404602
-0.7999999999999994,0.8,0.26326388120651245,0.15646524727344513
-0.7999999999999994,0.8500000000000001,0.22979404032230377,0.04792092368006706
-0.7999999999999994,0.9000000000000001,0.2058904618024826,0.06683889776468277
-0.7999999999999994,0.9500000000000001,0.189432755112648,0.17922738194465637
-0.7999999999999994,1.0,0.1783730536699295,0.28181710839271545
-0.7999999999999994,1.05,0.1709349900484085,0.36999067664146423
-0.7999999999999994,1.1,0.16573338210582733,0.44210150837898254
-0.7999999999999994,1.1500000000000001,0.16178332269191742,0.49863308668136597
-0.7999999999999994,1.2000000000000002,0.15843945741653442,0.5411685109138489
-0.7999999999999994,1.2500000000000002,0.1553082913160324,0.5716489553451538
-0.7999999999999994,1.3,0.1521696150302887,0.5919522643089294
-0.7999999999999994,1.35,0.1489153504371643,0.6037155389785767
-0.7999999999999994,1.4000000000000001,0.14550663530826569,0.6082990765571594
-0.7999999999999994,1.4500000000000002,0.14194463193416595,0.6067952513694763
-0.7999999999999994,1.5000000000000002,0.1382538378238678,0.6000624895095825

-0.7499999999999993,0.05,2.0779948234558105,0.06992850452661514
-0.7499999999999993,0.1,1.9963006973266602,0.13831208646297455
-0.7499999999999993,0.15000000000000002,1.8692190647125244,0.20362383127212524
-0.7499999999999993,0.2,1.7084330320358276,0.2643648087978363
-0.7499999999999993,0.25,1.5271037817001343,0.31905874609947205
-0.7499999999999993,0.3,1.3378870487213135,0.3662272095680237
-0.7499999999999993,0.35000000000000003,1.1515058279037476,0.40434423089027405
-0.7499999999999993,0.4,0.976027250289917,0.43177199363708496
-0.7499999999999993,0.45,0.816776692867279,0.4466859698295593
-0.7499999999999993,0.5,0.6766701936721802,0.4470129907131195
-0.7499999999999993,0.55,0.556754469871521,0.43042317032814026
-0.7499999999999993,0.6000000000000001,0.4567722976207733,0.3944690525531769
-0.7499999999999993,0.6500000000000001,0.3756379187107086,0.3370169401168823
-0.7499999999999993,0.7000000000000001,0.31177136301994324,0.25714147090911865
-0.7499999999999993,0.7500000000000001,0.26326385140419006,0.15646526217460632
-0.7499999999999993,0.8,0.22792604565620422,0.040370240807533264
-0.7499999999999993,0.8500000000000001,0.20331236720085144,0.0821448266506195
-0.7499999999999993,0.9000000000000001,0.18685077130794525,0.2007228136062622
-0.7499999999999993,0.9500000000000001,0.17610011994838715,0.3068552613258362
-0.7499999999999993,1.0,0.16900920867919922,0.3958209753036499
-0.7499999999999993,1.05,0.16404594480991364,0.46650975942611694
-0.7499999999999993,1.1,0.1601763516664505,0.5201075077056885
-0.7499999999999993,1.1500000000000001,0.15676014125347137,0.5588019490242004
-0.7499999999999993,1.2000000000000002,0.15343481302261353,0.5849394798278809
-0.7499999999999993,1.2500000000000002,0.15001659095287323,0.600653350353241
-0.7499999999999993,1.3,0.146431103348732,0.6077144742012024
-0.7499999999999993,1.35,0.1426682472229004,0.6075389981269836
-0.7499999999999993,1.4000000000000001,0.13875220715999603,0.6012359261512756
-0.7499999999999993,1.4500000000000002,0.1347237378358841,0.5896639823913574
-0.7499999999999993,1.5000000000000002,0.13063077628612518,0.5734777450561523

-0.6999999999999993,0.05,2.073863983154297,0.07488250732421875
-0.6999999999999993,0.1,1.9806820154190063,0.1478656679391861
-0.6999999999999993,0.15000000000000002,1.8371617794036865,0.21707507967948914
-0.6999999999999993,0.2,1.6581428050994873,0.2806730270385742
-0.6999999999999993,0.25,1.4598232507705688,0.33684614300727844
-0.6999999999999993,0.3,1.2571271657943726,0.3837636411190033
-0.6999999999999993,0.35000000000000003,1.0620088577270508,0.4195030927658081
-0.6999999999999993,0.4,0.8828034996986389,0.44195330142974854
-0.6999999999999993,0.45,0.7244114279747009,0.4487123489379883
-0.6999999999999993,0.5,0.5889516472816467,0.4370326101779938
-0.6999999999999993,0.55,0.476563960313797,0.4039212465286255
-0.6999999999999993,0.6000000000000001,0.38613083958625793,0.34659671783447266
-0.6999999999999993,0.6500000000000001,0.31579962372779846,0.2635752856731415
-0.6999999999999993,0.7000000000000001,0.26326388120651245,0.1564653366804123
-0.6999999999999993,0.7500000000000001,0.22584250569343567,0.031709279865026474
-0.6999999999999993,0.8,0.200521320104599,0.09955781698226929
-0.6999999999999993,0.8500000000000001,0.18414358794689178,0.2247362583875656
-0.6999999999999993,0.9000000000000001,0.17377768456935883,0.33413273096084595
-0.6999999999999993,0.9500000000000001,0.1670558601617813,0.4231374263763428
-0.6999999999999993,1.0,0.16229869425296783,0.49145734310150146
-0.6999999999999993,1.05,0.15843944251537323,0.5411691069602966
-0.6999999999999993,1.1,0.15486396849155426,0.575130820274353
-0.6999999999999993,1.1500000000000001,0.1512542963027954,0.5961202383041382
-0.6999999999999993,1.2000000000000002,0.14747406542301178,0.6064890623092651
-0.6999999999999993,1.2500000000000002,0.14348876476287842,0.6081240177154541
-0.6999999999999993,1.3,0.1393195241689682,0.6024777293205261
-0.6999999999999993,1.35,0.1350141018629074,0.5906502604484558
-0.6999999999999993,1.4000000000000001,0.13063092529773712,0.5734772682189941
-0.6999999999999993,1.4500000000000002,0.12622885406017303,0.5515899062156677
-0.6999999999999993,1.5000000000000002,0.12186479568481445,0.5254636406898499

-0.6499999999999992,0.05,2.068758964538574,0.08058813214302063
-0.6499999999999992,0.1,1.961542010307312,0.15880537033081055
-0.6499999999999992,0.15000000000000002,1.7984108924865723,0.23231583833694458
-0.6499999999999992,0.2,1.5984395742416382,0.298831969499588
-0.6499999999999992,0.25,1.3816516399383545,0.35608866810798645
-0.6499999999999992,0.3,1.1655410528182983,0.4017699658870697
-0.6499999999999992,0.35000000000000003,0.9631503224372864,0.43338829278945923
-0.6499999999999992,0.4,0.7826810479164124,0.448137104511261
-0.6499999999999992,0.45,0.6281500458717346,0.4427680969238281
-0.6499999999999992,0.5,0.5004954934120178,0.4136206805706024
-0.6499999999999992,0.55,0.39868268370628357,0.35707664489746094
-0.6499999999999992,0.6000000000000001,0.32054629921913147,0.27086398005485535
-0.6499999999999992,0.6500000000000001,0.26326367259025574,0.15646465122699738
-0.6499999999999992,0.7000000000000001,0.2235051691532135,0.02167944423854351
-0.6499999999999992,0.7500000000000001,0.19749747216701508,0.1195077896118164
-0.6499999999999992,0.8,0.1813148409128189,0.2516346275806427
-0.6499999999999992,0.8500000000000001,0.17141275107860565,0.3637726902961731
-0.6499999999999992,0.9000000000000001,0.1650637835264206,0.45178118348121643
-0.6499999999999992,0.9500000000000001,0.160451740026474,0.5165444016456604
-0.6499999999999992,1.0,0.1565045714378357,0.5612289309501648
-0.6499999999999992,1.05,0.1526583433151245,0.5894216895103455
-0.6499999999999992,1.1,0.14865891635417938,0.6043074727058411
-0.6499999999999992,1.1500000000000001,0.14442600309848785,0.608441948890686
-0.6499999999999992,1.2000000000000002,0.13997124135494232,0.6037715077400208
-0.6499999999999992,1.2500000000000002,0.13534902036190033,0.5917584896087646
-0.6499999999999992,1.3,0.13063080608844757,0.5734786987304688
-0.6499999999999992,1.35,0.12589102983474731,0.5497251152992249
-0.6499999999999992,1.4000000000000001,0.12120012938976288,0.5210931897163391
-0.6499999999999992,1.4500000000000002,0.11662068963050842,0.4880320727825165
-0.6499999999999992,1.5000000000000002,0.11220793426036835,0.45089587569236755

-0.5999999999999992,0.05,2.0623488426208496,0.08722929656505585
-0.5999999999999992,0.1,1.937762975692749,0.171446293592453
-0.5999999999999992,0.15000000000000002,1.7510746717453003,0.2496890276670456
-0.5999999999999992,0.2,1.5271037817001343,0.31905871629714966
-0.5999999999999992,0.25,1.2906628847122192,0.3766665756702423
-0.5999999999999992,0.3,1.0620088577270508,0.4195030629634857
-0.5999999999999992,0.35000000000000003,0.8548721075057983,0.4442393481731415
-0.5999999999999992,0.4,0.6766701340675354,0.4470129609107971
-0.5999999999999992,0.45,0.5299214720726013,0.42334380745887756
-0.5999999999999992,0.5,0.4139391779899597,0.3685306906700134
-0.5999999999999992,0.55,0.3262190520763397,0.279181569814682
-0.5999999999999992,0.6000000000000001,0.2632640600204468,0.15646566450595856
-0.5999999999999992,0.6500000000000001,0.22086699306964874,0.009935995563864708
-0.5999999999999992,0.7000000000000001,0.19422154128551483,0.1425352692604065
-0.5999999999999992,0.7500000000000001,0.17837297916412354,0.28181666135787964
-0.5999999999999992,0.8,0.16900910437107086,0.3958228528499603
-0.5999999999999992,0.8500000000000001,0.16300684213638306,0.4814351797103882
-0.5999999999999992,0.9000000000000001,0.15843936800956726,0.5411686301231384
-0.5999999999999992,0.9500000000000001,0.15427006781101227,0.5794602036476135
-0.5999999999999992,1.0,0.15001648664474487,0.6006526947021484
-0.5999999999999992,1.05,0.14550648629665375,0.6083000302314758
-0.5999999999999992,1.1,0.14072716236114502,0.6050947308540344
-0.5999999999999992,1.1500000000000001,0.13573868572711945,0.5930132269859314
-0.5999999999999992,1.2000000000000002,0.13063083589076996,0.573477566242218
-0.5999999999999992,1.2500000000000002,0.12549741566181183,0.5475179553031921
-0.5999999999999992,1.3,0.12042751163244247,0.5158806443214417
-0.5999999999999992,1.35,0.11549988389015198,0.47911834716796875
-0.5999999999999992,1.4000000000000001,0.11078230291604996,0.4376646876335144
-0.5999999999999992,1.4500000000000002,0.1063307672739029,0.39188870787620544
-0.5999999999999992,1.5000000000000002,0.10219184309244156,0.34213143587112427

-0.5499999999999992,0.05,2.0541493892669678,0.09505486488342285
-0.5499999999999992,0.1,1.9077560901641846,0.18620231747627258
-0.5499999999999992,0.15000000000000002,1.6925982236862183,0.2696089446544647
-0.5499999999999992,0.2,1.4413727521896362,0.34152182936668396
-0.5499999999999992,0.25,1.1847814321517944,0.3981589674949646
-0.5499999999999992,0.3,0.9457510709762573,0.4354715049266815
-0.5499999999999992,0.35000000000000003,0.7378780841827393,0.44881606101989746
-0.5499999999999992,0.4,0.5668211579322815,0.4326951801776886
-0.5499999999999992,0.45,0.43283501267433167,0.381003201007843
-0.5499999999999992,0.5,0.3331121802330017,0.28875091671943665
-0.5499999999999992,0.55,0.26326408982276917,0.15646564960479736
-0.5499999999999992,0.6000000000000001,0.21786965429782867,0.0039865984581410885
-0.5499999999999992,0.6500000000000001,0.19067636132240295,0.1693217158317566
-0.5499999999999992,0.7000000000000001,0.17533111572265625,0.3156922161579132
-0.5499999999999992,0.7500000000000001,0.16656209528446198,0.4301835298538208
-0.5499999999999992,0.8,0.1608317345380783,0.5115423202514648
-0.5499999999999992,0.8500000000000001,0.15615616738796234,0.5644210577011108
-0.5499999999999992,0.9000000000000001,0.1515885442495346,0.5946813225746155
-0.5499999999999992,0.9500000000000001,0.14676453173160553,0.6073894500732422
-0.5499999999999992,1.0,0.14161400496959686,0.6063865423202515
-0.5499999999999992,1.05,0.13619862496852875,0.5944369435310364
-0.5499999999999992,1.1,0.13063092529773712,0.5734768509864807
-0.5499999999999992,1.1500000000000001,0.1250324845314026,0.5448687076568604
-0.5499999999999992,1.2000000000000002,0.11951898038387299,0.5095621943473816
-0.5499999999999992,1.2500000000000002,0.11418993771076202,0.46826085448265076
-0.5499999999999992,1.3,0.10913005471229553,0.4215013384819031
-0.5499999999999992,1.35,0.10440829396247864,0.3697451949119568
-0.5499999999999992,1.4000000000000001,0.10007934272289276,0.3134382367134094
-0.5499999999999992,1.4500000000000002,0.09618452936410904,0.25306248664855957
-0.5499999999999992,1.5000000000000002,0.09275363385677338,0.18916203081607819

-0.4999999999999991,0.05,2.0434346199035645,0.10440941900014877
-0.4999999999999991,0.1,1.8692190647125244,0.20362384617328644
-0.4999999999999991,0.15000000000000002,1.6195132732391357,0.29255953431129456
-0.4999999999999991,0.2,1.3378870487213135,0.3662271797657013
-0.4999999999999991,0.25,1.0620088577270508,0.4195030629634857
-0.4999999999999991,0.3,0.8167768120765686,0.44668594002723694
-0.4999999999999991,0.35000000000000003,0.6141802072525024,0.4409860372543335
-0.4999999999999991,0.4,0.4567720890045166,0.3944689631462097
-0.4999999999999991,0.45,0.3416590094566345,0.2998581528663635
-0.4999999999999991,0.5,0.26326385140419006,0.15646511316299438
-0.4999999999999991,0.55,0.21443909406661987,0.02073921635746956
-0.4999999999999991,0.6000000000000001,0.18685084581375122,0.2007218450307846
-0.4999999999999991,0.6500000000000001,0.1722053736448288,0.3536258637905121
-0.4999999999999991,0.7000000000000001,0.1640460342168808,0.46650898456573486
-0.4999999999999991,0.7500000000000001,0.15843944251537323,0.541168749332428
-0.4999999999999991,0.8,0.15343491733074188,0.5849409103393555
-0.4999999999999991,0.8500000000000001,0.14824645221233368,0.6051681041717529
-0.4999999999999991,0.9000000000000001,0.14266838133335114,0.607538640499115
-0.4999999999999991,0.9500000000000001,0.13674910366535187,0.596062958240509
-0.4999999999999991,1.0,0.13063083589076996,0.5734775066375732
-0.4999999999999991,1.05,0.1244756281375885,0.5416251420974731
-0.4999999999999991,1.1,0.11843545734882355,0.5017634630203247
-0.4999999999999991,1.1500000000000001,0.11264017969369888,0.4547850489616394
-0.4999999999999991,1.2000000000000002,0.10719751566648483,0.40137240290641785
-0.4999999999999991,1.2500000000000002,0.10219193994998932,0.3421304523944855
-0.4999999999999991,1.3,0.09768813848495483,0.2776685953140259
-0.4999999999999991,1.35,0.0937327891588211,0.2086670696735382
-0.4999999999999991,1.4000000000000001,0.09035550057888031,0.13592545688152313
-0.4999999999999991,1.4500000000000002,0.08756916224956512,0.06037019193172455
-0.4999999999999991,1.5000000000000002,0.08537248522043228,0.016964541748166084

-0.44999999999999907,0.05,2.0290679931640625,0.11578399688005447
-0.44999999999999907,0.1,1.818727970123291,0.2244519591331482
-0.44999999999999907,0.15000000000000002,1.5271037817001343,0.31905877590179443
-0.44999999999999907,0.2,1.2127617597579956,0.39274242520332336
-0.44999999999999907,0.25,0.920951783657074,0.4382305145263672
-0.44999999999999907,0.3,0.6766701936721802,0.44701308012008667
-0.44999999999999907,0.35000000000000003,0.4879389703273773,0.408750981092453
-0.44999999999999907,0.4,0.3525189757347107,0.31286999583244324
-0.44999999999999907,0.45,0.26326388120651245,0.15646547079086304
-0.44999999999999907,0.5,0.2104838639497757,0.04124180227518082
-0.44999999999999907,0.55,0.18274405598640442,0.2377997636795044
-0.44999999999999907,0.6000000000000001,0.16900920867919922,0.3958210349082947
-0.44999999999999907,0.6500000000000001,0.16139090061187744,0.5040165781974792
-0.44999999999999907,0.7000000000000001,0.155653715133667,0.5687968134880066
-0.44999999999999907,0.7500000000000001,0.15001653134822845,0.600652813911438
-0.44999999999999907,0.8,0.14394132792949677,0.6083274483680725
-0.44999999999999907,0.8500000000000001,0.137419655919075,0.5979278683662415
-0.44999999999999907,0.9000000000000001,0.13063080608844757,0.5734774470329285
-0.44999999999999907,0.9500000000000001,0.12379635125398636,0.5375726222991943
-0.44999999999999907,1.0,0.1171223372220993,0.491912841796875
-0.44999999999999907,1.05,0.11078212410211563,0.43766483664512634
-0.44999999999999907,1.1,0.1049145758152008,0.3757278323173523
-0.44999999999999907,1.1500000000000001,0.09962435811758041,0.30692213773727417
-0.44999999999999907,1.2000000000000002,0.09498828649520874,0.23212456703186035
-0.44999999999999907,1.2500000000000002,0.09105521440505981,0.15236714482307434
-0.44999999999999907,1.3,0.08784954994916916,0.06887287646532059
-0.44999999999999907,1.35,0.08537248522043228,0.01696474850177765
-0.44999999999999907,1.4000000000000001,0.0836033746600151,0.10364279896020889
-0.44999999999999907,1.4500000000000002,0.0825025886297226,0.18966399133205414
-0.44999999999999907,1.5000000000000002,0.08201606571674347,0.2736506462097168

-0.399999999999999,0.05,2.0092034339904785,0.12990105152130127
-0.399999999999999,0.1,1.7510745525360107,0.24968907237052917
-0.399999999999999,0.15000000000000002,1.409033179283142,0.3495161533355713
-0.399999999999999,0.2,1.0620088577270508,0.4195031225681305
-0.399999999999999,0.25,0.7619022727012634,0.44863811135292053
-0.399999999999999,0.3,0.5299215912818909,0.4233437180519104
-0.399999999999999,0.35000000000000003,0.366747111082077,0.3282565474510193
-0.399999999999999,0.4,0.26326388120651245,0.15646524727344513
-0.399999999999999,0.45,0.2058904618024826,0.06683889776468277
-0.399999999999999,0.5,0.1783730536699295,0.28181710839271545
-0.399999999999999,0.55,0.16573338210582733,0.44210150837898254
-0.399999999999999,0.6000000000000001,0.15843945741653442,0.5411685109138489
-0.399999999999999,0.6500000000000001,0.1521696150302887,0.5919522643089294
-0.399999999999999,0.7000000000000001,0.14550663530826569,0.6082990765571594
-0.399999999999999,0.7500000000000001,0.1382538378238678,0.6000624895095825
-0.399999999999999,0.8,0.13063086569309235,0.5734781622886658
-0.399999999999999,0.8500000000000001,0.12294939160346985,0.5323709845542908
-0.399999999999999,0.9000000000000001,0.11549991369247437,0.47911763191223145
-0.399999999999999,0.9500000000000001,0.10852020233869553,0.41529545187950134
-0.399999999999999,1.0,0.10219181329011917,0.34213146567344666
-0.399999999999999,1.05,0.09664645045995712,0.26081380248069763
-0.399999999999999,1.1,0.09197084605693817,0.17270854115486145
-0.399999999999999,1.1500000000000001,0.08821005374193192,0.07946765422821045
-0.399999999999999,1.2000000000000002,0.08537249267101288,0.01696501299738884
-0.399999999999999,1.2500000000000002,0.08343016356229782,0.11446141451597214
-0.399999999999999,1.3,0.0823257565498352,0.21090124547481537
-0.399999999999999,1.35,0.08197885751724243,0.30437707901000977
-0.399999999999999,1.4000000000000001,0.08229425549507141,0.39336246252059937
-0.399999999999999,1.4500000000000002,0.08317085355520248,0.4767976999282837
-0.399999999999999,1.5000000000000002,0.08450950682163239,0.5540823936462402

-0.349999999999999,0.05,1.9806820154190063,0.1478656679391861
-0.349999999999999,0.1,1.6581428050994873,0.2806730270385742
-0.349999999999999,0.15000000000000002,1.2571271657943726,0.3837636411190033
-0.349999999999999,0.2,0.8828034996986389,0.44195330142974854
-0.349999999999999,0.25,0.5889516472816467,0.4370326101779938
-0.349999999999999,0.3,0.38613083958625793,0.34659671783447266
-0.349999999999999,0.35000000000000003,0.26326388120651245,0.1564653366804123
-0.349999999999999,0.4,0.200521320104599,0.09955781698226929
-0.349999999999999,0.45,0.17377768456935883,0.33413273096084595
-0.349999999999999,0.5,0.16229869425296783,0.49145734310150146
-0.349999999999999,0.55,0.15486396849155426,0.575130820274353
-0.349999999999999,0.6000000000000001,0.14747406542301178,0.6064890623092651
-0.349999999999999,0.6500000000000001,0.1393195241689682,0.6024777293205261
-0.349999999999999,0.7000000000000001,0.13063092529773712,0.5734772682189941
-0.349999999999999,0.7500000000000001,0.12186479568481445,0.5254636406898499
-0.349999999999999,0.8,0.1134488582611084,0.46190470457077026
-0.349999999999999,0.8500000000000001,0.10571959614753723,0.3850157856941223
-0.349999999999999,0.9000000000000001,0.09892067313194275,0.29658088088035583
-0.349999999999999,0.9500000000000001,0.09321451932191849,0.19848299026489258
-0.349999999999999,1.0,0.08869074285030365,0.09303061664104462
-0.349999999999999,1.05,0.08537248522043228,0.016964342445135117
-0.349999999999999,1.1,0.083222895860672,0.12835083901882172
-0.349999999999999,1.1500000000000001,0.08215319365262985,0.2379864752292633
-0.349999999999999,1.2000000000000002,0.08203893899917603,0.34313568472862244
-0.349999999999999,1.2500000000000002,0.08273301273584366,0.44176721572875977
-0.349999999999999,1.3,0.08408546447753906,0.5326467156410217
-0.349999999999999,1.35,0.08595408499240875,0.6152722239494324
-0.349999999999999,1.4000000000000001,0.08821302652359009,0.689697802066803
-0.349999999999999,1.4500000000000002,0.09075514227151871,0.7563556432723999
-0.349999999999999,1.5000000000000002,0.09349346160888672,0.8158742785453796

-0.29999999999999893,0.05,1.937762975692749,0.171446293592453
-0.29999999999999893,0.1,1.5271037817001343,0.31905871629714966
-0.29999999999999893,0.15000000000000002,1.0620088577270508,0.4195030629634857
-0.29999999999999893,0.2,0.6766701340675354,0.4470129609107971
-0.29999999999999893,0.25,0.4139391779899597,0.3685306906700134
-0.29999999999999893,0.3,0.2632640600204468,0.15646566450595856
-0.29999999999999893,0.35000000000000003,0.19422154128551483,0.1425352692604065
-0.29999999999999893,0.4,0.16900910437107086,0.3958228528499603
-0.29999999999999893,0.45,0.15843936800956726,0.5411686301231384
-0.29999999999999893,0.5,0.15001648664474487,0.6006526947021484
-0.29999999999999893,0.55,0.14072716236114502,0.6050947308540344
-0.29999999999999893,0.6000000000000001,0.13063083589076996,0.573477566242218
-0.29999999999999893,0.6500000000000001,0.12042751163244247,0.5158806443214417
-0.29999999999999893,0.7000000000000001,0.11078230291604996,0.4376646876335144
-0.29999999999999893,0.7500000000000001,0.10219184309244156,0.34213143587112427
-0.29999999999999893,0.8,0.09498828649520874,0.2321249544620514
-0.29999999999999893,0.8500000000000001,0.08936081826686859,0.11100366711616516
-0.29999999999999893,0.9000000000000001,0.08537254482507706,0.01696430705487728
-0.29999999999999893,0.9500000000000001,0.08297266066074371,0.14682596921920776
-0.29999999999999893,1.0,0.08201617002487183,0.27365073561668396
-0.29999999999999893,1.05,0.08229419589042664,0.3933626711368561
-0.29999999999999893,1.1,0.083570696413517,0.5032580494880676
-0.29999999999999893,1.1500000000000001,0.08561226725578308,0.6020777821540833
-0.29999999999999893,1.2000000000000002,0.08821303397417068,0.6896975636482239
-0.29999999999999893,1.2500000000000002,0.09120006859302521,0.766751766204834
-0.29999999999999893,1.3,0.09443730115890503,0.8342501521110535
-0.29999999999999893,1.35,0.09782078862190247,0.8933365941047668
-0.29999999999999893,1.4000000000000001,0.10127327591180801,0.9451289772987366
-0.29999999999999893,1.4500000000000002,0.10473786294460297,0.9906627535820007
-0.29999999999999893,1.5000000000000002,0.10817450284957886,1.0308369398117065

-0.2499999999999989,0.05,1.8692190647125244,0.20362384617328644
-0.2499999999999989,0.1,1.3378870487213135,0.3662271797657013
-0.2499999999999989,0.15000000000000002,0.8167768120765686,0.44668594002723694
-0.2499999999999989,0.2,0.4567720890045166,0.3944689631462097
-0.2499999999999989,0.25,0.26326385140419006,0.15646511316299438
-0.2499999999999989,0.3,0.18685084581375122,0.2007218450307846
-0.2499999999999989,0.35000000000000003,0.1640460342168808,0.46650898456573486
-0.2499999999999989,0.4,0.15343491733074188,0.5849409103393555
-0.2499999999999989,0.45,0.14266838133335114,0.607538640499115
-0.2499999999999989,0.5,0.13063083589076996,0.5734775066375732
-0.2499999999999989,0.55,0.11843545734882355,0.5017634630203247
-0.2499999999999989,0.6000000000000001,0.10719751566648483,0.40137240290641785
-0.2499999999999989,0.6500000000000001,0.09768813848495483,0.2776685953140259
-0.2499999999999989,0.7000000000000001,0.09035550057888031,0.13592545688152313
-0.2499999999999989,0.7500000000000001,0.08537248522043228,0.016964541748166084
-0.2499999999999989,0.8,0.08267179131507874,0.1725810170173645
-0.2499999999999989,0.8500000000000001,0.0819922387599945,0.32257363200187683
-0.2499999999999989,0.9000000000000001,0.08295553177595139,0.4605889618396759
-0.2499999999999989,0.9500000000000001,0.08515333384275436,0.5832176208496094
-0.2499999999999989,1.0,0.0882130116224289,0.689698338508606
-0.2499999999999989,1.05,0.09183114767074585,0.7809807658195496
-0.2499999999999989,1.1,0.09577812254428864,0.8588285446166992
-0.2499999999999989,1.1500000000000001,0.09988794475793839,0.9252201318740845
-0.2499999999999989,1.2000000000000002,0.10404613614082336,0.9820113182067871
-0.2499999999999989,1.2500000000000002,0.10817448794841766,1.030837059020996
-0.2499999999999989,1.3,0.11222214996814728,1.0730583667755127
-0.2499999999999989,1.35,0.11615683138370514,1.1097973585128784
-0.2499999999999989,1.4000000000000001,0.11995933949947357,1.1419620513916016
-0.2499999999999989,1.4500000000000002,0.12361882627010345,1.170301079750061
-0.2499999999999989,1.5000000000000002,0.1271311342716217,1.195410132408142

-0.19999999999999885,0.05,1.7510745525360107,0.24968907237052917
-0.19999999999999885,0.1,1.0620088577270508,0.4195031225681305
-0.19999999999999885,0.15000000000000002,0.5299215912818909,0.4233437180519104
-0.19999999999999885,0.2,0.26326388120651245,0.15646524727344513
-0.19999999999999885,0.25,0.1783730536699295,0.28181710839271545
-0.19999999999999885,0.3,0.15843945741653442,0.5411685109138489
-0.19999999999999885,0.35000000000000003,0.14550663530826569,0.6082990765571594
-0.19999999999999885,0.4,0.13063086569309235,0.5734781622886658
-0.19999999999999885,0.45,0.11549991369247437,0.47911763191223145
-0.19999999999999885,0.5,0.10219181329011917,0.34213146567344666
-0.19999999999999885,0.55,0.09197084605693817,0.17270854115486145
-0.19999999999999885,0.6000000000000001,0.08537249267101288,0.01696501299738884
-0.19999999999999885,0.6500000000000001,0.0823257565498352,0.21090124547481537
-0.19999999999999885,0.7000000000000001,0.08229425549507141,0.39336246252059937
-0.19999999999999885,0.7500000000000001,0.08450950682163239,0.5540823936462402
-0.19999999999999885,0.8,0.08821291476488113,0.6896988749504089
-0.19999999999999885,0.8500000000000001,0.09279457479715347,0.8016247153282166
-0.19999999999999885,0.9000000000000001,0.09782084822654724,0.8933355212211609
-0.19999999999999885,0.9500000000000001,0.10300687700510025,0.9686192870140076
-0.19999999999999885,1.0,0.10817451030015945,1.0308362245559692
-0.19999999999999885,1.05,0.11321735382080078,1.0827182531356812
-0.19999999999999885,1.1,0.11807548999786377,1.1264002323150635
-0.19999999999999885,1.1500000000000001,0.12271758913993835,1.1635422706604004
-0.19999999999999885,1.2000000000000002,0.1271311342716217,1.1954095363616943
-0.19999999999999885,1.2500000000000002,0.13131427764892578,1.2229925394058228
-0.19999999999999885,1.3,0.1352718323469162,1.247059941291809
-0.19999999999999885,1.35,0.13901278376579285,1.2682106494903564
-0.19999999999999885,1.4000000000000001,0.14254795014858246,1.2869222164154053
-0.19999999999999885,1.4500000000000002,0.14588886499404907,1.3035821914672852
-0.19999999999999885,1.5000000000000002,0.14904773235321045,1.3184945583343506

-0.1499999999999988,0.05,1.5271037817001343,0.31905871629714966
-0.1499999999999988,0.1,0.6766701340675354,0.4470129609107971
-0.1499999999999988,0.15000000000000002,0.2632640600204468,0.15646566450595856
-0.1499999999999988,0.2,0.16900910437107086,0.3958228528499603
-0.1499999999999988,0.25,0.15001648664474487,0.6006526947021484
-0.1499999999999988,0.3,0.13063083589076996,0.573477566242218
-0.1499999999999988,0.35000000000000003,0.11078230291604996,0.4376646876335144
-0.1499999999999988,0.4,0.09498828649520874,0.2321249544620514
-0.1499999999999988,0.45,0.08537254482507706,0.01696430705487728
-0.1499999999999988,0.5,0.08201617002487183,0.27365073561668396
-0.1499999999999988,0.55,0.083570696413517,0.5032580494880676
-0.1499999999999988,0.6000000000000001,0.08821303397417068,0.6896975636482239
-0.1499999999999988,0.6500000000000001,0.09443730115890503,0.8342501521110535
-0.1499999999999988,0.7000000000000001,0.10127327591180801,0.9451289772987366
-0.1499999999999988,0.7500000000000001,0.10817450284957886,1.0308369398117065
-0.1499999999999988,0.8,0.11485926061868668,1.0980992317199707
-0.1499999999999988,0.8500000000000001,0.12119530141353607,1.15180242061615
-0.1499999999999988,0.9000000000000001,0.1271311491727829,1.1954096555709839
-0.1499999999999988,0.9500000000000001,0.13265815377235413,1.2313735485076904
-0.1499999999999988,1.0,0.1377893090248108,1.2614506483078003
-0.1499999999999988,1.05,0.1425478756427765,1.2869236469268799
-0.1499999999999988,1.1,0.1469614952802658,1.308732032775879
-0.1499999999999988,1.1500000000000001,0.15105824172496796,1.3275941610336304
-0.1499999999999988,1.2000000000000002,0.15486572682857513,1.3440443277359009
-0.1499999999999988,1.2500000000000002,0.15840940177440643,1.3585102558135986
-0.1499999999999988,1.3,0.16171301901340485,1.371319055557251
-0.1499999999999988,1.35,0.16479803621768951,1.38273286819458
-0.1499999999999988,1.4000000000000001,0.16768388450145721,1.3929613828659058
-0.1499999999999988,1.4500000000000002,0.17038801312446594,1.402176856994629
-0.1499999999999988,1.5000000000000002,0.172926127910614,1.4105191230773926

-0.09999999999999876,0.05,1.0620088577270508,0.4195031225681305
-0.09999999999999876,0.1,0.26326388120651245,0.15646524727344513
-0.09999999999999876,0.15000000000000002,0.15843945741653442,0.5411685109138489
-0.09999999999999876,0.2,0.13063086569309235,0.5734781622886658
-0.09999999999999876,0.25,0.10219181329011917,0.34213146567344666
-0.09999999999999876,0.3,0.08537249267101288,0.01696501299738884
-0.09999999999999876,0.35000000000000003,0.08229425549507141,0.39336246252059937
-0.09999999999999876,0.4,0.08821291476488113,0.6896988749504089
-0.09999999999999876,0.45,0.09782084822654724,0.8933355212211609
-0.09999999999999876,0.5,0.10817451030015945,1.0308362245559692
-0.09999999999999876,0.55,0.11807548999786377,1.1264002323150635
-0.09999999999999876,0.6000000000000001,0.1271311342716217,1.1954095363616943
-0.09999999999999876,0.6500000000000001,0.1352718323469162,1.247059941291809
-0.09999999999999876,0.7000000000000001,0.14254795014858246,1.2869222164154053
-0.09999999999999876,0.7500000000000001,0.14904773235321045,1.3184945583343506
-0.09999999999999876,0.8,0.15486571192741394,1.3440449237823486
-0.09999999999999876,0.8500000000000001,0.16008982062339783,1.3651039600372314
-0.09999999999999876,0.9000000000000001,0.16479803621768951,1.38273286819458
-0.09999999999999876,0.9500000000000001,0.16905763745307922,1.3976855278015137
-0.09999999999999876,1.0,0.17292611300945282,1.4105188846588135
-0.09999999999999876,1.05,0.17645253241062164,1.4216430187225342
-0.09999999999999876,1.1,0.1796785444021225,1.4313699007034302
-0.09999999999999876,1.1500000000000001,0.1826397031545639,1.4399464130401611
-0.09999999999999876,1.2000000000000002,0.18536652624607086,1.4475563764572144
-0.09999999999999876,1.2500000000000002,0.18788495659828186,1.4543558359146118
-0.09999999999999876,1.3,0.19021761417388916,1.4604642391204834
-0.09999999999999876,1.35,0.19238382577896118,1.4659799337387085
-0.09999999999999876,1.4000000000000001,0.1944006085395813,1.4709824323654175
-0.09999999999999876,1.4500000000000002,0.19628262519836426,1.4755414724349976
-0.09999999999999876,1.5000000000000002,0.19804272055625916,1.4797106981277466

-0.04999999999999871,0.05,0.26326388120651245,0.15646524727344513
-0.04999999999999871,0.1,0.13063086569309235,0.5734781622886658
-0.04999999999999871,0.15000000000000002,0.08537249267101288,0.01696501299738884
-0.04999999999999871,0.2,0.08821291476488113,0.6896988749504089
-0.04999999999999871,0.25,0.10817451030015945,1.0308362245559692
-0.04999999999999871,0.3,0.1271311342716217,1.1954095363616943
-0.04999999999999871,0.35000000000000003,0.14254795014858246,1.2869222164154053
-0.04999999999999871,0.4,0.15486571192741394,1.3440449237823486
-0.04999999999999871,0.45,0.16479803621768951,1.38273286819458
-0.04999999999999871,0.5,0.17292611300945282,1.4105188846588135
-0.04999999999999871,0.55,0.1796785444021225,1.4313699007034302
-0.04999999999999871,0.6000000000000001,0.18536652624607086,1.4475563764572144
-0.04999999999999871,0.6500000000000001,0.19021761417388916,1.4604642391204834
-0.04999999999999871,0.7000000000000001,0.1944006085395813,1.4709824323654175
-0.04999999999999871,0.7500000000000001,0.19804272055625916,1.4797106981277466
-0.04999999999999871,0.8,0.20124132931232452,1.4870649576187134
-0.04999999999999871,0.8500000000000001,0.20407195389270782,1.4933409690856934
-0.04999999999999871,0.9000000000000001,0.20659415423870087,1.4987578392028809
-0.04999999999999871,0.9500000000000001,0.20885539054870605,1.5034778118133545
-0.04999999999999871,1.0,0.21089386940002441,1.5076267719268799
-0.04999999999999871,1.05,0.21274079382419586,1.5113024711608887
-0.04999999999999871,1.1,0.21442192792892456,1.5145771503448486
-0.04999999999999871,1.1500000000000001,0.2159584015607834,1.5175178050994873
-0.04999999999999871,1.2000000000000002,0.21736815571784973,1.5201659202575684
-0.04999999999999871,1.2500000000000002,0.21866612136363983,1.522567629814148
-0.04999999999999871,1.3,0.2198650985956192,1.524755597114563
-0.04999999999999871,1.35,0.22097589075565338,1.5267544984817505
-0.04999999999999871,1.4000000000000001,0.22200796008110046,1.5285871028900146
-0.04999999999999871,1.4500000000000002,0.22296926379203796,1.5302773714065552
-0.04999999999999871,1.5000000000000002,0.22386685013771057,1.5318366289138794

1.3322676295501878e-15,0.05,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,0.1,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,0.15000000000000002,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,0.2,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,0.25,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,0.3,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,0.35000000000000003,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,0.4,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,0.45,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,0.5,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,0.55,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,0.6000000000000001,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,0.6500000000000001,0.2499999701976776,1.5707968473434448
1.3322676295501878e-15,0.7000000000000001,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,0.7500000000000001,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,0.8,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,0.8500000000000001,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,0.9000000000000001,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,0.9500000000000001,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,1.0,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,1.05,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,1.1,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,1.1500000000000001,0.2499999850988388,1.570797085762024
1.3322676295501878e-15,1.2000000000000002,0.2500000298023224,1.5707963705062866
1.3322676295501878e-15,1.2500000000000002,0.2499999850988388,1.5707963705062866
1.3322676295501878e-15,1.3,0.2499999701976776,1.5707968473434448
1.3322676295501878e-15,1.35,0.2499999850988388,1.5707968473434448
1.3322676295501878e-15,1.4000000000000001,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,1.4500000000000002,0.2499999850988388,1.5707966089248657
1.3322676295501878e-15,1.5000000000000002,0.2499999850988388,1.5707966089248657

0.05000000000000138,0.05,1.0425547361373901,0.8717938661575317
0.05000000000000138,0.1,0.6048300862312317,1.3998265266418457
0.05000000000000138,0.15000000000000002,0.49198153614997864,1.5607565641403198
0.05000000000000138,0.2,0.43583759665489197,1.6122604608535767
0.05000000000000138,0.25,0.400986909866333,1.6302982568740845
0.05000000000000138,0.3,0.3770872950553894,1.6361572742462158
0.05000000000000138,0.35000000000000003,0.3596658706665039,1.6370412111282349
0.05000000000000138,0.4,0.34640878438949585,1.6357758045196533
0.05000000000000138,0.45,0.33598798513412476,1.6335866451263428
0.05000000000000138,0.5,0.3275851309299469,1.631041407585144
0.05000000000000138,0.55,0.3206685185432434,1.6284141540527344
0.05000000000000138,0.6000000000000001,0.31487736105918884,1.6258386373519897
0.05000000000000138,0.6500000000000001,0.309958815574646,1.6233776807785034
0.05000000000000138,0.7000000000000001,0.3057301342487335,1.621056318283081
0.05000000000000138,0.7500000000000001,0.302056223154068,1.6188832521438599
0.05000000000000138,0.8,0.29883503913879395,1.6168572902679443
0.05000000000000138,0.8500000000000001,0.2959878444671631,1.614970326423645
0.05000000000000138,0.9000000000000001,0.2934533655643463,1.6132144927978516
0.05000000000000138,0.9500000000000001,0.29118287563323975,1.6115790605545044
0.05000000000000138,1.0,0.28913724422454834,1.6100553274154663
0.05000000000000138,1.05,0.2872847318649292,1.6086344718933105
0.05000000000000138,1.1,0.2855992913246155,1.6073050498962402
0.05000000000000138,1.1500000000000001,0.2840593159198761,1.6060636043548584
0.05000000000000138,1.2000000000000002,0.2826468050479889,1.6048967838287354
0.05000000000000138,1.2500000000000002,0.28134655952453613,1.6038028001785278
0.05000000000000138,1.3,0.2801457643508911,1.6027756929397583
0.05000000000000138,1.35,0.279033362865448,1.6018073558807373
0.05000000000000138,1.4000000000000001,0.2780000865459442,1.6008927822113037
0.05000000000000138,1.4500000000000002,0.27703776955604553,1.6000317335128784
0.05000000000000138,1.5000000000000002,0.2761392593383789,1.5992155075073242

0.10000000000000142,0.05,1.8329845666885376,0.433486670255661
0.10000000000000142,0.1,1.0425547361373901,0.8717938661575317
0.10000000000000142,0.15000000000000002,0.7325557470321655,1.2062313556671143
0.10000000000000142,0.2,0.6048300862312317,1.3998265266418457
0.10000000000000142,0.25,0.5363324880599976,1.5037575960159302
0.10000000000000142,0.3,0.49198153614997864,1.5607565641403198
0.10000000000000142,0.35000000000000003,0.4601217210292816,1.593219518661499
0.10000000000000142,0.4,0.43583759665489197,1.6122604608535767
0.10000000000000142,0.45,0.4166148602962494,1.623590111732483
0.10000000000000142,0.5,0.400986909866333,1.6302982568740845
0.10000000000000142,0.55,0.38802096247673035,1.6341403722763062
0.10000000000000142,0.6000000000000001,0.3770872950553894,1.6361572742462158
0.10000000000000142,0.6500000000000001,0.36774304509162903,1.6369894742965698
0.10000000000000142,0.7000000000000001,0.3596658706665039,1.6370412111282349
0.10000000000000142,0.7500000000000001,0.3526155352592468,1.6365787982940674
0.10000000000000142,0.8,0.34640878438949585,1.6357758045196533
0.10000000000000142,0.8500000000000001,0.34090355038642883,1.6347512006759644
0.10000000000000142,0.9000000000000001,0.33598798513412476,1.6335866451263428
0.10000000000000142,0.9500000000000001,0.33157262206077576,1.6323363780975342
0.10000000000000142,1.0,0.3275851309299469,1.631041407585144
0.10000000000000142,1.05,0.32396671175956726,1.6297281980514526
0.10000000000000142,1.1,0.3206685185432434,1.6284141540527344
0.10000000000000142,1.1500000000000001,0.3176500201225281,1.627116084098816
0.10000000000000142,1.2000000000000002,0.31487736105918884,1.6258386373519897
0.10000000000000142,1.2500000000000002,0.3123217225074768,1.6245917081832886
0.10000000000000142,1.3,0.309958815574646,1.6233776807785034
0.10000000000000142,1.35,0.3077676296234131,1.6221991777420044
0.10000000000000142,1.4000000000000001,0.3057301342487335,1.621056318283081
0.10000000000000142,1.4500000000000002,0.3038308620452881,1.619951605796814
0.10000000000000142,1.5000000000000002,0.302056223154068,1.6188832521438599

0.15000000000000147,0.05,2.1930367946624756,0.286274790763855
0.15000000000000147,0.1,1.5012576580047607,0.58291095495224
0.15000000000000147,0.15000000000000002,1.0425549745559692,0.8717936277389526
0.15000000000000147,0.2,0.8044239282608032,1.1117767095565796
0.15000000000000147,0.25,0.6789461374282837,1.2843120098114014
0.15000000000000147,0.3,0.604830265045166,1.3998264074325562
0.15000000000000147,0.35000000000000003,0.5555262565612793,1.4759348630905151
0.15000000000000147,0.4,0.5196698904037476,1.5265393257141113
0.15000000000000147,0.45,0.491981565952301,1.5607564449310303
0.15000000000000147,0.5,0.46972769498825073,1.5842878818511963
0.15000000000000147,0.55,0.451339989900589,1.6006994247436523
0.15000000000000147,0.6000000000000001,0.4358375370502472,1.6122597455978394
0.15000000000000147,0.6500000000000001,0.42256471514701843,1.6204434633255005
0.15000000000000147,0.7000000000000001,0.41106027364730835,1.6262327432632446
0.15000000000000147,0.7500000000000001,0.4009868800640106,1.630298376083374
0.15000000000000147,0.8,0.39209064841270447,1.6331040859222412
0.15000000000000147,0.8500000000000001,0.38417544960975647,1.6349776983261108
0.15000000000000147,0.9000000000000001,0.3770872950553894,1.6361572742462158
0.15000000000000147,0.9500000000000001,0.3707030117511749,1.636814832687378
0.15000000000000147,1.0,0.3649230897426605,1.6370772123336792
0.15000000000000147,1.05,0.3596658408641815,1.6370419263839722
0.15000000000000147,1.1,0.35486385226249695,1.6367775201797485
0.15000000000000147,1.1500000000000001,0.35046064853668213,1.6363427639007568
0.15000000000000147,1.2000000000000002,0.34640881419181824,1.6357753276824951
0.15000000000000147,1.2500000000000002,0.3426681160926819,1.635111689567566
0.15000000000000147,1.3,0.339204341173172,1.6343755722045898
0.15000000000000147,1.35,0.33598798513412476,1.6335866451263428
0.15000000000000147,1.4000000000000001,0.3329935669898987,1.6327601671218872
0.15000000000000147,1.4500000000000002,0.33019909262657166,1.6319087743759155
0.15000000000000147,1.5000000000000002,0.3275851905345917,1.6310416460037231

0.2000000000000015,0.05,2.3565518856048584,0.21386605501174927
0.2000000000000015,0.1,1.8329845666885376,0.433486670255661
0.2000000000000015,0.15000000000000002,1.3600904941558838,0.6574145555496216
0.2000000000000015,0.2,1.0425547361373901,0.8717938661575317
0.2000000000000015,0.25,0.8498650193214417,1.058031439781189
0.2000000000000015,0.3,0.7325557470321655,1.2062313556671143
0.2000000000000015,0.35000000000000003,0.6570393443107605,1.3178327083587646
0.2000000000000015,0.4,0.6048300862312317,1.3998265266418457
0.2000000000000015,0.45,0.5662937164306641,1.4597522020339966
0.2000000000000015,0.5,0.5363324880599976,1.5037575960159302
0.2000000000000015,0.55,0.5121175050735474,1.5363597869873047
0.2000000000000015,0.6000000000000001,0.49198153614997864,1.5607565641403198
0.2000000000000015,0.6500000000000001,0.47488030791282654,1.5791854858398438
0.2000000000000015,0.7000000000000001,0.4601217210292816,1.593219518661499
0.2000000000000015,0.7500000000000001,0.4472237527370453,1.6039766073226929
0.2000000000000015,0.8,0.43583759665489197,1.6122604608535767
0.2000000000000015,0.8500000000000001,0.42570164799690247,1.6186538934707642
0.2000000000000015,0.9000000000000001,0.4166148602962494,1.623590111732483
0.2000000000000015,0.9500000000000001,0.4084189236164093,1.6273901462554932
0.2000000000000015,1.0,0.400986909866333,1.6302982568740845
0.2000000000000015,1.05,0.3942159116268158,1.6325011253356934
0.2000000000000015,1.1,0.38802096247673035,1.6341403722763062
0.2000000000000015,1.1500000000000001,0.38233107328414917,1.6353309154510498
0.2000000000000015,1.2000000000000002,0.3770872950553894,1.6361572742462158
0.2000000000000015,1.2500000000000002,0.3722389042377472,1.6366913318634033
0.2000000000000015,1.3,0.36774304509162903,1.6369894742965698
0.2000000000000015,1.35,0.3635626435279846,1.6370940208435059
0.2000000000000015,1.4000000000000001,0.3596658706665039,1.6370412111282349
0.2000000000000015,1.4500000000000002,0.3560248911380768,1.6368622779846191
0.2000000000000015,1.5000000000000002,0.3526155352592468,1.6365787982940674

0.25000000000000155,0.05,2.4408040046691895,0.170766219496727
0.25000000000000155,0.1,2.0503785610198975,0.34477996826171875
0.25000000000000155,0.15000000000000002,1.6269159317016602,0.5230469107627869
0.25000000000000155,0.2,1.2842012643814087,0.7016786932945251
0.25000000000000155,0.25,1.0425548553466797,0.871793806552887
0.25000000000000155,0.3,0.8809680938720703,1.0236971378326416
0.25000000000000155,0.35000000000000003,0.7729906439781189,1.151620864868164
0.25000000000000155,0.4,0.6986355781555176,1.2549272775650024
0.25000000000000155,0.45,0.6451337337493896,1.336346983909607
0.25000000000000155,0.5,0.604830265045166,1.3998264074325562
0.25000000000000155,0.55,0.5731945633888245,1.449212670326233
0.25000000000000155,0.6000000000000001,0.5475034117698669,1.48774254322052
0.25000000000000155,0.6500000000000001,0.5260686278343201,1.5179626941680908
0.25000000000000155,0.7000000000000001,0.5078039765357971,1.5418126583099365
0.25000000000000155,0.7500000000000001,0.49198153614997864,1.5607565641403198
0.25000000000000155,0.8,0.47809475660324097,1.5758936405181885
0.25000000000000155,0.8500000000000001,0.46577852964401245,1.5880529880523682
0.25000000000000155,0.9000000000000001,0.45476117730140686,1.5978648662567139
0.25000000000000155,0.9500000000000001,0.44483500719070435,1.6058094501495361
0.25000000000000155,1.0,0.43583762645721436,1.612259864807129
0.25000000000000155,1.05,0.4276391565799713,1.6175042390823364
0.25000000000000155,1.1,0.42013463377952576,1.621767520904541
0.25000000000000155,1.1500000000000001,0.41323724389076233,1.6252318620681763
0.25000000000000155,1.2000000000000002,0.4068748950958252,1.6280361413955688
0.25000000000000155,1.2500000000000002,0.400986909866333,1.6302986145019531
0.25000000000000155,1.3,0.39552149176597595,1.6321096420288086
0.25000000000000155,1.35,0.3904345631599426,1.633544921875
0.25000000000000155,1.4000000000000001,0.385687917470932,1.6346644163131714
0.25000000000000155,1.4500000000000002,0.38124844431877136,1.6355222463607788
0.25000000000000155,1.5000000000000002,0.377087265253067,1.6361573934555054

0.3000000000000016,0.05,2.489114999771118,0.14215418696403503
0.3000000000000016,0.1,2.1930367946624756,0.286274790763855
0.3000000000000016,0.15000000000000002,1.8329846858978271,0.433486670255661
0.3000000000000016,0.2,1.5012576580047607,0.58291095495224
0.3000000000000016,0.25,1.2372334003448486,0.7309051156044006
0.3000000000000016,0.3,1.0425549745559692,0.8717936277389526
0.3000000000000016,0.35000000000000003,0.9035198092460632,0.9999573230743408
0.3000000000000016,0.4,0.8044239282608032,1.1117767095565796
0.3000000000000016,0.45,0.7325557470321655,1.2062313556671143
0.3000000000000016,0.5,0.6789461374282837,1.2843120098114014
0.3000000000000016,0.55,0.6376522779464722,1.348063349723816
0.3000000000000016,0.6000000000000001,0.604830265045166,1.3998264074325562
0.3000000000000016,0.6500000000000001,0.577996551990509,1.4418145418167114
0.3000000000000016,0.7000000000000001,0.5555262565612793,1.4759348630905151
0.3000000000000016,0.7500000000000001,0.536332368850708,1.5037574768066406
0.3000000000000016,0.8,0.5196698904037476,1.5265393257141113
0.3000000000000016,0.8500000000000001,0.5050131678581238,1.5452771186828613
0.3000000000000016,0.9000000000000001,0.491981565952301,1.5607564449310303
0.3000000000000016,0.9500000000000001,0.4802916347980499,1.573596715927124
0.3000000000000016,1.0,0.46972769498825073,1.5842878818511963
0.3000000000000016,1.05,0.46012169122695923,1.5932196378707886
0.3000000000000016,1.1,0.451339989900589,1.6006994247436523
0.3000000000000016,1.1500000000000001,0.44327476620674133,1.6069809198379517
0.3000000000000016,1.2000000000000002,0.4358375370502472,1.6122597455978394
0.3000000000000016,1.2500000000000002,0.4289547801017761,1.6167030334472656
0.3000000000000016,1.3,0.42256471514701843,1.6204434633255005
0.3000000000000016,1.35,0.4166148006916046,1.623590350151062
0.3000000000000016,1.4000000000000001,0.41106027364730835,1.6262327432632446
0.3000000000000016,1.4500000000000002,0.40586215257644653,1.6284486055374146
0.3000000000000016,1.5000000000000002,0.4009868800640106,1.630298376083374

0.35000000000000164,0.05,2.5191638469696045,0.12176749110221863
0.35000000000000164,0.1,2.2893428802490234,0.24480438232421875
0.35000000000000164,0.15000000000000002,1.9880142211914062,0.37001389265060425
0.35000000000000164,0.2,1.683895468711853,0.4974032938480377
0.35000000000000164,0.25,1.4183506965637207,0.6255658268928528
0.35000000000000164,0.3,1.2054152488708496,0.7516099214553833
0.35000000000000164,0.35000000000000003,1.0425547361373901,0.8717938661575317
0.35000000000000164,0.4,0.9205929040908813,0.9825929403305054
0.35000000000000164,0.45,0.8294758200645447,1.0816011428833008
0.35000000000000164,0.5,0.760677695274353,1.1678478717803955
0.35000000000000164,0.55,0.7077494859695435,1.2415941953659058
0.35000000000000164,0.6000000000000001,0.66609126329422,1.303886890411377
0.35000000000000164,0.6500000000000001,0.6325142979621887,1.3561381101608276
0.35000000000000164,0.7000000000000001,0.6048301458358765,1.3998262882232666
0.35000000000000164,0.7500000000000001,0.5815318822860718,1.4363383054733276
0.35000000000000164,0.8,0.5615720748901367,1.4668916463851929
0.35000000000000164,0.8500000000000001,0.5442110300064087,1.4925172328948975
0.35000000000000164,0.9000000000000001,0.52891606092453,1.5140748023986816
0.35000000000000164,0.9500000000000001,0.515296459197998,1.532267689704895
0.35000000000000164,1.0,0.5030595064163208,1.5476716756820679
0.35000000000000164,1.05,0.49198153614997864,1.560756802558899
0.35000000000000164,1.1,0.4818882644176483,1.5719040632247925
0.35000000000000164,1.1500000000000001,0.47264161705970764,1.5814296007156372
0.35000000000000164,1.2000000000000002,0.4641305208206177,1.5895854234695435
0.35000000000000164,1.2500000000000002,0.456263929605484,1.596587061882019
0.35000000000000164,1.3,0.44896671175956726,1.6026074886322021
0.35000000000000164,1.35,0.4421757161617279,1.607791781425476
0.35000000000000164,1.4000000000000001,0.4358375370502472,1.6122597455978394
0.35000000000000164,1.4500000000000002,0.42990654706954956,1.616114616394043
0.35000000000000164,1.5000000000000002,0.42434340715408325,1.6194398403167725

0.4000000000000017,0.05,2.5390493869781494,0.10650142282247543
0.4000000000000017,0.1,2.3565518856048584,0.21386605501174927
0.4000000000000017,0.15000000000000002,2.104557991027832,0.3227786719799042
0.4000000000000017,0.2,1.8329845666885376,0.433486670255661
0.4000000000000017,0.25,1.5785430669784546,0.5454999804496765
0.4000000000000017,0.3,1.3600904941558838,0.6574145555496216
0.4000000000000017,0.35000000000000003,1.1824755668640137,0.7670320868492126
0.4000000000000017,0.4,1.0425547361373901,0.8717938661575317
0.4000000000000017,0.45,0.9339548349380493,0.9693524837493896
0.4000000000000017,0.5,0.8498650193214417,1.058031439781189
0.4000000000000017,0.55,0.7843155264854431,1.137006163597107
0.4000000000000017,0.6000000000000001,0.7325557470321655,1.2062313556671143
0.4000000000000017,0.6500000000000001,0.6910041570663452,1.2662253379821777
0.4000000000000017,0.7000000000000001,0.6570393443107605,1.3178327083587646
0.4000000000000017,0.7500000000000001,0.6287680268287659,1.3620370626449585
0.4000000000000017,0.8,0.6048300862312317,1.3998265266418457
0.4000000000000017,0.8500000000000001,0.5842435359954834,1.4321235418319702
0.4000000000000017,0.9000000000000001,0.5662937164306641,1.4597522020339966
0.4000000000000017,0.9500000000000001,0.5504544973373413,1.4834269285202026
0.4000000000000017,1.0,0.5363324880599976,1.5037575960159302
0.4000000000000017,1.05,0.5236297845840454,1.521257996559143
0.4000000000000017,1.1,0.5121175050735474,1.5363597869873047
0.4000000000000017,1.1500000000000001,0.5016154050827026,1.5494264364242554
0.4000000000000017,1.2000000000000002,0.49198153614997864,1.5607565641403198
0.4000000000000017,1.2500000000000002,0.4831010699272156,1.5706058740615845
0.4000000000000017,1.3,0.47488030791282654,1.5791854858398438
0.4000000000000017,1.35,0.46724218130111694,1.5866730213165283
0.4000000000000017,1.4000000000000001,0.4601217210292816,1.593219518661499
0.4000000000000017,1.4500000000000002,0.4534643888473511,1.5989519357681274
0.4000000000000017,1.5000000000000002,0.4472237527370453,1.6039766073226929

0.45000000000000173,0.05,2.552860736846924,0.0946403369307518
0.45000000000000173,0.1,2.404953718185425,0.18989287316799164
0.45000000000000173,0.15000000000000002,2.1930367946624756,0.28627482056617737
0.45000000000000173,0.2,1.9533330202102661,0.3840726613998413
0.45000000000000173,0.25,1.7162704467773438,0.4831712245941162
0.45000000000000173,0.3,1.5012580156326294,0.58291095495224
0.45000000000000173,0.35000000000000003,1.317116379737854,0.6820610761642456
0.45000000000000173,0.4,1.165169358253479,0.7789590358734131
0.45000000000000173,0.45,1.0425547361373901,0.8717938661575317
0.45000000000000173,0.5,0.9446911811828613,0.9589278697967529
0.45000000000000173,0.55,0.8667576313018799,1.0391477346420288
0.45000000000000173,0.6000000000000001,0.8044241070747375,1.1117761135101318
0.45000000000000173,0.6500000000000001,0.7541114091873169,1.1766456365585327
0.45000000000000173,0.7000000000000001,0.713003396987915,1.2339894771575928
0.45000000000000173,0.7500000000000001,0.6789460778236389,1.2843120098114014
0.45000000000000173,0.8,0.6503195762634277,1.328261137008667
0.45000000000000173,0.8500000000000001,0.6259151697158813,1.3665348291397095
0.45000000000000173,0.9000000000000001,0.6048302054405212,1.3998264074325562
0.45000000000000173,0.9500000000000001,0.5863896608352661,1.4287796020507812
0.45000000000000173,1.0,0.5700841546058655,1.4539778232574463
0.45000000000000173,1.05,0.5555260181427002,1.4759353399276733
0.45000000000000173,1.1,0.5424177646636963,1.495099425315857
0.45000000000000173,1.1500000000000001,0.5305265188217163,1.5118578672409058
0.45000000000000173,1.2000000000000002,0.5196699500083923,1.5265392065048218
0.45000000000000173,1.2500000000000002,0.5097017884254456,1.5394279956817627
0.45000000000000173,1.3,0.5005043745040894,1.5507655143737793
0.45000000000000173,1.35,0.49198150634765625,1.5607565641403198
0.45000000000000173,1.4000000000000001,0.48405367136001587,1.5695775747299194
0.45000000000000173,1.4500000000000002,0.4766543507575989,1.5773791074752808
0.45000000000000173,1.5000000000000002,0.4697277247905731,1.5842885971069336

0.5000000000000018,0.05,2.5628299713134766,0.08515845984220505
0.5000000000000018,0.1,2.4408040046691895,0.170766219496727
0.5000000000000018,0.15000000000000002,2.261146306991577,0.2572184205055237
0.5000000000000018,0.2,2.0503785610198975,0.34477996826171875
0.5000000000000018,0.25,1.8329846858978271,0.433486670255661
0.5000000000000018,0.3,1.6269159317016602,0.5230469107627869
0.5000000000000018,0.35000000000000003,1.4426006078720093,0.6127873063087463
0.5000000000000018,0.4,1.2842012643814087,0.7016786932945251
0.5000000000000018,0.45,1.1516563892364502,0.7884548902511597
0.5000000000000018,0.5,1.0425548553466797,0.871793806552887
0.5000000000000018,0.55,0.9535036683082581,0.9505093693733215
0.5000000000000018,0.6000000000000001,0.8809680938720703,1.0236971378326416
0.5000000000000018,0.6500000000000001,0.8217142820358276,1.090804100036621
0.5000000000000018,0.7000000000000001,0.7729906439781189,1.151620864868164
0.5000000000000018,0.7500000000000001,0.7325556874275208,1.2062313556671143
0.5000000000000018,0.8,0.6986355781555176,1.2549272775650024
0.5000000000000018,0.8500000000000001,0.6698498725891113,1.2981343269348145
0.5000000000000018,0.9000000000000001,0.6451337337493896,1.336346983909607
0.5000000000000018,0.9500000000000001,0.6236699223518372,1.37007737159729
0.5000000000000018,1.0,0.604830265045166,1.3998264074325562
0.5000000000000018,1.05,0.5881301760673523,1.4260625839233398
0.5000000000000018,1.1,0.5731945633888245,1.449212670326233
0.5000000000000018,1.1500000000000001,0.5597292184829712,1.469660758972168
0.5000000000000018,1.2000000000000002,0.5475034117698669,1.48774254322052
0.5000000000000018,1.2500000000000002,0.5363324880599976,1.5037569999694824
0.5000000000000018,1.3,0.5260686278343201,1.5179626941680908
0.5000000000000018,1.35,0.5165919661521912,1.5305830240249634
0.5000000000000018,1.4000000000000001,0.5078039765357971,1.5418126583099365
0.5000000000000018,1.4500000000000002,0.4996231198310852,1.551822304725647
0.5000000000000018,1.5000000000000002,0.49198153614997864,1.5607565641403198

0.5500000000000016,0.05,2.5702552795410156,0.07740474492311478
0.5500000000000016,0.1,2.468015432357788,0.1551487147808075
0.5500000000000016,0.15000000000000002,2.314362049102783,0.23353832960128784
0.5500000000000016,0.2,2.1289639472961426,0.31280261278152466
0.5500000000000016,0.25,1.9312970638275146,0.39303356409072876
0.5500000000000016,0.3,1.7371190786361694,0.4741216003894806
0.5500000000000016,0.35000000000000003,1.5570414066314697,0.5557063221931458
0.5500000000000016,0.4,1.396773338317871,0.6371650099754333
0.5500000000000016,0.45,1.2582283020019531,0.7176526188850403
0.5500000000000016,0.5,1.140816569328308,0.7961924076080322
0.5500000000000016,0.55,1.0425550937652588,0.8717935681343079
0.5500000000000016,0.6000000000000001,0.9608649015426636,0.943570613861084
0.5500000000000016,0.6500000000000001,0.8930792808532715,1.0108314752578735
0.5500000000000016,0.7000000000000001,0.8367237448692322,1.0731229782104492
0.5500000000000016,0.7500000000000001,0.7896420359611511,1.130233645439148
0.5500000000000016,0.8,0.7500308156013489,1.1821634769439697
0.5500000000000016,0.8500000000000001,0.7164210081100464,1.2290756702423096
0.5500000000000016,0.9000000000000001,0.6876362562179565,1.2712485790252686
0.5500000000000016,0.9500000000000001,0.662743866443634,1.3090300559997559
0.5500000000000016,1.0,0.6410099864006042,1.342797875404358
0.5500000000000016,1.05,0.6218568086624146,1.3729395866394043
0.5500000000000016,1.1,0.6048303246498108,1.399825930595398
0.5500000000000016,1.1500000000000001,0.5895704627037048,1.423811674118042
0.5500000000000016,1.2000000000000002,0.5757930278778076,1.4452147483825684
0.5500000000000016,1.2500000000000002,0.5632699728012085,1.4643315076828003
0.5500000000000016,1.3,0.5518181920051575,1.4814215898513794
0.5500000000000016,1.35,0.5412895083427429,1.4967175722122192
0.5500000000000016,1.4000000000000001,0.5315624475479126,1.5104241371154785
0.5500000000000016,1.4500000000000002,0.5225371718406677,1.5227242708206177
0.5500000000000016,1.5000000000000002,0.514130711555481,1.5337754487991333

0.6000000000000019,0.05,2.5759308338165283,0.07094596326351166
0.6000000000000019,0.1,2.489114999771118,0.14215418696403503
0.6000000000000019,0.15000000000000002,2.3565521240234375,0.21386605501174927
0.6000000000000019,0.2,2.1930367946624756,0.286274790763855
0.6000000000000019,0.25,2.0140278339385986,0.35948821902275085
0.6000000000000019,0.3,1.8329846858978271,0.433486670255661
0.6000000000000019,0.35000000000000003,1.6599441766738892,0.508084774017334
0.6000000000000019,0.4,1.5012576580047607,0.58291095495224
0.6000000000000019,0.45,1.3600904941558838,0.6574145555496216
0.6000000000000019,0.5,1.2372334003448486,0.7309051156044006
0.6000000000000019,0.55,1.1319302320480347,0.8026179075241089
0.6000000000000019,0.6000000000000001,1.0425549745559692,0.8717936277389526
0.6000000000000019,0.6500000000000001,0.9671049118041992,0.9377540349960327
0.6000000000000019,0.7000000000000001,0.9035198092460632,0.9999573230743408
0.6000000000000019,0.7500000000000001,0.8498649001121521,1.058031439781189
0.6000000000000019,0.8,0.8044239282608032,1.1117767095565796
0.6000000000000019,0.8500000000000001,0.7657290101051331,1.1611483097076416
0.6000000000000019,0.9000000000000001,0.7325557470321655,1.2062313556671143
0.6000000000000019,0.9500000000000001,0.7038994431495667,1.2472050189971924
0.6000000000000019,1.0,0.6789461374282837,1.2843120098114014
0.6000000000000019,1.05,0.6570390462875366,1.3178333044052124
0.6000000000000019,1.1,0.6376522779464722,1.348063349723816
0.6000000000000019,1.1500000000000001,0.6203622221946716,1.3752998113632202
0.6000000000000019,1.2000000000000002,0.604830265045166,1.3998264074325562
0.6000000000000019,1.2500000000000002,0.5907820463180542,1.4219149351119995
0.6000000000000019,1.3,0.577996551990509,1.4418145418167114
0.6000000000000019,1.35,0.5662938356399536,1.4597525596618652
0.6000000000000019,1.4000000000000001,0.5555262565612793,1.4759348630905151
0.6000000000000019,1.4500000000000002,0.5455725193023682,1.4905484914779663
0.6000000000000019,1.5000000000000002,0.536332368850708,1.5037574768066406

0.6500000000000021,0.05,2.58036470413208,0.06548255681991577
0.6500000000000021,0.1,2.505782127380371,0.13117192685604095
0.6500000000000021,0.15000000000000002,2.39046311378479,0.1972612887620926
0.6500000000000021,0.2,2.245697259902954,0.2639124095439911
0.6500000000000021,0.25,2.083786964416504,0.331231951713562
0.6500000000000021,0.3,1.9160685539245605,0.39924368262290955
0.6500000000000021,0.35000000000000003,1.7516580820083618,0.4678601622581482
0.6500000000000021,0.4,1.596976637840271,0.5368636250495911
0.6500000000000021,0.45,1.4558801651000977,0.6058995127677917
0.6500000000000021,0.5,1.330121636390686,0.6744911670684814
0.6500000000000021,0.55,1.2199238538742065,0.7420730590820312
0.6500000000000021,0.6000000000000001,1.1245135068893433,0.8080387711524963
0.6500000000000021,0.6500000000000001,1.0425546169281006,0.8717938661575317
0.6500000000000021,0.7000000000000001,0.9724618792533875,0.9328075647354126
0.6500000000000021,0.7500000000000001,0.9126096367835999,0.9906490445137024
0.6500000000000021,0.8,0.8614591956138611,1.0450093746185303
0.6500000000000021,0.8500000000000001,0.8176241517066956,1.0957059860229492
0.6500000000000021,0.9000000000000001,0.7798965573310852,1.1426737308502197
0.6500000000000021,0.9500000000000001,0.7472492456436157,1.1859469413757324
0.6500000000000021,1.0,0.7188218235969543,1.2256394624710083
0.6500000000000021,1.05,0.6939027905464172,1.2619199752807617
0.6500000000000021,1.1,0.6719077825546265,1.294994592666626
0.6500000000000021,1.1500000000000001,0.6523584127426147,1.3250908851623535
0.6500000000000021,1.2000000000000002,0.6348651051521301,1.3524408340454102
0.6500000000000021,1.2500000000000002,0.619109034538269,1.377278447151184
0.6500000000000021,1.3,0.6048300266265869,1.399827003479004
0.6500000000000021,1.35,0.5918152332305908,1.4202969074249268
0.6500000000000021,1.4000000000000001,0.5798889994621277,1.438886046409607
0.6500000000000021,1.4500000000000002,0.5689064264297485,1.4557759761810303
0.6500000000000021,1.5000000000000002,0.5587474703788757,1.4711309671401978

0.700000000000002,0.05,2.583893299102783,0.06080076843500137
0.700000000000002,0.1,2.5191638469696045,0.12176749110221863
0.700000000000002,0.15000000000000002,2.4180686473846436,0.1830568164587021
0.700000000000002,0.2,2.2893428802490234,0.24480438232421875
0.700000000000002,0.25,2.142828941345215,0.30710896849632263
0.700000000000002,0.3,1.9880142211914062,0.37001389265060425
0.700000000000002,0.35000000000000003,1.8329845666885376,0.433486670255661
0.700000000000002,0.4,1.683895468711853,0.4974032938480377
0.700000000000002,0.45,1.5448955297470093,0.5615378618240356
0.700000000000002,0.5,1.4183506965637207,0.6255658268928528
0.700000000000002,0.55,1.3052124977111816,0.6890783309936523
0.700000000000002,0.6000000000000001,1.2054152488708496,0.7516099214553833
0.700000000000002,0.6500000000000001,1.1182310581207275,0.8126726746559143
0.700000000000002,0.7000000000000001,1.0425547361373901,0.8717938661575317
0.700000000000002,0.7500000000000001,0.9771100282669067,0.9285500049591064
0.700000000000002,0.8,0.9205929040908813,0.9825929403305054
0.700000000000002,0.8500000000000001,0.8717597723007202,1.033664584159851
0.700000000000002,0.9000000000000001,0.8294758200645447,1.0816011428833008
0.700000000000002,0.9500000000000001,0.7927380204200745,1.1263270378112793
0.700000000000002,1.0,0.760677695274353,1.1678478717803955
0.700000000000002,1.05,0.7325554490089417,1.206231713294983
0.700000000000002,1.1,0.7077494859695435,1.2415941953659058
0.700000000000002,1.1500000000000001,0.6857384443283081,1.2740894556045532
0.700000000000002,1.2000000000000002,0.66609126329422,1.303886890411377
0.700000000000002,1.2500000000000002,0.6484487652778625,1.3311740159988403
0.700000000000002,1.3,0.6325142979621887,1.3561381101608276
0.700000000000002,1.35,0.6180427074432373,1.378962755203247
0.700000000000002,1.4000000000000001,0.6048301458358765,1.3998262882232666
0.700000000000002,1.4500000000000002,0.5927068591117859,1.4188995361328125
0.700000000000002,1.5000000000000002,0.5815318822860718,1.4363383054733276

0.7500000000000018,0.05,2.58674693107605,0.0567440390586853
0.7500000000000018,0.1,2.5300614833831787,0.1136232316493988
0.7500000000000018,0.15000000000000002,2.4408040046691895,0.1707662045955658
0.7500000000000018,0.2,2.325819492340088,0.22828714549541473
0.7500000000000018,0.25,2.1930367946624756,0.28627482056617737
0.7500000000000018,0.3,2.0503785610198975,0.3447800576686859
0.7500000000000018,0.35000000000000003,1.9049192667007446,0.40380093455314636
0.7500000000000018,0.4,1.762372612953186,0.46327054500579834
0.7500000000000018,0.45,1.6269159317016602,0.5230470299720764
0.7500000000000018,0.5,1.5012578964233398,0.5829110145568848
0.7500000000000018,0.55,1.386857271194458,0.6425713300704956
0.7500000000000018,0.6000000000000001,1.2842016220092773,0.7016786336898804
0.7500000000000018,0.6500000000000001,1.1930831670761108,0.759847104549408
0.7500000000000018,0.7000000000000001,1.1128417253494263,0.8166795969009399
0.7500000000000018,0.7500000000000001,1.0425547361373901,0.8717937469482422
0.7500000000000018,0.8,0.9811809062957764,0.9248473048210144
0.7500000000000018,0.8500000000000001,0.9276584386825562,0.9755542278289795
0.7500000000000018,0.9000000000000001,0.880967915058136,1.0236973762512207
0.7500000000000018,0.9500000000000001,0.8401703834533691,1.0691301822662354
0.7500000000000018,1.0,0.8044241070747375,1.1117761135101318
0.7500000000000018,1.05,0.7729904055595398,1.1516212224960327
0.7500000000000018,1.1,0.7452315092086792,1.1887025833129883
0.7500000000000018,1.1500000000000001,0.7206004858016968,1.2231018543243408
0.7500000000000018,1.2000000000000002,0.6986355781555176,1.2549270391464233
0.7500000000000018,1.2500000000000002,0.6789460182189941,1.2843122482299805
0.7500000000000018,1.3,0.6612036228179932,1.3114020824432373
0.7500000000000018,1.35,0.6451336741447449,1.3363473415374756
0.7500000000000018,1.4000000000000001,0.6305053234100342,1.3593003749847412
0.7500000000000018,1.4500000000000002,0.6171247959136963,1.3804128170013428
0.7500000000000018,1.5000000000000002,0.6048300266265869,1.3998266458511353

0.800000000000002,0.05,2.5890865325927734,0.05319495126605034
0.800000000000002,0.1,2.5390493869781494,0.10650142282247543
0.800000000000002,0.15000000000000002,2.4597275257110596,0.16002629697322845
0.800000000000002,0.2,2.3565518856048584,0.21386605501174927
0.800000000000002,0.25,2.2359542846679688,0.2680995464324951
0.800000000000002,0.3,2.104557991027832,0.3227786719799042
0.800000000000002,0.35000000000000003,1.9685014486312866,0.37791845202445984
0.800000000000002,0.4,1.8329845666885376,0.433486670255661
0.800000000000002,0.45,1.702046513557434,0.48939618468284607
0.800000000000002,0.5,1.5785430669784546,0.5454999804496765
0.800000000000002,0.55,1.4642590284347534,0.6015921235084534
0.800000000000002,0.6000000000000001,1.3600904941558838,0.6574145555496216
0.800000000000002,0.6500000000000001,1.266252875328064,0.712668776512146
0.800000000000002,0.7000000000000001,1.1824755668640137,0.7670320868492126
0.800000000000002,0.7500000000000001,1.1081676483154297,0.8201781511306763
0.800000000000002,0.8,1.0425547361373901,0.8717938661575317
0.800000000000002,0.8500000000000001,0.984775960445404,0.9215975999832153
0.800000000000002,0.9000000000000001,0.9339548349380493,0.9693524837493896
0.800000000000002,0.9500000000000001,0.88924640417099,1.014873743057251
0.800000000000002,1.0,0.8498650193214417,1.058031439781189
0.800000000000002,1.05,0.8150985836982727,1.0987509489059448
0.800000000000002,1.1,0.7843155264854431,1.137006163597107
0.800000000000002,1.1500000000000001,0.7569606900215149,1.1728156805038452
0.800000000000002,1.2000000000000002,0.7325557470321655,1.2062313556671143
0.800000000000002,1.2500000000000002,0.710687518119812,1.2373344898223877
0.800000000000002,1.3,0.6910041570663452,1.2662253379821777
0.800000000000002,1.35,0.6732062697410583,1.2930173873901367
0.800000000000002,1.4000000000000001,0.6570393443107605,1.3178327083587646
0.800000000000002,1.4500000000000002,0.6422873139381409,1.3407983779907227
0.800000000000002,1.5000000000000002,0.6287680268287659,1.3620370626449585

0.8500000000000023,0.05,2.591029405593872,0.050063833594322205
0.8500000000000023,0.1,2.5465452671051025,0.10022073984146118
0.8500000000000023,0.15000000000000002,2.47563099861145,0.1505604237318039
0.8500000000000023,0.2,2.3826425075531006,0.20116503536701202
0.8500000000000023,0.25,2.2728374004364014,0.2521039545536041
0.8500000000000023,0.3,2.1517648696899414,0.30342745780944824
0.8500000000000023,0.35000000000000003,2.024730682373047,0.35515889525413513
0.8500000000000023,0.4,1.8964053392410278,0.4072877764701843
0.8500000000000023,0.45,1.7705950736999512,0.4597620368003845
0.8500000000000023,0.5,1.6501673460006714,0.5124846696853638
0.8500000000000023,0.55,1.537091851234436,0.5653107762336731
0.8500000000000023,0.6000000000000001,1.432550072669983,0.618051290512085
0.8500000000000023,0.6500000000000001,1.3370848894119263,0.6704784035682678
0.8500000000000023,0.7000000000000001,1.2507513761520386,0.7223364114761353
0.8500000000000023,0.7500000000000001,1.1732555627822876,0.773354172706604
0.8500000000000023,0.8,1.1040757894515991,0.8232594132423401
0.8500000000000023,0.8500000000000001,1.0425547361373901,0.8717938661575317
0.8500000000000023,0.9000000000000001,0.9879736304283142,0.9187225699424744
0.8500000000000023,0.9500000000000001,0.9396007061004639,0.9638472199440002
0.8500000000000023,1.0,0.8967276811599731,1.0070092678070068
0.8500000000000023,1.05,0.8586907386779785,1.0480942726135254
0.8500000000000023,1.1,0.8248840570449829,1.0870298147201538
0.8500000000000023,1.1500000000000001,0.7947614192962646,1.1237858533859253
0.8500000000000023,1.2000000000000002,0.7678415775299072,1.1583640575408936
0.8500000000000023,1.2500000000000002,0.7437007427215576,1.1907998323440552
0.8500000000000023,1.3,0.7219713926315308,1.2211507558822632
0.8500000000000023,1.35,0.7023361921310425,1.2494925260543823
0.8500000000000023,1.4000000000000001,0.6845213770866394,1.275914192199707
0.8500000000000023,1.4500000000000002,0.668292224407196,1.30051589012146
0.8500000000000023,1.5000000000000002,0.6534481644630432,1.323398232460022

0.9000000000000021,0.05,2.5926592350006104,0.04728091135621071
0.9000000000000021,0.1,2.552860736846924,0.0946403369307518
0.9000000000000021,0.15000000000000002,2.489114999771118,0.14215420186519623
0.9000000000000021,0.2,2.404953718185425,0.18989287316799164
0.9000000000000021,0.25,2.3047056198120117,0.23791740834712982
0.9000000000000021,0.3,2.1930367946624756,0.28627482056617737
0.9000000000000021,0.35000000000000003,2.0745255947113037,0.33499249815940857
0.9000000000000021,0.4,1.9533330202102661,0.3840726613998413
0.9000000000000021,0.45,1.8329845666885376,0.4334867000579834
0.9000000000000021,0.5,1.7162704467773438,0.4831712245941162
0.9000000000000021,0.55,1.605238914489746,0.5330253839492798
0.9000000000000021,0.6000000000000001,1.5012580156326294,0.58291095495224
0.9000000000000021,0.6500000000000001,1.4051111936569214,0.6326563358306885
0.9000000000000021,0.7000000000000001,1.317116379737854,0.6820610761642456
0.9000000000000021,0.7500000000000001,1.2372331619262695,0.7309051752090454
0.9000000000000021,0.8,1.165169358253479,0.7789590358734131
0.9000000000000021,0.8500000000000001,1.1004631519317627,0.8259943723678589
0.9000000000000021,0.9000000000000001,1.0425547361373901,0.8717938661575317
0.9000000000000021,0.9500000000000001,0.9908363223075867,0.9161612391471863
0.9000000000000021,1.0,0.9446911811828613,0.9589278697967529
0.9000000000000021,1.05,0.9035197496414185,0.9999574422836304
0.9000000000000021,1.1,0.8667576313018799,1.0391477346420288
0.9000000000000021,1.1500000000000001,0.8338828682899475,1.0764329433441162
0.9000000000000021,1.2000000000000002,0.8044241070747375,1.1117761135101318
0.9000000000000021,1.2500000000000002,0.7779582142829895,1.1451741456985474
0.9000000000000021,1.3,0.7541114091873169,1.1766456365585327
0.9000000000000021,1.35,0.7325557470321655,1.2062313556671143
0.9000000000000021,1.4000000000000001,0.713003396987915,1.2339894771575928
0.9000000000000021,1.4500000000000002,0.6952055096626282,1.2599905729293823
0.9000000000000021,1.5000000000000002,0.6789460778236389,1.2843120098114014

0.950000000000002,0.05,2.5940401554107666,0.04479117691516876
0.950000000000002,0.1,2.5582292079925537,0.08964914083480835
0.950000000000002,0.15000000000000002,2.5006399154663086,0.13463875651359558
0.950000000000002,0.2,2.4241623878479004,0.179820716381073
0.950000000000002,0.25,2.3323864936828613,0.22524870932102203
0.950000000000002,0.3,2.2292511463165283,0.27096596360206604
0.950000000000002,0.35000000000000003,2.1187081336975098,0.31700122356414795
0.950000000000002,0.4,2.004446029663086,0.36336421966552734
0.950000000000002,0.45,1.8896918296813965,0.41004160046577454
0.950000000000002,0.5,1.7771036624908447,0.456993043422699
0.950000000000002,0.55,1.6687341928482056,0.5041488409042358
0.950000000000002,0.6000000000000001,1.566056728363037,0.5514089465141296
0.950000000000002,0.6500000000000001,1.470025897026062,0.5986442565917969
0.950000000000002,0.7000000000000001,1.3811607360839844,0.6456992626190186
0.950000000000002,0.7500000000000001,1.2996313571929932,0.692398190498352
0.950000000000002,0.8,1.2253451347351074,0.738551139831543
0.950000000000002,0.8500000000000001,1.1580207347869873,0.7839620113372803
0.950000000000002,0.9000000000000001,1.097251296043396,0.8284375071525574
0.950000000000002,0.9500000000000001,1.0425547361373901,0.8717938661575317
0.950000000000002,1.0,0.9934142231941223,0.9138643741607666
0.950000000000002,1.05,0.9493039846420288,0.9545058608055115
0.950000000000002,1.1,0.9097136855125427,0.9935986995697021
0.950000000000002,1.1500000000000001,0.8741568922996521,1.0310542583465576
0.950000000000002,1.2000000000000002,0.8421847820281982,1.0668079853057861
0.950000000000002,1.2500000000000002,0.813384473323822,1.1008259057998657
0.950000000000002,1.3,0.7873850464820862,1.1330955028533936
0.950000000000002,1.35,0.7638550996780396,1.1636271476745605
0.950000000000002,1.4000000000000001,0.7425000667572021,1.1924482583999634
0.950000000000002,1.4500000000000002,0.7230603098869324,1.2196041345596313
0.950000000000002,1.5000000000000002,0.7053089141845703,1.2451472282409668

1.0000000000000022,0.05,2.5952205657958984,0.04255056753754616
1.0000000000000022,0.1,2.5628299713134766,0.08515845984220505
1.0000000000000022,0.15000000000000002,2.5105624198913574,0.12787942588329315
1.0000000000000022,0.2,2.4408040046691895,0.170766219496727
1.0000000000000022,0.25,2.3565521240234375,0.21386602520942688
1.0000000000000022,0.3,2.261146306991577,0.2572184205055237
1.0000000000000022,0.35000000000000003,2.1580021381378174,0.30085164308547974
1.0000000000000022,0.4,2.0503785610198975,0.34477996826171875
1.0000000000000022,0.45,1.9412082433700562,0.3889998495578766
1.0000000000000022,0.5,1.8329846858978271,0.433486670255661
1.0000000000000022,0.55,1.72771418094635,0.4781931936740875
1.0000000000000022,0.6000000000000001,1.6269159317016602,0.5230469107627869
1.0000000000000022,0.6500000000000001,1.531654953956604,0.5679516792297363
1.0000000000000022,0.7000000000000001,1.4426006078720093,0.6127873063087463
1.0000000000000022,0.7500000000000001,1.3600902557373047,0.6574147343635559
1.0000000000000022,0.8,1.2842012643814087,0.7016786932945251
1.0000000000000022,0.8500000000000001,1.2148116827011108,0.7454147338867188
1.0000000000000022,0.9000000000000001,1.1516563892364502,0.7884548902511597
1.0000000000000022,0.9500000000000001,1.0943764448165894,0.8306332230567932
1.0000000000000022,1.0,1.0425548553466797,0.871793806552887
1.0000000000000022,1.05,0.9957469701766968,0.911794126033783
1.0000000000000022,1.1,0.9535036683082581,0.9505093693733215
1.0000000000000022,1.1500000000000001,0.9153832197189331,0.9878378510475159
1.0000000000000022,1.2000000000000002,0.8809680938720703,1.0236971378326416
1.0000000000000022,1.2500000000000002,0.8498650789260864,1.058031439781189
1.0000000000000022,1.3,0.8217142820358276,1.090804100036621
1.0000000000000022,1.35,0.7961878776550293,1.1219995021820068
1.0000000000000022,1.4000000000000001,0.7729906439781189,1.151620864868164
1.0000000000000022,1.4500000000000002,0.7518578767776489,1.1796882152557373
1.0000000000000022,1.5000000000000002,0.7325556874275208,1.2062313556671143

1.0500000000000025,0.05,2.5962367057800293,0.04052351415157318
1.0500000000000025,0.1,2.566802740097046,0.08109655231237411
1.0500000000000025,0.15000000000000002,2.5191636085510254,0.12176748365163803
1.0500000000000025,0.2,2.4553065299987793,0.16258226335048676
1.0500000000000025,0.25,2.3777518272399902,0.20358261466026306
1.0500000000000025,0.3,2.2893428802490234,0.24480438232421875
1.0500000000000025,0.35000000000000003,2.1930367946624756,0.286274790763855
1.0500000000000025,0.4,2.0917110443115234,0.3280104398727417
1.0500000000000025,0.45,1.9880143404006958,0.37001386284828186
1.0500000000000025,0.5,1.8842628002166748,0.4122716188430786
1.0500000000000025,0.55,1.7823829650878906,0.45475199818611145
1.0500000000000025,0.6000000000000001,1.6838953495025635,0.4974033534526825
1.0500000000000025,0.6500000000000001,1.5899286270141602,0.5401535630226135
1.0500000000000025,0.7000000000000001,1.5012576580047607,0.5829110145568848
1.0500000000000025,0.7500000000000001,1.4183505773544312,0.6255657076835632
1.0500000000000025,0.8,1.3414226770401,0.6679927110671997
1.0500000000000025,0.8500000000000001,1.2704895734786987,0.7100553512573242
1.0500000000000025,0.9000000000000001,1.2054150104522705,0.7516100406646729
1.0500000000000025,0.9500000000000001,1.1459543704986572,0.7925113439559937
1.0500000000000025,1.0,1.091788411140442,0.8326175808906555
1.0500000000000025,1.05,1.0425546169281006,0.8717938661575317
1.0500000000000025,1.1,0.9978693127632141,0.9099171757698059
1.0500000000000025,1.1500000000000001,0.9573417901992798,0.946881115436554
1.0500000000000025,1.2000000000000002,0.9205929040908813,0.9825931191444397
1.0500000000000025,1.2500000000000002,0.8872563242912292,1.016983151435852
1.0500000000000025,1.3,0.8569894433021545,1.0499974489212036
1.0500000000000025,1.35,0.8294757604598999,1.0816012620925903
1.0500000000000025,1.4000000000000001,0.8044240474700928,1.111776351928711
1.0500000000000025,1.4500000000000002,0.7815704345703125,1.1405216455459595
1.0500000000000025,1.5000000000000002,0.7606775164604187,1.1678478717803955

1.1000000000000023,0.05,2.597118377685547,0.03868082910776138
1.1000000000000023,0.1,2.5702552795410156,0.07740474492311478
1.1000000000000023,0.15000000000000002,2.526665687561035,0.11621397733688354
1.1000000000000023,0.2,2.468015432357788,0.1551487147808075
1.1000000000000023,0.25,2.3964364528656006,0.1942460536956787
1.1000000000000023,0.3,2.314362049102783,0.23353832960128784
1.1000000000000023,0.35000000000000003,2.2243576049804688,0.2730514407157898
1.1000000000000023,0.4,2.1289639472961426,0.31280261278152466
1.1000000000000023,0.45,2.0305655002593994,0.3527986705303192
1.1000000000000023,0.5,1.9312970638275146,0.39303356409072876
1.1000000000000023,0.55,1.8329848051071167,0.43348661065101624
1.1000000000000023,0.6000000000000001,1.7371190786361694,0.4741216003894806
1.1000000000000023,0.6500000000000001,1.6448564529418945,0.5148848295211792
1.1000000000000023,0.7000000000000001,1.5570414066314697,0.5557063221931458
1.1000000000000023,0.7500000000000001,1.4742382764816284,0.5964997410774231
1.1000000000000023,0.8,1.396773338317871,0.6371650099754333
1.1000000000000023,0.8500000000000001,1.3247779607772827,0.6775894165039062
1.1000000000000023,0.9000000000000001,1.2582283020019531,0.7176526188850403
1.1000000000000023,0.9500000000000001,1.1969828605651855,0.757229208946228
1.1000000000000023,1.0,1.140816569328308,0.7961924076080322
1.1000000000000023,1.05,1.0894460678100586,0.8344196677207947
1.1000000000000023,1.1,1.0425550937652588,0.8717935681343079
1.1000000000000023,1.1500000000000001,0.9998070597648621,0.9082089066505432
1.1000000000000023,1.2000000000000002,0.9608649015426636,0.943570613861084
1.1000000000000023,1.2500000000000002,0.9253953099250793,0.9777997732162476
1.1000000000000023,1.3,0.8930792808532715,1.0108314752578735
1.1000000000000023,1.35,0.8636156916618347,1.0426172018051147
1.1000000000000023,1.4000000000000001,0.8367237448692322,1.0731229782104492
1.1000000000000023,1.4500000000000002,0.8121445178985596,1.1023304462432861
1.1000000000000023,1.5000000000000002,0.7896420359611511,1.130233645439148

1.1500000000000021,0.05,2.597888231277466,0.036998458206653595
1.1500000000000021,0.1,2.573274850845337,0.0740346759557724
1.1500000000000021,0.15000000000000002,2.5332462787628174,0.11114563047885895
1.1500000000000021,0.2,2.4792087078094482,0.148366779088974
1.1500000000000021,0.25,2.4129769802093506,0.18573108315467834
1.1500000000000021,0.3,2.336642265319824,0.2232678234577179
1.1500000000000021,0.35000000000000003,2.2524359226226807,0.2610010802745819
1.1500000000000021,0.4,2.162602424621582,0.2989484667778015
1.1500000000000021,0.45,2.069284439086914,0.3371189534664154
1.1500000000000021,0.5,1.9744393825531006,0.3755117952823639
1.1500000000000021,0.55,1.8797821998596191,0.41411423683166504
1.1500000000000021,0.6000000000000001,1.7867518663406372,0.4529010057449341
1.1500000000000021,0.6500000000000001,1.6965055465698242,0.4918327331542969
1.1500000000000021,0.7000000000000001,1.6099275350570679,0.5308558940887451
1.1500000000000021,0.7500000000000001,1.5276507139205933,0.5699033141136169
1.1500000000000021,0.8,1.450087308883667,0.6088947057723999
1.1500000000000021,0.8500000000000001,1.3774632215499878,0.6477383971214294
1.1500000000000021,0.9000000000000001,1.3098509311676025,0.6863337755203247
1.1500000000000021,0.9500000000000001,1.2472010850906372,0.7245742082595825
1.1500000000000021,1.0,1.1893744468688965,0.7623486518859863
1.1500000000000021,1.05,1.136163353919983,0.7995476126670837
1.1500000000000021,1.1,1.087316870689392,0.8360629677772522
1.1500000000000021,1.1500000000000001,1.0425546169281006,0.8717939853668213
1.1500000000000021,1.2000000000000002,1.0015842914581299,0.9066467881202698
1.1500000000000021,1.2500000000000002,0.9641085267066956,0.9405398368835449
1.1500000000000021,1.3,0.929836094379425,0.9734019637107849
1.1500000000000021,1.35,0.8984863758087158,1.005175232887268
1.1500000000000021,1.4000000000000001,0.869792640209198,1.0358152389526367
1.1500000000000021,1.4500000000000002,0.8435057997703552,1.065289855003357
1.1500000000000021,1.5000000000000002,0.8193949460983276,1.0935791730880737

1.2000000000000024,0.05,2.598564386367798,0.03545637056231499
1.2000000000000024,0.1,2.5759308338165283,0.07094596326351166
1.2000000000000024,0.15000000000000002,2.5390491485595703,0.10650143027305603
1.2000000000000024,0.2,2.489114999771118,0.14215418696403503
1.2000000000000024,0.25,2.4276809692382812,0.17793352901935577
1.2000000000000024,0.3,2.3565521240234375,0.21386605501174927
1.2000000000000024,0.35000000000000003,2.2776761054992676,0.2499740719795227
1.2000000000000024,0.4,2.1930367946624756,0.286274790763855
1.2000000000000024,0.45,2.104557991027832,0.3227786719799042
1.2000000000000024,0.5,2.0140278339385986,0.35948821902275085
1.2000000000000024,0.55,1.9230448007583618,0.3963967561721802
1.2000000000000024,0.6000000000000001,1.8329846858978271,0.433486670255661
1.2000000000000024,0.6500000000000001,1.7449840307235718,0.4707295596599579
1.2000000000000024,0.7000000000000001,1.6599441766738892,0.508084774017334
1.2000000000000024,0.7500000000000001,1.5785430669784546,0.5454999804496765
1.2000000000000024,0.8,1.5012576580047607,0.58291095495224
1.2000000000000024,0.8500000000000001,1.428389310836792,0.6202436685562134
1.2000000000000024,0.9000000000000001,1.3600904941558838,0.6574145555496216
1.2000000000000024,0.9500000000000001,1.2963930368423462,0.6943334937095642
1.2000000000000024,1.0,1.2372334003448486,0.7309051156044006
1.2000000000000024,1.05,1.182475209236145,0.7670322060585022
1.2000000000000024,1.1,1.1319302320480347,0.8026179075241089
1.2000000000000024,1.1500000000000001,1.085371971130371,0.8375684022903442
1.2000000000000024,1.2000000000000002,1.0425549745559692,0.8717936277389526
1.2000000000000024,1.2500000000000002,1.0032196044921875,0.9052133560180664
1.2000000000000024,1.3,0.9671049118041992,0.9377540349960327
1.2000000000000024,1.35,0.9339548349380493,0.9693525433540344
1.2000000000000024,1.4000000000000001,0.9035198092460632,0.9999573230743408
1.2000000000000024,1.4500000000000002,0.8755640387535095,1.029527187347412
1.2000000000000024,1.5000000000000002,0.8498649001121521,1.058031439781189

1.2500000000000027,0.05,2.5991604328155518,0.034037694334983826
1.2500000000000027,0.1,2.5782790184020996,0.0681048035621643
1.2500000000000027,0.15000000000000002,2.544191360473633,0.10223023593425751
1.2500000000000027,0.2,2.4979212284088135,0.13644197583198547
1.2500000000000027,0.25,2.4408040046691895,0.1707662045955658
1.2500000000000027,0.3,2.374404191970825,0.20522703230381012
1.2500000000000027,0.35000000000000003,2.300427198410034,0.23984500765800476
1.2500000000000027,0.4,2.2206289768218994,0.2746368646621704
1.2500000000000027,0.45,2.1367363929748535,0.30961355566978455
1.2500000000000027,0.5,2.0503790378570557,0.344779908657074
1.2500000000000027,0.55,1.9630396366119385,0.38013336062431335
1.2500000000000027,0.6000000000000001,1.876020908355713,0.41566240787506104
1.2500000000000027,0.6500000000000001,1.790426254272461,0.45134633779525757
1.2500000000000027,0.7000000000000001,1.7071566581726074,0.48715490102767944
1.2500000000000027,0.7500000000000001,1.6269159317016602,0.5230470299720764
1.2500000000000027,0.8,1.5502269268035889,0.5589720606803894
1.2500000000000027,0.8500000000000001,1.4774492979049683,0.5948697924613953
1.2500000000000027,0.9000000000000001,1.408801555633545,0.6306716799736023
1.2500000000000027,0.9500000000000001,1.3443844318389893,0.6663017272949219
1.2500000000000027,1.0,1.2842015027999878,0.7016786932945251
1.2500000000000027,1.05,1.2281805276870728,0.7367178201675415
1.2500000000000027,1.1,1.1761919260025024,0.7713329195976257
1.2500000000000027,1.1500000000000001,1.1280615329742432,0.8054388165473938
1.2500000000000027,1.2000000000000002,1.0835895538330078,0.8389514684677124
1.2500000000000027,1.2500000000000002,1.0425547361373901,0.8717937469482422
1.2500000000000027,1.3,1.0047292709350586,0.9038929343223572
1.2500000000000027,1.35,0.9698818922042847,0.9351844191551208
1.2500000000000027,1.4000000000000001,0.937784731388092,0.96561199426651
1.2500000000000027,1.4500000000000002,0.9082167148590088,0.995129406452179
1.2500000000000027,1.5000000000000002,0.8809677958488464,1.0236973762512207

1.3000000000000025,0.05,2.5996901988983154,0.032728198915719986
1.3000000000000025,0.1,2.58036470413208,0.06548255681991577
1.3000000000000025,0.15000000000000002,2.5487687587738037,0.09828879684209824
1.3000000000000025,0.2,2.505782127380371,0.13117192685604095
1.3000000000000025,0.25,2.452559471130371,0.1641554981470108
1.3000000000000025,0.3,2.39046311378479,0.1972612887620926
1.3000000000000025,0.35000000000000003,2.3209898471832275,0.23050831258296967
1.3000000000000025,0.4,2.245697259902954,0.2639124095439911
1.3000000000000025,0.45,2.166134834289551,0.2974848747253418
1.3000000000000025,0.5,2.083786964416504,0.331231951713562
1.3000000000000025,0.55,2.0000226497650146,0.36515384912490845
1.3000000000000025,0.6000000000000001,1.9160685539245605,0.39924368262290955
1.3000000000000025,0.6500000000000001,1.8329843282699585,0.4334867298603058
1.3000000000000025,0.7000000000000001,1.7516580820083618,0.4678601622581482
1.3000000000000025,0.7500000000000001,1.6728047132492065,0.5023325681686401
1.3000000000000025,0.8,1.596976637840271,0.5368636250495911
1.3000000000000025,0.8500000000000001,1.5245782136917114,0.5714045763015747
1.3000000000000025,0.9000000000000001,1.4558801651000977,0.6058995127677917
1.3000000000000025,0.9500000000000001,1.391040563583374,0.6402847170829773
1.3000000000000025,1.0,1.330121636390686,0.6744911670684814
1.3000000000000025,1.05,1.273107886314392,0.7084460258483887
1.3000000000000025,1.1,1.2199238538742065,0.7420730590820312
1.3000000000000025,1.1500000000000001,1.1704444885253906,0.7752962112426758
1.3000000000000025,1.2000000000000002,1.1245135068893433,0.8080387711524963
1.3000000000000025,1.2500000000000002,1.0819491147994995,0.8402276039123535
1.3000000000000025,1.3,1.0425546169281006,0.8717938661575317
1.3000000000000025,1.35,1.0061274766921997,0.9026730060577393
1.3000000000000025,1.4000000000000001,0.9724618792533875,0.9328075647354126
1.3000000000000025,1.4500000000000002,0.9413547515869141,0.9621472954750061
1.3000000000000025,1.5000000000000002,0.9126096367835999,0.9906490445137024

1.3500000000000023,0.05,2.6001620292663574,0.031515736132860184
1.3500000000000023,0.1,2.582225799560547,0.06305482983589172
1.3500000000000023,0.15000000000000002,2.5528604984283447,0.09464031457901001
1.3500000000000023,0.2,2.512826919555664,0.1262945532798767
1.3500000000000023,0.25,2.463127851486206,0.15803882479667664
1.3500000000000023,0.3,2.404953956604004,0.18989282846450806
1.3500000000000023,0.35000000000000003,2.33962345123291,0.2218742072582245
1.3500000000000023,0.4,2.2685201168060303,0.25399771332740784
1.3500000000000023,0.45,2.1930367946624756,0.286274790763855
1.3500000000000023,0.5,2.1145212650299072,0.3187125027179718
1.3500000000000023,0.55,2.0342376232147217,0.35131293535232544
1.3500000000000023,0.6000000000000001,1.9533329010009766,0.3840726912021637
1.3500000000000023,0.6500000000000001,1.872819185256958,0.41698142886161804
1.3500000000000023,0.7000000000000001,1.7935600280761719,0.4500223696231842
1.3500000000000023,0.7500000000000001,1.7162703275680542,0.48317113518714905
1.3500000000000023,0.8,1.641520619392395,0.516396164894104
1.3500000000000023,0.8500000000000001,1.569745659828186,0.5496581196784973
1.3500000000000023,0.9000000000000001,1.5012578964233398,0.5829110145568848
1.3500000000000023,0.9500000000000001,1.4362618923187256,0.6161020398139954
1.3500000000000023,1.0,1.3748699426651,0.6491729617118835
1.3500000000000023,1.05,1.317116379737854,0.6820610165596008
1.3500000000000023,1.1,1.262973666191101,0.7147001624107361
1.3500000000000023,1.1500000000000001,1.2123631238937378,0.7470223903656006
1.3500000000000023,1.2000000000000002,1.1651694774627686,0.7789589166641235
1.3500000000000023,1.2500000000000002,1.1212477684020996,0.8104427456855774
1.3500000000000023,1.3,1.0804344415664673,0.8414084315299988
1.3500000000000023,1.35,1.0425547361373901,0.8717938661575317
1.3500000000000023,1.4000000000000001,1.007426381111145,0.9015420079231262
1.3500000000000023,1.4500000000000002,0.9748654365539551,0.930601954460144
1.3500000000000023,1.5000000000000002,0.9446913003921509,0.958927571773529

1.4000000000000026,0.05,2.6005842685699463,0.03038991056382656
1.4000000000000026,0.1,2.583893299102783,0.06080076843500137
1.4000000000000026,0.15000000000000002,2.556532859802246,0.09125325828790665
1.4000000000000026,0.2,2.5191638469696045,0.12176749110221863
1.4000000000000026,0.25,2.472661018371582,0.15236270427703857
1.4000000000000026,0.3,2.4180686473846436,0.1830568164587021
1.4000000000000026,0.35000000000000003,2.3565518856048584,0.21386606991291046
1.4000000000000026,0.4,2.2893428802490234,0.24480438232421875
1.4000000000000026,0.45,2.217693328857422,0.275882750749588
1.4000000000000026,0.5,2.142828941345215,0.30710896849632263
1.4000000000000026,0.55,2.0659124851226807,0.33848631381988525
1.4000000000000026,0.6000000000000001,1.9880142211914062,0.37001389265060425
1.4000000000000026,0.6500000000000001,1.9100933074951172,0.4016847610473633
1.4000000000000026,0.7000000000000001,1.8329845666885376,0.433486670255661
1.4000000000000026,0.7500000000000001,1.7573926448822021,0.46540117263793945
1.4000000000000026,0.8,1.683895468711853,0.4974032938480377
1.4000000000000026,0.8500000000000001,1.6129486560821533,0.5294614434242249
1.4000000000000026,0.9000000000000001,1.5448955297470093,0.5615378618240356
1.4000000000000026,0.9500000000000001,1.479978322982788,0.5935890674591064
1.4000000000000026,1.0,1.4183506965637207,0.6255658268928528
1.4000000000000026,1.05,1.3600902557373047,0.6574147939682007
1.4000000000000026,1.1,1.3052124977111816,0.6890783309936523
1.4000000000000026,1.1500000000000001,1.253679633140564,0.7204973697662354
1.4000000000000026,1.2000000000000002,1.2054152488708496,0.7516099214553833
1.4000000000000026,1.2500000000000002,1.1603096723556519,0.7823551893234253
1.4000000000000026,1.3,1.1182310581207275,0.8126726746559143
1.4000000000000026,1.35,1.079032063484192,0.84250408411026
1.4000000000000026,1.4000000000000001,1.0425547361373901,0.8717938661575317
1.4000000000000026,1.4500000000000002,1.008635401725769,0.9004914164543152
1.4000000000000026,1.5000000000000002,0.9771100282669067,0.9285500049591064

1.4500000000000028,0.05,2.600963830947876,0.02934175357222557
1.4500000000000028,0.1,2.585392713546753,0.05870237201452255
1.4500000000000028,0.15000000000000002,2.559840440750122,0.08810047060251236
1.4500000000000028,0.2,2.5248830318450928,0.11755423247814178
1.4500000000000028,0.25,2.4812865257263184,0.14708107709884644
1.4500000000000028,0.3,2.42997145652771,0.17669738829135895
1.4500000000000028,0.35000000000000003,2.371968984603882,0.2064180076122284
1.4500000000000028,0.4,2.308380126953125,0.23625604808330536
1.4500000000000028,0.45,2.2403297424316406,0.26622217893600464
1.4500000000000028,0.5,2.168933629989624,0.2963242530822754
1.4500000000000028,0.55,2.095258951187134,0.3265666365623474
1.4500000000000028,0.6000000000000001,2.0203027725219727,0.3569500744342804
1.4500000000000028,0.6500000000000001,1.9449700117111206,0.3874703049659729
1.4500000000000028,0.7000000000000001,1.870060682296753,0.4181186556816101
1.4500000000000028,0.7500000000000001,1.7962640523910522,0.44888100028038025
1.4500000000000028,0.8,1.7241566181182861,0.4797378480434418
1.4500000000000028,0.8500000000000001,1.6542067527770996,0.5106639266014099
1.4500000000000028,0.9000000000000001,1.5867795944213867,0.5416284203529358
1.4500000000000028,0.9500000000000001,1.5221465826034546,0.5725952386856079
1.4500000000000028,1.0,1.4604954719543457,0.6035231947898865
1.4500000000000028,1.05,1.4019407033920288,0.6343668699264526
1.4500000000000028,1.1,1.346535086631775,0.665076732635498
1.4500000000000028,1.1500000000000001,1.2942777872085571,0.6956010460853577
1.4500000000000028,1.2000000000000002,1.2451280355453491,0.7258849143981934
1.4500000000000028,1.2500000000000002,1.199008822441101,0.7558737993240356
1.4500000000000028,1.3,1.1558185815811157,0.7855123281478882
1.4500000000000028,1.35,1.1154371500015259,0.8147462010383606
1.4500000000000028,1.4000000000000001,1.0777302980422974,0.8435230255126953
1.4500000000000028,1.4500000000000002,1.0425547361373901,0.8717938661575317
1.4500000000000028,1.5000000000000002,1.0097644329071045,0.8995119333267212

1.5000000000000027,0.05,2.6013059616088867,0.02836349979043007
1.5000000000000027,0.1,2.58674693107605,0.0567440390586853
1.5000000000000027,0.15000000000000002,2.5628299713134766,0.08515845239162445
1.5000000000000027,0.2,2.5300614833831787,0.1136232316493988
1.5000000000000027,0.25,2.489114999771118,0.14215420186519623
1.5000000000000027,0.3,2.4408040046691895,0.1707662045955658
1.5000000000000027,0.35000000000000003,2.3860442638397217,0.19947312772274017
1.5000000000000027,0.4,2.325819492340088,0.22828714549541473
1.5000000000000027,0.45,2.261146068572998,0.2572183609008789
1.5000000000000027,0.5,2.1930367946624756,0.28627482056617737
1.5000000000000027,0.55,2.1224722862243652,0.3154613971710205
1.5000000000000027,0.6000000000000001,2.0503785610198975,0.3447800576686859
1.5000000000000027,0.6500000000000001,1.9776065349578857,0.3742285370826721
1.5000000000000027,0.7000000000000001,1.9049192667007446,0.40380093455314636
1.5000000000000027,0.7500000000000001,1.8329845666885376,0.4334867000579834
1.5000000000000027,0.8,1.762372612953186,0.46327054500579834
1.5000000000000027,0.8500000000000001,1.6935561895370483,0.49313247203826904
1.5000000000000027,0.9000000000000001,1.6269159317016602,0.5230470299720764
1.5000000000000027,0.9500000000000001,1.5627447366714478,0.5529847741127014
1.5000000000000027,1.0,1.5012578964233398,0.5829110145568848
1.5000000000000027,1.05,1.4426003694534302,0.6127873063087463
1.5000000000000027,1.1,1.386857271194458,0.6425713300704956
1.5000000000000027,1.1500000000000001,1.3340606689453125,0.6722177863121033
1.5000000000000027,1.2000000000000002,1.2842016220092773,0.7016786336898804
1.5000000000000027,1.2500000000000002,1.2372334003448486,0.7309051156044006
1.5000000000000027,1.3,1.1930831670761108,0.759847104549408
1.5000000000000027,1.35,1.1516563892364502,0.7884548902511597
1.5000000000000027,1.4000000000000001,1.1128417253494263,0.8166795969009399
1.5000000000000027,1.4500000000000002,1.0765174627304077,0.8444740176200867
1.5000000000000027,1.5000000000000002,1.0425547361373901,0.8717937469482422



==> grad_visu_NormPhaseTanh.csv <==
re,im,norm,phase
-1.5,0.05,14.896744728088379,0.01692560687661171
-1.5,0.1,7.462340831756592,0.03388891741633415
-1.5,0.15000000000000002,4.996631145477295,0.05071590840816498
-1.5,0.2,3.772986650466919,0.06723922491073608
-1.5,0.25,3.0460312366485596,0.0833040252327919
-1.5,0.3,2.5672688484191895,0.09877259284257889
-1.5,0.35000000000000003,2.2301723957061768,0.11352789402008057
-1.5,0.4,1.9814599752426147,0.12747563421726227
-1.5,0.45,1.7915153503417969,0.14054495096206665
-1.5,0.5,1.642560362815857,0.15268805623054504
-1.5,0.55,1.5232770442962646,0.16387850046157837
-1.5,0.6000000000000001,1.426117181777954,0.17410942912101746
-1.5,0.6500000000000001,1.3458563089370728,0.18339021503925323
-1.5,0.7000000000000001,1.278764247894287,0.19174428284168243
-1.5,0.7500000000000001,1.2221072912216187,0.19920609891414642
-1.5,0.8,1.1738399267196655,0.2058180272579193
-1.5,0.8500000000000001,1.1324008703231812,0.2116285264492035
-1.5,0.9000000000000001,1.0965800285339355,0.21668964624404907
-1.5,0.9500000000000001,1.0654258728027344,0.2210552841424942
-1.5,1.0,1.0381808280944824,0.22477971017360687
-1.5,1.05,1.0142349004745483,0.22791673243045807
-1.5,1.1,0.9930931925773621,0.23051825165748596
-1.5,1.1500000000000001,0.9743490815162659,0.23263396322727203
-1.5,1.2000000000000002,0.9576670527458191,0.23431110382080078
-1.5,1.2500000000000002,0.942767322063446,0.23559370636940002
-1.5,1.3,0.9294154047966003,0.2365228831768036
-1.5,1.35,0.9174144864082336,0.23713645339012146
-1.5,1.4000000000000001,0.9065965414047241,0.23746941983699799
-1.5,1.4500000000000002,0.8968191146850586,0.2375534623861313
-1.5,1.5000000000000002,0.8879602551460266,0.23741768300533295

-1.45,0.05,14.400516510009766,0.017510920763015747
-1.45,0.1,7.215193271636963,0.0350557379424572
-1.45,0.15000000000000002,4.8329315185546875,0.05244205519556999
-1.45,0.2,3.6513123512268066,0.0694856345653534
-1.45,0.25,2.949798345565796,0.08601710200309753
-1.45,0.3,2.4881680011749268,0.10188740491867065
-1.45,0.35000000000000003,2.163440465927124,0.11697161197662354
-1.45,0.4,1.9241039752960205,0.13117113709449768
-1.45,0.45,1.7415263652801514,0.1444142609834671
-1.45,0.5,1.5985198020935059,0.1566552072763443
-1.45,0.55,1.4841420650482178,0.16787196695804596
-1.45,0.6000000000000001,1.391096830368042,0.17806392908096313
-1.45,0.6500000000000001,1.3143341541290283,0.1872478872537613
-1.45,0.7000000000000001,1.2502492666244507,0.19545544683933258
-1.45,0.7500000000000001,1.1962021589279175,0.20272918045520782
-1.45,0.8,1.1502169370651245,0.20911966264247894
-1.45,0.8500000000000001,1.110787034034729,0.21468281745910645
-1.45,0.9000000000000001,1.0767455101013184,0.21947771310806274
-1.45,0.9500000000000001,1.0471746921539307,0.2235645353794098
-1.45,1.0,1.0213452577590942,0.22700287401676178
-1.45,1.05,0.9986700415611267,0.2298511564731598
-1.45,1.1,0.9786732196807861,0.23216518759727478
-1.45,1.1500000000000001,0.9609637260437012,0.23399795591831207
-1.45,1.2000000000000002,0.9452196359634399,0.23539887368679047
-1.45,1.2500000000000002,0.9311727285385132,0.23641429841518402
-1.45,1.3,0.9185984134674072,0.23708656430244446
-1.45,1.35,0.9073078036308289,0.23745475709438324
-1.45,1.4000000000000001,0.8971405029296875,0.2375543713569641
-1.45,1.4500000000000002,0.8879603147506714,0.23741765320301056
-1.45,1.5000000000000002,0.879650354385376,0.23707371950149536

-1.4,0.05,13.904333114624023,0.018138093873858452
-1.4,0.1,6.968137741088867,0.03630512207746506
-1.4,0.15000000000000002,4.669368267059326,0.054287660866975784
-1.4,0.2,3.529815912246704,0.07188232988119125
-1.4,0.25,2.8537814617156982,0.0889035165309906
-1.4,0.3,2.4093177318573,0.10518967360258102
-1.4,0.35000000000000003,2.0969889163970947,0.12060768902301788
-1.4,0.4,1.8670542240142822,0.13505496084690094
-1.4,0.45,1.6918648481369019,0.14845962822437286
-1.4,0.5,1.5548230409622192,0.16077923774719238
-1.4,0.55,1.4453635215759277,0.17199762165546417
-1.4,0.6000000000000001,1.3564414978027344,0.18212182819843292
-1.4,0.6500000000000001,1.2831823825836182,0.19117768108844757
-1.4,0.7000000000000001,1.2221072912216187,0.19920608401298523
-1.4,0.7500000000000001,1.1706697940826416,0.20625898241996765
-1.4,0.8,1.1269644498825073,0.21239611506462097
-1.4,0.8500000000000001,1.089539647102356,0.21768179535865784
-1.4,0.9000000000000001,1.0572715997695923,0.222182497382164
-1.4,0.9500000000000001,1.0292776823043823,0.22596481442451477
-1.4,1.0,1.0048564672470093,0.22909428179264069
-1.4,1.05,0.9834439754486084,0.23163384199142456
-1.4,1.1,0.9645830988883972,0.23364317417144775
-1.4,1.1500000000000001,0.9478994607925415,0.23517832159996033
-1.4,1.2000000000000002,0.9330844283103943,0.23629119992256165
-1.4,1.2500000000000002,0.9198812246322632,0.23702973127365112
-1.4,1.3,0.908075213432312,0.23743779957294464
-1.4,1.35,0.8974857926368713,0.2375551164150238
-1.4,1.4000000000000001,0.8879602551460266,0.23741766810417175
-1.4,1.4500000000000002,0.8793683648109436,0.23705795407295227
-1.4,1.5000000000000002,0.871599018573761,0.23650513589382172

-1.3499999999999999,0.05,13.408201217651367,0.01881176419556141
-1.3499999999999999,0.1,6.721184253692627,0.03764605522155762
-1.3499999999999999,0.15000000000000002,4.505953788757324,0.056265365332365036
-1.3499999999999999,0.2,3.408515453338623,0.07444436848163605
-1.3499999999999999,0.25,2.758002519607544,0.09197928756475449
-1.3499999999999999,0.3,2.3307440280914307,0.10869501531124115
-1.3499999999999999,0.35000000000000003,2.030846118927002,0.12444992363452911
-1.3499999999999999,0.4,1.8103398084640503,0.139137864112854
-1.3499999999999999,0.45,1.642560601234436,0.15268802642822266
-1.3499999999999999,0.5,1.5115007162094116,0.16506263613700867
-1.3499999999999999,0.55,1.4069716930389404,0.1762532889842987
-1.3499999999999999,0.6000000000000001,1.3221811056137085,0.1862763911485672
-1.3499999999999999,0.6500000000000001,1.252429723739624,0.19516846537590027
-1.3499999999999999,0.7000000000000001,1.1943657398223877,0.20298126339912415
-1.3499999999999999,0.7500000000000001,1.145536184310913,0.20977751910686493
-1.3499999999999999,0.8,1.1041069030761719,0.21562694013118744
-1.3499999999999999,0.8500000000000001,1.0686819553375244,0.22060281038284302
-1.3499999999999999,0.9000000000000001,1.0381808280944824,0.22477969527244568
-1.3499999999999999,0.9500000000000001,1.0117554664611816,0.22823132574558258
-1.3499999999999999,1.0,0.9887334704399109,0.2310287207365036
-1.3499999999999999,1.05,0.9685742259025574,0.23323951661586761
-1.3499999999999999,1.1,0.9508396983146667,0.23492734134197235
-1.3499999999999999,1.1500000000000001,0.9351717829704285,0.23615103960037231
-1.3499999999999999,1.2000000000000002,0.9212756752967834,0.23696477711200714
-1.3499999999999999,1.2500000000000002,0.9089059829711914,0.2374180555343628
-1.3499999999999999,1.3,0.8978581428527832,0.23755548894405365
-1.3499999999999999,1.35,0.8879602551460266,0.23741766810417175
-1.3499999999999999,1.4000000000000001,0.8790664672851562,0.23704078793525696
-1.3499999999999999,1.4500000000000002,0.8710534572601318,0.2364571988582611
-1.3499999999999999,1.5000000000000002,0.8638155460357666,0.2356959730386734

-1.2999999999999998,0.05,12.912126541137695,0.01953728310763836
-1.2999999999999998,0.1,6.4743428230285645,0.03908892720937729
-1.2999999999999998,0.15000000000000002,4.342708587646484,0.05838950350880623
-1.2999999999999998,0.2,3.287433385848999,0.07718874514102936
-1.2999999999999998,0.25,2.6624886989593506,0.09526233375072479
-1.2999999999999998,0.3,2.252474546432495,0.11242049932479858
-1.2999999999999998,0.35000000000000003,1.9650428295135498,0.128512904047966
-1.2999999999999998,0.4,1.7539937496185303,0.14343076944351196
-1.2999999999999998,0.45,1.593646764755249,0.15710562467575073
-1.2999999999999998,0.5,1.4685863256454468,0.1695064753293991
-1.2999999999999998,0.55,1.3689994812011719,0.18063461780548096
-1.2999999999999998,0.6000000000000001,1.2883474826812744,0.19051814079284668
-1.2999999999999998,0.6500000000000001,1.222107172012329,0.19920609891414642
-1.2999999999999998,0.7000000000000001,1.1670539379119873,0.20676285028457642
-1.2999999999999998,0.7500000000000001,1.1208293437957764,0.2132631242275238
-1.2999999999999998,0.8,1.0816709995269775,0.21878768503665924
-1.2999999999999998,0.8500000000000001,1.0482386350631714,0.223419651389122
-1.2999999999999998,0.9000000000000001,1.0194956064224243,0.22724226117134094
-1.2999999999999998,0.9500000000000001,0.9946296811103821,0.2303360104560852
-1.2999999999999998,1.0,0.9729966521263123,0.23277799785137177
-1.2999999999999998,1.05,0.9540795087814331,0.23464055359363556
-1.2999999999999998,1.1,0.9374602437019348,0.2359907478094101
-1.2999999999999998,1.1500000000000001,0.9227967858314514,0.23689022660255432
-1.2999999999999998,1.2000000000000002,0.9098081588745117,0.23739485442638397
-1.2999999999999998,1.2500000000000002,0.8982608318328857,0.23755554854869843
-1.2999999999999998,1.3,0.8879601359367371,0.23741768300533295
-1.2999999999999998,1.35,0.8787427544593811,0.23702195286750793
-1.2999999999999998,1.4000000000000001,0.870470404624939,0.2364046573638916
-1.2999999999999998,1.4500000000000002,0.863025963306427,0.2355978935956955
-1.2999999999999998,1.5000000000000002,0.8563092350959778,0.2346300631761551

-1.2499999999999998,0.05,12.416114807128906,0.020320860669016838
-1.2499999999999998,0.1,6.227630138397217,0.04064565524458885
-1.2499999999999998,0.15000000000000002,4.179651260375977,0.06067657470703125
-1.2499999999999998,0.2,3.166595697402954,0.08013464510440826
-1.2499999999999998,0.25,2.5672688484191895,0.09877259284257889
-1.2499999999999998,0.3,2.174543857574463,0.11638465523719788
-1.2499999999999998,0.35000000000000003,1.8996151685714722,0.13281193375587463
-1.2499999999999998,0.4,1.698053240776062,0.1479441225528717
-1.2499999999999998,0.45,1.545162320137024,0.1617172658443451
-1.2499999999999998,0.5,1.4261173009872437,0.1741093546152115
-1.2499999999999998,0.55,1.3314839601516724,0.18513421714305878
-1.2499999999999998,0.6000000000000001,1.254976511001587,0.1948338747024536
-1.2499999999999998,0.6500000000000001,1.1922492980957031,0.20327216386795044
-1.2499999999999998,0.7000000000000001,1.1402047872543335,0.21052809059619904
-1.2499999999999998,0.7500000000000001,1.0965800285339355,0.21668964624404907
-1.2499999999999998,0.8,1.0596853494644165,0.221849724650383
-1.2499999999999998,0.8500000000000001,1.0282363891601562,0.22610212862491608
-1.2499999999999998,0.9000000000000001,1.0012413263320923,0.22953864932060242
-1.2499999999999998,0.9500000000000001,0.9779232144355774,0.23224739730358124
-1.2499999999999998,1.0,0.9576669931411743,0.23431110382080078
-1.2499999999999998,1.05,0.9399797320365906,0.23580653965473175
-1.2499999999999998,1.1,0.9244630932807922,0.23680417239665985
-1.2499999999999998,1.1500000000000001,0.910791277885437,0.23736780881881714
-1.2499999999999998,1.2000000000000002,0.8986976146697998,0.2375551164150238
-1.2499999999999998,1.2500000000000002,0.8879603147506714,0.23741763830184937
-1.2499999999999998,1.3,0.8783945441246033,0.23700131475925446
-1.2499999999999998,1.35,0.8698458075523376,0.23634666204452515
-1.2499999999999998,1.4000000000000001,0.8621833920478821,0.23548974096775055
-1.2499999999999998,1.4500000000000002,0.8552963137626648,0.23446200788021088
-1.2499999999999998,1.5000000000000002,0.8490902185440063,0.23329105973243713

-1.1999999999999997,0.05,11.920177459716797,0.021169748157262802
-1.1999999999999997,0.1,5.98106050491333,0.04233013466000557
-1.1999999999999997,0.15000000000000002,4.016803741455078,0.06314558535814285
-1.1999999999999997,0.2,3.0460309982299805,0.0833040103316307
-1.1999999999999997,0.25,2.4723775386810303,0.10253237187862396
-1.1999999999999997,0.3,2.096989154815674,0.12060767412185669
-1.1999999999999997,0.35000000000000003,1.834602952003479,0.137363001704216
-1.1999999999999997,0.4,1.642560362815857,0.15268802642822266
-1.1999999999999997,0.45,1.4971487522125244,0.16652610898017883
-1.1999999999999997,0.5,1.3841358423233032,0.178867369890213
-1.1999999999999997,0.55,1.2944657802581787,0.18974100053310394
-1.1999999999999997,0.6000000000000001,1.2221074104309082,0.19920609891414642
-1.1999999999999997,0.6500000000000001,1.1628925800323486,0.20734372735023499
-1.1999999999999997,0.7000000000000001,1.113852858543396,0.2142494022846222
-1.1999999999999997,0.7500000000000001,1.0728211402893066,0.22002604603767395
-1.1999999999999997,0.8,1.0381808280944824,0.22477969527244568
-1.1999999999999997,0.8500000000000001,1.0087039470672607,0.22861529886722565
-1.1999999999999997,0.9000000000000001,0.983444094657898,0.23163384199142456
-1.1999999999999997,0.9500000000000001,0.9616604447364807,0.23393048346042633
-1.1999999999999997,1.0,0.9427672624588013,0.23559372127056122
-1.1999999999999997,1.05,0.9262955784797668,0.23670442402362823
-1.1999999999999997,1.1,0.9118671417236328,0.2373359501361847
-1.1999999999999997,1.1500000000000001,0.8991730809211731,0.2375541627407074
-1.1999999999999997,1.2000000000000002,0.8879603147506714,0.23741769790649414
-1.1999999999999997,1.2500000000000002,0.8780190348625183,0.23697848618030548
-1.1999999999999997,1.3,0.8691750764846802,0.2362825721502304
-1.1999999999999997,1.35,0.8612821102142334,0.23537001013755798
-1.1999999999999997,1.4000000000000001,0.8542169332504272,0.23427608609199524
-1.1999999999999997,1.4500000000000002,0.8478752374649048,0.2330314666032791
-1.1999999999999997,1.5000000000000002,0.8421681523323059,0.23166272044181824

-1.1499999999999997,0.05,11.42431926727295,0.022092429921030998
-1.1499999999999997,0.1,5.734651565551758,0.044158559292554855
-1.1499999999999997,0.15000000000000002,3.8541934490203857,0.06581848114728928
-1.1499999999999997,0.2,2.925772190093994,0.08672185987234116
-1.1499999999999997,0.25,2.3778538703918457,0.10656650364398956
-1.1499999999999997,0.3,2.0198545455932617,0.12511137127876282
-1.1499999999999997,0.35000000000000003,1.7700530290603638,0.1421821117401123
-1.1499999999999997,0.4,1.587562084197998,0.15767137706279755
-1.1499999999999997,0.45,1.4496537446975708,0.17153272032737732
-1.1499999999999997,0.5,1.3426884412765503,0.1837724894285202
-1.1499999999999997,0.55,1.2579902410507202,0.19443891942501068
-1.1499999999999997,0.6000000000000001,1.1897832155227661,0.20361164212226868
-1.1499999999999997,0.6500000000000001,1.134078025817871,0.21139182150363922
-1.1499999999999997,0.7000000000000001,1.0880366563796997,0.2178933471441269
-1.1499999999999997,0.7500000000000001,1.0495880842208862,0.22323572635650635
-1.1499999999999997,0.8,1.017189621925354,0.22753901779651642
-1.1499999999999997,0.8500000000000001,0.9896714687347412,0.2309197336435318
-1.1499999999999997,0.9000000000000001,0.9661318063735962,0.233488067984581
-1.1499999999999997,0.9500000000000001,0.945867121219635,0.23534634709358215
-1.1499999999999997,1.0,0.9283208250999451,0.2365882396697998
-1.1499999999999997,1.05,0.9130487442016602,0.23729835450649261
-1.1499999999999997,1.1,0.8996925354003906,0.23755241930484772
-1.1499999999999997,1.1500000000000001,0.8879601359367371,0.23741766810417175
-1.1499999999999997,1.2000000000000002,0.8776130080223083,0.2369532436132431
-1.1499999999999997,1.2500000000000002,0.8684529066085815,0.23621124029159546
-1.1499999999999997,1.3,0.8603159189224243,0.23523691296577454
-1.1499999999999997,1.35,0.853064775466919,0.23406966030597687
-1.1499999999999997,1.4000000000000001,0.846583366394043,0.23274363577365875
-1.1499999999999997,1.4500000000000002,0.8407739996910095,0.23128819465637207
-1.1499999999999997,1.5000000000000002,0.8355535268783569,0.2297288328409195

-1.0999999999999996,0.05,10.928555488586426,0.023098941892385483
-1.0999999999999996,0.1,5.488424777984619,0.046149976551532745
-1.0999999999999996,0.15000000000000002,3.691852569580078,0.06872081011533737
-1.0999999999999996,0.2,2.8058602809906006,0.09041666984558105
-1.0999999999999996,0.25,2.2837438583374023,0.11090271919965744
-1.0999999999999996,0.3,1.9431899785995483,0.1299189031124115
-1.0999999999999996,0.35000000000000003,1.7060185670852661,0.14728546142578125
-1.0999999999999996,0.4,1.53311288356781,0.16290095448493958
-1.0999999999999996,0.45,1.40273118019104,0.17673397064208984
-1.0999999999999996,0.5,1.3018276691436768,0.18881173431873322
-1.0999999999999996,0.55,1.2221075296401978,0.19920608401298523
-1.0999999999999996,0.6000000000000001,1.1580514907836914,0.20802095532417297
-1.0999999999999996,0.6500000000000001,1.1058504581451416,0.21538056433200836
-1.0999999999999996,0.7000000000000001,1.0627975463867188,0.22141951322555542
-1.0999999999999996,0.7500000000000001,1.0269193649291992,0.22627533972263336
-1.0999999999999996,0.8,0.9967479109764099,0.23008276522159576
-1.0999999999999996,0.8500000000000001,0.971171498298645,0.2329702377319336
-1.0999999999999996,0.9000000000000001,0.9493346810340881,0.23505696654319763
-1.0999999999999996,0.9500000000000001,0.9305707216262817,0.23645199835300446
-1.0999999999999996,1.0,0.9143531918525696,0.23725375533103943
-1.0999999999999996,1.05,0.9002622961997986,0.23754975199699402
-1.0999999999999996,1.1,0.8879603743553162,0.23741765320301056
-1.0999999999999996,1.1500000000000001,0.8771721124649048,0.2369251698255539
-1.0999999999999996,1.2000000000000002,0.8676732778549194,0.23613162338733673
-1.0999999999999996,1.2500000000000002,0.8592779040336609,0.2350883036851883
-1.0999999999999996,1.3,0.8518320322036743,0.2338394820690155
-1.0999999999999996,1.35,0.8452072739601135,0.23242320120334625
-1.0999999999999996,1.4000000000000001,0.8392950892448425,0.230872243642807
-1.0999999999999996,1.4500000000000002,0.8340041637420654,0.22921445965766907
-1.0999999999999996,1.5000000000000002,0.8292567729949951,0.22747352719306946

-1.0499999999999996,0.05,10.432896614074707,0.024201206862926483
-1.0499999999999996,0.1,5.24240779876709,0.048326846212148666
-1.0499999999999996,0.15000000000000002,3.529815912246704,0.07188234478235245
-1.0499999999999996,0.2,2.68634033203125,0.09442108869552612
-1.0499999999999996,0.25,2.190101385116577,0.1155717521905899
-1.0499999999999996,0.3,1.8670542240142822,0.13505497574806213
-1.0499999999999996,0.35000000000000003,1.642560362815857,0.15268804132938385
-1.0499999999999996,0.4,1.4792742729187012,0.1683805137872696
-1.0499999999999996,0.45,1.356441617012024,0.18212179839611053
-1.0499999999999996,0.5,1.2616121768951416,0.19396556913852692
-1.0499999999999996,0.55,1.1868730783462524,0.2040129154920578
-1.0499999999999996,0.6000000000000001,1.1269644498825073,0.21239615976810455
-1.0499999999999996,0.6500000000000001,1.0782583951950073,0.2192659229040146
-1.0499999999999996,0.7000000000000001,1.0381807088851929,0.22477973997592926
-1.0499999999999996,0.7500000000000001,1.0048564672470093,0.2290942221879959
-1.0499999999999996,0.8,0.9768935441970825,0.23235966265201569
-1.0499999999999996,0.8500000000000001,0.9532389044761658,0.2347160428762436
-1.0499999999999996,0.9000000000000001,0.9330843687057495,0.23629121482372284
-1.0499999999999996,0.9500000000000001,0.9158002138137817,0.23720046877861023
-1.0499999999999996,1.0,0.9008905291557312,0.23754601180553436
-1.0499999999999996,1.05,0.8879601359367371,0.23741768300533295
-1.0499999999999996,1.1,0.8766921758651733,0.23689383268356323
-1.0499999999999996,1.1500000000000001,0.8668286204338074,0.2360423058271408
-1.0499999999999996,1.2000000000000002,0.8581593036651611,0.23492148518562317
-1.0499999999999996,1.2500000000000002,0.8505105376243591,0.2335815280675888
-1.0499999999999996,1.3,0.8437385559082031,0.23206505179405212
-1.0499999999999996,1.35,0.8377236723899841,0.2304084151983261
-1.0499999999999996,1.4000000000000001,0.8323646783828735,0.22864235937595367
-1.0499999999999996,1.4500000000000002,0.8275770545005798,0.2267928123474121
-1.0499999999999996,1.5000000000000002,0.8232885003089905,0.2248818427324295

-0.9999999999999996,0.05,9.937358856201172,0.025413505733013153
-0.9999999999999996,0.1,4.996631622314453,0.05071589723229408
-0.9999999999999996,0.15000000000000002,3.3681304454803467,0.0753379762172699
-0.9999999999999996,0.2,2.5672686100006104,0.09877260029315948
-0.9999999999999996,0.25,2.096989393234253,0.1206076592206955
-0.9999999999999996,0.3,1.7915153503417969,0.14054496586322784
-0.9999999999999996,0.35000000000000003,1.5797488689422607,0.15840323269367218
-0.9999999999999996,0.4,1.426117181777954,0.17410939931869507
-0.9999999999999996,0.45,1.3108540773391724,0.1876811683177948
-0.9999999999999996,0.5,1.2221075296401978,0.19920608401298523
-0.9999999999999996,0.55,1.1523494720458984,0.20882028341293335
-0.9999999999999996,0.6000000000000001,1.0965800285339355,0.21668964624404907
-0.9999999999999996,0.6500000000000001,1.0513557195663452,0.22299423813819885
-0.9999999999999996,0.7000000000000001,1.014235019683838,0.22791676223278046
-0.9999999999999996,0.7500000000000001,0.9834440350532532,0.23163382709026337
-0.9999999999999996,0.8,0.9576669335365295,0.23431111872196198
-0.9999999999999996,0.8500000000000001,0.9359109401702881,0.23610009253025055
-0.9999999999999996,0.9000000000000001,0.9174144864082336,0.23713645339012146
-0.9999999999999996,0.9500000000000001,0.9015859961509705,0.23754067718982697
-0.9999999999999996,1.0,0.8879602551460266,0.23741772770881653
-0.9999999999999996,1.05,0.8761675357818604,0.23685847222805023
-0.9999999999999996,1.1,0.8659112453460693,0.23594143986701965
-0.9999999999999996,1.1500000000000001,0.8569506406784058,0.23473335802555084
-0.9999999999999996,1.2000000000000002,0.8490902185440063,0.23329108953475952
-0.9999999999999996,1.2500000000000002,0.8421682119369507,0.23166270554065704
-0.9999999999999996,1.3,0.8360511660575867,0.22988879680633545
-0.9999999999999996,1.35,0.8306280374526978,0.22800326347351074
-0.9999999999999996,1.4000000000000001,0.8258054256439209,0.2260347157716751
-0.9999999999999996,1.4500000000000002,0.8215047717094421,0.22400681674480438
-0.9999999999999996,1.5000000000000002,0.8176596760749817,0.22193928062915802

-0.9499999999999995,0.05,9.441961288452148,0.026753125712275505
-0.9499999999999995,0.1,4.751131057739258,0.05334917828440666
-0.9499999999999995,0.15000000000000002,3.2068464756011963,0.07912897318601608
-0.9499999999999995,0.2,2.4487099647521973,0.1035141721367836
-0.9499999999999995,0.25,2.0044822692871094,0.1260477751493454
-0.9499999999999995,0.3,1.7166526317596436,0.14641451835632324
-0.9499999999999995,0.35000000000000003,1.5176652669906616,0.16444091498851776
-0.9499999999999995,0.4,1.3737215995788574,0.18008027970790863
-0.9499999999999995,0.45,1.266046404838562,0.19338807463645935
-0.9499999999999995,0.5,1.1833878755569458,0.20449431240558624
-0.9499999999999995,0.55,1.118605613708496,0.21357744932174683
-0.9499999999999995,0.6000000000000001,1.0669622421264648,0.2208419293165207
-0.9499999999999995,0.6500000000000001,1.0252000093460083,0.2265007197856903
-0.9499999999999995,0.7000000000000001,0.9910135865211487,0.23076295852661133
-0.9499999999999995,0.7500000000000001,0.9627302289009094,0.2338261753320694
-0.9499999999999995,0.8,0.9391122460365295,0.2358708530664444
-0.9499999999999995,0.8500000000000001,0.9192266464233398,0.2370591014623642
-0.9499999999999995,0.9000000000000001,0.9023604393005371,0.23753339052200317
-0.9499999999999995,0.9500000000000001,0.8879602551460266,0.23741768300533295
-0.9499999999999995,1.0,0.8755918145179749,0.23681847751140594
-0.9499999999999995,1.05,0.8649106025695801,0.23582695424556732
-0.9499999999999995,1.1,0.8556410670280457,0.23451989889144897
-0.9499999999999995,1.1500000000000001,0.8475596904754639,0.23296231031417847
-0.9499999999999995,1.2000000000000002,0.8404853343963623,0.23120853304862976
-0.9499999999999995,1.2500000000000002,0.83426833152771,0.2293039858341217
-0.9499999999999995,1.3,0.82878577709198,0.22728630900382996
-0.9499999999999995,1.35,0.8239351511001587,0.22518688440322876
-0.9499999999999995,1.4000000000000001,0.8196303844451904,0.22303129732608795
-0.9499999999999995,1.4500000000000002,0.8157994151115417,0.22084087133407593
-0.9499999999999995,1.5000000000000002,0.812381386756897,0.21863287687301636

-0.8999999999999995,0.05,8.94672679901123,0.0282411128282547
-0.8999999999999995,0.1,4.505952835083008,0.05626537650823593
-0.8999999999999995,0.15000000000000002,3.0460309982299805,0.0833040326833725
-0.8999999999999995,0.2,2.3307433128356934,0.10869503766298294
-0.8999999999999995,0.25,1.9126685857772827,0.13193254172801971
-0.8999999999999995,0.3,1.642560362815857,0.15268807113170624
-0.8999999999999995,0.35000000000000003,1.4564049243927002,0.17080546915531158
-0.8999999999999995,0.4,1.3221811056137085,0.186276376247406
-0.8999999999999995,0.45,1.2221072912216187,0.19920609891414642
-0.8999999999999995,0.5,1.145536184310913,0.2097775936126709
-0.8999999999999995,0.55,1.0857175588607788,0.21821939945220947
-0.8999999999999995,0.6000000000000001,1.0381808280944824,0.22477969527244568
-0.8999999999999995,0.6500000000000001,0.9998555779457092,0.2297074794769287
-0.8999999999999995,0.7000000000000001,0.9685741662979126,0.2332395613193512
-0.8999999999999995,0.7500000000000001,0.9427672028541565,0.23559372127056122
-0.8999999999999995,0.8,0.9212756156921387,0.23696477711200714
-0.8999999999999995,0.8500000000000001,0.9032283425331116,0.23752360045909882
-0.8999999999999995,0.9000000000000001,0.8879603147506714,0.23741765320301056
-0.8999999999999995,0.9500000000000001,0.8749569654464722,0.23677290976047516
-0.8999999999999995,1.0,0.8638155460357666,0.2356959879398346
-0.8999999999999995,1.05,0.8542169332504272,0.23427607119083405
-0.8999999999999995,1.1,0.8459064364433289,0.2325877845287323
-0.8999999999999995,1.1500000000000001,0.8386780023574829,0.23069286346435547
-0.8999999999999995,1.2000000000000002,0.8323648571968079,0.2286423295736313
-0.8999999999999995,1.2500000000000002,0.8268293142318726,0.22647805511951447
-0.8999999999999995,1.3,0.8219589591026306,0.2242344319820404
-0.8999999999999995,1.35,0.8176596760749817,0.22193926572799683
-0.8999999999999995,1.4000000000000001,0.8138529658317566,0.2196153849363327
-0.8999999999999995,1.4500000000000002,0.8104730248451233,0.2172810137271881
-0.8999999999999995,1.5000000000000002,0.8074642419815063,0.21495097875595093

-0.8499999999999994,0.05,8.451688766479492,0.029903428629040718
-0.8499999999999994,0.1,4.2611541748046875,0.059511564671993256
-0.8499999999999994,0.15000000000000002,2.885761260986328,0.08792116492986679
-0.8499999999999994,0.2,2.2134644985198975,0.11437149345874786
-0.8499999999999994,0.25,1.8216544389724731,0.13830482959747314
-0.8499999999999994,0.3,1.5693488121032715,0.15938690304756165
-0.8499999999999994,0.35000000000000003,1.396078109741211,0.17749249935150146
-0.8499999999999994,0.4,1.2716017961502075,0.19266775250434875
-0.8499999999999994,0.45,1.1791375875473022,0.2050827145576477
-0.8499999999999994,0.5,1.1086454391479492,0.21498556435108185
-0.8499999999999994,0.55,1.0537714958190918,0.22266340255737305
-0.8499999999999994,0.6000000000000001,1.0103129148483276,0.22841332852840424
-0.8499999999999994,0.6500000000000001,0.975391685962677,0.2325221300125122
-0.8499999999999994,0.7000000000000001,0.9469790458679199,0.23525495827198029
-0.8499999999999994,0.7500000000000001,0.9236105680465698,0.23684872686862946
-0.8499999999999994,0.8,0.9042072296142578,0.23751042783260345
-0.8499999999999994,0.8500000000000001,0.8879602551460266,0.23741771280765533
-0.8499999999999994,0.9000000000000001,0.8742533922195435,0.23672065138816833
-0.8499999999999994,0.9500000000000001,0.8626116514205933,0.23554517328739166
-0.8499999999999994,1.0,0.8526633381843567,0.2339957356452942
-0.8499999999999994,1.05,0.8441149592399597,0.23215843737125397
-0.8499999999999994,1.1,0.8367329239845276,0.23010388016700745
-0.8499999999999994,1.1500000000000001,0.8303284645080566,0.2278895229101181
-0.8499999999999994,1.2000000000000002,0.8247492909431458,0.22556209564208984
-0.8499999999999994,1.2500000000000002,0.8198698163032532,0.22315923869609833
-0.8499999999999994,1.3,0.8155873417854309,0.22071132063865662
-0.8499999999999994,1.35,0.811816930770874,0.21824251115322113
-0.8499999999999994,1.4000000000000001,0.8084869980812073,0.21577206254005432
-0.8499999999999994,1.4500000000000002,0.8055379390716553,0.2133152335882187
-0.8499999999999994,1.5000000000000002,0.8029198050498962,0.2108837515115738

-0.7999999999999994,0.05,7.956877708435059,0.0317724272608757
-0.7999999999999994,0.1,4.01680326461792,0.06314560025930405
-0.7999999999999994,0.15000000000000002,2.7261340618133545,0.09304965287446976
-0.7999999999999994,0.2,2.0969889163970947,0.1206076592206955
-0.7999999999999994,0.25,1.7315669059753418,0.14520902931690216
-0.7999999999999994,0.3,1.4971486330032349,0.16652612388134003
-0.7999999999999994,0.35000000000000003,1.3368139266967773,0.18448452651500702
-0.7999999999999994,0.4,1.2221072912216187,0.19920609891414642
-0.7999999999999994,0.45,1.137251615524292,0.2109442800283432
-0.7999999999999994,0.5,1.0728211402893066,0.22002607583999634
-0.7999999999999994,0.55,1.0228617191314697,0.2268059104681015
-0.7999999999999994,0.6000000000000001,0.983444094657898,0.23163381218910217
-0.7999999999999994,0.6500000000000001,0.9518840312957764,0.23483607172966003
-0.7999999999999994,0.7000000000000001,0.9262956976890564,0.23670442402362823
-0.7999999999999994,0.7500000000000001,0.9053202271461487,0.2374928593635559
-0.7999999999999994,0.8,0.8879603147506714,0.23741765320301056
-0.7999999999999994,0.8500000000000001,0.8734697103500366,0.236659973859787
-0.7999999999999994,0.9000000000000001,0.8612820506095886,0.2353699803352356
-0.7999999999999994,0.9500000000000001,0.8509615659713745,0.23367087543010712
-0.7999999999999994,1.0,0.8421682119369507,0.23166273534297943
-0.7999999999999994,1.05,0.8346343040466309,0.22942663729190826
-0.7999999999999994,1.1,0.8281469345092773,0.2270277589559555
-0.7999999999999994,1.1500000000000001,0.8225348591804504,0.22451813519001007
-0.7999999999999994,1.2000000000000002,0.8176596760749817,0.2219393104314804
-0.7999999999999994,1.2500000000000002,0.813408374786377,0.21932387351989746
-0.7999999999999994,1.3,0.8096879720687866,0.21669769287109375
-0.7999999999999994,1.35,0.8064217567443848,0.21408070623874664
-0.7999999999999994,1.4000000000000001,0.8035457134246826,0.21148869395256042
-0.7999999999999994,1.4500000000000002,0.8010064363479614,0.20893330872058868
-0.7999999999999994,1.5000000000000002,0.7987587451934814,0.20642362534999847

-0.7499999999999993,0.05,7.462340831756592,0.03388891741633415
-0.7499999999999993,0.1,3.772986650466919,0.06723922491073608
-0.7499999999999993,0.15000000000000002,2.5672688484191895,0.09877259284257889
-0.7499999999999993,0.2,1.9814599752426147,0.12747563421726227
-0.7499999999999993,0.25,1.642560362815857,0.15268805623054504
-0.7499999999999993,0.3,1.426117181777954,0.17410942912101746
-0.7499999999999993,0.35000000000000003,1.278764247894287,0.19174428284168243
-0.7499999999999993,0.4,1.1738399267196655,0.2058180272579193
-0.7499999999999993,0.45,1.0965800285339355,0.21668964624404907
-0.7499999999999993,0.5,1.0381808280944824,0.22477971017360687
-0.7499999999999993,0.55,0.9930931925773621,0.23051825165748596
-0.7499999999999993,0.6000000000000001,0.9576670527458191,0.23431110382080078
-0.7499999999999993,0.6500000000000001,0.9294154047966003,0.2365228831768036
-0.7499999999999993,0.7000000000000001,0.9065965414047241,0.23746941983699799
-0.7499999999999993,0.7500000000000001,0.8879602551460266,0.23741768300533295
-0.7499999999999993,0.8,0.872590959072113,0.23658904433250427
-0.7499999999999993,0.8500000000000001,0.859806478023529,0.23516468703746796
-0.7499999999999993,0.9000000000000001,0.8490900993347168,0.2332911342382431
-0.7499999999999993,0.9500000000000001,0.8400456309318542,0.23108580708503723
-0.7499999999999993,1.0,0.8323648571968079,0.2286423295736313
-0.7499999999999993,1.05,0.8258054256439209,0.22603470087051392
-0.7499999999999993,1.1,0.8201755881309509,0.22332113981246948
-0.7499999999999993,1.1500000000000001,0.8153209090232849,0.2205471694469452
-0.7499999999999993,1.2000000000000002,0.8111177086830139,0.2177480012178421
-0.7499999999999993,1.2500000000000002,0.8074642419815063,0.21495097875595093
-0.7499999999999993,1.3,0.8042777180671692,0.21217676997184753
-0.7499999999999993,1.35,0.801489531993866,0.20944100618362427
-0.7499999999999993,1.4000000000000001,0.7990429401397705,0.2067553699016571
-0.7499999999999993,1.4500000000000002,0.7968904376029968,0.2041282057762146
-0.7499999999999993,1.5000000000000002,0.7949918508529663,0.2015654295682907

-0.6999999999999993,0.05,6.968137741088867,0.03630512207746506
-0.6999999999999993,0.1,3.529815912246704,0.07188232988119125
-0.6999999999999993,0.15000000000000002,2.4093177318573,0.10518967360258102
-0.6999999999999993,0.2,1.8670542240142822,0.13505496084690094
-0.6999999999999993,0.25,1.5548230409622192,0.16077923774719238
-0.6999999999999993,0.3,1.3564414978027344,0.18212182819843292
-0.6999999999999993,0.35000000000000003,1.2221072912216187,0.19920608401298523
-0.6999999999999993,0.4,1.1269644498825073,0.21239611506462097
-0.6999999999999993,0.45,1.0572715997695923,0.222182497382164
-0.6999999999999993,0.5,1.0048564672470093,0.22909428179264069
-0.6999999999999993,0.55,0.9645830988883972,0.23364317417144775
-0.6999999999999993,0.6000000000000001,0.9330844283103943,0.23629119992256165
-0.6999999999999993,0.6500000000000001,0.908075213432312,0.23743779957294464
-0.6999999999999993,0.7000000000000001,0.8879602551460266,0.23741766810417175
-0.6999999999999993,0.7500000000000001,0.871599018573761,0.23650513589382172
-0.6999999999999993,0.8,0.8581592440605164,0.23492148518562317
-0.6999999999999993,0.8500000000000001,0.8470230102539062,0.23284293711185455
-0.6999999999999993,0.9000000000000001,0.8377237319946289,0.23040840029716492
-0.6999999999999993,0.9500000000000001,0.8299043774604797,0.227726548910141
-0.6999999999999993,1.0,0.8232885599136353,0.2248818576335907
-0.6999999999999993,1.05,0.8176596760749817,0.22193928062915802
-0.6999999999999993,1.1,0.8128464221954346,0.21894878149032593
-0.6999999999999993,1.1500000000000001,0.8087114095687866,0.21594828367233276
-0.6999999999999993,1.2000000000000002,0.8051447868347168,0.21296608448028564
-0.6999999999999993,1.2500000000000002,0.8020564913749695,0.21002337336540222
-0.6999999999999993,1.3,0.7993733882904053,0.2071356177330017
-0.6999999999999993,1.35,0.797035276889801,0.204313725233078
-0.6999999999999993,1.4000000000000001,0.7949918508529663,0.2015654295682907
-0.6999999999999993,1.4500000000000002,0.793201744556427,0.19889557361602783
-0.6999999999999993,1.5000000000000002,0.7916299104690552,0.19630706310272217

-0.6499999999999992,0.05,6.4743428230285645,0.03908892720937729
-0.6499999999999992,0.1,3.287433385848999,0.07718874514102936
-0.6499999999999992,0.15000000000000002,2.252474546432495,0.11242049932479858
-0.6499999999999992,0.2,1.7539937496185303,0.14343076944351196
-0.6499999999999992,0.25,1.4685863256454468,0.1695064753293991
-0.6499999999999992,0.3,1.2883474826812744,0.19051814079284668
-0.6499999999999992,0.35000000000000003,1.1670539379119873,0.20676285028457642
-0.6499999999999992,0.4,1.0816709995269775,0.21878768503665924
-0.6499999999999992,0.45,1.0194956064224243,0.22724226117134094
-0.6499999999999992,0.5,0.9729966521263123,0.23277799785137177
-0.6499999999999992,0.55,0.9374602437019348,0.2359907478094101
-0.6499999999999992,0.6000000000000001,0.9098081588745117,0.23739485442638397
-0.6499999999999992,0.6500000000000001,0.8879601359367371,0.23741768300533295
-0.6499999999999992,0.7000000000000001,0.870470404624939,0.2364046573638916
-0.6499999999999992,0.7500000000000001,0.8563092350959778,0.2346300631761551
-0.6499999999999992,0.8,0.844728410243988,0.23230834305286407
-0.6499999999999992,0.8500000000000001,0.8351742029190063,0.22960525751113892
-0.6499999999999992,0.9000000000000001,0.8272303938865662,0.2266477644443512
-0.6499999999999992,0.9500000000000001,0.8205792307853699,0.2235325127840042
-0.6499999999999992,1.0,0.8149760365486145,0.2203323245048523
-0.6499999999999992,1.05,0.8102290630340576,0.21710152924060822
-0.6499999999999992,1.1,0.8061873912811279,0.21388030052185059
-0.6499999999999992,1.1500000000000001,0.8027307391166687,0.21069805324077606
-0.6499999999999992,1.2000000000000002,0.7997623682022095,0.20757581293582916
-0.6499999999999992,1.2500000000000002,0.7972041368484497,0.20452836155891418
-0.6499999999999992,1.3,0.7949918508529663,0.2015654444694519
-0.6499999999999992,1.35,0.7930734753608704,0.19869354367256165
-0.6499999999999992,1.4000000000000001,0.791405439376831,0.19591613113880157
-0.6499999999999992,1.4500000000000002,0.7899519205093384,0.19323471188545227
-0.6499999999999992,1.5000000000000002,0.7886825799942017,0.1906493753194809

-0.5999999999999992,0.05,5.98106050491333,0.04233013466000557
-0.5999999999999992,0.1,3.0460309982299805,0.0833040103316307
-0.5999999999999992,0.15000000000000002,2.096989154815674,0.12060767412185669
-0.5999999999999992,0.2,1.642560362815857,0.15268802642822266
-0.5999999999999992,0.25,1.3841358423233032,0.178867369890213
-0.5999999999999992,0.3,1.2221074104309082,0.19920609891414642
-0.5999999999999992,0.35000000000000003,1.113852858543396,0.2142494022846222
-0.5999999999999992,0.4,1.0381808280944824,0.22477969527244568
-0.5999999999999992,0.45,0.983444094657898,0.23163384199142456
-0.5999999999999992,0.5,0.9427672624588013,0.23559372127056122
-0.5999999999999992,0.55,0.9118671417236328,0.2373359501361847
-0.5999999999999992,0.6000000000000001,0.8879603147506714,0.23741769790649414
-0.5999999999999992,0.6500000000000001,0.8691750764846802,0.2362825721502304
-0.5999999999999992,0.7000000000000001,0.8542169332504272,0.23427608609199524
-0.5999999999999992,0.7500000000000001,0.8421681523323059,0.23166272044181824
-0.5999999999999992,0.8,0.8323646783828735,0.22864235937595367
-0.5999999999999992,0.8500000000000001,0.8243173956871033,0.2253642976284027
-0.5999999999999992,0.9000000000000001,0.8176596760749817,0.2219392955303192
-0.5999999999999992,0.9500000000000001,0.8121132850646973,0.21844851970672607
-0.5999999999999992,1.0,0.8074643015861511,0.21495096385478973
-0.5999999999999992,1.05,0.8035457134246826,0.21148866415023804
-0.5999999999999992,1.1,0.8002266883850098,0.2080913782119751
-0.5999999999999992,1.1500000000000001,0.7974032163619995,0.20477913320064545
-0.5999999999999992,1.2000000000000002,0.7949919700622559,0.2015654295682907
-0.5999999999999992,1.2500000000000002,0.7929255366325378,0.19845841825008392
-0.5999999999999992,1.3,0.7911492586135864,0.19546253979206085
-0.5999999999999992,1.35,0.7896183729171753,0.19257943332195282
-0.5999999999999992,1.4000000000000001,0.7882960438728333,0.1898087114095688
-0.5999999999999992,1.4500000000000002,0.7871516942977905,0.187148779630661
-0.5999999999999992,1.5000000000000002,0.7861595153808594,0.18459688127040863

-0.5499999999999992,0.05,5.488424777984619,0.046149976551532745
-0.5499999999999992,0.1,2.8058602809906006,0.09041666984558105
-0.5499999999999992,0.15000000000000002,1.9431899785995483,0.1299189031124115
-0.5499999999999992,0.2,1.53311288356781,0.16290095448493958
-0.5499999999999992,0.25,1.3018276691436768,0.18881173431873322
-0.5499999999999992,0.3,1.1580514907836914,0.20802095532417297
-0.5499999999999992,0.35000000000000003,1.0627975463867188,0.22141951322555542
-0.5499999999999992,0.4,0.9967479109764099,0.23008276522159576
-0.5499999999999992,0.45,0.9493346810340881,0.23505696654319763
-0.5499999999999992,0.5,0.9143531918525696,0.23725375533103943
-0.5499999999999992,0.55,0.8879603743553162,0.23741765320301056
-0.5499999999999992,0.6000000000000001,0.8676732778549194,0.23613162338733673
-0.5499999999999992,0.6500000000000001,0.8518320322036743,0.2338394820690155
-0.5499999999999992,0.7000000000000001,0.8392950892448425,0.230872243642807
-0.5499999999999992,0.7500000000000001,0.8292567729949951,0.22747352719306946
-0.5499999999999992,0.8,0.8211373090744019,0.22382020950317383
-0.5499999999999992,0.8500000000000001,0.8145115971565247,0.22003915905952454
-0.5499999999999992,0.9000000000000001,0.8090624809265137,0.21622063219547272
-0.5499999999999992,0.9500000000000001,0.8045499920845032,0.21242757141590118
-0.5499999999999992,1.0,0.8007906079292297,0.2087031602859497
-0.5499999999999992,1.05,0.7976416945457458,0.20507636666297913
-0.5499999999999992,1.1,0.7949919700622559,0.2015654295682907
-0.5499999999999992,1.1500000000000001,0.7927526235580444,0.19818149507045746
-0.5499999999999992,1.2000000000000002,0.7908538579940796,0.19492988288402557
-0.5499999999999992,1.2500000000000002,0.7892383933067322,0.1918126791715622
-0.5499999999999992,1.3,0.7878606915473938,0.1888287514448166
-0.5499999999999992,1.35,0.7866830825805664,0.18597565591335297
-0.5499999999999992,1.4000000000000001,0.7856749296188354,0.18324929475784302
-0.5499999999999992,1.4500000000000002,0.7848106622695923,0.1806451380252838
-0.5499999999999992,1.5000000000000002,0.784069299697876,0.1781579554080963

-0.4999999999999991,0.05,4.996631622314453,0.05071589723229408
-0.4999999999999991,0.1,2.5672686100006104,0.09877260029315948
-0.4999999999999991,0.15000000000000002,1.7915153503417969,0.14054496586322784
-0.4999999999999991,0.2,1.426117181777954,0.17410939931869507
-0.4999999999999991,0.25,1.2221075296401978,0.19920608401298523
-0.4999999999999991,0.3,1.0965800285339355,0.21668964624404907
-0.4999999999999991,0.35000000000000003,1.014235019683838,0.22791676223278046
-0.4999999999999991,0.4,0.9576669335365295,0.23431111872196198
-0.4999999999999991,0.45,0.9174144864082336,0.23713645339012146
-0.4999999999999991,0.5,0.8879602551460266,0.23741772770881653
-0.4999999999999991,0.55,0.8659112453460693,0.23594143986701965
-0.4999999999999991,0.6000000000000001,0.8490902185440063,0.23329108953475952
-0.4999999999999991,0.6500000000000001,0.8360511660575867,0.22988879680633545
-0.4999999999999991,0.7000000000000001,0.8258054256439209,0.2260347157716751
-0.4999999999999991,0.7500000000000001,0.8176596760749817,0.22193928062915802
-0.4999999999999991,0.8,0.8111175894737244,0.2177480310201645
-0.4999999999999991,0.8500000000000001,0.8058172464370728,0.21355989575386047
-0.4999999999999991,0.9000000000000001,0.801489531993866,0.20944100618362427
-0.4999999999999991,0.9500000000000001,0.7979326248168945,0.20543403923511505
-0.4999999999999991,1.0,0.7949919700622559,0.2015654295682907
-0.4999999999999991,1.05,0.792548656463623,0.1978502720594406
-0.4999999999999991,1.1,0.7905097007751465,0.1942957192659378
-0.4999999999999991,1.1500000000000001,0.7888020873069763,0.19090354442596436
-0.4999999999999991,1.2000000000000002,0.787367582321167,0.1876719743013382
-0.4999999999999991,1.2500000000000002,0.7861595153808594,0.18459685146808624
-0.4999999999999991,1.3,0.7851405143737793,0.18167240917682648
-0.4999999999999991,1.35,0.7842798829078674,0.17889215052127838
-0.4999999999999991,1.4000000000000001,0.7835525274276733,0.17624890804290771
-0.4999999999999991,1.4500000000000002,0.7829378843307495,0.17373555898666382
-0.4999999999999991,1.5000000000000002,0.7824190258979797,0.1713448315858841

-0.44999999999999907,0.05,4.505952835083008,0.05626537650823593
-0.44999999999999907,0.1,2.3307433128356934,0.10869503766298294
-0.44999999999999907,0.15000000000000002,1.642560362815857,0.15268807113170624
-0.44999999999999907,0.2,1.3221811056137085,0.186276376247406
-0.44999999999999907,0.25,1.145536184310913,0.2097775936126709
-0.44999999999999907,0.3,1.0381808280944824,0.22477969527244568
-0.44999999999999907,0.35000000000000003,0.9685741662979126,0.2332395613193512
-0.44999999999999907,0.4,0.9212756156921387,0.23696477711200714
-0.44999999999999907,0.45,0.8879603147506714,0.23741765320301056
-0.44999999999999907,0.5,0.8638155460357666,0.2356959879398346
-0.44999999999999907,0.55,0.8459064364433289,0.2325877845287323
-0.44999999999999907,0.6000000000000001,0.8323648571968079,0.2286423295736313
-0.44999999999999907,0.6500000000000001,0.8219589591026306,0.2242344319820404
-0.44999999999999907,0.7000000000000001,0.8138529658317566,0.2196153849363327
-0.44999999999999907,0.7500000000000001,0.8074642419815063,0.21495097875595093
-0.44999999999999907,0.8,0.8023784160614014,0.21034789085388184
-0.44999999999999907,0.8500000000000001,0.7982948422431946,0.2058727890253067
-0.44999999999999907,0.9000000000000001,0.7949918508529663,0.2015654444694519
-0.44999999999999907,0.9500000000000001,0.7923035025596619,0.19744731485843658
-0.44999999999999907,1.0,0.7901039123535156,0.1935279369354248
-0.44999999999999907,1.05,0.7882960438728333,0.1898086965084076
-0.44999999999999907,1.1,0.7868050932884216,0.1862863004207611
-0.44999999999999907,1.1500000000000001,0.7855721712112427,0.18295401334762573
-0.44999999999999907,1.2000000000000002,0.7845509052276611,0.17980331182479858
-0.44999999999999907,1.2500000000000002,0.7837037444114685,0.17682476341724396
-0.44999999999999907,1.3,0.7830012440681458,0.17400860786437988
-0.44999999999999907,1.35,0.7824190258979797,0.1713448017835617
-0.44999999999999907,1.4000000000000001,0.7819376587867737,0.16882382333278656
-0.44999999999999907,1.4500000000000002,0.7815407514572144,0.16643647849559784
-0.44999999999999907,1.5000000000000002,0.7812150716781616,0.164173886179924

-0.399999999999999,0.05,4.01680326461792,0.06314560025930405
-0.399999999999999,0.1,2.0969889163970947,0.1206076592206955
-0.399999999999999,0.15000000000000002,1.4971486330032349,0.16652612388134003
-0.399999999999999,0.2,1.2221072912216187,0.19920609891414642
-0.399999999999999,0.25,1.0728211402893066,0.22002607583999634
-0.399999999999999,0.3,0.983444094657898,0.23163381218910217
-0.399999999999999,0.35000000000000003,0.9262956976890564,0.23670442402362823
-0.399999999999999,0.4,0.8879603147506714,0.23741765320301056
-0.399999999999999,0.45,0.8612820506095886,0.2353699803352356
-0.399999999999999,0.5,0.8421682119369507,0.23166273534297943
-0.399999999999999,0.55,0.8281469345092773,0.2270277589559555
-0.399999999999999,0.6000000000000001,0.8176596760749817,0.2219393104314804
-0.399999999999999,0.6500000000000001,0.8096879720687866,0.21669769287109375
-0.399999999999999,0.7000000000000001,0.8035457134246826,0.21148869395256042
-0.399999999999999,0.7500000000000001,0.7987587451934814,0.20642362534999847
-0.399999999999999,0.8,0.7949918508529663,0.2015654444694519
-0.399999999999999,0.8500000000000001,0.7920041084289551,0.19694647192955017
-0.399999999999999,0.9000000000000001,0.7896183133125305,0.19257941842079163
-0.399999999999999,0.9500000000000001,0.7877032160758972,0.18846511840820312
-0.399999999999999,1.0,0.7861597537994385,0.18459688127040863
-0.399999999999999,1.05,0.7849116325378418,0.18096409738063812
-0.399999999999999,1.1,0.7839009165763855,0.17755383253097534
-0.399999999999999,1.1500000000000001,0.7830820083618164,0.17435204982757568
-0.399999999999999,1.2000000000000002,0.7824190855026245,0.1713448166847229
-0.399999999999999,1.2500000000000002,0.7818836569786072,0.16851834952831268
-0.399999999999999,1.3,0.7814531326293945,0.1658594161272049
-0.399999999999999,1.35,0.781109094619751,0.16335582733154297
-0.399999999999999,1.4000000000000001,0.7808369994163513,0.1609959900379181
-0.399999999999999,1.4500000000000002,0.780624508857727,0.15876920521259308
-0.399999999999999,1.5000000000000002,0.780461847782135,0.1566655933856964

-0.349999999999999,0.05,3.529815912246704,0.07188232988119125
-0.349999999999999,0.1,1.8670542240142822,0.13505496084690094
-0.349999999999999,0.15000000000000002,1.3564414978027344,0.18212182819843292
-0.349999999999999,0.2,1.1269644498825073,0.21239611506462097
-0.349999999999999,0.25,1.0048564672470093,0.22909428179264069
-0.349999999999999,0.3,0.9330844283103943,0.23629119992256165
-0.349999999999999,0.35000000000000003,0.8879602551460266,0.23741766810417175
-0.349999999999999,0.4,0.8581592440605164,0.23492148518562317
-0.349999999999999,0.45,0.8377237319946289,0.23040840029716492
-0.349999999999999,0.5,0.8232885599136353,0.2248818576335907
-0.349999999999999,0.55,0.8128464221954346,0.21894878149032593
-0.349999999999999,0.6000000000000001,0.8051447868347168,0.21296608448028564
-0.349999999999999,0.6500000000000001,0.7993733882904053,0.2071356177330017
-0.349999999999999,0.7000000000000001,0.7949918508529663,0.2015654295682907
-0.349999999999999,0.7500000000000001,0.7916299104690552,0.19630706310272217
-0.349999999999999,0.8,0.7890279293060303,0.19137829542160034
-0.349999999999999,0.8500000000000001,0.7870010137557983,0.18677768111228943
-0.349999999999999,0.9000000000000001,0.7854142189025879,0.18249300122261047
-0.349999999999999,0.9500000000000001,0.7841684222221375,0.1785062700510025
-0.349999999999999,1.0,0.7831887006759644,0.17479722201824188
-0.349999999999999,1.05,0.7824190258979797,0.1713448315858841
-0.349999999999999,1.1,0.7818161845207214,0.16812852025032043
-0.349999999999999,1.1500000000000001,0.7813466787338257,0.16512878239154816
-0.349999999999999,1.2000000000000002,0.7809845209121704,0.16232751309871674
-0.349999999999999,1.2500000000000002,0.7807089686393738,0.15970787405967712
-0.349999999999999,1.3,0.7805038094520569,0.15725456178188324
-0.349999999999999,1.35,0.7803559899330139,0.1549537032842636
-0.349999999999999,1.4000000000000001,0.780255138874054,0.1527925282716751
-0.349999999999999,1.4500000000000002,0.7801926732063293,0.15075962245464325
-0.349999999999999,1.5000000000000002,0.7801617383956909,0.1488446593284607

-0.29999999999999893,0.05,3.0460309982299805,0.0833040103316307
-0.29999999999999893,0.1,1.642560362815857,0.15268802642822266
-0.29999999999999893,0.15000000000000002,1.2221074104309082,0.19920609891414642
-0.29999999999999893,0.2,1.0381808280944824,0.22477969527244568
-0.29999999999999893,0.25,0.9427672624588013,0.23559372127056122
-0.29999999999999893,0.3,0.8879603147506714,0.23741769790649414
-0.29999999999999893,0.35000000000000003,0.8542169332504272,0.23427608609199524
-0.29999999999999893,0.4,0.8323646783828735,0.22864235937595367
-0.29999999999999893,0.45,0.8176596760749817,0.2219392955303192
-0.29999999999999893,0.5,0.8074643015861511,0.21495096385478973
-0.29999999999999893,0.55,0.8002266883850098,0.2080913782119751
-0.29999999999999893,0.6000000000000001,0.7949919700622559,0.2015654295682907
-0.29999999999999893,0.6500000000000001,0.7911492586135864,0.19546253979206085
-0.29999999999999893,0.7000000000000001,0.7882960438728333,0.1898087114095688
-0.29999999999999893,0.7500000000000001,0.7861595153808594,0.18459688127040863
-0.29999999999999893,0.8,0.7845508456230164,0.17980331182479858
-0.29999999999999893,0.8500000000000001,0.7833361029624939,0.17539702355861664
-0.29999999999999893,0.9000000000000001,0.7824190258979797,0.1713448464870453
-0.29999999999999893,0.9500000000000001,0.7817295789718628,0.16761399805545807
-0.29999999999999893,1.0,0.7812151312828064,0.16417387127876282
-0.29999999999999893,1.05,0.7808369994163513,0.1609959453344345
-0.29999999999999893,1.1,0.7805652022361755,0.15805475413799286
-0.29999999999999893,1.1500000000000001,0.7803770899772644,0.15532709658145905
-0.29999999999999893,1.2000000000000002,0.7802551984786987,0.1527925282716751
-0.29999999999999893,1.2500000000000002,0.7801855206489563,0.1504324972629547
-0.29999999999999893,1.3,0.7801574468612671,0.1482308804988861
-0.29999999999999893,1.35,0.7801624536514282,0.14617303013801575
-0.29999999999999893,1.4000000000000001,0.7801938056945801,0.14424599707126617
-0.29999999999999893,1.4500000000000002,0.780245840549469,0.14243820309638977
-0.29999999999999893,1.5000000000000002,0.7803145051002502,0.1407395899295807

-0.2499999999999989,0.05,2.5672686100006104,0.09877260029315948
-0.2499999999999989,0.1,1.426117181777954,0.17410939931869507
-0.2499999999999989,0.15000000000000002,1.0965800285339355,0.21668964624404907
-0.2499999999999989,0.2,0.9576669335365295,0.23431111872196198
-0.2499999999999989,0.25,0.8879602551460266,0.23741772770881653
-0.2499999999999989,0.3,0.8490902185440063,0.23329108953475952
-0.2499999999999989,0.35000000000000003,0.8258054256439209,0.2260347157716751
-0.2499999999999989,0.4,0.8111175894737244,0.2177480310201645
-0.2499999999999989,0.45,0.801489531993866,0.20944100618362427
-0.2499999999999989,0.5,0.7949919700622559,0.2015654295682907
-0.2499999999999989,0.55,0.7905097007751465,0.1942957192659378
-0.2499999999999989,0.6000000000000001,0.787367582321167,0.1876719743013382
-0.2499999999999989,0.6500000000000001,0.7851405143737793,0.18167240917682648
-0.2499999999999989,0.7000000000000001,0.7835525274276733,0.17624890804290771
-0.2499999999999989,0.7500000000000001,0.7824190258979797,0.1713448315858841
-0.2499999999999989,0.8,0.7816139459609985,0.16690370440483093
-0.2499999999999989,0.8500000000000001,0.781049370765686,0.16287276148796082
-0.2499999999999989,0.9000000000000001,0.7806627154350281,0.1592043936252594
-0.2499999999999989,0.9500000000000001,0.780409038066864,0.15585659444332123
-0.2499999999999989,1.0,0.7802552580833435,0.1527925282716751
-0.2499999999999989,1.05,0.7801768183708191,0.14998003840446472
-0.2499999999999989,1.1,0.7801558971405029,0.14739125967025757
-0.2499999999999989,1.1500000000000001,0.7801783084869385,0.1450018286705017
-0.2499999999999989,1.2000000000000002,0.7802340984344482,0.1427907794713974
-0.2499999999999989,1.2500000000000002,0.780314564704895,0.1407395750284195
-0.2499999999999989,1.3,0.780413806438446,0.13883213698863983
-0.2499999999999989,1.35,0.7805272340774536,0.13705436885356903
-0.2499999999999989,1.4000000000000001,0.7806509137153625,0.1353939026594162
-0.2499999999999989,1.4500000000000002,0.7807817459106445,0.13383983075618744
-0.2499999999999989,1.5000000000000002,0.780917763710022,0.13238246738910675

-0.19999999999999885,0.05,2.0969889163970947,0.1206076592206955
-0.19999999999999885,0.1,1.2221072912216187,0.19920609891414642
-0.19999999999999885,0.15000000000000002,0.983444094657898,0.23163381218910217
-0.19999999999999885,0.2,0.8879603147506714,0.23741765320301056
-0.19999999999999885,0.25,0.8421682119369507,0.23166273534297943
-0.19999999999999885,0.3,0.8176596760749817,0.2219393104314804
-0.19999999999999885,0.35000000000000003,0.8035457134246826,0.21148869395256042
-0.19999999999999885,0.4,0.7949918508529663,0.2015654444694519
-0.19999999999999885,0.45,0.7896183133125305,0.19257941842079163
-0.19999999999999885,0.5,0.7861597537994385,0.18459688127040863
-0.19999999999999885,0.55,0.7839009165763855,0.17755383253097534
-0.19999999999999885,0.6000000000000001,0.7824190855026245,0.1713448166847229
-0.19999999999999885,0.6500000000000001,0.7814531326293945,0.1658594161272049
-0.19999999999999885,0.7000000000000001,0.7808369994163513,0.1609959900379181
-0.19999999999999885,0.7500000000000001,0.780461847782135,0.1566655933856964
-0.19999999999999885,0.8,0.7802551984786987,0.1527925282716751
-0.19999999999999885,0.8500000000000001,0.7801668047904968,0.14931288361549377
-0.19999999999999885,0.9000000000000001,0.7801624536514282,0.14617303013801575
-0.19999999999999885,0.9500000000000001,0.7802175283432007,0.14332789182662964
-0.19999999999999885,1.0,0.7803146243095398,0.1407395750284195
-0.19999999999999885,1.05,0.7804411053657532,0.13837607204914093
-0.19999999999999885,1.1,0.7805879712104797,0.13621024787425995
-0.19999999999999885,1.1500000000000001,0.7807484865188599,0.13421893119812012
-0.19999999999999885,1.2000000000000002,0.780917763710022,0.13238246738910675
-0.19999999999999885,1.2500000000000002,0.7810919880867004,0.13068386912345886
-0.19999999999999885,1.3,0.7812683582305908,0.1291085183620453
-0.19999999999999885,1.35,0.781445324420929,0.1276436597108841
-0.19999999999999885,1.4000000000000001,0.7816210985183716,0.1262783408164978
-0.19999999999999885,1.4500000000000002,0.7817947864532471,0.12500281631946564
-0.19999999999999885,1.5000000000000002,0.7819652557373047,0.12380877137184143

-0.1499999999999988,0.05,1.642560362815857,0.15268802642822266
-0.1499999999999988,0.1,1.0381808280944824,0.22477969527244568
-0.1499999999999988,0.15000000000000002,0.8879603147506714,0.23741769790649414
-0.1499999999999988,0.2,0.8323646783828735,0.22864235937595367
-0.1499999999999988,0.25,0.8074643015861511,0.21495096385478973
-0.1499999999999988,0.3,0.7949919700622559,0.2015654295682907
-0.1499999999999988,0.35000000000000003,0.7882960438728333,0.1898087114095688
-0.1499999999999988,0.4,0.7845508456230164,0.17980331182479858
-0.1499999999999988,0.45,0.7824190258979797,0.1713448464870453
-0.1499999999999988,0.5,0.7812151312828064,0.16417387127876282
-0.1499999999999988,0.55,0.7805652022361755,0.15805475413799286
-0.1499999999999988,0.6000000000000001,0.7802551984786987,0.1527925282716751
-0.1499999999999988,0.6500000000000001,0.7801574468612671,0.1482308804988861
-0.1499999999999988,0.7000000000000001,0.7801938056945801,0.14424599707126617
-0.1499999999999988,0.7500000000000001,0.7803145051002502,0.1407395899295807
-0.1499999999999988,0.8,0.7804881930351257,0.13763336837291718
-0.1499999999999988,0.8500000000000001,0.7806939482688904,0.13486453890800476
-0.1499999999999988,0.9000000000000001,0.780917763710022,0.13238246738910675
-0.1499999999999988,0.9500000000000001,0.7811506390571594,0.13014574348926544
-0.1499999999999988,1.0,0.7813864946365356,0.1281203329563141
-0.1499999999999988,1.05,0.7816210985183716,0.12627831101417542
-0.1499999999999988,1.1,0.7818519473075867,0.12459608167409897
-0.1499999999999988,1.1500000000000001,0.7820769548416138,0.12305417656898499
-0.1499999999999988,1.2000000000000002,0.7822955250740051,0.12163583934307098
-0.1499999999999988,1.2500000000000002,0.7825067043304443,0.12032701820135117
-0.1499999999999988,1.3,0.7827101945877075,0.11911562085151672
-0.1499999999999988,1.35,0.7829059362411499,0.11799126118421555
-0.1499999999999988,1.4000000000000001,0.7830939292907715,0.11694496124982834
-0.1499999999999988,1.4500000000000002,0.7832745313644409,0.11596889793872833
-0.1499999999999988,1.5000000000000002,0.7834477424621582,0.11505637317895889

-0.09999999999999876,0.05,1.2221072912216187,0.19920609891414642
-0.09999999999999876,0.1,0.8879603147506714,0.23741765320301056
-0.09999999999999876,0.15000000000000002,0.8176596760749817,0.2219393104314804
-0.09999999999999876,0.2,0.7949918508529663,0.2015654444694519
-0.09999999999999876,0.25,0.7861597537994385,0.18459688127040863
-0.09999999999999876,0.3,0.7824190855026245,0.1713448166847229
-0.09999999999999876,0.35000000000000003,0.7808369994163513,0.1609959900379181
-0.09999999999999876,0.4,0.7802551984786987,0.1527925282716751
-0.09999999999999876,0.45,0.7801624536514282,0.14617303013801575
-0.09999999999999876,0.5,0.7803146243095398,0.1407395750284195
-0.09999999999999876,0.55,0.7805879712104797,0.13621024787425995
-0.09999999999999876,0.6000000000000001,0.780917763710022,0.13238246738910675
-0.09999999999999876,0.6500000000000001,0.7812683582305908,0.1291085183620453
-0.09999999999999876,0.7000000000000001,0.7816210985183716,0.1262783408164978
-0.09999999999999876,0.7500000000000001,0.7819652557373047,0.12380877137184143
-0.09999999999999876,0.8,0.7822954654693604,0.12163584679365158
-0.09999999999999876,0.8500000000000001,0.7826094031333923,0.1197097972035408
-0.09999999999999876,0.9000000000000001,0.7829059362411499,0.11799126863479614
-0.09999999999999876,0.9500000000000001,0.7831850647926331,0.11644858121871948
-0.09999999999999876,1.0,0.7834478616714478,0.1150563582777977
-0.09999999999999876,1.05,0.7836942076683044,0.11379379779100418
-0.09999999999999876,1.1,0.7839258909225464,0.11264365166425705
-0.09999999999999876,1.1500000000000001,0.7841433882713318,0.11159160733222961
-0.09999999999999876,1.2000000000000002,0.7843480706214905,0.1106257364153862
-0.09999999999999876,1.2500000000000002,0.784540593624115,0.1097358837723732
-0.09999999999999876,1.3,0.7847220301628113,0.10891350358724594
-0.09999999999999876,1.35,0.7848930954933167,0.10815124213695526
-0.09999999999999876,1.4000000000000001,0.785054624080658,0.10744263976812363
-0.09999999999999876,1.4500000000000002,0.7852073907852173,0.10678236931562424
-0.09999999999999876,1.5000000000000002,0.7853518724441528,0.10616563260555267

-0.04999999999999871,0.05,0.8879603147506714,0.23741765320301056
-0.04999999999999871,0.1,0.7949918508529663,0.2015654444694519
-0.04999999999999871,0.15000000000000002,0.7824190855026245,0.1713448166847229
-0.04999999999999871,0.2,0.7802551984786987,0.1527925282716751
-0.04999999999999871,0.25,0.7803146243095398,0.1407395750284195
-0.04999999999999871,0.3,0.780917763710022,0.13238246738910675
-0.04999999999999871,0.35000000000000003,0.7816210985183716,0.1262783408164978
-0.04999999999999871,0.4,0.7822954654693604,0.12163584679365158
-0.04999999999999871,0.45,0.7829059362411499,0.11799126863479614
-0.04999999999999871,0.5,0.7834478616714478,0.1150563582777977
-0.04999999999999871,0.55,0.7839258909225464,0.11264365166425705
-0.04999999999999871,0.6000000000000001,0.7843480706214905,0.1106257364153862
-0.04999999999999871,0.6500000000000001,0.7847220301628113,0.10891350358724594
-0.04999999999999871,0.7000000000000001,0.785054624080658,0.10744263976812363
-0.04999999999999871,0.7500000000000001,0.7853518724441528,0.10616563260555267
-0.04999999999999871,0.8,0.7856186628341675,0.10504662990570068
-0.04999999999999871,0.8500000000000001,0.7858594059944153,0.10405800491571426
-0.04999999999999871,0.9000000000000001,0.7860774397850037,0.10317844152450562
-0.04999999999999871,0.9500000000000001,0.7862757444381714,0.10239077359437943
-0.04999999999999871,1.0,0.7864568829536438,0.10168129950761795
-0.04999999999999871,1.05,0.7866228222846985,0.10103897750377655
-0.04999999999999871,1.1,0.7867754697799683,0.10045473277568817
-0.04999999999999871,1.1500000000000001,0.7869161367416382,0.0999210774898529
-0.04999999999999871,1.2000000000000002,0.7870464324951172,0.09943167120218277
-0.04999999999999871,1.2500000000000002,0.7871673703193665,0.09898120909929276
-0.04999999999999871,1.3,0.7872797250747681,0.09856532514095306
-0.04999999999999871,1.35,0.7873844504356384,0.09818007797002792
-0.04999999999999871,1.4000000000000001,0.787482500076294,0.09782226383686066
-0.04999999999999871,1.4500000000000002,0.787574291229248,0.09748908132314682
-0.04999999999999871,1.5000000000000002,0.7876603007316589,0.09717797487974167

1.3322676295501878e-15,0.05,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,0.1,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,0.15000000000000002,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,0.2,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,0.25,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,0.3,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,0.35000000000000003,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,0.4,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,0.45,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,0.5,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,0.55,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,0.6000000000000001,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,0.6500000000000001,0.7903514504432678,0.08813562244176865
1.3322676295501878e-15,0.7000000000000001,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,0.7500000000000001,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,0.8,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,0.8500000000000001,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,0.9000000000000001,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,0.9500000000000001,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,1.0,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,1.05,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,1.1,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,1.1500000000000001,0.790351390838623,0.08813564479351044
1.3322676295501878e-15,1.2000000000000002,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,1.2500000000000002,0.7903515100479126,0.08813562989234924
1.3322676295501878e-15,1.3,0.7903514504432678,0.08813562244176865
1.3322676295501878e-15,1.35,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,1.4000000000000001,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,1.4500000000000002,0.7903514504432678,0.08813563734292984
1.3322676295501878e-15,1.5000000000000002,0.7903514504432678,0.08813563734292984

0.05000000000000138,0.05,0.8655833601951599,0.09235692024230957
0.05000000000000138,0.1,0.8507918119430542,0.030725717544555664
0.05000000000000138,0.15000000000000002,0.8305946588516235,0.003065741853788495
0.05000000000000138,0.2,0.8194050192832947,0.022570660337805748
0.05000000000000138,0.25,0.8127679228782654,0.03499556705355644
0.05000000000000138,0.3,0.8084778785705566,0.043534278869628906
0.05000000000000138,0.35000000000000003,0.8055116534233093,0.04974062368273735
0.05000000000000138,0.4,0.8033519387245178,0.05444634333252907
0.05000000000000138,0.45,0.801715612411499,0.0581328384578228
0.05000000000000138,0.5,0.80043625831604,0.06109695881605148
0.05000000000000138,0.55,0.7994101643562317,0.06353098899126053
0.05000000000000138,0.6000000000000001,0.7985701560974121,0.06556485593318939
0.05000000000000138,0.6500000000000001,0.7978702187538147,0.06728936731815338
0.05000000000000138,0.7000000000000001,0.7972785234451294,0.06876987963914871
0.05000000000000138,0.7500000000000001,0.7967721223831177,0.07005462050437927
0.05000000000000138,0.8,0.7963336706161499,0.07117994129657745
0.05000000000000138,0.8500000000000001,0.7959508895874023,0.07217369228601456
0.05000000000000138,0.9000000000000001,0.7956135869026184,0.0730576440691948
0.05000000000000138,0.9500000000000001,0.7953141927719116,0.07384905219078064
0.05000000000000138,1.0,0.7950469255447388,0.07456158846616745
0.05000000000000138,1.05,0.7948065996170044,0.07520651817321777
0.05000000000000138,1.1,0.7945895195007324,0.07579310238361359
0.05000000000000138,1.1500000000000001,0.794392466545105,0.07632879167795181
0.05000000000000138,1.2000000000000002,0.7942128777503967,0.0768199935555458
0.05000000000000138,1.2500000000000002,0.7940484285354614,0.07727191597223282
0.05000000000000138,1.3,0.7938973307609558,0.0776892825961113
0.05000000000000138,1.35,0.7937581539154053,0.07807569950819016
0.05000000000000138,1.4000000000000001,0.7936293482780457,0.07843457907438278
0.05000000000000138,1.4500000000000002,0.7935100197792053,0.0787687674164772
0.05000000000000138,1.5000000000000002,0.7933986783027649,0.07908075302839279

0.10000000000000142,0.05,0.7788696885108948,0.11955171823501587
0.10000000000000142,0.1,0.8655833601951599,0.09235692024230957
0.10000000000000142,0.15000000000000002,0.8642958998680115,0.05734068155288696
0.10000000000000142,0.2,0.8507918119430542,0.030725717544555664
0.10000000000000142,0.25,0.8392213582992554,0.011318965815007687
0.10000000000000142,0.3,0.8305946588516235,0.003065741853788495
0.10000000000000142,0.35000000000000003,0.8242136240005493,0.014015240594744682
0.10000000000000142,0.4,0.8194050192832947,0.022570660337805748
0.10000000000000142,0.45,0.8156951665878296,0.029412822797894478
0.10000000000000142,0.5,0.8127679228782654,0.03499556705355644
0.10000000000000142,0.55,0.8104103803634644,0.039629921317100525
0.10000000000000142,0.6000000000000001,0.8084778785705566,0.043534278869628906
0.10000000000000142,0.6500000000000001,0.8068692684173584,0.04686597362160683
0.10000000000000142,0.7000000000000001,0.8055116534233093,0.04974062368273735
0.10000000000000142,0.7500000000000001,0.804352343082428,0.05224524065852165
0.10000000000000142,0.8,0.8033519387245178,0.05444634333252907
0.10000000000000142,0.8500000000000001,0.8024808168411255,0.056395258754491806
0.10000000000000142,0.9000000000000001,0.801715612411499,0.0581328384578228
0.10000000000000142,0.9500000000000001,0.801038920879364,0.059691350907087326
0.10000000000000142,1.0,0.80043625831604,0.06109695881605148
0.10000000000000142,1.05,0.7998963594436646,0.06237101927399635
0.10000000000000142,1.1,0.7994101643562317,0.06353098899126053
0.10000000000000142,1.1500000000000001,0.798970103263855,0.06459157168865204
0.10000000000000142,1.2000000000000002,0.7985701560974121,0.06556485593318939
0.10000000000000142,1.2500000000000002,0.7982048988342285,0.06646119803190231
0.10000000000000142,1.3,0.7978702187538147,0.06728936731815338
0.10000000000000142,1.35,0.7975624799728394,0.06805675476789474
0.10000000000000142,1.4000000000000001,0.7972785234451294,0.06876987963914871
0.10000000000000142,1.4500000000000002,0.7970158457756042,0.06943421065807343
0.10000000000000142,1.5000000000000002,0.7967721223831177,0.07005462050437927

0.15000000000000147,0.05,0.7119312882423401,0.10902589559555054
0.15000000000000147,0.1,0.8264287710189819,0.11515891551971436
0.15000000000000147,0.15000000000000002,0.8655833601951599,0.09235693514347076
0.15000000000000147,0.2,0.8677825331687927,0.06816115230321884
0.15000000000000147,0.25,0.8598960041999817,0.04752572253346443
0.15000000000000147,0.3,0.850791871547699,0.030725747346878052
0.15000000000000147,0.35000000000000003,0.842729926109314,0.017132293432950974
0.15000000000000147,0.4,0.8360476493835449,0.00605779280886054
0.15000000000000147,0.45,0.8305945992469788,0.003065752563998103
0.15000000000000147,0.5,0.8261370062828064,0.0106737045571208
0.15000000000000147,0.55,0.82246333360672,0.017093544825911522
0.15000000000000147,0.6000000000000001,0.8194051384925842,0.022570647299289703
0.15000000000000147,0.6500000000000001,0.8168317675590515,0.02729088068008423
0.15000000000000147,0.7000000000000001,0.8146445751190186,0.03139593452215195
0.15000000000000147,0.7500000000000001,0.8127678036689758,0.03499557822942734
0.15000000000000147,0.8,0.8111428618431091,0.038175590336322784
0.15000000000000147,0.8500000000000001,0.809724748134613,0.04100368544459343
0.15000000000000147,0.9000000000000001,0.8084778785705566,0.0435342900454998
0.15000000000000147,0.9500000000000001,0.8073745369911194,0.04581119865179062
0.15000000000000147,1.0,0.8063917756080627,0.04787014424800873
0.15000000000000147,1.05,0.8055116534233093,0.04974061995744705
0.15000000000000147,1.1,0.8047194480895996,0.05144702270627022
0.15000000000000147,1.1500000000000001,0.8040028214454651,0.05300990492105484
0.15000000000000147,1.2000000000000002,0.8033520579338074,0.054446328431367874
0.15000000000000147,1.2500000000000002,0.8027582764625549,0.05577096343040466
0.15000000000000147,1.3,0.8022148013114929,0.05699625611305237
0.15000000000000147,1.35,0.801715612411499,0.0581328347325325
0.15000000000000147,1.4000000000000001,0.8012555241584778,0.05919000878930092
0.15000000000000147,1.4500000000000002,0.8008304238319397,0.06017575040459633
0.15000000000000147,1.5000000000000002,0.80043625831604,0.06109695881605148

0.2000000000000015,0.05,0.6764578223228455,0.09385821968317032
0.2000000000000015,0.1,0.7788696885108948,0.11955171823501587
0.2000000000000015,0.15000000000000002,0.8421595692634583,0.11035031080245972
0.2000000000000015,0.2,0.8655833601951599,0.09235692024230957
0.2000000000000015,0.25,0.868802547454834,0.07393569499254227
0.2000000000000015,0.3,0.8642958998680115,0.05734068155288696
0.2000000000000015,0.35000000000000003,0.8575873970985413,0.04298590123653412
0.2000000000000015,0.4,0.8507918119430542,0.030725717544555664
0.2000000000000015,0.45,0.8446153998374939,0.020269285887479782
0.2000000000000015,0.5,0.8392213582992554,0.011318965815007687
0.2000000000000015,0.55,0.8345783352851868,0.0036131266970187426
0.2000000000000015,0.6000000000000001,0.8305946588516235,0.003065741853788495
0.2000000000000015,0.6500000000000001,0.8271703720092773,0.008894383907318115
0.2000000000000015,0.7000000000000001,0.8242136240005493,0.014015240594744682
0.2000000000000015,0.7500000000000001,0.8216468095779419,0.018543055281043053
0.2000000000000015,0.8,0.8194050192832947,0.022570660337805748
0.2000000000000015,0.8500000000000001,0.8174355626106262,0.02617337927222252
0.2000000000000015,0.9000000000000001,0.8156951665878296,0.029412822797894478
0.2000000000000015,0.9500000000000001,0.8141488432884216,0.032339565455913544
0.2000000000000015,1.0,0.8127679228782654,0.03499556705355644
0.2000000000000015,1.05,0.8115280866622925,0.03741596266627312
0.2000000000000015,1.1,0.8104103803634644,0.039629921317100525
0.2000000000000015,1.1500000000000001,0.8093982338905334,0.04166242107748985
0.2000000000000015,1.2000000000000002,0.8084778785705566,0.043534278869628906
0.2000000000000015,1.2500000000000002,0.80763840675354,0.04526364430785179
0.2000000000000015,1.3,0.8068692684173584,0.04686597362160683
0.2000000000000015,1.35,0.8061627745628357,0.048354413360357285
0.2000000000000015,1.4000000000000001,0.8055116534233093,0.04974062368273735
0.2000000000000015,1.4500000000000002,0.8049100041389465,0.05103464424610138
0.2000000000000015,1.5000000000000002,0.804352343082428,0.05224524065852165

0.25000000000000155,0.05,0.6569356322288513,0.0806252509355545
0.25000000000000155,0.1,0.7402974367141724,0.1158536896109581
0.25000000000000155,0.15000000000000002,0.8100875616073608,0.11800559610128403
0.25000000000000155,0.2,0.8493742346763611,0.10703366249799728
0.25000000000000155,0.25,0.8655833601951599,0.09235693514347076
0.25000000000000155,0.3,0.8690497279167175,0.07750598341226578
0.25000000000000155,0.35000000000000003,0.8665640950202942,0.06371309608221054
0.25000000000000155,0.4,0.8617104887962341,0.051332034170627594
0.25000000000000155,0.45,0.856200098991394,0.04037484899163246
0.25000000000000155,0.5,0.8507919907569885,0.030725745484232903
0.25000000000000155,0.55,0.8457892537117004,0.022230973467230797
0.25000000000000155,0.6000000000000001,0.8412848711013794,0.014736113138496876
0.25000000000000155,0.6500000000000001,0.8372785449028015,0.008100420236587524
0.25000000000000155,0.7000000000000001,0.8337320685386658,0.0022013410925865173
0.25000000000000155,0.7500000000000001,0.8305945992469788,0.0030657548923045397
0.25000000000000155,0.8,0.827815055847168,0.0077893915586173534
0.25000000000000155,0.8500000000000001,0.8253455758094788,0.012043893337249756
0.25000000000000155,0.9000000000000001,0.8231440782546997,0.015891874209046364
0.25000000000000155,0.9500000000000001,0.8211742639541626,0.019385941326618195
0.25000000000000155,1.0,0.8194051384925842,0.022570641711354256
0.25000000000000155,1.05,0.8178096413612366,0.025483760982751846
0.25000000000000155,1.1,0.8163661956787109,0.028157193213701248
0.25000000000000155,1.1500000000000001,0.8150550723075867,0.03061850555241108
0.25000000000000155,1.2000000000000002,0.813860297203064,0.032891180366277695
0.25000000000000155,1.2500000000000002,0.8127678036689758,0.034995585680007935
0.25000000000000155,1.3,0.811765730381012,0.0369492843747139
0.25000000000000155,1.35,0.8108438849449158,0.038767457008361816
0.25000000000000155,1.4000000000000001,0.80999356508255,0.04046345502138138
0.25000000000000155,1.4500000000000002,0.8092071413993835,0.042048994451761246
0.25000000000000155,1.5000000000000002,0.8084778785705566,0.043534282594919205

0.3000000000000016,0.05,0.6453543901443481,0.0700007975101471
0.3000000000000016,0.1,0.7119312882423401,0.10902589559555054
0.3000000000000016,0.15000000000000002,0.7788695693016052,0.11955159902572632
0.3000000000000016,0.2,0.8264287710189819,0.11515891551971436
0.3000000000000016,0.25,0.8533697128295898,0.10470369458198547
0.3000000000000016,0.3,0.8655833601951599,0.09235693514347076
0.3000000000000016,0.35000000000000003,0.869021475315094,0.07992572337388992
0.3000000000000016,0.4,0.8677825331687927,0.06816115230321884
0.3000000000000016,0.45,0.8642958998680115,0.057340700179338455
0.3000000000000016,0.5,0.8598960041999817,0.04752572253346443
0.3000000000000016,0.55,0.8552795648574829,0.03867978975176811
0.3000000000000016,0.6000000000000001,0.850791871547699,0.030725747346878052
0.3000000000000016,0.6500000000000001,0.8465892672538757,0.023573223501443863
0.3000000000000016,0.7000000000000001,0.842729926109314,0.017132293432950974
0.3000000000000016,0.7500000000000001,0.8392213582992554,0.011318939737975597
0.3000000000000016,0.8,0.8360476493835449,0.00605779280886054
0.3000000000000016,0.8500000000000001,0.8331820964813232,0.0012822356075048447
0.3000000000000016,0.9000000000000001,0.8305945992469788,0.003065752563998103
0.3000000000000016,0.9500000000000001,0.8282555341720581,0.007036539725959301
0.3000000000000016,1.0,0.8261370062828064,0.0106737045571208
0.3000000000000016,1.05,0.8242136240005493,0.014015237800776958
0.3000000000000016,1.1,0.82246333360672,0.017093544825911522
0.3000000000000016,1.1500000000000001,0.8208662271499634,0.019937120378017426
0.3000000000000016,1.2000000000000002,0.8194051384925842,0.022570647299289703
0.3000000000000016,1.2500000000000002,0.8180645704269409,0.025015629827976227
0.3000000000000016,1.3,0.8168317675590515,0.02729088068008423
0.3000000000000016,1.35,0.8156951069831848,0.0294127706438303
0.3000000000000016,1.4000000000000001,0.8146445751190186,0.03139593452215195
0.3000000000000016,1.4500000000000002,0.8136714696884155,0.03325309231877327
0.3000000000000016,1.5000000000000002,0.8127678036689758,0.03499557822942734

0.35000000000000164,0.05,0.6380075216293335,0.06155785545706749
0.35000000000000164,0.1,0.6914222836494446,0.10136134177446365
0.35000000000000164,0.15000000000000002,0.7519412636756897,0.11760589480400085
0.35000000000000164,0.2,0.8019921779632568,0.11884080618619919
0.35000000000000164,0.25,0.8360191583633423,0.11254341900348663
0.35000000000000164,0.3,0.8558610081672668,0.10299629718065262
0.35000000000000164,0.35000000000000003,0.8655833601951599,0.09235687553882599
0.35000000000000164,0.4,0.8688915371894836,0.08167143911123276
0.35000000000000164,0.45,0.8684468269348145,0.0714326947927475
0.35000000000000164,0.5,0.8659610748291016,0.06185535714030266
0.35000000000000164,0.55,0.8624707460403442,0.05301187187433243
0.35000000000000164,0.6000000000000001,0.8585790991783142,0.04490235447883606
0.35000000000000164,0.6500000000000001,0.854625403881073,0.03749089315533638
0.35000000000000164,0.7000000000000001,0.8507918119430542,0.03072572872042656
0.35000000000000164,0.7500000000000001,0.8471691608428955,0.024549409747123718
0.35000000000000164,0.8,0.8437963724136353,0.01890498772263527
0.35000000000000164,0.8500000000000001,0.8406828045845032,0.013738543726503849
0.35000000000000164,0.9000000000000001,0.8378216624259949,0.009000582620501518
0.35000000000000164,0.9500000000000001,0.8351988792419434,0.004646435379981995
0.35000000000000164,1.0,0.8327962160110474,0.0006361565319821239
0.35000000000000164,1.05,0.8305945992469788,0.00306575745344162
0.35000000000000164,1.1,0.828575611114502,0.006490660831332207
0.35000000000000164,1.1500000000000001,0.8267212510108948,0.00966634787619114
0.35000000000000164,1.2000000000000002,0.8250155448913574,0.012617182917892933
0.35000000000000164,1.2500000000000002,0.8234436511993408,0.015364974737167358
0.35000000000000164,1.3,0.8219920992851257,0.017928829416632652
0.35000000000000164,1.35,0.8206495642662048,0.020325709134340286
0.35000000000000164,1.4000000000000001,0.8194050192832947,0.022570647299289703
0.35000000000000164,1.4500000000000002,0.8182491064071655,0.02467719092965126
0.35000000000000164,1.5000000000000002,0.8171737790107727,0.02665712684392929

0.4000000000000017,0.05,0.6330843567848206,0.0547872856259346
0.4000000000000017,0.1,0.6764578223228455,0.09385821968317032
0.4000000000000017,0.15000000000000002,0.7298076152801514,0.11377447098493576
0.4000000000000017,0.2,0.7788696885108948,0.11955171823501587
0.4000000000000017,0.25,0.8166284561157227,0.11707053333520889
0.4000000000000017,0.3,0.8421595692634583,0.11035031080245972
0.4000000000000017,0.35000000000000003,0.8575450778007507,0.10169701278209686
0.4000000000000017,0.4,0.8655833601951599,0.09235692024230957
0.4000000000000017,0.45,0.8687275648117065,0.08298934251070023
0.4000000000000017,0.5,0.868802547454834,0.07393569499254227
0.4000000000000017,0.55,0.8670549988746643,0.06536263972520828
0.4000000000000017,0.6000000000000001,0.8642958998680115,0.05734068155288696
0.4000000000000017,0.6500000000000001,0.8610357642173767,0.04988618195056915
0.4000000000000017,0.7000000000000001,0.8575873970985413,0.04298590123653412
0.4000000000000017,0.7500000000000001,0.854137122631073,0.036611102521419525
0.4000000000000017,0.8,0.8507918119430542,0.030725717544555664
0.4000000000000017,0.8500000000000001,0.8476088047027588,0.025291195139288902
0.4000000000000017,0.9000000000000001,0.8446153998374939,0.020269285887479782
0.4000000000000017,0.9500000000000001,0.8418201208114624,0.015623205341398716
0.4000000000000017,1.0,0.8392213582992554,0.011318965815007687
0.4000000000000017,1.05,0.8368111252784729,0.007325068116188049
0.4000000000000017,1.1,0.8345783352851868,0.0036131266970187426
0.4000000000000017,1.1500000000000001,0.8325103521347046,0.00015722714306320995
0.4000000000000017,1.2000000000000002,0.8305946588516235,0.003065741853788495
0.4000000000000017,1.2500000000000002,0.8288186192512512,0.0060767000541090965
0.4000000000000017,1.3,0.8271703720092773,0.008894383907318115
0.4000000000000017,1.35,0.8256386518478394,0.011535548605024815
0.4000000000000017,1.4000000000000001,0.8242136240005493,0.014015240594744682
0.4000000000000017,1.4500000000000002,0.8228858709335327,0.01634700410068035
0.4000000000000017,1.5000000000000002,0.8216468095779419,0.018543055281043053

0.45000000000000173,0.05,0.629636287689209,0.04928004369139671
0.45000000000000173,0.1,0.6653466820716858,0.08690769970417023
0.45000000000000173,0.15000000000000002,0.7119312882423401,0.10902595520019531
0.45000000000000173,0.2,0.7582163214683533,0.11831863969564438
0.45000000000000173,0.25,0.7972074747085571,0.11918237060308456
0.45000000000000173,0.3,0.8264287710189819,0.11515896767377853
0.45000000000000173,0.35000000000000003,0.8463570475578308,0.10853797942399979
0.45000000000000173,0.4,0.8587510585784912,0.10067730396986008
0.45000000000000173,0.45,0.8655833601951599,0.09235690534114838
0.45000000000000173,0.5,0.8685578107833862,0.08401912450790405
0.45000000000000173,0.55,0.8689795136451721,0.07591000944375992
0.45000000000000173,0.6000000000000001,0.8677826523780823,0.06816114485263824
0.45000000000000173,0.6500000000000001,0.8656087517738342,0.060836005955934525
0.45000000000000173,0.7000000000000001,0.862886369228363,0.05395781993865967
0.45000000000000173,0.7500000000000001,0.8598958849906921,0.047525692731142044
0.45000000000000173,0.8,0.8568160533905029,0.04152508080005646
0.45000000000000173,0.8500000000000001,0.8537588715553284,0.035933688282966614
0.45000000000000173,0.9000000000000001,0.8507918119430542,0.030725743621587753
0.45000000000000173,0.9500000000000001,0.8479534983634949,0.025874018669128418
0.45000000000000173,1.0,0.8452636003494263,0.02135154791176319
0.45000000000000173,1.05,0.842729926109314,0.017132258042693138
0.45000000000000173,1.1,0.840352475643158,0.013191831298172474
0.45000000000000173,1.1500000000000001,0.8381274342536926,0.009507320821285248
0.45000000000000173,1.2000000000000002,0.8360477089881897,0.00605778768658638
0.45000000000000173,1.2500000000000002,0.8341049551963806,0.0028238773811608553
0.45000000000000173,1.3,0.8322902321815491,0.00021193988504819572
0.45000000000000173,1.35,0.8305945992469788,0.0030657600145787
0.45000000000000173,1.4000000000000001,0.8290094137191772,0.005751994904130697
0.45000000000000173,1.4500000000000002,0.8275262117385864,0.008283999748528004
0.45000000000000173,1.5000000000000002,0.8261369466781616,0.010673736222088337

0.5000000000000018,0.05,0.627132773399353,0.044733524322509766
0.5000000000000018,0.1,0.6569356322288513,0.0806252509355545
0.5000000000000018,0.15000000000000002,0.6975406408309937,0.10393047332763672
0.5000000000000018,0.2,0.7402974367141724,0.1158536896109581
0.5000000000000018,0.25,0.7788696885108948,0.1195516437292099
0.5000000000000018,0.3,0.8100875616073608,0.11800559610128403
0.5000000000000018,0.35000000000000003,0.8333156108856201,0.1133691743016243
0.5000000000000018,0.4,0.8493742346763611,0.10703366249799728
0.5000000000000018,0.45,0.8596535921096802,0.09985656291246414
0.5000000000000018,0.5,0.8655833601951599,0.09235693514347076
0.5000000000000018,0.55,0.8683937191963196,0.08484554290771484
0.5000000000000018,0.6000000000000001,0.8690497279167175,0.07750598341226578
0.5000000000000018,0.6500000000000001,0.8682687282562256,0.07044319063425064
0.5000000000000018,0.7000000000000001,0.8665640950202942,0.06371309608221054
0.5000000000000018,0.7500000000000001,0.8642959594726562,0.05734074488282204
0.5000000000000018,0.8,0.8617104887962341,0.051332034170627594
0.5000000000000018,0.8500000000000001,0.8589752912521362,0.045681122690439224
0.5000000000000018,0.9000000000000001,0.856200098991394,0.04037484899163246
0.5000000000000018,0.9500000000000001,0.8534573316574097,0.03539607301354408
0.5000000000000018,1.0,0.8507919907569885,0.030725745484232903
0.5000000000000018,1.05,0.8482308983802795,0.02634391561150551
0.5000000000000018,1.1,0.8457892537117004,0.022230973467230797
0.5000000000000018,1.1500000000000001,0.8434733748435974,0.018367672339081764
0.5000000000000018,1.2000000000000002,0.8412848711013794,0.014736113138496876
0.5000000000000018,1.2500000000000002,0.8392213582992554,0.01131893415004015
0.5000000000000018,1.3,0.8372785449028015,0.008100420236587524
0.5000000000000018,1.35,0.8354508876800537,0.005065790843218565
0.5000000000000018,1.4000000000000001,0.8337320685386658,0.0022013410925865173
0.5000000000000018,1.4500000000000002,0.8321155309677124,0.000505258678458631
0.5000000000000018,1.5000000000000002,0.8305945992469788,0.0030657548923045397

0.5500000000000016,0.05,0.6252599954605103,0.04092748835682869
0.5500000000000016,0.1,0.6504473090171814,0.0750068947672844
0.5500000000000016,0.15000000000000002,0.6859144568443298,0.09881485253572464
0.5500000000000016,0.2,0.7249690294265747,0.1126456931233406
0.5500000000000016,0.25,0.7621285319328308,0.1186828464269638
0.5500000000000016,0.3,0.7940559983253479,0.11934933811426163
0.5500000000000016,0.35000000000000003,0.8194361925125122,0.11658991873264313
0.5500000000000016,0.4,0.8383525013923645,0.11176587641239166
0.5500000000000016,0.45,0.8516294956207275,0.1057724729180336
0.5500000000000016,0.5,0.8603520393371582,0.09918225556612015
0.5500000000000016,0.55,0.8655834197998047,0.09235692769289017
0.5500000000000016,0.6000000000000001,0.8682396411895752,0.08552340418100357
0.5500000000000016,0.6500000000000001,0.8690553307533264,0.07882219552993774
0.5500000000000016,0.7000000000000001,0.8685917258262634,0.07233815640211105
0.5500000000000016,0.7500000000000001,0.8672654032707214,0.06611977517604828
0.5500000000000016,0.8,0.8653787970542908,0.06019216775894165
0.5500000000000016,0.8500000000000001,0.8631485104560852,0.054564546793699265
0.5500000000000016,0.9000000000000001,0.8607264757156372,0.04923638701438904
0.5500000000000016,0.9500000000000001,0.8582187294960022,0.04420045018196106
0.5500000000000016,1.0,0.8556973934173584,0.03944578766822815
0.5500000000000016,1.05,0.8532112836837769,0.03495907410979271
0.5500000000000016,1.1,0.8507919907569885,0.030725745484232903
0.5500000000000016,1.1500000000000001,0.8484588265419006,0.02673082984983921
0.5500000000000016,1.2000000000000002,0.8462240099906921,0.022959662601351738
0.5500000000000016,1.2500000000000002,0.8440923094749451,0.019397620111703873
0.5500000000000016,1.3,0.8420659899711609,0.016030972823500633
0.5500000000000016,1.35,0.8401440382003784,0.012846640311181545
0.5500000000000016,1.4000000000000001,0.8383236527442932,0.009832260198891163
0.5500000000000016,1.4500000000000002,0.8366008996963501,0.0069764056243002415
0.5500000000000016,1.5000000000000002,0.83497154712677,0.004268195014446974

0.6000000000000019,0.05,0.623823881149292,0.03770068660378456
0.6000000000000019,0.1,0.6453543901443481,0.0700007975101471
0.6000000000000019,0.15000000000000002,0.6764578223228455,0.09385824203491211
0.6000000000000019,0.2,0.7119312882423401,0.10902589559555054
0.6000000000000019,0.25,0.7471407055854797,0.116952084004879
0.6000000000000019,0.3,0.7788695693016052,0.11955159902572632
0.6000000000000019,0.35000000000000003,0.8054459691047668,0.1185254380106926
0.6000000000000019,0.4,0.8264287710189819,0.11515891551971436
0.6000000000000019,0.45,0.8421595692634583,0.11035031080245972
0.6000000000000019,0.5,0.8533697128295898,0.10470369458198547
0.6000000000000019,0.55,0.8609074950218201,0.09861861914396286
0.6000000000000019,0.6000000000000001,0.8655833601951599,0.09235693514347076
0.6000000000000019,0.6500000000000001,0.8680975437164307,0.08608926832675934
0.6000000000000019,0.7000000000000001,0.869021475315094,0.07992572337388992
0.6000000000000019,0.7500000000000001,0.868802547454834,0.07393565028905869
0.6000000000000019,0.8,0.8677825331687927,0.06816115230321884
0.6000000000000019,0.8500000000000001,0.8662174344062805,0.06262583285570145
0.6000000000000019,0.9000000000000001,0.8642958998680115,0.057340700179338455
0.6000000000000019,0.9500000000000001,0.8621556162834167,0.052308328449726105
0.6000000000000019,1.0,0.8598960041999817,0.04752572253346443
0.6000000000000019,1.05,0.8575873970985413,0.042985882610082626
0.6000000000000019,1.1,0.8552795648574829,0.03867978975176811
0.6000000000000019,1.1500000000000001,0.8530067801475525,0.034596849232912064
0.6000000000000019,1.2000000000000002,0.850791871547699,0.030725747346878052
0.6000000000000019,1.2500000000000002,0.8486496806144714,0.027055000886321068
0.6000000000000019,1.3,0.8465892672538757,0.023573223501443863
0.6000000000000019,1.35,0.8446153998374939,0.020269285887479782
0.6000000000000019,1.4000000000000001,0.842729926109314,0.017132293432950974
0.6000000000000019,1.4500000000000002,0.8409324288368225,0.0141521031036973
0.6000000000000019,1.5000000000000002,0.8392213582992554,0.011318939737975597

0.6500000000000021,0.05,0.6226992011070251,0.03493388742208481
0.6500000000000021,0.1,0.641292929649353,0.06554025411605835
0.6500000000000021,0.15000000000000002,0.6687027812004089,0.089152492582798
0.6500000000000021,0.2,0.7008528709411621,0.105215884745121
0.6500000000000021,0.25,0.7338703274726868,0.11463823169469833
0.6500000000000021,0.3,0.764798104763031,0.11889633536338806
0.6500000000000021,0.35000000000000003,0.7918261289596558,0.1194407194852829
0.6500000000000021,0.4,0.8141722083091736,0.11745089292526245
0.6500000000000021,0.45,0.8317992687225342,0.11380002647638321
0.6500000000000021,0.5,0.8451173305511475,0.10910435020923615
0.6500000000000021,0.55,0.8547470569610596,0.10378820449113846
0.6500000000000021,0.6000000000000001,0.8613591194152832,0.09814055263996124
0.6500000000000021,0.6500000000000001,0.8655833601951599,0.09235687553882599
0.6500000000000021,0.7000000000000001,0.8679670691490173,0.08656883239746094
0.6500000000000021,0.7500000000000001,0.8689636588096619,0.0808640643954277
0.6500000000000021,0.8,0.8689350485801697,0.07530000060796738
0.6500000000000021,0.8500000000000001,0.8681647777557373,0.06991319358348846
0.6500000000000021,0.9000000000000001,0.8668705224990845,0.06472555547952652
0.6500000000000021,0.9500000000000001,0.8652170896530151,0.05974853038787842
0.6500000000000021,1.0,0.8633284568786621,0.05498680844902992
0.6500000000000021,1.05,0.8612962961196899,0.05043966323137283
0.6500000000000021,1.1,0.8591882586479187,0.04610338434576988
0.6500000000000021,1.1500000000000001,0.857053279876709,0.0419718399643898
0.6500000000000021,1.2000000000000002,0.8549270033836365,0.03803739696741104
0.6500000000000021,1.2500000000000002,0.8528341054916382,0.03429163992404938
0.6500000000000021,1.3,0.8507918119430542,0.030725717544555664
0.6500000000000021,1.35,0.8488117456436157,0.027330590412020683
0.6500000000000021,1.4000000000000001,0.8469007015228271,0.024097081273794174
0.6500000000000021,1.4500000000000002,0.8450630903244019,0.021016497164964676
0.6500000000000021,1.5000000000000002,0.8433005809783936,0.01808031275868416

0.700000000000002,0.05,0.6218023896217346,0.03253748640418053
0.700000000000002,0.1,0.6380075216293335,0.06155785545706749
0.700000000000002,0.15000000000000002,0.662287712097168,0.08473794907331467
0.700000000000002,0.2,0.6914222836494446,0.10136134177446365
0.700000000000002,0.25,0.7221888303756714,0.11194628477096558
0.700000000000002,0.3,0.7519412636756897,0.11760589480400085
0.700000000000002,0.35000000000000003,0.7788696885108948,0.11955160647630692
0.700000000000002,0.4,0.8019921779632568,0.11884080618619919
0.700000000000002,0.45,0.8209947943687439,0.11630087345838547
0.700000000000002,0.5,0.8360191583633423,0.11254341900348663
0.700000000000002,0.55,0.8474684953689575,0.1080058217048645
0.700000000000002,0.6000000000000001,0.8558610081672668,0.10299629718065262
0.700000000000002,0.6500000000000001,0.8617330193519592,0.09773009270429611
0.700000000000002,0.7000000000000001,0.8655833601951599,0.09235687553882599
0.700000000000002,0.7500000000000001,0.8678478002548218,0.08698032051324844
0.700000000000002,0.8,0.8688915371894836,0.08167143911123276
0.700000000000002,0.8500000000000001,0.8690123558044434,0.07647833973169327
0.700000000000002,0.9000000000000001,0.8684468269348145,0.0714326947927475
0.700000000000002,0.9500000000000001,0.8673816323280334,0.06655451655387878
0.700000000000002,1.0,0.8659610748291016,0.06185535714030266
0.700000000000002,1.05,0.8642959594726562,0.057340726256370544
0.700000000000002,1.1,0.8624707460403442,0.05301187187433243
0.700000000000002,1.1500000000000001,0.8605491518974304,0.04886704310774803
0.700000000000002,1.2000000000000002,0.8585790991783142,0.04490235447883606
0.700000000000002,1.2500000000000002,0.8565959930419922,0.041112370789051056
0.700000000000002,1.3,0.854625403881073,0.03749089315533638
0.700000000000002,1.35,0.8526864647865295,0.03403109684586525
0.700000000000002,1.4000000000000001,0.8507918119430542,0.03072572872042656
0.700000000000002,1.4500000000000002,0.8489508628845215,0.027567530050873756
0.700000000000002,1.5000000000000002,0.8471691608428955,0.024549409747123718

0.7500000000000018,0.05,0.6210760474205017,0.03044319711625576
0.7500000000000018,0.1,0.635315477848053,0.05799184367060661
0.7500000000000018,0.15000000000000002,0.6569356918334961,0.08062524348497391
0.7500000000000018,0.2,0.6833671927452087,0.09755602478981018
0.7500000000000018,0.25,0.7119312882423401,0.10902587324380875
0.7500000000000018,0.3,0.7402974367141724,0.11585377156734467
0.7500000000000018,0.35000000000000003,0.7667349576950073,0.11903340369462967
0.7500000000000018,0.4,0.7901660203933716,0.11949470639228821
0.7500000000000018,0.45,0.8100875616073608,0.11800556629896164
0.7500000000000018,0.5,0.8264287710189819,0.11515896767377853
0.7500000000000018,0.55,0.8394014835357666,0.11139493435621262
0.7500000000000018,0.6000000000000001,0.8493742942810059,0.10703365504741669
0.7500000000000018,0.6500000000000001,0.8567781448364258,0.10230506956577301
0.7500000000000018,0.7000000000000001,0.8620474338531494,0.09737386554479599
0.7500000000000018,0.7500000000000001,0.8655833601951599,0.09235689043998718
0.7500000000000018,0.8,0.8677383065223694,0.08733731508255005
0.7500000000000018,0.8500000000000001,0.8688115477561951,0.08237342536449432
0.7500000000000018,0.9000000000000001,0.8690496683120728,0.07750596851110458
0.7500000000000018,0.9500000000000001,0.8686533570289612,0.07276248931884766
0.7500000000000018,1.0,0.8677826523780823,0.06816114485263824
0.7500000000000018,1.05,0.8665640950202942,0.06371304392814636
0.7500000000000018,1.1,0.8650974035263062,0.05942440778017044
0.7500000000000018,1.1500000000000001,0.8634597063064575,0.055297475308179855
0.7500000000000018,1.2000000000000002,0.8617105484008789,0.051332056522369385
0.7500000000000018,1.2500000000000002,0.8598959445953369,0.047525692731142044
0.7500000000000018,1.3,0.8580503463745117,0.043874867260456085
0.7500000000000018,1.35,0.8562001585960388,0.04037486016750336
0.7500000000000018,1.4000000000000001,0.854364812374115,0.03702045977115631
0.7500000000000018,1.4500000000000002,0.8525586724281311,0.0338059701025486
0.7500000000000018,1.5000000000000002,0.8507918119430542,0.03072572872042656

0.800000000000002,0.05,0.6204796433448792,0.02859824150800705
0.800000000000002,0.1,0.6330843567848206,0.0547872856259346
0.800000000000002,0.15000000000000002,0.6524331569671631,0.07680856436491013
0.800000000000002,0.2,0.6764578223228455,0.09385821968317032
0.800000000000002,0.25,0.7029272317886353,0.10598525404930115
0.800000000000002,0.3,0.7298076152801514,0.11377447098493576
0.800000000000002,0.35000000000000003,0.7554894685745239,0.11802849918603897
0.800000000000002,0.4,0.7788696885108948,0.11955171823501587
0.800000000000002,0.45,0.7993260622024536,0.11904430389404297
0.800000000000002,0.5,0.8166284561157227,0.11707053333520889
0.800000000000002,0.55,0.8308294415473938,0.11406408250331879
0.800000000000002,0.6000000000000001,0.8421595692634583,0.11035031080245972
0.800000000000002,0.6500000000000001,0.8509446978569031,0.10616926848888397
0.800000000000002,0.7000000000000001,0.8575450778007507,0.10169701278209686
0.800000000000002,0.7500000000000001,0.8623153567314148,0.09706177562475204
0.800000000000002,0.8,0.8655833601951599,0.09235692024230957
0.800000000000002,0.8500000000000001,0.867638111114502,0.08764989674091339
0.800000000000002,0.9000000000000001,0.8687275648117065,0.08298934251070023
0.800000000000002,0.9500000000000001,0.8690589070320129,0.07840990275144577
0.800000000000002,1.0,0.868802547454834,0.07393569499254227
0.800000000000002,1.05,0.8680973649024963,0.069582998752594
0.800000000000002,1.1,0.8670549988746643,0.06536263972520828
0.800000000000002,1.1500000000000001,0.8657642602920532,0.06128081679344177
0.800000000000002,1.2000000000000002,0.8642958998680115,0.05734068155288696
0.800000000000002,1.2500000000000002,0.8627051711082458,0.053542859852313995
0.800000000000002,1.3,0.8610357642173767,0.04988618195056915
0.800000000000002,1.35,0.8593210577964783,0.046368308365345
0.800000000000002,1.4000000000000001,0.8575873970985413,0.04298590123653412
0.800000000000002,1.4500000000000002,0.855854332447052,0.03973497450351715
0.800000000000002,1.5000000000000002,0.854137122631073,0.036611102521419525

0.8500000000000023,0.05,0.619983971118927,0.026961175724864006
0.8500000000000023,0.1,0.6312159299850464,0.05189688876271248
0.8500000000000023,0.15000000000000002,0.6486154794692993,0.07327336817979813
0.8500000000000023,0.2,0.6705033779144287,0.09030260890722275
0.8500000000000023,0.25,0.6950150728225708,0.10290155559778214
0.8500000000000023,0.3,0.720384955406189,0.11147202551364899
0.8500000000000023,0.35000000000000003,0.7451421618461609,0.11665178090333939
0.8500000000000023,0.4,0.7682037353515625,0.11912745982408524
0.8500000000000023,0.45,0.7888822555541992,0.11952818185091019
0.8500000000000023,0.5,0.8068346381187439,0.11838173866271973
0.8500000000000023,0.55,0.8219856023788452,0.11610854417085648
0.8500000000000023,0.6000000000000001,0.8344463109970093,0.1130330041050911
0.8500000000000023,0.6500000000000001,0.84444260597229,0.10940111428499222
0.8500000000000023,0.7000000000000001,0.8522579669952393,0.105397067964077
0.8500000000000023,0.7500000000000001,0.8581945300102234,0.10115806013345718
0.8500000000000023,0.8,0.8625460863113403,0.09678619354963303
0.8500000000000023,0.8500000000000001,0.8655833601951599,0.09235690534114838
0.8500000000000023,0.9000000000000001,0.8675462603569031,0.08792585879564285
0.8500000000000023,0.9500000000000001,0.8686425685882568,0.08353399485349655
0.8500000000000023,1.0,0.8690475821495056,0.07921099662780762
0.8500000000000023,1.05,0.8689079284667969,0.07497795671224594
0.8500000000000023,1.1,0.8683443665504456,0.07084985077381134
0.8500000000000023,1.1500000000000001,0.8674553036689758,0.06683655083179474
0.8500000000000023,1.2000000000000002,0.8663208484649658,0.06294451653957367
0.8500000000000023,1.2500000000000002,0.8650052547454834,0.05917716026306152
0.8500000000000023,1.3,0.8635595440864563,0.05553571507334709
0.8500000000000023,1.35,0.8620251417160034,0.05202020704746246
0.8500000000000023,1.4000000000000001,0.8604342341423035,0.04862889274954796
0.8500000000000023,1.4500000000000002,0.8588122725486755,0.04535960778594017
0.8500000000000023,1.5000000000000002,0.8571789264678955,0.04220931977033615

0.9000000000000021,0.05,0.6195677518844604,0.02549922838807106
0.9000000000000021,0.1,0.629636287689209,0.04928004369139671
0.9000000000000021,0.15000000000000002,0.6453543305397034,0.07000084221363068
0.9000000000000021,0.2,0.6653466820716858,0.08690769970417023
0.9000000000000021,0.25,0.6880490183830261,0.09982942789793015
0.9000000000000021,0.3,0.7119312882423401,0.10902595520019531
0.9000000000000021,0.35000000000000003,0.7356652617454529,0.11499595642089844
0.9000000000000021,0.4,0.7582163214683533,0.11831863969564438
0.9000000000000021,0.45,0.7788696885108948,0.11955166608095169
0.9000000000000021,0.5,0.7972074747085571,0.11918237060308456
0.9000000000000021,0.55,0.8130567669868469,0.117611825466156
0.9000000000000021,0.6000000000000001,0.8264287710189819,0.11515896767377853
0.9000000000000021,0.6500000000000001,0.8374588489532471,0.11207114905118942
0.9000000000000021,0.7000000000000001,0.8463570475578308,0.10853797942399979
0.9000000000000021,0.7500000000000001,0.8533696532249451,0.10470367223024368
0.9000000000000021,0.8,0.8587510585784912,0.10067730396986008
0.9000000000000021,0.8500000000000001,0.8627468943595886,0.09654100984334946
0.9000000000000021,0.9000000000000001,0.8655833601951599,0.09235690534114838
0.9000000000000021,0.9500000000000001,0.8674618005752563,0.0881713405251503
0.9000000000000021,1.0,0.8685578107833862,0.08401912450790405
0.9000000000000021,1.05,0.869021475315094,0.07992566376924515
0.9000000000000021,1.1,0.8689795136451721,0.07591000944375992
0.9000000000000021,1.1500000000000001,0.8685373663902283,0.07198531925678253
0.9000000000000021,1.2000000000000002,0.8677826523780823,0.06816114485263824
0.9000000000000021,1.2500000000000002,0.8667868971824646,0.06444345414638519
0.9000000000000021,1.3,0.8656087517738342,0.060836005955934525
0.9000000000000021,1.35,0.8642959594726562,0.057340752333402634
0.9000000000000021,1.4000000000000001,0.862886369228363,0.05395781993865967
0.9000000000000021,1.4500000000000002,0.8614116311073303,0.050686705857515335
0.9000000000000021,1.5000000000000002,0.8598958849906921,0.047525692731142044

0.950000000000002,0.05,0.6192148327827454,0.024186015129089355
0.950000000000002,0.1,0.6282896995544434,0.04690210148692131
0.950000000000002,0.15000000000000002,0.6425496935844421,0.06697075068950653
0.950000000000002,0.2,0.6608593463897705,0.08368153125047684
0.950000000000002,0.25,0.6819003224372864,0.09680644422769547
0.950000000000002,0.3,0.7043478488922119,0.10649677366018295
0.950000000000002,0.35000000000000003,0.7270109057426453,0.11313557624816895
0.950000000000002,0.4,0.7489184141159058,0.11720522493124008
0.950000000000002,0.45,0.7693558931350708,0.11919522285461426
0.950000000000002,0.5,0.7878602743148804,0.11954983323812485
0.950000000000002,0.55,0.8041869401931763,0.1186472624540329
0.950000000000002,0.6000000000000001,0.8182664513587952,0.11679624766111374
0.950000000000002,0.6500000000000001,0.8301560878753662,0.11424240469932556
0.950000000000002,0.7000000000000001,0.8399976491928101,0.1111779510974884
0.950000000000002,0.7500000000000001,0.8479816913604736,0.10775169730186462
0.950000000000002,0.8,0.8543214201927185,0.10407831519842148
0.950000000000002,0.8500000000000001,0.8592329025268555,0.10024578869342804
0.950000000000002,0.9000000000000001,0.8629233241081238,0.09632159769535065
0.950000000000002,0.9500000000000001,0.8655833601951599,0.09235692024230957
0.950000000000002,1.0,0.8673838376998901,0.08839108794927597
0.950000000000002,1.05,0.868474543094635,0.0844537541270256
0.950000000000002,1.1,0.8689848780632019,0.08056725561618805
0.950000000000002,1.1500000000000001,0.8690247535705566,0.07674822956323624
0.950000000000002,1.2000000000000002,0.8686873912811279,0.07300876080989838
0.950000000000002,1.2500000000000002,0.8680500984191895,0.06935746222734451
0.950000000000002,1.3,0.8671776652336121,0.06580046564340591
0.950000000000002,1.35,0.8661237359046936,0.0623413622379303
0.950000000000002,1.4000000000000001,0.8649318814277649,0.05898236110806465
0.950000000000002,1.4500000000000002,0.8636382222175598,0.05572430044412613
0.950000000000002,1.5000000000000002,0.8622719049453735,0.05256696045398712

1.0000000000000022,0.05,0.6189130544662476,0.023000160232186317
1.0000000000000022,0.1,0.627132773399353,0.044733524322509766
1.0000000000000022,0.15000000000000002,0.6401219367980957,0.06416281312704086
1.0000000000000022,0.2,0.6569356322288513,0.0806252509355545
1.0000000000000022,0.25,0.676457941532135,0.09385820478200912
1.0000000000000022,0.3,0.6975406408309937,0.10393047332763672
1.0000000000000022,0.35000000000000003,0.7191203236579895,0.1111297607421875
1.0000000000000022,0.4,0.7402974367141724,0.1158536896109581
1.0000000000000022,0.45,0.7603760361671448,0.11852724850177765
1.0000000000000022,0.5,0.7788696885108948,0.1195516437292099
1.0000000000000022,0.55,0.7954844236373901,0.11927922815084457
1.0000000000000022,0.6000000000000001,0.8100875616073608,0.11800559610128403
1.0000000000000022,0.6500000000000001,0.822671115398407,0.11597146838903427
1.0000000000000022,0.7000000000000001,0.8333156108856201,0.1133691743016243
1.0000000000000022,0.7500000000000001,0.8421595692634583,0.11035028100013733
1.0000000000000022,0.8,0.8493742346763611,0.10703366249799728
1.0000000000000022,0.8500000000000001,0.8551439046859741,0.1035117506980896
1.0000000000000022,0.9000000000000001,0.8596535921096802,0.09985656291246414
1.0000000000000022,0.9500000000000001,0.8630791902542114,0.09612385928630829
1.0000000000000022,1.0,0.8655833601951599,0.09235693514347076
1.0000000000000022,1.05,0.8673117160797119,0.08858884125947952
1.0000000000000022,1.1,0.8683937191963196,0.08484554290771484
1.0000000000000022,1.1500000000000001,0.8689407706260681,0.08114629983901978
1.0000000000000022,1.2000000000000002,0.8690497279167175,0.07750598341226578
1.0000000000000022,1.2500000000000002,0.868802547454834,0.07393565028905869
1.0000000000000022,1.3,0.8682687282562256,0.07044319063425064
1.0000000000000022,1.35,0.8675063252449036,0.06703440099954605
1.0000000000000022,1.4000000000000001,0.8665640950202942,0.06371309608221054
1.0000000000000022,1.4500000000000002,0.865482747554779,0.060481444001197815
1.0000000000000022,1.5000000000000002,0.8642959594726562,0.05734074488282204

1.0500000000000025,0.05,0.6186530590057373,0.021924177184700966
1.0500000000000025,0.1,0.6261317133903503,0.04274918511509895
1.0500000000000025,0.15000000000000002,0.6380075216293335,0.06155787408351898
1.0500000000000025,0.2,0.6534886956214905,0.07773570716381073
1.0500000000000025,0.25,0.6716259121894836,0.09100129455327988
1.0500000000000025,0.3,0.6914222240447998,0.10136132687330246
1.0500000000000025,0.35000000000000003,0.7119312882423401,0.10902584344148636
1.0500000000000025,0.4,0.7323263883590698,0.11431887745857239
1.0500000000000025,0.45,0.751941442489624,0.11760584264993668
1.0500000000000025,0.5,0.7702836990356445,0.11924585700035095
1.0500000000000025,0.55,0.78702712059021,0.11956416815519333
1.0500000000000025,0.6000000000000001,0.8019920587539673,0.11884067952632904
1.0500000000000025,0.6500000000000001,0.8151167631149292,0.11730889230966568
1.0500000000000025,0.7000000000000001,0.8264287114143372,0.11515887826681137
1.0500000000000025,0.7500000000000001,0.8360191583633423,0.11254333704710007
1.0500000000000025,0.8,0.8440183401107788,0.10958374291658401
1.0500000000000025,0.8500000000000001,0.8505789041519165,0.10637612640857697
1.0500000000000025,0.9000000000000001,0.8558610081672668,0.10299622267484665
1.0500000000000025,0.9500000000000001,0.8600237965583801,0.09950362145900726
1.0500000000000025,1.0,0.8632181286811829,0.09594497084617615
1.0500000000000025,1.05,0.8655833601951599,0.09235691279172897
1.0500000000000025,1.1,0.8672450184822083,0.08876796811819077
1.0500000000000025,1.1500000000000001,0.8683151602745056,0.08520042896270752
1.0500000000000025,1.2000000000000002,0.8688915967941284,0.08167141675949097
1.0500000000000025,1.2500000000000002,0.8690588474273682,0.07819430530071259
1.0500000000000025,1.3,0.8688897490501404,0.07477888464927673
1.0500000000000025,1.35,0.8684468269348145,0.07143272459506989
1.0500000000000025,1.4000000000000001,0.8677825331687927,0.06816112995147705
1.0500000000000025,1.4500000000000002,0.8669415712356567,0.06496788561344147
1.0500000000000025,1.5000000000000002,0.8659610748291016,0.06185530871152878

1.1000000000000023,0.05,0.6184272170066833,0.020943596959114075
1.1000000000000023,0.1,0.6252599954605103,0.04092748835682869
1.1000000000000023,0.15000000000000002,0.6361560225486755,0.059137776494026184
1.1000000000000023,0.2,0.6504473090171814,0.0750068947672844
1.1000000000000023,0.25,0.6673225164413452,0.08824562281370163
1.1000000000000023,0.3,0.6859144568443298,0.09881485253572464
1.1000000000000023,0.35000000000000003,0.7053816914558411,0.10686129331588745
1.1000000000000023,0.4,0.7249690294265747,0.1126456931233406
1.1000000000000023,0.45,0.7440469861030579,0.11648006737232208
1.1000000000000023,0.5,0.7621285319328308,0.1186828464269638
1.1000000000000023,0.55,0.7788695693016052,0.11955159902572632
1.1000000000000023,0.6000000000000001,0.7940559983253479,0.11934933811426163
1.1000000000000023,0.6500000000000001,0.8075838088989258,0.11830010265111923
1.1000000000000023,0.7000000000000001,0.8194361925125122,0.11658991873264313
1.1000000000000023,0.7500000000000001,0.8296613693237305,0.11437082290649414
1.1000000000000023,0.8,0.8383525013923645,0.11176587641239166
1.1000000000000023,0.8500000000000001,0.8456300497055054,0.10887351632118225
1.1000000000000023,0.9000000000000001,0.8516294956207275,0.1057724729180336
1.1000000000000023,0.9500000000000001,0.8564911484718323,0.10252548009157181
1.1000000000000023,1.0,0.8603520393371582,0.09918225556612015
1.1000000000000023,1.05,0.8633425831794739,0.09578227996826172
1.1000000000000023,1.1,0.8655834197998047,0.09235692769289017
1.1000000000000023,1.1500000000000001,0.8671832084655762,0.08893074840307236
1.1000000000000023,1.2000000000000002,0.8682396411895752,0.08552340418100357
1.1000000000000023,1.2500000000000002,0.8688388466835022,0.0821499451994896
1.1000000000000023,1.3,0.8690553307533264,0.07882219552993774
1.1000000000000023,1.35,0.8689543604850769,0.07554926723241806
1.1000000000000023,1.4000000000000001,0.8685917258262634,0.07233815640211105
1.1000000000000023,1.4500000000000002,0.8680151104927063,0.06919372826814651
1.1000000000000023,1.5000000000000002,0.8672654032707214,0.06611977517604828

1.1500000000000021,0.05,0.6182301640510559,0.020046336576342583
1.1500000000000021,0.1,0.624496579170227,0.039249926805496216
1.1500000000000021,0.15000000000000002,0.6345261335372925,0.05688595026731491
1.1500000000000021,0.2,0.6477522253990173,0.07243137061595917
1.1500000000000021,0.25,0.6634780168533325,0.08559674024581909
1.1500000000000021,0.3,0.6809470057487488,0.09630938619375229
1.1500000000000021,0.35000000000000003,0.6994117498397827,0.10466529428958893
1.1500000000000021,0.4,0.7181846499443054,0.1108713373541832
1.1500000000000021,0.45,0.7366767525672913,0.11519132554531097
1.1500000000000021,0.5,0.7544144988059998,0.11790582537651062
1.1500000000000021,0.55,0.7710465788841248,0.11928499490022659
1.1500000000000021,0.6000000000000001,0.7863355278968811,0.11957386881113052
1.1500000000000021,0.6500000000000001,0.8001441955566406,0.11898548156023026
1.1500000000000021,0.7000000000000001,0.8124198317527771,0.11770051717758179
1.1500000000000021,0.7500000000000001,0.8231733441352844,0.11586889624595642
1.1500000000000021,0.8,0.832463800907135,0.11361391097307205
1.1500000000000021,0.8500000000000001,0.8403818011283875,0.11103556305170059
1.1500000000000021,0.9000000000000001,0.847038209438324,0.10821478068828583
1.1500000000000021,0.9500000000000001,0.8525529503822327,0.10521679371595383
1.1500000000000021,1.0,0.8570485711097717,0.10209386795759201
1.1500000000000021,1.05,0.8606448173522949,0.09888838231563568
1.1500000000000021,1.1,0.8634547591209412,0.09563367068767548
1.1500000000000021,1.1500000000000001,0.8655833601951599,0.09235690534114838
1.1500000000000021,1.2000000000000002,0.8671256303787231,0.08907943964004517
1.1500000000000021,1.2500000000000002,0.8681672215461731,0.08581850677728653
1.1500000000000021,1.3,0.8687838912010193,0.08258755505084991
1.1500000000000021,1.35,0.869042158126831,0.07939718663692474
1.1500000000000021,1.4000000000000001,0.8690003752708435,0.07625572383403778
1.1500000000000021,1.4500000000000002,0.8687086701393127,0.0731695219874382
1.1500000000000021,1.5000000000000002,0.8682106733322144,0.0701434463262558

1.2000000000000024,0.05,0.6180570125579834,0.019222302362322807
1.2000000000000024,0.1,0.623823881149292,0.03770068660378456
1.2000000000000024,0.15000000000000002,0.6330843567848206,0.05478727072477341
1.2000000000000024,0.2,0.6453543901443481,0.0700007975101471
1.2000000000000024,0.25,0.6600326299667358,0.08305674046278
1.2000000000000024,0.3,0.6764578223228455,0.09385824203491211
1.2000000000000024,0.35000000000000003,0.6939652562141418,0.10246098786592484
1.2000000000000024,0.4,0.7119312882423401,0.10902589559555054
1.2000000000000024,0.45,0.7298077344894409,0.11377448588609695
1.2000000000000024,0.5,0.7471407055854797,0.116952084004879
1.2000000000000024,0.55,0.763578474521637,0.11880231648683548
1.2000000000000024,0.6000000000000001,0.7788695693016052,0.11955159902572632
1.2000000000000024,0.6500000000000001,0.7928531765937805,0.11940140277147293
1.2000000000000024,0.7000000000000001,0.8054459691047668,0.1185254380106926
1.2000000000000024,0.7500000000000001,0.8166284561157227,0.11707053333520889
1.2000000000000024,0.8,0.8264287710189819,0.11515891551971436
1.2000000000000024,0.8500000000000001,0.8349102735519409,0.11289137601852417
1.2000000000000024,0.9000000000000001,0.8421595692634583,0.11035031080245972
1.2000000000000024,0.9500000000000001,0.84827721118927,0.10760285705327988
1.2000000000000024,1.0,0.8533697128295898,0.10470369458198547
1.2000000000000024,1.05,0.8575450778007507,0.10169696807861328
1.2000000000000024,1.1,0.8609074950218201,0.09861861914396286
1.2000000000000024,1.1500000000000001,0.8635563254356384,0.09549746662378311
1.2000000000000024,1.2000000000000002,0.8655833601951599,0.09235693514347076
1.2000000000000024,1.2500000000000002,0.867071807384491,0.08921579271554947
1.2000000000000024,1.3,0.8680975437164307,0.08608926832675934
1.2000000000000024,1.35,0.8687276244163513,0.08298937231302261
1.2000000000000024,1.4000000000000001,0.869021475315094,0.07992572337388992
1.2000000000000024,1.4500000000000002,0.8690313696861267,0.07690583169460297
1.2000000000000024,1.5000000000000002,0.868802547454834,0.07393565028905869

1.2500000000000027,0.05,0.6179041266441345,0.01846294291317463
1.2500000000000027,0.1,0.6232285499572754,0.036265965551137924
1.2500000000000027,0.15000000000000002,0.6318033933639526,0.05282808840274811
1.2500000000000027,0.2,0.6432127356529236,0.0677066370844841
1.2500000000000027,0.25,0.6569356918334961,0.08062524348497391
1.2500000000000027,0.3,0.6723924279212952,0.09147056937217712
1.2500000000000027,0.35000000000000003,0.6889913082122803,0.10026595741510391
1.2500000000000027,0.4,0.706167459487915,0.10713410377502441
1.2500000000000027,0.45,0.7234132885932922,0.11225896328687668
1.2500000000000027,0.5,0.7402975559234619,0.1158536970615387
1.2500000000000027,0.55,0.756474494934082,0.11813675612211227
1.2500000000000027,0.6000000000000001,0.7716851830482483,0.11931603401899338
1.2500000000000027,0.6500000000000001,0.7857515811920166,0.11958041042089462
1.2500000000000027,0.7000000000000001,0.7985678315162659,0.11909614503383636
1.2500000000000027,0.7500000000000001,0.8100877404212952,0.11800561845302582
1.2500000000000027,0.8,0.8203130960464478,0.11642927676439285
1.2500000000000027,0.8500000000000001,0.8292824625968933,0.11446776241064072
1.2500000000000027,0.9000000000000001,0.8370602130889893,0.11220429092645645
1.2500000000000027,0.9500000000000001,0.8437269330024719,0.10970748960971832
1.2500000000000027,1.0,0.8493742942810059,0.10703365504741669
1.2500000000000027,1.05,0.8540967106819153,0.10422880947589874
1.2500000000000027,1.1,0.8579893708229065,0.1013307273387909
1.2500000000000027,1.1500000000000001,0.8611443042755127,0.09837012737989426
1.2500000000000027,1.2000000000000002,0.8636489510536194,0.0953720360994339
1.2500000000000027,1.2500000000000002,0.8655833601951599,0.0923568606376648
1.2500000000000027,1.3,0.8670216798782349,0.08934129029512405
1.2500000000000027,1.35,0.8680310249328613,0.08633854985237122
1.2500000000000027,1.4000000000000001,0.8686708211898804,0.08335959911346436
1.2500000000000027,1.4500000000000002,0.8689948320388794,0.08041317760944366
1.2500000000000027,1.5000000000000002,0.8690497279167175,0.07750596106052399

1.3000000000000025,0.05,0.617768406867981,0.017760971561074257
1.3000000000000025,0.1,0.6226992011070251,0.03493388742208481
1.3000000000000025,0.15000000000000002,0.630660355091095,0.05099602788686752
1.3000000000000025,0.2,0.641292929649353,0.06554025411605835
1.3000000000000025,0.25,0.6541436314582825,0.07830052822828293
1.3000000000000025,0.3,0.6687027812004089,0.089152492582798
1.3000000000000025,0.35000000000000003,0.684442937374115,0.09809409081935883
1.3000000000000025,0.4,0.7008528709411621,0.105215884745121
1.3000000000000025,0.45,0.71746426820755,0.11066927760839462
1.3000000000000025,0.5,0.7338703274726868,0.11463823169469833
1.3000000000000025,0.55,0.749735414981842,0.11731722950935364
1.3000000000000025,0.6000000000000001,0.764798104763031,0.11889633536338806
1.3000000000000025,0.6500000000000001,0.7788695693016052,0.11955157667398453
1.3000000000000025,0.7000000000000001,0.7918261289596558,0.1194407194852829
1.3000000000000025,0.7500000000000001,0.8036006689071655,0.11870124191045761
1.3000000000000025,0.8,0.8141722083091736,0.11745089292526245
1.3000000000000025,0.8500000000000001,0.8235572576522827,0.11578935384750366
1.3000000000000025,0.9000000000000001,0.8317992687225342,0.11380002647638321
1.3000000000000025,0.9500000000000001,0.8389607667922974,0.11155243217945099
1.3000000000000025,1.0,0.8451173305511475,0.10910435020923615
1.3000000000000025,1.05,0.8503512144088745,0.10650305449962616
1.3000000000000025,1.1,0.8547470569610596,0.10378820449113846
1.3000000000000025,1.1500000000000001,0.8583892583847046,0.10099180042743683
1.3000000000000025,1.2000000000000002,0.8613591194152832,0.09814055263996124
1.3000000000000025,1.2500000000000002,0.8637333512306213,0.0952562615275383
1.3000000000000025,1.3,0.8655833601951599,0.09235687553882599
1.3000000000000025,1.35,0.8669747710227966,0.08945706486701965
1.3000000000000025,1.4000000000000001,0.8679670691490173,0.08656883239746094
1.3000000000000025,1.4500000000000002,0.868614137172699,0.08370181918144226
1.3000000000000025,1.5000000000000002,0.8689636588096619,0.0808640643954277

1.3500000000000023,0.05,0.6176475286483765,0.01711013913154602
1.3500000000000023,0.1,0.6222264170646667,0.033694077283144
1.3500000000000023,0.15000000000000002,0.6296363472938538,0.04928005114197731
1.3500000000000023,0.2,0.6395658254623413,0.06349331140518188
1.3500000000000023,0.25,0.6516192555427551,0.0760795921087265
1.3500000000000023,0.3,0.6653467416763306,0.08690763264894485
1.3500000000000023,0.35000000000000003,0.6802778244018555,0.09595561027526855
1.3500000000000023,0.4,0.6959495544433594,0.10328733921051025
1.3500000000000023,0.45,0.7119314074516296,0.10902588814496994
1.3500000000000023,0.5,0.7278409004211426,0.11332900822162628
1.3500000000000023,0.55,0.7433555722236633,0.11636903882026672
1.3500000000000023,0.6000000000000001,0.7582160234451294,0.11831863969564438
1.3500000000000023,0.6500000000000001,0.7722273468971252,0.11934099346399307
1.3500000000000023,0.7000000000000001,0.7852524518966675,0.11958499252796173
1.3500000000000023,0.7500000000000001,0.7972074747085571,0.11918231099843979
1.3500000000000023,0.8,0.8080525994300842,0.11824752390384674
1.3500000000000023,0.8500000000000001,0.8177846670150757,0.11687872558832169
1.3500000000000023,0.9000000000000001,0.8264287710189819,0.11515891551971436
1.3500000000000023,0.9500000000000001,0.8340305685997009,0.1131581962108612
1.3500000000000023,1.0,0.8406501412391663,0.11093496531248093
1.3500000000000023,1.05,0.8463572263717651,0.10853796452283859
1.3500000000000023,1.1,0.8512260317802429,0.10600792616605759
1.3500000000000023,1.1500000000000001,0.8553321957588196,0.10337832570075989
1.3500000000000023,1.2000000000000002,0.8587510585784912,0.1006772443652153
1.3500000000000023,1.2500000000000002,0.8615544438362122,0.09792778640985489
1.3500000000000023,1.3,0.8638107180595398,0.09514904022216797
1.3500000000000023,1.35,0.8655833601951599,0.09235690534114838
1.3500000000000023,1.4000000000000001,0.8669306039810181,0.08956433087587357
1.3500000000000023,1.4500000000000002,0.8679061532020569,0.08678212761878967
1.3500000000000023,1.5000000000000002,0.8685578107833862,0.08401906490325928

1.4000000000000026,0.05,0.61753910779953,0.01650509610772133
1.4000000000000026,0.1,0.6218023896217346,0.03253748640418053
1.4000000000000026,0.15000000000000002,0.6287156343460083,0.04767010360956192
1.4000000000000026,0.2,0.6380075216293335,0.06155785545706749
1.4000000000000026,0.25,0.6493308544158936,0.07395879179239273
1.4000000000000026,0.3,0.662287712097168,0.08473794907331467
1.4000000000000026,0.35000000000000003,0.6764578223228455,0.09385824203491211
1.4000000000000026,0.4,0.6914222836494446,0.10136134177446365
1.4000000000000026,0.45,0.7067850828170776,0.10734596848487854
1.4000000000000026,0.5,0.7221888303756714,0.11194628477096558
1.4000000000000026,0.55,0.7373256087303162,0.11531424522399902
1.4000000000000026,0.6000000000000001,0.7519412636756897,0.11760589480400085
1.4000000000000026,0.6500000000000001,0.7658378481864929,0.11897177994251251
1.4000000000000026,0.7000000000000001,0.7788696885108948,0.11955160647630692
1.4000000000000026,0.7500000000000001,0.7909395694732666,0.11947109550237656
1.4000000000000026,0.8,0.8019921779632568,0.11884080618619919
1.4000000000000026,0.8500000000000001,0.8120079636573792,0.11775660514831543
1.4000000000000026,0.9000000000000001,0.8209947943687439,0.11630087345838547
1.4000000000000026,0.9500000000000001,0.8289831280708313,0.11454342305660248
1.4000000000000026,1.0,0.8360191583633423,0.11254341900348663
1.4000000000000026,1.05,0.8421596884727478,0.11035031080245972
1.4000000000000026,1.1,0.8474684953689575,0.1080058217048645
1.4000000000000026,1.1500000000000001,0.8520128726959229,0.105544812977314
1.4000000000000026,1.2000000000000002,0.8558610081672668,0.10299629718065262
1.4000000000000026,1.2500000000000002,0.8590797185897827,0.10038462281227112
1.4000000000000026,1.3,0.8617330193519592,0.09773009270429611
1.4000000000000026,1.35,0.8638817667961121,0.09504947066307068
1.4000000000000026,1.4000000000000001,0.8655833601951599,0.09235687553882599
1.4000000000000026,1.4500000000000002,0.866889238357544,0.08966398239135742
1.4000000000000026,1.5000000000000002,0.8678478002548218,0.08698032051324844

1.4500000000000028,0.05,0.6174417734146118,0.015941191464662552
1.4500000000000028,0.1,0.6214207410812378,0.03145619481801987
1.4500000000000028,0.15000000000000002,0.6278846859931946,0.04615729674696922
1.4500000000000028,0.2,0.6365965604782104,0.059726398438215256
1.4500000000000028,0.25,0.6472503542900085,0.07193394005298615
1.4500000000000028,0.3,0.6594935059547424,0.08264397084712982
1.4500000000000028,0.35000000000000003,0.6729490160942078,0.09180755168199539
1.4500000000000028,0.4,0.6872382164001465,0.09944818168878555
1.4500000000000028,0.45,0.7019971013069153,0.1056436076760292
1.4500000000000028,0.5,0.7168928980827332,0.1105070486664772
1.4500000000000028,0.55,0.7316329479217529,0.1141718327999115
1.4500000000000028,0.6000000000000001,0.7459704875946045,0.11677834391593933
1.4500000000000028,0.6500000000000001,0.7597079277038574,0.11846470832824707
1.4500000000000028,0.7000000000000001,0.7726935744285583,0.11936158686876297
1.4500000000000028,0.7500000000000001,0.7848209142684937,0.11958804726600647
1.4500000000000028,0.8,0.7960217595100403,0.11925040185451508
1.4500000000000028,0.8500000000000001,0.8062624931335449,0.11844219267368317
1.4500000000000028,0.9000000000000001,0.8155365586280823,0.117244191467762
1.4500000000000028,0.9500000000000001,0.8238601088523865,0.11572577059268951
1.4500000000000028,1.0,0.8312661051750183,0.11394622921943665
1.4500000000000028,1.05,0.8377999663352966,0.11195573955774307
1.4500000000000028,1.1,0.843514621257782,0.10979681462049484
1.4500000000000028,1.1500000000000001,0.8484691977500916,0.10750515013933182
1.4500000000000028,1.2000000000000002,0.8527241349220276,0.10511083155870438
1.4500000000000028,1.2500000000000002,0.8563408255577087,0.10263926535844803
1.4500000000000028,1.3,0.8593792915344238,0.10011167824268341
1.4500000000000028,1.35,0.8618967533111572,0.09754583984613419
1.4500000000000028,1.4000000000000001,0.8639478087425232,0.09495677798986435
1.4500000000000028,1.4500000000000002,0.8655833601951599,0.09235690534114838
1.4500000000000028,1.5000000000000002,0.8668500781059265,0.08975671231746674

1.5000000000000027,0.05,0.6173540353775024,0.01541437953710556
1.5000000000000027,0.1,0.6210760474205017,0.03044319711625576
1.5000000000000027,0.15000000000000002,0.6271326541900635,0.04473353549838066
1.5000000000000027,0.2,0.635315477848053,0.05799184367060661
1.5000000000000027,0.25,0.6453543305397034,0.07000080496072769
1.5000000000000027,0.3,0.6569356918334961,0.08062524348497391
1.5000000000000027,0.35000000000000003,0.6697210669517517,0.08980747312307358
1.5000000000000027,0.4,0.6833671927452087,0.09755602478981018
1.5000000000000027,0.45,0.6975406408309937,0.10393049567937851
1.5000000000000027,0.5,0.7119312882423401,0.10902587324380875
1.5000000000000027,0.55,0.7262629866600037,0.11295843124389648
1.5000000000000027,0.6000000000000001,0.7402974367141724,0.11585377156734467
1.5000000000000027,0.6500000000000001,0.7538394927978516,0.11783825606107712
1.5000000000000027,0.7000000000000001,0.7667349576950073,0.11903340369462967
1.5000000000000027,0.7500000000000001,0.7788696885108948,0.11955166608095169
1.5000000000000027,0.8,0.7901660203933716,0.11949470639228821
1.5000000000000027,0.8500000000000001,0.8005782961845398,0.11895298212766647
1.5000000000000027,0.9000000000000001,0.8100875616073608,0.11800556629896164
1.5000000000000027,0.9500000000000001,0.818697452545166,0.11672127991914749
1.5000000000000027,1.0,0.8264287710189819,0.11515896767377853
1.5000000000000027,1.05,0.8333155512809753,0.11336912959814072
1.5000000000000027,1.1,0.8394014835357666,0.11139493435621262
1.5000000000000027,1.1500000000000001,0.8447365760803223,0.10927275568246841
1.5000000000000027,1.2000000000000002,0.8493742942810059,0.10703365504741669
1.5000000000000027,1.2500000000000002,0.8533697724342346,0.10470367968082428
1.5000000000000027,1.3,0.8567781448364258,0.10230506956577301
1.5000000000000027,1.35,0.8596535921096802,0.09985657036304474
1.5000000000000027,1.4000000000000001,0.8620474338531494,0.09737386554479599
1.5000000000000027,1.4500000000000002,0.8640087246894836,0.0948701873421669
1.5000000000000027,1.5000000000000002,0.8655833601951599,0.09235689043998718



==> grad_visu_NormPhaseTanhshrink.csv <==
re,im,norm,phase
-1.5,0.05,1.3395591974258423,0.006911123171448708
-1.5,0.1,1.3386077880859375,0.013799263164401054
-1.5,0.15000000000000002,1.3372713327407837,0.020653026178479195
-1.5,0.2,1.3355605602264404,0.027461322024464607
-1.5,0.25,1.3334839344024658,0.034212902188301086
-1.5,0.3,1.3310610055923462,0.040897760540246964
-1.5,0.35000000000000003,1.328309416770935,0.047506049275398254
-1.5,0.4,1.3252497911453247,0.054028723388910294
-1.5,0.45,1.321904182434082,0.060457345098257065
-1.5,0.5,1.3182954788208008,0.06678435206413269
-1.5,0.55,1.3144489526748657,0.07300318777561188
-1.5,0.6000000000000001,1.3103878498077393,0.07910747081041336
-1.5,0.6500000000000001,1.3061373233795166,0.08509233593940735
-1.5,0.7000000000000001,1.3017215728759766,0.09095361083745956
-1.5,0.7500000000000001,1.2971643209457397,0.09668770432472229
-1.5,0.8,1.2924880981445312,0.10229195654392242
-1.5,0.8500000000000001,1.2877142429351807,0.10776424407958984
-1.5,0.9000000000000001,1.282863736152649,0.11310331523418427
-1.5,0.9500000000000001,1.2779550552368164,0.11830843985080719
-1.5,1.0,1.2730063199996948,0.12337938696146011
-1.5,1.05,1.2680338621139526,0.12831684947013855
-1.5,1.1,1.2630521059036255,0.13312147557735443
-1.5,1.1500000000000001,1.2580748796463013,0.13779465854167938
-1.5,1.2000000000000002,1.253114104270935,0.14233806729316711
-1.5,1.2500000000000002,1.248180866241455,0.14675356447696686
-1.5,1.3,1.243283748626709,0.15104320645332336
-1.5,1.35,1.2384321689605713,0.1552097499370575
-1.5,1.4000000000000001,1.2336326837539673,0.1592555195093155
-1.5,1.4500000000000002,1.2288917303085327,0.1631835699081421
-1.5,1.5000000000000002,1.2242149114608765,0.16699658334255219

-1.45,0.05,1.3395308256149292,0.00714903837069869
-1.45,0.1,1.3385288715362549,0.014273225329816341
-1.45,0.15000000000000002,1.3371126651763916,0.021359717473387718
-1.45,0.2,1.3352957963943481,0.028396226465702057
-1.45,0.25,1.3330907821655273,0.0353705920279026
-1.45,0.3,1.3305178880691528,0.042271558195352554
-1.45,0.35000000000000003,1.3275978565216064,0.04908858239650726
-1.45,0.4,1.3243545293807983,0.05581190437078476
-1.45,0.45,1.3208110332489014,0.06243208050727844
-1.45,0.5,1.3169949054718018,0.06894133985042572
-1.45,0.55,1.3129324913024902,0.07533232867717743
-1.45,0.6000000000000001,1.3086504936218262,0.0815986841917038
-1.45,0.6500000000000001,1.304176926612854,0.08773541450500488
-1.45,0.7000000000000001,1.2995381355285645,0.09373795986175537
-1.45,0.7500000000000001,1.294758915901184,0.09960281103849411
-1.45,0.8,1.2898650169372559,0.10532763600349426
-1.45,0.8500000000000001,1.2848789691925049,0.11091020703315735
-1.45,0.9000000000000001,1.2798227071762085,0.11634983122348785
-1.45,0.9500000000000001,1.2747162580490112,0.12164585292339325
-1.45,1.0,1.2695786952972412,0.12679877877235413
-1.45,1.05,1.2644264698028564,0.1318092942237854
-1.45,1.1,1.2592754364013672,0.13667868077754974
-1.45,1.1500000000000001,1.254138469696045,0.14140863716602325
-1.45,1.2000000000000002,1.2490289211273193,0.14600113034248352
-1.45,1.2500000000000002,1.2439568042755127,0.15045879781246185
-1.45,1.3,1.2389317750930786,0.15478427708148956
-1.45,1.35,1.2339619398117065,0.15898030996322632
-1.45,1.4000000000000001,1.2290540933609009,0.16304996609687805
-1.45,1.4500000000000002,1.224214792251587,0.16699658334255219
-1.45,1.5000000000000002,1.2194483280181885,0.17082323133945465

-1.4,0.05,1.3395036458969116,0.007404014002531767
-1.4,0.1,1.338442325592041,0.01478085108101368
-1.4,0.15000000000000002,1.3369370698928833,0.02211623825132847
-1.4,0.2,1.335003137588501,0.029396507889032364
-1.4,0.25,1.3326573371887207,0.03660852834582329
-1.4,0.3,1.329920768737793,0.04373982176184654
-1.4,0.35000000000000003,1.3268160820007324,0.05077849701046944
-1.4,0.4,1.3233712911605835,0.057714153081178665
-1.4,0.45,1.3196132183074951,0.0645369291305542
-1.4,0.5,1.3155708312988281,0.0712377279996872
-1.4,0.55,1.3112746477127075,0.0778091698884964
-1.4,0.6000000000000001,1.3067556619644165,0.08424500375986099
-1.4,0.6500000000000001,1.3020423650741577,0.0905393436551094
-1.4,0.7000000000000001,1.2971643209457397,0.09668770432472229
-1.4,0.7500000000000001,1.2921501398086548,0.10268721729516983
-1.4,0.8,1.2870255708694458,0.10853512585163116
-1.4,0.8500000000000001,1.2818158864974976,0.11422985047101974
-1.4,0.9000000000000001,1.276544451713562,0.11977078765630722
-1.4,0.9500000000000001,1.2712324857711792,0.1251581758260727
-1.4,1.0,1.2658991813659668,0.13039223849773407
-1.4,1.05,1.2605623006820679,0.1354745626449585
-1.4,1.1,1.2552375793457031,0.1404067575931549
-1.4,1.1500000000000001,1.2499388456344604,0.14519107341766357
-1.4,1.2000000000000002,1.2446787357330322,0.14983025193214417
-1.4,1.2500000000000002,1.239467740058899,0.1543271541595459
-1.4,1.3,1.2343149185180664,0.15868490934371948
-1.4,1.35,1.2292282581329346,0.16290682554244995
-1.4,1.4000000000000001,1.224214792251587,0.16699659824371338
-1.4,1.4500000000000002,1.219279408454895,0.1709577739238739
-1.4,1.5000000000000002,1.21442711353302,0.1747940480709076

-1.3499999999999999,0.05,1.3394761085510254,0.007677910383790731
-1.3499999999999999,0.1,1.3383467197418213,0.015325858257710934
-1.3499999999999999,0.15000000000000002,1.3367431163787842,0.02292811870574951
-1.3499999999999999,0.2,1.3346816301345825,0.030469652265310287
-1.3499999999999999,0.25,1.3321794271469116,0.03793558478355408
-1.3499999999999999,0.3,1.3292614221572876,0.04531227424740791
-1.3499999999999999,0.35000000000000003,1.3259552717208862,0.052587080746889114
-1.3499999999999999,0.4,1.3222887516021729,0.05974780023097992
-1.3499999999999999,0.45,1.3182954788208008,0.0667843222618103
-1.3499999999999999,0.5,1.3140077590942383,0.0736871287226677
-1.3499999999999999,0.55,1.30945885181427,0.0804479569196701
-1.3499999999999999,0.6000000000000001,1.3046826124191284,0.08706001937389374
-1.3499999999999999,0.6500000000000001,1.2997126579284668,0.09351807832717896
-1.3499999999999999,0.7000000000000001,1.2945797443389893,0.09981738775968552
-1.3499999999999999,0.7500000000000001,1.2893152236938477,0.10595498234033585
-1.3499999999999999,0.8,1.283947229385376,0.11192841082811356
-1.3499999999999999,0.8500000000000001,1.2785029411315918,0.11773667484521866
-1.3499999999999999,0.9000000000000001,1.2730063199996948,0.12337937206029892
-1.3499999999999999,0.9500000000000001,1.2674803733825684,0.12885722517967224
-1.3499999999999999,1.0,1.261945366859436,0.13417138159275055
-1.3499999999999999,1.05,1.256419062614441,0.13932345807552338
-1.3499999999999999,1.1,1.250917673110962,0.144316166639328
-1.3499999999999999,1.1500000000000001,1.2454551458358765,0.1491519659757614
-1.3499999999999999,1.2000000000000002,1.2400437593460083,0.15383443236351013
-1.3499999999999999,1.2500000000000002,1.2346946001052856,0.15836673974990845
-1.3499999999999999,1.3,1.2294156551361084,0.1627529263496399
-1.3499999999999999,1.35,1.224214792251587,0.16699659824371338
-1.3499999999999999,1.4000000000000001,1.219098448753357,0.17110207676887512
-1.3499999999999999,1.4500000000000002,1.2140711545944214,0.17507335543632507
-1.3499999999999999,1.5000000000000002,1.2091373205184937,0.1789146214723587

-1.2999999999999998,0.05,1.339438796043396,0.007972636260092258
-1.2999999999999998,0.1,1.3382396697998047,0.01591244712471962
-1.2999999999999998,0.15000000000000002,1.3365286588668823,0.023801730945706367
-1.2999999999999998,0.2,1.3343244791030884,0.03162349388003349
-1.2999999999999998,0.25,1.3316502571105957,0.03936158865690231
-1.2999999999999998,0.3,1.3285328149795532,0.047000765800476074
-1.2999999999999998,0.35000000000000003,1.3250019550323486,0.05452657490968704
-1.2999999999999998,0.4,1.3210937976837158,0.061926741153001785
-1.2999999999999998,0.45,1.3168425559997559,0.06918922811746597
-1.2999999999999998,0.5,1.3122867345809937,0.07630449533462524
-1.2999999999999998,0.55,1.3074640035629272,0.0832638293504715
-1.2999999999999998,0.6000000000000001,1.3024109601974487,0.09006012231111526
-1.2999999999999998,0.6500000000000001,1.2971644401550293,0.09668778628110886
-1.2999999999999998,0.7000000000000001,1.2917593717575073,0.10314251482486725
-1.2999999999999998,0.7500000000000001,1.2862290143966675,0.1094212606549263
-1.2999999999999998,0.8,1.2806040048599243,0.11552217602729797
-1.2999999999999998,0.8500000000000001,1.2749135494232178,0.12144490331411362
-1.2999999999999998,0.9000000000000001,1.2691826820373535,0.12718932330608368
-1.2999999999999998,0.9500000000000001,1.2634353637695312,0.13275660574436188
-1.2999999999999998,1.0,1.2576926946640015,0.13814875483512878
-1.2999999999999998,1.05,1.2519727945327759,0.14336827397346497
-1.2999999999999998,1.1,1.2462924718856812,0.1484181135892868
-1.2999999999999998,1.1500000000000001,1.240665316581726,0.15330182015895844
-1.2999999999999998,1.2000000000000002,1.2351034879684448,0.15802337229251862
-1.2999999999999998,1.2500000000000002,1.2296171188354492,0.1625867336988449
-1.2999999999999998,1.3,1.2242149114608765,0.16699658334255219
-1.2999999999999998,1.35,1.2189033031463623,0.17125727236270905
-1.2999999999999998,1.4000000000000001,1.2136881351470947,0.17537343502044678
-1.2999999999999998,1.4500000000000002,1.2085742950439453,0.17934975028038025
-1.2999999999999998,1.5000000000000002,1.2035640478134155,0.18319110572338104

-1.2499999999999998,0.05,1.3394007682800293,0.008290980011224747
-1.2499999999999998,0.1,1.338121771812439,0.016545698046684265
-1.2499999999999998,0.15000000000000002,1.336289882659912,0.02474423684179783
-1.2499999999999998,0.2,1.3339277505874634,0.032867658883333206
-1.2499999999999998,0.25,1.3310610055923462,0.04089776799082756
-1.2499999999999998,0.3,1.3277214765548706,0.048817697912454605
-1.2499999999999998,0.35000000000000003,1.323944330215454,0.05661182478070259
-1.2499999999999998,0.4,1.319769024848938,0.06426620483398438
-1.2499999999999998,0.45,1.3152356147766113,0.07176817953586578
-1.2499999999999998,0.5,1.3103877305984497,0.07910743355751038
-1.2499999999999998,0.55,1.3052668571472168,0.08627469837665558
-1.2499999999999998,0.6000000000000001,1.2999143600463867,0.09326272457838058
-1.2499999999999998,0.6500000000000001,1.294371485710144,0.10006600618362427
-1.2499999999999998,0.7000000000000001,1.2886759042739868,0.10668043792247772
-1.2499999999999998,0.7500000000000001,1.282863736152649,0.11310331523418427
-1.2499999999999998,0.8,1.276968002319336,0.11933331936597824
-1.2499999999999998,0.8500000000000001,1.271019458770752,0.12537039816379547
-1.2499999999999998,0.9000000000000001,1.2650450468063354,0.13121548295021057
-1.2499999999999998,0.9500000000000001,1.259069561958313,0.13687056303024292
-1.2499999999999998,1.0,1.2531142234802246,0.14233805239200592
-1.2499999999999998,1.05,1.2471979856491089,0.147621288895607
-1.2499999999999998,1.1,1.2413374185562134,0.1527244746685028
-1.2499999999999998,1.1500000000000001,1.2355458736419678,0.15765158832073212
-1.2499999999999998,1.2000000000000002,1.2298351526260376,0.16240735352039337
-1.2499999999999998,1.2500000000000002,1.224214792251587,0.166996568441391
-1.2499999999999998,1.3,1.2186927795410156,0.17142459750175476
-1.2499999999999998,1.35,1.2132753133773804,0.17569661140441895
-1.2499999999999998,1.4000000000000001,1.2079674005508423,0.17981770634651184
-1.2499999999999998,1.4500000000000002,1.2027721405029297,0.1837935894727707
-1.2499999999999998,1.5000000000000002,1.19769287109375,0.18762896955013275

-1.1999999999999997,0.05,1.3393607139587402,0.008635852485895157
-1.1999999999999997,0.1,1.3379883766174316,0.017231231555342674
-1.1999999999999997,0.15000000000000002,1.3360217809677124,0.025764016434550285
-1.1999999999999997,0.2,1.3334838151931763,0.034212905913591385
-1.1999999999999997,0.25,1.3304033279418945,0.042557403445243835
-1.1999999999999997,0.3,1.3268163204193115,0.05077851563692093
-1.1999999999999997,0.35000000000000003,1.3227657079696655,0.05885935574769974
-1.1999999999999997,0.4,1.3182954788208008,0.0667843148112297
-1.1999999999999997,0.45,1.3134527206420898,0.0745401382446289
-1.1999999999999997,0.5,1.3082846403121948,0.0821150615811348
-1.1999999999999997,0.55,1.3028398752212524,0.08950012922286987
-1.1999999999999997,0.6000000000000001,1.2971643209457397,0.09668771922588348
-1.1999999999999997,0.6500000000000001,1.2913028001785278,0.1036723181605339
-1.1999999999999997,0.7000000000000001,1.2852972745895386,0.11045044660568237
-1.1999999999999997,0.7500000000000001,1.2791866064071655,0.1170196384191513
-1.1999999999999997,0.8,1.2730063199996948,0.12337937206029892
-1.1999999999999997,0.8500000000000001,1.2667888402938843,0.12953045964241028
-1.1999999999999997,0.9000000000000001,1.2605623006820679,0.13547459244728088
-1.1999999999999997,0.9500000000000001,1.2543524503707886,0.14121434092521667
-1.1999999999999997,1.0,1.248180866241455,0.14675359427928925
-1.1999999999999997,1.05,1.2420663833618164,0.152096226811409
-1.1999999999999997,1.1,1.2360254526138306,0.1572473794221878
-1.1999999999999997,1.1500000000000001,1.2300710678100586,0.16221243143081665
-1.1999999999999997,1.2000000000000002,1.2242149114608765,0.16699665784835815
-1.1999999999999997,1.2500000000000002,1.2184648513793945,0.1716056913137436
-1.1999999999999997,1.3,1.2128288745880127,0.1760457307100296
-1.1999999999999997,1.35,1.207311749458313,0.18032269179821014
-1.1999999999999997,1.4000000000000001,1.2019178867340088,0.1844424307346344
-1.1999999999999997,1.4500000000000002,1.1966493129730225,0.18841098248958588
-1.1999999999999997,1.5000000000000002,1.1915082931518555,0.19223444163799286

-1.1499999999999997,0.05,1.3393138647079468,0.009010577574372292
-1.1499999999999997,0.1,1.3378394842147827,0.017975907772779465
-1.1499999999999997,0.15000000000000002,1.3357239961624146,0.026871375739574432
-1.1499999999999997,0.2,1.3329858779907227,0.0356721393764019
-1.1499999999999997,0.25,1.3296648263931274,0.04435563087463379
-1.1499999999999997,0.3,1.3258029222488403,0.05290081351995468
-1.1499999999999997,0.35000000000000003,1.321447491645813,0.061288438737392426
-1.1499999999999997,0.4,1.3166508674621582,0.0695018321275711
-1.1499999999999997,0.45,1.3114663362503052,0.07752621173858643
-1.1499999999999997,0.5,1.3059484958648682,0.08534978330135345
-1.1499999999999997,0.55,1.3001515865325928,0.09296274185180664
-1.1499999999999997,0.6000000000000001,1.2941267490386963,0.10035756975412369
-1.1499999999999997,0.6500000000000001,1.2879236936569214,0.10752907395362854
-1.1499999999999997,0.7000000000000001,1.281588077545166,0.11447408050298691
-1.1499999999999997,0.7500000000000001,1.2751619815826416,0.1211910992860794
-1.1499999999999997,0.8,1.2686833143234253,0.1276804357767105
-1.1499999999999997,0.8500000000000001,1.2621859312057495,0.1339436173439026
-1.1499999999999997,0.9000000000000001,1.2556997537612915,0.13998375833034515
-1.1499999999999997,0.9500000000000001,1.2492504119873047,0.14580443501472473
-1.1499999999999997,1.0,1.2428600788116455,0.15141023695468903
-1.1499999999999997,1.05,1.236547589302063,0.15680702030658722
-1.1499999999999997,1.1,1.23032808303833,0.16200025379657745
-1.1499999999999997,1.1500000000000001,1.2242144346237183,0.166996568441391
-1.1499999999999997,1.2000000000000002,1.2182176113128662,0.17180216312408447
-1.1499999999999997,1.2500000000000002,1.2123442888259888,0.1764240860939026
-1.1499999999999997,1.3,1.2066010236740112,0.18086875975131989
-1.1499999999999997,1.35,1.200992226600647,0.1851430982351303
-1.1499999999999997,1.4000000000000001,1.1955208778381348,0.18925431370735168
-1.1499999999999997,1.4500000000000002,1.1901881694793701,0.19320866465568542
-1.1499999999999997,1.5000000000000002,1.1849946975708008,0.19701272249221802

-1.0999999999999996,0.05,1.3392585515975952,0.009419177658855915
-1.0999999999999996,0.1,1.3376737833023071,0.01878788135945797
-1.0999999999999996,0.15000000000000002,1.3353862762451172,0.02807758003473282
-1.0999999999999996,0.2,1.3324251174926758,0.037260450422763824
-1.0999999999999996,0.25,1.3288332223892212,0.046310655772686005
-1.0999999999999996,0.3,1.3246618509292603,0.05520475283265114
-1.0999999999999996,0.35000000000000003,1.319966435432434,0.06392139941453934
-1.0999999999999996,0.4,1.3148075342178345,0.07244233042001724
-1.0999999999999996,0.45,1.309246301651001,0.08075170964002609
-1.0999999999999996,0.5,1.3033452033996582,0.0888369157910347
-1.0999999999999996,0.55,1.2971643209457397,0.09668771922588348
-1.0999999999999996,0.6000000000000001,1.2907623052597046,0.10429713875055313
-1.0999999999999996,0.6500000000000001,1.2841931581497192,0.11166048049926758
-1.0999999999999996,0.7000000000000001,1.277506709098816,0.1187749132514
-1.0999999999999996,0.7500000000000001,1.2707481384277344,0.12564024329185486
-1.0999999999999996,0.8,1.2639579772949219,0.13225778937339783
-1.0999999999999996,0.8500000000000001,1.2571715116500854,0.13863037526607513
-1.0999999999999996,0.9000000000000001,1.25041925907135,0.14476218819618225
-1.0999999999999996,0.9500000000000001,1.2437273263931274,0.15065835416316986
-1.0999999999999996,1.0,1.2371177673339844,0.15632495284080505
-1.0999999999999996,1.05,1.230608582496643,0.16176867485046387
-1.0999999999999996,1.1,1.224214792251587,0.16699661314487457
-1.0999999999999996,1.1500000000000001,1.2179477214813232,0.17201630771160126
-1.0999999999999996,1.2000000000000002,1.2118167877197266,0.1768353134393692
-1.0999999999999996,1.2500000000000002,1.2058284282684326,0.18146143853664398
-1.0999999999999996,1.3,1.1999872922897339,0.18590274453163147
-1.0999999999999996,1.35,1.1942965984344482,0.1901666522026062
-1.0999999999999996,1.4000000000000001,1.1887577772140503,0.19426076114177704
-1.0999999999999996,1.4500000000000002,1.1833715438842773,0.19819259643554688
-1.0999999999999996,1.5000000000000002,1.178136944770813,0.20196965336799622

-1.0499999999999996,0.05,1.3392006158828735,0.009866716340184212
-1.0499999999999996,0.1,1.337486982345581,0.019676562398672104
-1.0499999999999996,0.15000000000000002,1.335003137588501,0.02939651906490326
-1.0499999999999996,0.2,1.3317878246307373,0.03899524360895157
-1.0499999999999996,0.25,1.327890396118164,0.048443254083395004
-1.0499999999999996,0.3,1.3233712911605835,0.05771419405937195
-1.0499999999999996,0.35000000000000003,1.3182953596115112,0.06678429991006851
-1.0499999999999996,0.4,1.3127334117889404,0.07563365250825882
-1.0499999999999996,0.45,1.3067556619644165,0.0842449814081192
-1.0499999999999996,0.5,1.3004333972930908,0.09260522574186325
-1.0499999999999996,0.55,1.293835163116455,0.10070423036813736
-1.0499999999999996,0.6000000000000001,1.2870255708694458,0.10853510349988937
-1.0499999999999996,0.6500000000000001,1.2800647020339966,0.11609408259391785
-1.0499999999999996,0.7000000000000001,1.2730063199996948,0.12337937206029892
-1.0499999999999996,0.7500000000000001,1.2658991813659668,0.1303921788930893
-1.0499999999999996,0.8,1.258785367012024,0.1371350884437561
-1.0499999999999996,0.8500000000000001,1.2517012357711792,0.14361239969730377
-1.0499999999999996,0.9000000000000001,1.2446787357330322,0.14983020722866058
-1.0499999999999996,0.9500000000000001,1.2377430200576782,0.1557948887348175
-1.0499999999999996,1.0,1.2309160232543945,0.16151437163352966
-1.0499999999999996,1.05,1.2242146730422974,0.1669965535402298
-1.0499999999999996,1.1,1.217652678489685,0.17225013673305511
-1.0499999999999996,1.1500000000000001,1.2112400531768799,0.17728400230407715
-1.0499999999999996,1.2000000000000002,1.2049849033355713,0.18210706114768982
-1.0499999999999996,1.2500000000000002,1.198891520500183,0.18672826886177063
-1.0499999999999996,1.3,1.19296395778656,0.19115646183490753
-1.0499999999999996,1.35,1.1872034072875977,0.1954004466533661
-1.0499999999999996,1.4000000000000001,1.1816097497940063,0.19946838915348053
-1.0499999999999996,1.4500000000000002,1.176182508468628,0.2033691555261612
-1.0499999999999996,1.5000000000000002,1.170919418334961,0.20711003243923187

-0.9999999999999996,0.05,1.3391321897506714,0.010358782485127449
-0.9999999999999996,0.1,1.3372714519500732,0.0206530150026083
-0.9999999999999996,0.15000000000000002,1.3345662355422974,0.030844783410429955
-0.9999999999999996,0.2,1.3310610055923462,0.040897760540246964
-0.9999999999999996,0.25,1.3268163204193115,0.05077849328517914
-0.9999999999999996,0.3,1.321904182434082,0.060457371175289154
-0.9999999999999996,0.35000000000000003,1.3164005279541016,0.06990770995616913
-0.9999999999999996,0.4,1.3103878498077393,0.07910745590925217
-0.9999999999999996,0.45,1.3039486408233643,0.08803869038820267
-0.9999999999999996,0.5,1.2971643209457397,0.09668771922588348
-0.9999999999999996,0.55,1.290112018585205,0.10504468530416489
-0.9999999999999996,0.6000000000000001,1.282863736152649,0.11310333758592606
-0.9999999999999996,0.6500000000000001,1.275484561920166,0.1208605021238327
-0.9999999999999996,0.7000000000000001,1.2680338621139526,0.12831686437129974
-0.9999999999999996,0.7500000000000001,1.2605623006820679,0.1354745775461197
-0.9999999999999996,0.8,1.253114104270935,0.14233806729316711
-0.9999999999999996,0.8500000000000001,1.2457270622253418,0.14891394972801208
-0.9999999999999996,0.9000000000000001,1.2384321689605713,0.1552097648382187
-0.9999999999999996,0.9500000000000001,1.2312544584274292,0.1612340658903122
-0.9999999999999996,1.0,1.2242149114608765,0.16699661314487457
-0.9999999999999996,1.05,1.2173285484313965,0.17250709235668182
-0.9999999999999996,1.1,1.2106075286865234,0.17777571082115173
-0.9999999999999996,1.1500000000000001,1.204060435295105,0.18281301856040955
-0.9999999999999996,1.2000000000000002,1.1976927518844604,0.18762899935245514
-0.9999999999999996,1.2500000000000002,1.1915082931518555,0.19223444163799286
-0.9999999999999996,1.3,1.185507893562317,0.19663886725902557
-0.9999999999999996,1.35,1.1796914339065552,0.20085224509239197
-0.9999999999999996,1.4000000000000001,1.1740577220916748,0.20488421618938446
-0.9999999999999996,1.4500000000000002,1.168603777885437,0.20874370634555817
-0.9999999999999996,1.5000000000000002,1.163326621055603,0.21243926882743835

-0.9499999999999995,0.05,1.3390579223632812,0.010902615264058113
-0.9499999999999995,0.1,1.337026596069336,0.021731384098529816
-0.9499999999999995,0.15000000000000002,1.3340647220611572,0.03244224190711975
-0.9499999999999995,0.2,1.3302267789840698,0.04299334064126015
-0.9499999999999995,0.25,1.3255852460861206,0.053346313536167145
-0.9499999999999995,0.3,1.3202258348464966,0.06346741318702698
-0.9499999999999995,0.35000000000000003,1.3142398595809937,0.07332716137170792
-0.9499999999999995,0.4,1.3077242374420166,0.082901731133461
-0.9499999999999995,0.45,1.3007732629776,0.09217149764299393
-0.9499999999999995,0.5,1.2934813499450684,0.10112298280000687
-0.9499999999999995,0.55,1.2859350442886353,0.10974674671888351
-0.9499999999999995,0.6000000000000001,1.278214693069458,0.11803782731294632
-0.9499999999999995,0.6500000000000001,1.2703914642333984,0.12599481642246246
-0.9499999999999995,0.7000000000000001,1.2625280618667603,0.13361962139606476
-0.9499999999999995,0.7500000000000001,1.2546782493591309,0.14091715216636658
-0.9499999999999995,0.8,1.2468881607055664,0.1478945016860962
-0.9499999999999995,0.8500000000000001,1.2391947507858276,0.15455985069274902
-0.9499999999999995,0.9000000000000001,1.2316291332244873,0.16092360019683838
-0.9499999999999995,0.9500000000000001,1.224214792251587,0.16699659824371338
-0.9499999999999995,1.0,1.216970443725586,0.1727902740240097
-0.9499999999999995,1.05,1.2099099159240723,0.17831674218177795
-0.9499999999999995,1.1,1.2030431032180786,0.18358780443668365
-0.9499999999999995,1.1500000000000001,1.1963753700256348,0.1886158436536789
-0.9499999999999995,1.2000000000000002,1.1899112462997437,0.19341252744197845
-0.9499999999999995,1.2500000000000002,1.183651328086853,0.1979895532131195
-0.9499999999999995,1.3,1.1775946617126465,0.20235846936702728
-0.9499999999999995,1.35,1.1717395782470703,0.20652981102466583
-0.9499999999999995,1.4000000000000001,1.166082501411438,0.21051408350467682
-0.9499999999999995,1.4500000000000002,1.1606186628341675,0.21432143449783325
-0.9499999999999995,1.5000000000000002,1.1553438901901245,0.21796132624149323

-0.8999999999999995,0.05,1.3389689922332764,0.011506513692438602
-0.8999999999999995,0.1,1.3367429971694946,0.022928111255168915
-0.8999999999999995,0.15000000000000002,1.3334838151931763,0.03421289846301079
-0.8999999999999995,0.2,1.3292611837387085,0.045312266796827316
-0.8999999999999995,0.25,1.3241652250289917,0.05618239566683769
-0.8999999999999995,0.3,1.3182953596115112,0.06678435951471329
-0.8999999999999995,0.35000000000000003,1.3117636442184448,0.07708565890789032
-0.8999999999999995,0.4,1.3046823740005493,0.08706001937389374
-0.8999999999999995,0.45,1.2971643209457397,0.09668770432472229
-0.8999999999999995,0.5,1.2893152236938477,0.10595502704381943
-0.8999999999999995,0.55,1.2812330722808838,0.11485321074724197
-0.8999999999999995,0.6000000000000001,1.2730063199996948,0.12337938696146011
-0.8999999999999995,0.6500000000000001,1.2647128105163574,0.1315346211194992
-0.8999999999999995,0.7000000000000001,1.256419062614441,0.13932350277900696
-0.8999999999999995,0.7500000000000001,1.248180866241455,0.14675357937812805
-0.8999999999999995,0.8,1.2400437593460083,0.15383437275886536
-0.8999999999999995,0.8500000000000001,1.2320455312728882,0.1605779379606247
-0.8999999999999995,0.9000000000000001,1.224214792251587,0.16699659824371338
-0.8999999999999995,0.9500000000000001,1.2165733575820923,0.1731041669845581
-0.8999999999999995,1.0,1.209137201309204,0.17891469597816467
-0.8999999999999995,1.05,1.2019178867340088,0.18444237112998962
-0.8999999999999995,1.1,1.1949214935302734,0.18970134854316711
-0.8999999999999995,1.1500000000000001,1.1881518363952637,0.19470541179180145
-0.8999999999999995,1.2000000000000002,1.181609869003296,0.19946840405464172
-0.8999999999999995,1.2500000000000002,1.1752939224243164,0.2040034979581833
-0.8999999999999995,1.3,1.1692010164260864,0.20832300186157227
-0.8999999999999995,1.35,1.163326621055603,0.21243925392627716
-0.8999999999999995,1.4000000000000001,1.1576652526855469,0.21636374294757843
-0.8999999999999995,1.4500000000000002,1.1522108316421509,0.2201070934534073
-0.8999999999999995,1.5000000000000002,1.1469568014144897,0.22367998957633972

-0.8499999999999994,0.05,1.3388676643371582,0.012181245721876621
-0.8499999999999994,0.1,1.3364121913909912,0.02426382154226303
-0.8499999999999994,0.15000000000000002,1.3328064680099487,0.036186423152685165
-0.8499999999999994,0.2,1.3281375169754028,0.04789215698838234
-0.8499999999999994,0.25,1.3225140571594238,0.059330008924007416
-0.8499999999999994,0.3,1.316060185432434,0.07045606523752213
-0.8499999999999994,0.35000000000000003,1.3089079856872559,0.08123359829187393
-0.8499999999999994,0.4,1.3011925220489502,0.09163497388362885
-0.8499999999999994,0.45,1.293043851852417,0.101639524102211
-0.8499999999999994,0.5,1.2845830917358398,0.1112341433763504
-0.8499999999999994,0.55,1.27592134475708,0.12041262537240982
-0.8499999999999994,0.6000000000000001,1.2671548128128052,0.12917427718639374
-0.8499999999999994,0.6500000000000001,1.2583674192428589,0.13752353191375732
-0.8499999999999994,0.7000000000000001,1.2496284246444702,0.1454680860042572
-0.8499999999999994,0.7500000000000001,1.2409945726394653,0.15301914513111115
-0.8499999999999994,0.8,1.2325116395950317,0.1601903885602951
-0.8499999999999994,0.8500000000000001,1.2242149114608765,0.16699661314487457
-0.8499999999999994,0.9000000000000001,1.216130018234253,0.17345406115055084
-0.8499999999999994,0.9500000000000001,1.2082765102386475,0.179579496383667
-0.8499999999999994,1.0,1.2006666660308838,0.185389444231987
-0.8499999999999994,1.05,1.1933082342147827,0.1909012645483017
-0.8499999999999994,1.1,1.186204195022583,0.19613081216812134
-0.8499999999999994,1.1500000000000001,1.1793551445007324,0.20109446346759796
-0.8499999999999994,1.2000000000000002,1.1727583408355713,0.20580752193927765
-0.8499999999999994,1.2500000000000002,1.1664097309112549,0.21028469502925873
-0.8499999999999994,1.3,1.1603032350540161,0.21454010903835297
-0.8499999999999994,1.35,1.1544320583343506,0.2185870110988617
-0.8499999999999994,1.4000000000000001,1.1487886905670166,0.2224377691745758
-0.8499999999999994,1.4500000000000002,1.1433647871017456,0.2261045128107071
-0.8499999999999994,1.5000000000000002,1.1381521224975586,0.22959785163402557

-0.7999999999999994,0.05,1.338749885559082,0.012939990498125553
-0.7999999999999994,0.1,1.3360217809677124,0.025764018297195435
-0.7999999999999994,0.15000000000000002,1.332008957862854,0.03839937224984169
-0.7999999999999994,0.2,1.3268160820007324,0.05077849701046944
-0.7999999999999994,0.25,1.3205801248550415,0.06284220516681671
-0.7999999999999994,0.3,1.3134527206420898,0.07454012334346771
-0.7999999999999994,0.35000000000000003,1.3055940866470337,0.08583196997642517
-0.7999999999999994,0.4,1.2971643209457397,0.09668771922588348
-0.7999999999999994,0.45,1.2883155345916748,0.1070874035358429
-0.7999999999999994,0.5,1.2791866064071655,0.1170196607708931
-0.7999999999999994,0.55,1.2699003219604492,0.1264808624982834
-0.7999999999999994,0.6000000000000001,1.2605621814727783,0.1354743391275406
-0.7999999999999994,0.6500000000000001,1.25126051902771,0.1440088450908661
-0.7999999999999994,0.7000000000000001,1.2420663833618164,0.15209625661373138
-0.7999999999999994,0.7500000000000001,1.233036756515503,0.15975302457809448
-0.7999999999999994,0.8,1.224214792251587,0.16699659824371338
-0.7999999999999994,0.8500000000000001,1.2156323194503784,0.17384648323059082
-0.7999999999999994,0.9000000000000001,1.207311749458313,0.18032264709472656
-0.7999999999999994,0.9500000000000001,1.1992676258087158,0.18644513189792633
-0.7999999999999994,1.0,1.1915082931518555,0.19223444163799286
-0.7999999999999994,1.05,1.1840366125106812,0.19770973920822144
-0.7999999999999994,1.1,1.1768519878387451,0.20289045572280884
-0.7999999999999994,1.1500000000000001,1.1699506044387817,0.20779430866241455
-0.7999999999999994,1.2000000000000002,1.163326621055603,0.21243928372859955
-0.7999999999999994,1.2500000000000002,1.1569722890853882,0.21684131026268005
-0.7999999999999994,1.3,1.150878667831421,0.22101588547229767
-0.7999999999999994,1.35,1.1450366973876953,0.22497761249542236
-0.7999999999999994,1.4000000000000001,1.1394360065460205,0.22874028980731964
-0.7999999999999994,1.4500000000000002,1.1340664625167847,0.23231613636016846
-0.7999999999999994,1.5000000000000002,1.1289176940917969,0.2357175052165985

-0.7499999999999993,0.05,1.3386077880859375,0.013799263164401054
-0.7499999999999993,0.1,1.3355605602264404,0.027461322024464607
-0.7499999999999993,0.15000000000000002,1.3310610055923462,0.040897760540246964
-0.7499999999999993,0.2,1.3252497911453247,0.054028723388910294
-0.7499999999999993,0.25,1.3182954788208008,0.06678435206413269
-0.7499999999999993,0.3,1.3103878498077393,0.07910747081041336
-0.7499999999999993,0.35000000000000003,1.3017215728759766,0.09095361083745956
-0.7499999999999993,0.4,1.2924880981445312,0.10229195654392242
-0.7499999999999993,0.45,1.282863736152649,0.11310331523418427
-0.7499999999999993,0.5,1.2730063199996948,0.12337938696146011
-0.7499999999999993,0.55,1.2630521059036255,0.13312147557735443
-0.7499999999999993,0.6000000000000001,1.253114104270935,0.14233806729316711
-0.7499999999999993,0.6500000000000001,1.243283748626709,0.15104320645332336
-0.7499999999999993,0.7000000000000001,1.2336326837539673,0.1592555195093155
-0.7499999999999993,0.7500000000000001,1.2242149114608765,0.16699658334255219
-0.7499999999999993,0.8,1.21506929397583,0.1742895394563675
-0.7499999999999993,0.8500000000000001,1.2062230110168457,0.18115882575511932
-0.7499999999999993,0.9000000000000001,1.1976927518844604,0.18762904405593872
-0.7499999999999993,0.9500000000000001,1.1894875764846802,0.19372449815273285
-0.7499999999999993,1.0,1.181609869003296,0.19946840405464172
-0.7499999999999993,1.05,1.1740576028823853,0.20488421618938446
-0.7499999999999993,1.1,1.1668254137039185,0.20999327301979065
-0.7499999999999993,1.1500000000000001,1.1599047183990479,0.2148161381483078
-0.7499999999999993,1.2000000000000002,1.1532853841781616,0.21937237679958344
-0.7499999999999993,1.2500000000000002,1.1469568014144897,0.22367998957633972
-0.7499999999999993,1.3,1.1409063339233398,0.2277556210756302
-0.7499999999999993,1.35,1.135122299194336,0.23161537945270538
-0.7499999999999993,1.4000000000000001,1.129591941833496,0.23527352511882782
-0.7499999999999993,1.4500000000000002,1.124302864074707,0.23874402046203613
-0.7499999999999993,1.5000000000000002,1.1192430257797241,0.24203918874263763

-0.6999999999999993,0.05,1.338442325592041,0.01478085108101368
-0.6999999999999993,0.1,1.335003137588501,0.029396507889032364
-0.6999999999999993,0.15000000000000002,1.329920768737793,0.04373982176184654
-0.6999999999999993,0.2,1.3233712911605835,0.057714153081178665
-0.6999999999999993,0.25,1.3155708312988281,0.0712377279996872
-0.6999999999999993,0.3,1.3067556619644165,0.08424500375986099
-0.6999999999999993,0.35000000000000003,1.2971643209457397,0.09668770432472229
-0.6999999999999993,0.4,1.2870255708694458,0.10853512585163116
-0.6999999999999993,0.45,1.276544451713562,0.11977078765630722
-0.6999999999999993,0.5,1.2658991813659668,0.13039223849773407
-0.6999999999999993,0.55,1.2552375793457031,0.1404067575931549
-0.6999999999999993,0.6000000000000001,1.2446787357330322,0.14983025193214417
-0.6999999999999993,0.6500000000000001,1.2343149185180664,0.15868490934371948
-0.6999999999999993,0.7000000000000001,1.224214792251587,0.16699659824371338
-0.6999999999999993,0.7500000000000001,1.21442711353302,0.1747940480709076
-0.6999999999999993,0.8,1.2049847841262817,0.182107076048851
-0.6999999999999993,0.8500000000000001,1.1959069967269897,0.1889658272266388
-0.6999999999999993,0.9000000000000001,1.1872034072875977,0.1954004466533661
-0.6999999999999993,0.9500000000000001,1.1788756847381592,0.20143923163414001
-0.6999999999999993,1.0,1.1709195375442505,0.20711006224155426
-0.6999999999999993,1.05,1.163326621055603,0.21243926882743835
-0.6999999999999993,1.1,1.1560860872268677,0.2174513190984726
-0.6999999999999993,1.1500000000000001,1.1491844654083252,0.2221689075231552
-0.6999999999999993,1.2000000000000002,1.14260733127594,0.2266138345003128
-0.6999999999999993,1.2500000000000002,1.1363400220870972,0.23080581426620483
-0.6999999999999993,1.3,1.1303666830062866,0.23476296663284302
-0.6999999999999993,1.35,1.1246730089187622,0.23850202560424805
-0.6999999999999993,1.4000000000000001,1.1192431449890137,0.24203918874263763
-0.6999999999999993,1.4500000000000002,1.1140635013580322,0.24538791179656982
-0.6999999999999993,1.5000000000000002,1.1091196537017822,0.24856212735176086

-0.6499999999999992,0.05,1.3382396697998047,0.01591244712471962
-0.6499999999999992,0.1,1.3343244791030884,0.03162349388003349
-0.6499999999999992,0.15000000000000002,1.3285328149795532,0.047000765800476074
-0.6499999999999992,0.2,1.3210937976837158,0.061926741153001785
-0.6499999999999992,0.25,1.3122867345809937,0.07630449533462524
-0.6499999999999992,0.3,1.3024109601974487,0.09006012231111526
-0.6499999999999992,0.35000000000000003,1.2917593717575073,0.10314251482486725
-0.6499999999999992,0.4,1.2806040048599243,0.11552217602729797
-0.6499999999999992,0.45,1.2691826820373535,0.12718932330608368
-0.6499999999999992,0.5,1.2576926946640015,0.13814875483512878
-0.6499999999999992,0.55,1.2462924718856812,0.1484181135892868
-0.6499999999999992,0.6000000000000001,1.2351034879684448,0.15802337229251862
-0.6499999999999992,0.6500000000000001,1.2242149114608765,0.16699658334255219
-0.6499999999999992,0.7000000000000001,1.2136881351470947,0.17537343502044678
-0.6499999999999992,0.7500000000000001,1.2035640478134155,0.18319110572338104
-0.6499999999999992,0.8,1.193865180015564,0.19048741459846497
-0.6499999999999992,0.8500000000000001,1.1846009492874146,0.19729922711849213
-0.6499999999999992,0.9000000000000001,1.175771951675415,0.20366235077381134
-0.6499999999999992,0.9500000000000001,1.167370319366455,0.2096107006072998
-0.6499999999999992,1.0,1.1593849658966064,0.2151760756969452
-0.6499999999999992,1.05,1.1517994403839111,0.2203879952430725
-0.6499999999999992,1.1,1.1445974111557007,0.22527410089969635
-0.6499999999999992,1.1500000000000001,1.1377595663070679,0.22986000776290894
-0.6499999999999992,1.2000000000000002,1.1312670707702637,0.23416867852210999
-0.6499999999999992,1.2500000000000002,1.1251015663146973,0.23822176456451416
-0.6499999999999992,1.3,1.1192430257797241,0.24203918874263763
-0.6499999999999992,1.35,1.1136749982833862,0.24563820660114288
-0.6499999999999992,1.4000000000000001,1.1083792448043823,0.2490357607603073
-0.6499999999999992,1.4500000000000002,1.1033399105072021,0.2522464990615845
-0.6499999999999992,1.5000000000000002,1.098541021347046,0.2552843391895294

-0.5999999999999992,0.05,1.3379883766174316,0.017231231555342674
-0.5999999999999992,0.1,1.3334838151931763,0.034212905913591385
-0.5999999999999992,0.15000000000000002,1.3268163204193115,0.05077851563692093
-0.5999999999999992,0.2,1.3182954788208008,0.0667843148112297
-0.5999999999999992,0.25,1.3082846403121948,0.0821150615811348
-0.5999999999999992,0.3,1.2971643209457397,0.09668771922588348
-0.5999999999999992,0.35000000000000003,1.2852972745895386,0.11045044660568237
-0.5999999999999992,0.4,1.2730063199996948,0.12337937206029892
-0.5999999999999992,0.45,1.2605623006820679,0.13547459244728088
-0.5999999999999992,0.5,1.248180866241455,0.14675359427928925
-0.5999999999999992,0.55,1.2360254526138306,0.1572473794221878
-0.5999999999999992,0.6000000000000001,1.2242149114608765,0.16699665784835815
-0.5999999999999992,0.6500000000000001,1.2128288745880127,0.1760457307100296
-0.5999999999999992,0.7000000000000001,1.2019178867340088,0.1844424307346344
-0.5999999999999992,0.7500000000000001,1.1915082931518555,0.19223444163799286
-0.5999999999999992,0.8,1.1816097497940063,0.1994684338569641
-0.5999999999999992,0.8500000000000001,1.17221999168396,0.2061893343925476
-0.5999999999999992,0.9000000000000001,1.163326621055603,0.21243929862976074
-0.5999999999999992,0.9500000000000001,1.1549125909805298,0.2182573825120926
-0.5999999999999992,1.0,1.1469568014144897,0.2236800193786621
-0.5999999999999992,1.05,1.1394360065460205,0.22874028980731964
-0.5999999999999992,1.1,1.1323260068893433,0.2334689050912857
-0.5999999999999992,1.1500000000000001,1.125603199005127,0.23789331316947937
-0.5999999999999992,1.2000000000000002,1.1192432641983032,0.2420390099287033
-0.5999999999999992,1.2500000000000002,1.1132235527038574,0.24592886865139008
-0.5999999999999992,1.3,1.107521891593933,0.24958333373069763
-0.5999999999999992,1.35,1.1021183729171753,0.25302159786224365
-0.5999999999999992,1.4000000000000001,1.0969923734664917,0.2562609016895294
-0.5999999999999992,1.4500000000000002,1.0921263694763184,0.2593162953853607
-0.5999999999999992,1.5000000000000002,1.0875033140182495,0.2622019946575165

-0.5499999999999992,0.05,1.3376737833023071,0.01878788135945797
-0.5499999999999992,0.1,1.3324251174926758,0.037260450422763824
-0.5499999999999992,0.15000000000000002,1.3246618509292603,0.05520475283265114
-0.5499999999999992,0.2,1.3148075342178345,0.07244233042001724
-0.5499999999999992,0.25,1.3033452033996582,0.0888369157910347
-0.5499999999999992,0.3,1.2907623052597046,0.10429713875055313
-0.5499999999999992,0.35000000000000003,1.277506709098816,0.1187749132514
-0.5499999999999992,0.4,1.2639579772949219,0.13225778937339783
-0.5499999999999992,0.45,1.25041925907135,0.14476218819618225
-0.5499999999999992,0.5,1.2371177673339844,0.15632495284080505
-0.5499999999999992,0.55,1.224214792251587,0.16699661314487457
-0.5499999999999992,0.6000000000000001,1.2118167877197266,0.1768353134393692
-0.5499999999999992,0.6500000000000001,1.1999872922897339,0.18590274453163147
-0.5499999999999992,0.7000000000000001,1.1887577772140503,0.19426076114177704
-0.5499999999999992,0.7500000000000001,1.178136944770813,0.20196965336799622
-0.5499999999999992,0.8,1.1681169271469116,0.20908613502979279
-0.5499999999999992,0.8500000000000001,1.1586790084838867,0.21566402912139893
-0.5499999999999992,0.9000000000000001,1.1497982740402222,0.22175171971321106
-0.5499999999999992,0.9500000000000001,1.141445517539978,0.22739429771900177
-0.5499999999999992,1.0,1.1335893869400024,0.23263254761695862
-0.5499999999999992,1.05,1.1261990070343018,0.23750290274620056
-0.5499999999999992,1.1,1.1192432641983032,0.2420390099287033
-0.5499999999999992,1.1500000000000001,1.1126923561096191,0.24627037346363068
-0.5499999999999992,1.2000000000000002,1.106518030166626,0.2502240836620331
-0.5499999999999992,1.2500000000000002,1.1006932258605957,0.2539241313934326
-0.5499999999999992,1.3,1.0951937437057495,0.25739234685897827
-0.5499999999999992,1.35,1.0899956226348877,0.26064831018447876
-0.5499999999999992,1.4000000000000001,1.0850780010223389,0.2637091875076294
-0.5499999999999992,1.4500000000000002,1.0804206132888794,0.2665913701057434
-0.5499999999999992,1.5000000000000002,1.076005458831787,0.26930883526802063

-0.4999999999999991,0.05,1.3372714519500732,0.0206530150026083
-0.4999999999999991,0.1,1.3310610055923462,0.040897760540246964
-0.4999999999999991,0.15000000000000002,1.321904182434082,0.060457371175289154
-0.4999999999999991,0.2,1.3103878498077393,0.07910745590925217
-0.4999999999999991,0.25,1.2971643209457397,0.09668771922588348
-0.4999999999999991,0.3,1.282863736152649,0.11310333758592606
-0.4999999999999991,0.35000000000000003,1.2680338621139526,0.12831686437129974
-0.4999999999999991,0.4,1.253114104270935,0.14233806729316711
-0.4999999999999991,0.45,1.2384321689605713,0.1552097648382187
-0.4999999999999991,0.5,1.2242149114608765,0.16699661314487457
-0.4999999999999991,0.55,1.2106075286865234,0.17777571082115173
-0.4999999999999991,0.6000000000000001,1.1976927518844604,0.18762899935245514
-0.4999999999999991,0.6500000000000001,1.185507893562317,0.19663886725902557
-0.4999999999999991,0.7000000000000001,1.1740577220916748,0.20488421618938446
-0.4999999999999991,0.7500000000000001,1.163326621055603,0.21243926882743835
-0.4999999999999991,0.8,1.1532853841781616,0.21937237679958344
-0.4999999999999991,0.8500000000000001,1.1438976526260376,0.2257457822561264
-0.4999999999999991,0.9000000000000001,1.135122299194336,0.23161537945270538
-0.4999999999999991,0.9500000000000001,1.1269179582595825,0.23703153431415558
-0.4999999999999991,1.0,1.1192431449890137,0.24203918874263763
-0.4999999999999991,1.05,1.1120582818984985,0.2466779351234436
-0.4999999999999991,1.1,1.1053259372711182,0.2509836256504059
-0.4999999999999991,1.1500000000000001,1.0990104675292969,0.2549881339073181
-0.4999999999999991,1.2000000000000002,1.093079686164856,0.2587190866470337
-0.4999999999999991,1.2500000000000002,1.08750319480896,0.26220205426216125
-0.4999999999999991,1.3,1.0822535753250122,0.2654590904712677
-0.4999999999999991,1.35,1.0773054361343384,0.2685101628303528
-0.4999999999999991,1.4000000000000001,1.0726361274719238,0.27137309312820435
-0.4999999999999991,1.4500000000000002,1.0682239532470703,0.2740638256072998
-0.4999999999999991,1.5000000000000002,1.0640501976013184,0.2765965759754181

-0.44999999999999907,0.05,1.3367429971694946,0.022928111255168915
-0.44999999999999907,0.1,1.3292611837387085,0.045312266796827316
-0.44999999999999907,0.15000000000000002,1.3182953596115112,0.06678435951471329
-0.44999999999999907,0.2,1.3046823740005493,0.08706001937389374
-0.44999999999999907,0.25,1.2893152236938477,0.10595502704381943
-0.44999999999999907,0.3,1.2730063199996948,0.12337938696146011
-0.44999999999999907,0.35000000000000003,1.256419062614441,0.13932350277900696
-0.44999999999999907,0.4,1.2400437593460083,0.15383437275886536
-0.44999999999999907,0.45,1.224214792251587,0.16699659824371338
-0.44999999999999907,0.5,1.209137201309204,0.17891469597816467
-0.44999999999999907,0.55,1.1949214935302734,0.18970134854316711
-0.44999999999999907,0.6000000000000001,1.181609869003296,0.19946840405464172
-0.44999999999999907,0.6500000000000001,1.1692010164260864,0.20832300186157227
-0.44999999999999907,0.7000000000000001,1.1576652526855469,0.21636374294757843
-0.44999999999999907,0.7500000000000001,1.1469568014144897,0.22367998957633972
-0.44999999999999907,0.8,1.1370213031768799,0.23035196959972382
-0.44999999999999907,0.8500000000000001,1.1278024911880493,0.2364507019519806
-0.44999999999999907,0.9000000000000001,1.1192430257797241,0.24203918874263763
-0.44999999999999907,0.9500000000000001,1.1112886667251587,0.2471722513437271
-0.44999999999999907,1.0,1.1038877964019775,0.25189855694770813
-0.44999999999999907,1.05,1.0969923734664917,0.25626087188720703
-0.44999999999999907,1.1,1.0905591249465942,0.26029643416404724
-0.44999999999999907,1.1500000000000001,1.084547996520996,0.2640380859375
-0.44999999999999907,1.2000000000000002,1.0789228677749634,0.2675148844718933
-0.44999999999999907,1.2500000000000002,1.0736507177352905,0.27075228095054626
-0.44999999999999907,1.3,1.068701982498169,0.2737728953361511
-0.44999999999999907,1.35,1.0640501976013184,0.2765965759754181
-0.44999999999999907,1.4000000000000001,1.0596705675125122,0.2792412340641022
-0.44999999999999907,1.4500000000000002,1.0555416345596313,0.2817224860191345
-0.44999999999999907,1.5000000000000002,1.0516437292099,0.28405436873435974

-0.399999999999999,0.05,1.3360217809677124,0.025764018297195435
-0.399999999999999,0.1,1.3268160820007324,0.05077849701046944
-0.399999999999999,0.15000000000000002,1.3134527206420898,0.07454012334346771
-0.399999999999999,0.2,1.2971643209457397,0.09668771922588348
-0.399999999999999,0.25,1.2791866064071655,0.1170196607708931
-0.399999999999999,0.3,1.2605621814727783,0.1354743391275406
-0.399999999999999,0.35000000000000003,1.2420663833618164,0.15209625661373138
-0.399999999999999,0.4,1.224214792251587,0.16699659824371338
-0.399999999999999,0.45,1.207311749458313,0.18032264709472656
-0.399999999999999,0.5,1.1915082931518555,0.19223444163799286
-0.399999999999999,0.55,1.1768519878387451,0.20289045572280884
-0.399999999999999,0.6000000000000001,1.163326621055603,0.21243928372859955
-0.399999999999999,0.6500000000000001,1.150878667831421,0.22101588547229767
-0.399999999999999,0.7000000000000001,1.1394360065460205,0.22874028980731964
-0.399999999999999,0.7500000000000001,1.1289176940917969,0.2357175052165985
-0.399999999999999,0.8,1.1192431449890137,0.24203915894031525
-0.399999999999999,0.8500000000000001,1.1103342771530151,0.24778421223163605
-0.399999999999999,0.9000000000000001,1.1021183729171753,0.25302159786224365
-0.399999999999999,0.9500000000000001,1.0945279598236084,0.2578105330467224
-0.399999999999999,1.0,1.0875033140182495,0.26220205426216125
-0.399999999999999,1.05,1.0809892416000366,0.2662404477596283
-0.399999999999999,1.1,1.0749374628067017,0.2699640691280365
-0.399999999999999,1.1500000000000001,1.06930410861969,0.27340641617774963
-0.399999999999999,1.2000000000000002,1.0640501976013184,0.2765966057777405
-0.399999999999999,1.2500000000000002,1.0591412782669067,0.27956002950668335
-0.399999999999999,1.3,1.0545463562011719,0.28231891989707947
-0.399999999999999,1.35,1.0502376556396484,0.2848929762840271
-0.399999999999999,1.4000000000000001,1.046190857887268,0.28729942440986633
-0.399999999999999,1.4500000000000002,1.0423835515975952,0.2895534336566925
-0.399999999999999,1.5000000000000002,1.038796067237854,0.2916685938835144

-0.349999999999999,0.05,1.335003137588501,0.029396507889032364
-0.349999999999999,0.1,1.3233712911605835,0.057714153081178665
-0.349999999999999,0.15000000000000002,1.3067556619644165,0.08424500375986099
-0.349999999999999,0.2,1.2870255708694458,0.10853512585163116
-0.349999999999999,0.25,1.2658991813659668,0.13039223849773407
-0.349999999999999,0.3,1.2446787357330322,0.14983025193214417
-0.349999999999999,0.35000000000000003,1.224214792251587,0.16699659824371338
-0.349999999999999,0.4,1.2049847841262817,0.182107076048851
-0.349999999999999,0.45,1.1872034072875977,0.1954004466533661
-0.349999999999999,0.5,1.1709195375442505,0.20711006224155426
-0.349999999999999,0.55,1.1560860872268677,0.2174513190984726
-0.349999999999999,0.6000000000000001,1.14260733127594,0.2266138345003128
-0.349999999999999,0.6500000000000001,1.1303666830062866,0.23476296663284302
-0.349999999999999,0.7000000000000001,1.1192431449890137,0.24203918874263763
-0.349999999999999,0.7500000000000001,1.1091196537017822,0.24856212735176086
-0.349999999999999,0.8,1.0998884439468384,0.25443339347839355
-0.349999999999999,0.8500000000000001,1.0914514064788818,0.25973859429359436
-0.349999999999999,0.9000000000000001,1.083721399307251,0.26455041766166687
-0.349999999999999,0.9500000000000001,1.0766220092773438,0.26893019676208496
-0.349999999999999,1.0,1.0700846910476685,0.27293071150779724
-0.349999999999999,1.05,1.0640501976013184,0.2765966057777405
-0.349999999999999,1.1,1.0584663152694702,0.2799661159515381
-0.349999999999999,1.1500000000000001,1.0532870292663574,0.28307241201400757
-0.349999999999999,1.2000000000000002,1.04847252368927,0.285943865776062
-0.349999999999999,1.2500000000000002,1.0439872741699219,0.28860506415367126
-0.349999999999999,1.3,1.039799451828003,0.29107779264450073
-0.349999999999999,1.35,1.0358824729919434,0.293380469083786
-0.349999999999999,1.4000000000000001,1.0322109460830688,0.29552945494651794
-0.349999999999999,1.4500000000000002,1.0287636518478394,0.29753953218460083
-0.349999999999999,1.5000000000000002,1.0255212783813477,0.2994232177734375

-0.29999999999999893,0.05,1.3334838151931763,0.034212905913591385
-0.29999999999999893,0.1,1.3182954788208008,0.0667843148112297
-0.29999999999999893,0.15000000000000002,1.2971643209457397,0.09668771922588348
-0.29999999999999893,0.2,1.2730063199996948,0.12337937206029892
-0.29999999999999893,0.25,1.248180866241455,0.14675359427928925
-0.29999999999999893,0.3,1.2242149114608765,0.16699665784835815
-0.29999999999999893,0.35000000000000003,1.2019178867340088,0.1844424307346344
-0.29999999999999893,0.4,1.1816097497940063,0.1994684338569641
-0.29999999999999893,0.45,1.163326621055603,0.21243929862976074
-0.29999999999999893,0.5,1.1469568014144897,0.2236800193786621
-0.29999999999999893,0.55,1.1323260068893433,0.2334689050912857
-0.29999999999999893,0.6000000000000001,1.1192432641983032,0.2420390099287033
-0.29999999999999893,0.6500000000000001,1.107521891593933,0.24958333373069763
-0.29999999999999893,0.7000000000000001,1.0969923734664917,0.2562609016895294
-0.29999999999999893,0.7500000000000001,1.0875033140182495,0.2622019946575165
-0.29999999999999893,0.8,1.0789228677749634,0.2675148844718933
-0.29999999999999893,0.8500000000000001,1.0711376667022705,0.2722882926464081
-0.29999999999999893,0.9000000000000001,1.0640501976013184,0.2765966057777405
-0.29999999999999893,0.9500000000000001,1.057576060295105,0.28050124645233154
-0.29999999999999893,1.0,1.0516437292099,0.28405430912971497
-0.29999999999999893,1.05,1.0461907386779785,0.28729939460754395
-0.29999999999999893,1.1,1.0411641597747803,0.2902732789516449
-0.29999999999999893,1.1500000000000001,1.0365175008773804,0.2930077314376831
-0.29999999999999893,1.2000000000000002,1.0322109460830688,0.29552945494651794
-0.29999999999999893,1.2500000000000002,1.0282093286514282,0.29786205291748047
-0.29999999999999893,1.3,1.0244828462600708,0.30002501606941223
-0.29999999999999893,1.35,1.0210044384002686,0.30203595757484436
-0.29999999999999893,1.4000000000000001,1.0177507400512695,0.3039100170135498
-0.29999999999999893,1.4500000000000002,1.01470148563385,0.30566030740737915
-0.29999999999999893,1.5000000000000002,1.0118377208709717,0.3072986900806427

-0.2499999999999989,0.05,1.3310610055923462,0.040897760540246964
-0.2499999999999989,0.1,1.3103878498077393,0.07910745590925217
-0.2499999999999989,0.15000000000000002,1.282863736152649,0.11310333758592606
-0.2499999999999989,0.2,1.253114104270935,0.14233806729316711
-0.2499999999999989,0.25,1.2242149114608765,0.16699661314487457
-0.2499999999999989,0.3,1.1976927518844604,0.18762899935245514
-0.2499999999999989,0.35000000000000003,1.1740577220916748,0.20488421618938446
-0.2499999999999989,0.4,1.1532853841781616,0.21937237679958344
-0.2499999999999989,0.45,1.135122299194336,0.23161537945270538
-0.2499999999999989,0.5,1.1192431449890137,0.24203918874263763
-0.2499999999999989,0.55,1.1053259372711182,0.2509836256504059
-0.2499999999999989,0.6000000000000001,1.093079686164856,0.2587190866470337
-0.2499999999999989,0.6500000000000001,1.0822535753250122,0.2654590904712677
-0.2499999999999989,0.7000000000000001,1.0726361274719238,0.27137309312820435
-0.2499999999999989,0.7500000000000001,1.0640501976013184,0.2765965759754181
-0.2499999999999989,0.8,1.0563483238220215,0.28123852610588074
-0.2499999999999989,0.8500000000000001,1.049408197402954,0.2853870987892151
-0.2499999999999989,0.9000000000000001,1.0431268215179443,0.2891140580177307
-0.2499999999999989,0.9500000000000001,1.0374184846878052,0.29247865080833435
-0.2499999999999989,1.0,1.0322110652923584,0.29552942514419556
-0.2499999999999989,1.05,1.0274430513381958,0.2983075976371765
-0.2499999999999989,1.1,1.023063063621521,0.30084675550460815
-0.2499999999999989,1.1500000000000001,1.0190266370773315,0.3031759560108185
-0.2499999999999989,1.2000000000000002,1.0152958631515503,0.3053196370601654
-0.2499999999999989,1.2500000000000002,1.0118377208709717,0.3072987198829651
-0.2499999999999989,1.3,1.0086241960525513,0.30913102626800537
-0.2499999999999989,1.35,1.0056308507919312,0.31083205342292786
-0.2499999999999989,1.4000000000000001,1.002835750579834,0.31241512298583984
-0.2499999999999989,1.4500000000000002,1.0002204179763794,0.31389209628105164
-0.2499999999999989,1.5000000000000002,0.9977683424949646,0.3152727782726288

-0.19999999999999885,0.05,1.3268160820007324,0.05077849701046944
-0.19999999999999885,0.1,1.2971643209457397,0.09668771922588348
-0.19999999999999885,0.15000000000000002,1.2605621814727783,0.1354743391275406
-0.19999999999999885,0.2,1.224214792251587,0.16699659824371338
-0.19999999999999885,0.25,1.1915082931518555,0.19223444163799286
-0.19999999999999885,0.3,1.163326621055603,0.21243928372859955
-0.19999999999999885,0.35000000000000003,1.1394360065460205,0.22874028980731964
-0.19999999999999885,0.4,1.1192431449890137,0.24203915894031525
-0.19999999999999885,0.45,1.1021183729171753,0.25302159786224365
-0.19999999999999885,0.5,1.0875033140182495,0.26220205426216125
-0.19999999999999885,0.55,1.0749374628067017,0.2699640691280365
-0.19999999999999885,0.6000000000000001,1.0640501976013184,0.2765966057777405
-0.19999999999999885,0.6500000000000001,1.0545463562011719,0.28231891989707947
-0.19999999999999885,0.7000000000000001,1.046190857887268,0.28729942440986633
-0.19999999999999885,0.7500000000000001,1.038796067237854,0.2916685938835144
-0.19999999999999885,0.8,1.0322109460830688,0.29552945494651794
-0.19999999999999885,0.8500000000000001,1.0263136625289917,0.2989634573459625
-0.19999999999999885,0.9000000000000001,1.0210044384002686,0.30203595757484436
-0.19999999999999885,0.9500000000000001,1.0162018537521362,0.3047999441623688
-0.19999999999999885,1.0,1.0118378400802612,0.3072987198829651
-0.19999999999999885,1.05,1.0078561305999756,0.30956798791885376
-0.19999999999999885,1.1,1.0042097568511963,0.31163763999938965
-0.19999999999999885,1.1500000000000001,1.0008584260940552,0.31353214383125305
-0.19999999999999885,1.2000000000000002,0.9977683424949646,0.3152727782726288
-0.19999999999999885,1.2500000000000002,0.9949102401733398,0.31687742471694946
-0.19999999999999885,1.3,0.992259681224823,0.3183608055114746
-0.19999999999999885,1.35,0.9897946715354919,0.31973639130592346
-0.19999999999999885,1.4000000000000001,0.9874969720840454,0.32101526856422424
-0.19999999999999885,1.4500000000000002,0.9853500127792358,0.322206974029541
-0.19999999999999885,1.5000000000000002,0.9833396077156067,0.3233204185962677

-0.1499999999999988,0.05,1.3182954788208008,0.0667843148112297
-0.1499999999999988,0.1,1.2730063199996948,0.12337937206029892
-0.1499999999999988,0.15000000000000002,1.2242149114608765,0.16699665784835815
-0.1499999999999988,0.2,1.1816097497940063,0.1994684338569641
-0.1499999999999988,0.25,1.1469568014144897,0.2236800193786621
-0.1499999999999988,0.3,1.1192432641983032,0.2420390099287033
-0.1499999999999988,0.35000000000000003,1.0969923734664917,0.2562609016895294
-0.1499999999999988,0.4,1.0789228677749634,0.2675148844718933
-0.1499999999999988,0.45,1.0640501976013184,0.2765966057777405
-0.1499999999999988,0.5,1.0516437292099,0.28405430912971497
-0.1499999999999988,0.55,1.0411641597747803,0.2902732789516449
-0.1499999999999988,0.6000000000000001,1.0322109460830688,0.29552945494651794
-0.1499999999999988,0.6500000000000001,1.0244828462600708,0.30002501606941223
-0.1499999999999988,0.7000000000000001,1.0177507400512695,0.3039100170135498
-0.1499999999999988,0.7500000000000001,1.0118377208709717,0.3072986900806427
-0.1499999999999988,0.8,1.0066055059432983,0.3102787435054779
-0.1499999999999988,0.8500000000000001,1.001944899559021,0.3129187226295471
-0.1499999999999988,0.9000000000000001,0.9977683424949646,0.3152727782726288
-0.1499999999999988,0.9500000000000001,0.9940049052238464,0.31738463044166565
-0.1499999999999988,1.0,0.9905970096588135,0.3192891776561737
-0.1499999999999988,1.05,0.9874968528747559,0.32101526856422424
-0.1499999999999988,1.1,0.9846652746200562,0.3225865066051483
-0.1499999999999988,1.1500000000000001,0.982068657875061,0.32402288913726807
-0.1499999999999988,1.2000000000000002,0.9796796441078186,0.3253406286239624
-0.1499999999999988,1.2500000000000002,0.97747403383255,0.3265538811683655
-0.1499999999999988,1.3,0.9754317402839661,0.3276744782924652
-0.1499999999999988,1.35,0.9735357165336609,0.32871249318122864
-0.1499999999999988,1.4000000000000001,0.9717702269554138,0.32967689633369446
-0.1499999999999988,1.4500000000000002,0.9701229929924011,0.33057501912117004
-0.1499999999999988,1.5000000000000002,0.9685820937156677,0.3314133286476135

-0.09999999999999876,0.05,1.2971643209457397,0.09668771922588348
-0.09999999999999876,0.1,1.224214792251587,0.16699659824371338
-0.09999999999999876,0.15000000000000002,1.163326621055603,0.21243928372859955
-0.09999999999999876,0.2,1.1192431449890137,0.24203915894031525
-0.09999999999999876,0.25,1.0875033140182495,0.26220205426216125
-0.09999999999999876,0.3,1.0640501976013184,0.2765966057777405
-0.09999999999999876,0.35000000000000003,1.046190857887268,0.28729942440986633
-0.09999999999999876,0.4,1.0322109460830688,0.29552945494651794
-0.09999999999999876,0.45,1.0210044384002686,0.30203595757484436
-0.09999999999999876,0.5,1.0118378400802612,0.3072987198829651
-0.09999999999999876,0.55,1.0042097568511963,0.31163763999938965
-0.09999999999999876,0.6000000000000001,0.9977683424949646,0.3152727782726288
-0.09999999999999876,0.6500000000000001,0.992259681224823,0.3183608055114746
-0.09999999999999876,0.7000000000000001,0.9874969720840454,0.32101526856422424
-0.09999999999999876,0.7500000000000001,0.9833396077156067,0.3233204185962677
-0.09999999999999876,0.8,0.9796794652938843,0.3253406882286072
-0.09999999999999876,0.8500000000000001,0.9764337539672852,0.32712501287460327
-0.09999999999999876,0.9000000000000001,0.9735356569290161,0.328712522983551
-0.09999999999999876,0.9500000000000001,0.9709326028823853,0.330133855342865
-0.09999999999999876,1.0,0.9685820937156677,0.3314133286476135
-0.09999999999999876,1.05,0.966448962688446,0.33257153630256653
-0.09999999999999876,1.1,0.9645047187805176,0.33362439274787903
-0.09999999999999876,1.1500000000000001,0.9627253413200378,0.3345858156681061
-0.09999999999999876,1.2000000000000002,0.9610906839370728,0.3354673385620117
-0.09999999999999876,1.2500000000000002,0.9595839977264404,0.33627817034721375
-0.09999999999999876,1.3,0.9581907987594604,0.3370266258716583
-0.09999999999999876,1.35,0.95689857006073,0.3377196490764618
-0.09999999999999876,1.4000000000000001,0.9556972980499268,0.3383628726005554
-0.09999999999999876,1.4500000000000002,0.9545772075653076,0.33896175026893616
-0.09999999999999876,1.5000000000000002,0.9535303711891174,0.33952072262763977

-0.04999999999999871,0.05,1.224214792251587,0.16699659824371338
-0.04999999999999871,0.1,1.1192431449890137,0.24203915894031525
-0.04999999999999871,0.15000000000000002,1.0640501976013184,0.2765966057777405
-0.04999999999999871,0.2,1.0322109460830688,0.29552945494651794
-0.04999999999999871,0.25,1.0118378400802612,0.3072987198829651
-0.04999999999999871,0.3,0.9977683424949646,0.3152727782726288
-0.04999999999999871,0.35000000000000003,0.9874969720840454,0.32101526856422424
-0.04999999999999871,0.4,0.9796794652938843,0.3253406882286072
-0.04999999999999871,0.45,0.9735356569290161,0.328712522983551
-0.04999999999999871,0.5,0.9685820937156677,0.3314133286476135
-0.04999999999999871,0.55,0.9645047187805176,0.33362439274787903
-0.04999999999999871,0.6000000000000001,0.9610906839370728,0.3354673385620117
-0.04999999999999871,0.6500000000000001,0.9581907987594604,0.3370266258716583
-0.04999999999999871,0.7000000000000001,0.9556972980499268,0.3383628726005554
-0.04999999999999871,0.7500000000000001,0.9535303711891174,0.33952072262763977
-0.04999999999999871,0.8,0.9516300559043884,0.3405335545539856
-0.04999999999999871,0.8500000000000001,0.9499500393867493,0.3414270579814911
-0.04999999999999871,0.9000000000000001,0.9484540820121765,0.3422207534313202
-0.04999999999999871,0.9500000000000001,0.9471137523651123,0.34293076395988464
-0.04999999999999871,1.0,0.9459056854248047,0.34356966614723206
-0.04999999999999871,1.05,0.9448115229606628,0.34414729475975037
-0.04999999999999871,1.1,0.9438158273696899,0.3446725010871887
-0.04999999999999871,1.1500000000000001,0.9429057836532593,0.34515178203582764
-0.04999999999999871,1.2000000000000002,0.9420708417892456,0.3455909192562103
-0.04999999999999871,1.2500000000000002,0.9413021802902222,0.34599488973617554
-0.04999999999999871,1.3,0.9405920505523682,0.3463677167892456
-0.04999999999999871,1.35,0.9399343132972717,0.34671270847320557
-0.04999999999999871,1.4000000000000001,0.9393231272697449,0.3470330238342285
-0.04999999999999871,1.4500000000000002,0.9387535452842712,0.3473312556743622
-0.04999999999999871,1.5000000000000002,0.9382218718528748,0.3476095199584961

1.3322676295501878e-15,0.05,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.1,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.15000000000000002,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,0.2,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.25,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,0.3,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,0.35000000000000003,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.4,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.45,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.5,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,0.55,0.9226968884468079,0.3556444048881531
1.3322676295501878e-15,0.6000000000000001,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,0.6500000000000001,0.9226967692375183,0.3556443154811859
1.3322676295501878e-15,0.7000000000000001,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.7500000000000001,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.8,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.8500000000000001,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.9000000000000001,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,0.9500000000000001,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,1.0,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,1.05,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,1.1,0.9226968884468079,0.3556444048881531
1.3322676295501878e-15,1.1500000000000001,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,1.2000000000000002,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,1.2500000000000002,0.9226969480514526,0.3556443154811859
1.3322676295501878e-15,1.3,0.9226967692375183,0.3556443154811859
1.3322676295501878e-15,1.35,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,1.4000000000000001,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,1.4500000000000002,0.9226967692375183,0.3556443750858307
1.3322676295501878e-15,1.5000000000000002,0.9226967692375183,0.3556443750858307

0.05000000000000138,0.05,0.5232542157173157,0.4520905911922455
0.05000000000000138,0.1,0.692054808139801,0.4463370740413666
0.05000000000000138,0.15000000000000002,0.7650014162063599,0.4249877333641052
0.05000000000000138,0.2,0.8037302494049072,0.4104406237602234
0.05000000000000138,0.25,0.8274258971214294,0.4006343185901642
0.05000000000000138,0.3,0.8433374762535095,0.39370498061180115
0.05000000000000138,0.35000000000000003,0.8547325134277344,0.3885846734046936
0.05000000000000138,0.4,0.8632845282554626,0.38465970754623413
0.05000000000000138,0.45,0.8699347376823425,0.38156062364578247
0.05000000000000138,0.5,0.8752514719963074,0.3790542781352997
0.05000000000000138,0.55,0.8795983195304871,0.37698665261268616
0.05000000000000138,0.6000000000000001,0.8832175135612488,0.3752526044845581
0.05000000000000138,0.6500000000000001,0.886277437210083,0.373777836561203
0.05000000000000138,0.7000000000000001,0.8888980746269226,0.3725084960460663
0.05000000000000138,0.7500000000000001,0.8911676406860352,0.3714045584201813
0.05000000000000138,0.8,0.8931520581245422,0.370435893535614
0.05000000000000138,0.8500000000000001,0.8949018120765686,0.3695789873600006
0.05000000000000138,0.9000000000000001,0.8964560031890869,0.3688158690929413
0.05000000000000138,0.9500000000000001,0.8978460431098938,0.36813169717788696
0.05000000000000138,1.0,0.8990961909294128,0.367514967918396
0.05000000000000138,1.05,0.9002268314361572,0.3669561445713043
0.05000000000000138,1.1,0.9012540578842163,0.3664475679397583
0.05000000000000138,1.1500000000000001,0.9021914601325989,0.3659827411174774
0.05000000000000138,1.2000000000000002,0.9030506014823914,0.36555609107017517
0.05000000000000138,1.2500000000000002,0.9038406610488892,0.36516326665878296
0.05000000000000138,1.3,0.9045696258544922,0.36480027437210083
0.05000000000000138,1.35,0.9052443504333496,0.36446407437324524
0.05000000000000138,1.4000000000000001,0.9058706760406494,0.36415159702301025
0.05000000000000138,1.4500000000000002,0.9064537286758423,0.36386045813560486
0.05000000000000138,1.5000000000000002,0.906997561454773,0.3635886311531067

0.10000000000000142,0.05,0.3649710714817047,0.3630143702030182
0.10000000000000142,0.1,0.5232542157173157,0.4520905911922455
0.10000000000000142,0.15000000000000002,0.6270469427108765,0.45696744322776794
0.10000000000000142,0.2,0.692054808139801,0.4463370740413666
0.10000000000000142,0.25,0.7349907159805298,0.4348190724849701
0.10000000000000142,0.3,0.7650014162063599,0.4249877333641052
0.10000000000000142,0.35000000000000003,0.7869928479194641,0.41696619987487793
0.10000000000000142,0.4,0.8037302494049072,0.4104406237602234
0.10000000000000142,0.45,0.8168631196022034,0.40508443117141724
0.10000000000000142,0.5,0.8274258971214294,0.4006343185901642
0.10000000000000142,0.55,0.836097002029419,0.39689090847969055
0.10000000000000142,0.6000000000000001,0.8433374762535095,0.39370498061180115
0.10000000000000142,0.6500000000000001,0.8494714498519897,0.39096465706825256
0.10000000000000142,0.7000000000000001,0.8547325134277344,0.3885846734046936
0.10000000000000142,0.7500000000000001,0.8592935800552368,0.38649997115135193
0.10000000000000142,0.8,0.8632845282554626,0.38465970754623413
0.10000000000000142,0.8500000000000001,0.8668055534362793,0.3830239176750183
0.10000000000000142,0.9000000000000001,0.8699347376823425,0.38156062364578247
0.10000000000000142,0.9500000000000001,0.872733473777771,0.3802444040775299
0.10000000000000142,1.0,0.8752514719963074,0.3790542781352997
0.10000000000000142,1.05,0.8775288462638855,0.3779730498790741
0.10000000000000142,1.1,0.8795983195304871,0.37698665261268616
0.10000000000000142,1.1500000000000001,0.8814870715141296,0.37608304619789124
0.10000000000000142,1.2000000000000002,0.8832175135612488,0.3752526044845581
0.10000000000000142,1.2500000000000002,0.8848090171813965,0.3744865655899048
0.10000000000000142,1.3,0.886277437210083,0.373777836561203
0.10000000000000142,1.35,0.8876365423202515,0.3731202483177185
0.10000000000000142,1.4000000000000001,0.8888980746269226,0.3725084960460663
0.10000000000000142,1.4500000000000002,0.8900723457336426,0.3719378113746643
0.10000000000000142,1.5000000000000002,0.8911676406860352,0.3714045584201813

0.15000000000000147,0.05,0.30905652046203613,0.28206363320350647
0.15000000000000147,0.1,0.42278173565864563,0.4115392863750458
0.15000000000000147,0.15000000000000002,0.5232542157173157,0.45209068059921265
0.15000000000000147,0.2,0.5978452563285828,0.45860525965690613
0.15000000000000147,0.25,0.6520097255706787,0.4539553225040436
0.15000000000000147,0.3,0.692054808139801,0.4463372826576233
0.15000000000000147,0.35000000000000003,0.7224507927894592,0.4385106861591339
0.15000000000000147,0.4,0.7461272478103638,0.4313296675682068
0.15000000000000147,0.45,0.7650014162063599,0.4249877333641052
0.15000000000000147,0.5,0.7803529500961304,0.41945645213127136
0.15000000000000147,0.55,0.7930575013160706,0.4146420359611511
0.15000000000000147,0.6000000000000001,0.8037302494049072,0.41044074296951294
0.15000000000000147,0.6500000000000001,0.812812864780426,0.4067575931549072
0.15000000000000147,0.7000000000000001,0.8206303119659424,0.40351155400276184
0.15000000000000147,0.7500000000000001,0.8274258971214294,0.4006343185901642
0.15000000000000147,0.8,0.8333848714828491,0.39807021617889404
0.15000000000000147,0.8500000000000001,0.838651180267334,0.39577311277389526
0.15000000000000147,0.9000000000000001,0.8433375358581543,0.39370492100715637
0.15000000000000147,0.9500000000000001,0.8475338816642761,0.39183419942855835
0.15000000000000147,1.0,0.8513126373291016,0.3901347219944
0.15000000000000147,1.05,0.8547326326370239,0.38858458399772644
0.15000000000000147,1.1,0.8578423857688904,0.3871653974056244
0.15000000000000147,1.1500000000000001,0.8606817126274109,0.38586145639419556
0.15000000000000147,1.2000000000000002,0.8632844686508179,0.38465967774391174
0.15000000000000147,1.2500000000000002,0.8656788468360901,0.38354846835136414
0.15000000000000147,1.3,0.8678887486457825,0.38251832127571106
0.15000000000000147,1.35,0.8699347376823425,0.3815605640411377
0.15000000000000147,1.4000000000000001,0.8718339800834656,0.3806682527065277
0.15000000000000147,1.4500000000000002,0.8736019134521484,0.3798346519470215
0.15000000000000147,1.5000000000000002,0.8752514719963074,0.3790542781352997

0.2000000000000015,0.05,0.28518250584602356,0.22602714598178864
0.2000000000000015,0.1,0.3649710714817047,0.3630143702030182
0.2000000000000015,0.15000000000000002,0.45027998089790344,0.4271422326564789
0.2000000000000015,0.2,0.5232542157173157,0.4520905911922455
0.2000000000000015,0.25,0.5813896656036377,0.4585586488246918
0.2000000000000015,0.3,0.6270469427108765,0.45696744322776794
0.2000000000000015,0.35000000000000003,0.6631383895874023,0.4521682560443878
0.2000000000000015,0.4,0.692054808139801,0.4463370740413666
0.2000000000000015,0.45,0.7155753374099731,0.44042345881462097
0.2000000000000015,0.5,0.7349907159805298,0.4348190724849701
0.2000000000000015,0.55,0.7512372732162476,0.42966461181640625
0.2000000000000015,0.6000000000000001,0.7650014162063599,0.4249877333641052
0.2000000000000015,0.6500000000000001,0.776792049407959,0.4207681119441986
0.2000000000000015,0.7000000000000001,0.7869928479194641,0.41696619987487793
0.2000000000000015,0.7500000000000001,0.7958964705467224,0.41353803873062134
0.2000000000000015,0.8,0.8037302494049072,0.4104406237602234
0.2000000000000015,0.8500000000000001,0.8106719851493835,0.4076343774795532
0.2000000000000015,0.9000000000000001,0.8168631196022034,0.40508443117141724
0.2000000000000015,0.9500000000000001,0.8224170207977295,0.4027598798274994
0.2000000000000015,1.0,0.8274258971214294,0.4006343185901642
0.2000000000000015,1.05,0.8319650888442993,0.39868462085723877
0.2000000000000015,1.1,0.836097002029419,0.39689090847969055
0.2000000000000015,1.1500000000000001,0.8398730754852295,0.39523598551750183
0.2000000000000015,1.2000000000000002,0.8433374762535095,0.39370498061180115
0.2000000000000015,1.2500000000000002,0.8465265035629272,0.3922848701477051
0.2000000000000015,1.3,0.8494714498519897,0.39096465706825256
0.2000000000000015,1.35,0.8521990776062012,0.38973405957221985
0.2000000000000015,1.4000000000000001,0.8547325134277344,0.3885846734046936
0.2000000000000015,1.4500000000000002,0.8570915460586548,0.3875088095664978
0.2000000000000015,1.5000000000000002,0.8592935800552368,0.38649997115135193

0.25000000000000155,0.05,0.27315735816955566,0.18705692887306213
0.25000000000000155,0.1,0.3305789828300476,0.31908857822418213
0.25000000000000155,0.15000000000000002,0.39993777871131897,0.39527326822280884
0.25000000000000155,0.2,0.4660766124725342,0.4344119727611542
0.25000000000000155,0.25,0.5232542157173157,0.4520907700061798
0.25000000000000155,0.3,0.5708574056625366,0.45813822746276855
0.25000000000000155,0.35000000000000003,0.6100873947143555,0.45817795395851135
0.25000000000000155,0.4,0.6424829363822937,0.45527148246765137
0.25000000000000155,0.45,0.6694304943084717,0.4510423541069031
0.25000000000000155,0.5,0.692054808139801,0.4463372826576233
0.25000000000000155,0.55,0.7112350463867188,0.4415890872478485
0.25000000000000155,0.6000000000000001,0.7276507019996643,0.4370110332965851
0.25000000000000155,0.6500000000000001,0.7418263554573059,0.43270015716552734
0.25000000000000155,0.7000000000000001,0.7541703581809998,0.4286912679672241
0.25000000000000155,0.7500000000000001,0.7650014162063599,0.4249877333641052
0.25000000000000155,0.8,0.77457195520401,0.421577125787735
0.25000000000000155,0.8500000000000001,0.7830828428268433,0.4184395372867584
0.25000000000000155,0.9000000000000001,0.7906959652900696,0.41555261611938477
0.25000000000000155,0.9500000000000001,0.7975425720214844,0.41289350390434265
0.25000000000000155,1.0,0.8037301898002625,0.410440593957901
0.25000000000000155,1.05,0.8093477487564087,0.40817418694496155
0.25000000000000155,1.1,0.8144688606262207,0.40607571601867676
0.25000000000000155,1.1500000000000001,0.8191555738449097,0.4041290879249573
0.25000000000000155,1.2000000000000002,0.8234596848487854,0.40231966972351074
0.25000000000000155,1.2500000000000002,0.8274258971214294,0.4006343185901642
0.25000000000000155,1.3,0.8310917019844055,0.3990614414215088
0.25000000000000155,1.35,0.834489643573761,0.3975907266139984
0.25000000000000155,1.4000000000000001,0.8376474976539612,0.3962131440639496
0.25000000000000155,1.4500000000000002,0.840589702129364,0.3949202597141266
0.25000000000000155,1.5000000000000002,0.8433375358581543,0.39370495080947876

0.3000000000000016,0.05,0.26633554697036743,0.15894389152526855
0.3000000000000016,0.1,0.30905652046203613,0.28206363320350647
0.3000000000000016,0.15000000000000002,0.3649711012840271,0.3630143404006958
0.3000000000000016,0.2,0.42278173565864563,0.4115392863750458
0.3000000000000016,0.25,0.4762851297855377,0.43851804733276367
0.3000000000000016,0.3,0.5232542157173157,0.45209068059921265
0.3000000000000016,0.35000000000000003,0.5635461807250977,0.45766007900238037
0.3000000000000016,0.4,0.5978452563285828,0.45860525965690613
0.3000000000000016,0.45,0.6270468831062317,0.45696738362312317
0.3000000000000016,0.5,0.6520097255706787,0.4539553225040436
0.3000000000000016,0.55,0.673474907875061,0.450275719165802
0.3000000000000016,0.6000000000000001,0.692054808139801,0.4463372826576233
0.3000000000000016,0.6500000000000001,0.7082465291023254,0.442372590303421
0.3000000000000016,0.7000000000000001,0.7224507927894592,0.4385106861591339
0.3000000000000016,0.7500000000000001,0.7349907159805298,0.4348190426826477
0.3000000000000016,0.8,0.7461272478103638,0.4313296675682068
0.3000000000000016,0.8500000000000001,0.7560730576515198,0.4280529320240021
0.3000000000000016,0.9000000000000001,0.7650014162063599,0.4249877333641052
0.3000000000000016,0.9500000000000001,0.773055374622345,0.422125905752182
0.3000000000000016,1.0,0.7803529500961304,0.41945645213127136
0.3000000000000016,1.05,0.7869928479194641,0.41696619987487793
0.3000000000000016,1.1,0.7930575013160706,0.4146420359611511
0.3000000000000016,1.1500000000000001,0.7986170053482056,0.41247090697288513
0.3000000000000016,1.2000000000000002,0.8037302494049072,0.41044074296951294
0.3000000000000016,1.2500000000000002,0.8084477186203003,0.4085398018360138
0.3000000000000016,1.3,0.812812864780426,0.4067575931549072
0.3000000000000016,1.35,0.8168631196022034,0.40508440136909485
0.3000000000000016,1.4000000000000001,0.8206303119659424,0.40351155400276184
0.3000000000000016,1.4500000000000002,0.8241432309150696,0.40203049778938293
0.3000000000000016,1.5000000000000002,0.8274258971214294,0.4006343185901642

0.35000000000000164,0.05,0.26211753487586975,0.13790008425712585
0.35000000000000164,0.1,0.29490354657173157,0.2514098584651947
0.35000000000000164,0.15000000000000002,0.34022849798202515,0.33298125863075256
0.35000000000000164,0.2,0.38999131321907043,0.3870968520641327
0.35000000000000164,0.25,0.43866217136383057,0.42103320360183716
0.35000000000000164,0.3,0.48341333866119385,0.44112518429756165
0.35000000000000164,0.35000000000000003,0.5232542157173157,0.45209062099456787
0.35000000000000164,0.4,0.55817711353302,0.45720911026000977
0.35000000000000164,0.45,0.5886052846908569,0.4586687684059143
0.35000000000000164,0.5,0.615098774433136,0.4578936696052551
0.35000000000000164,0.55,0.6382181644439697,0.45579493045806885
0.35000000000000164,0.6000000000000001,0.6584705114364624,0.45295000076293945
0.35000000000000164,0.6500000000000001,0.6762930154800415,0.44972196221351624
0.35000000000000164,0.7000000000000001,0.692054808139801,0.4463370740413666
0.35000000000000164,0.7500000000000001,0.7060635685920715,0.4429347515106201
0.35000000000000164,0.8,0.7185751795768738,0.43959876894950867
0.35000000000000164,0.8500000000000001,0.7298022508621216,0.4363776743412018
0.35000000000000164,0.9000000000000001,0.7399218678474426,0.4332978129386902
0.35000000000000164,0.9500000000000001,0.7490822672843933,0.43037155270576477
0.35000000000000164,1.0,0.7574071288108826,0.42760223150253296
0.35000000000000164,1.05,0.7650014162063599,0.42498764395713806
0.35000000000000164,1.1,0.7719534039497375,0.42252281308174133
0.35000000000000164,1.1500000000000001,0.7783389091491699,0.4202003479003906
0.35000000000000164,1.2000000000000002,0.7842220664024353,0.4180123507976532
0.35000000000000164,1.2500000000000002,0.7896581292152405,0.4159505069255829
0.35000000000000164,1.3,0.7946947813034058,0.41400668025016785
0.35000000000000164,1.35,0.7993736267089844,0.4121725261211395
0.35000000000000164,1.4000000000000001,0.8037301898002625,0.4104406237602234
0.35000000000000164,1.4500000000000002,0.8077963590621948,0.40880388021469116
0.35000000000000164,1.5000000000000002,0.8115993738174438,0.40725523233413696

0.4000000000000017,0.05,0.25933611392974854,0.12163680791854858
0.4000000000000017,0.1,0.28518250584602356,0.22602714598178864
0.4000000000000017,0.15000000000000002,0.32231971621513367,0.30598142743110657
0.4000000000000017,0.2,0.3649710714817047,0.3630143702030182
0.4000000000000017,0.25,0.4085741639137268,0.4018131196498871
0.4000000000000017,0.3,0.45027998089790344,0.4271422326564789
0.4000000000000017,0.35000000000000003,0.4886687099933624,0.4429151713848114
0.4000000000000017,0.4,0.5232542157173157,0.4520905911922455
0.4000000000000017,0.45,0.5540683269500732,0.4568057060241699
0.4000000000000017,0.5,0.5813896656036377,0.4585586488246918
0.4000000000000017,0.55,0.6055883765220642,0.4583795666694641
0.4000000000000017,0.6000000000000001,0.6270469427108765,0.45696744322776794
0.4000000000000017,0.6500000000000001,0.6461237072944641,0.4547922909259796
0.4000000000000017,0.7000000000000001,0.6631383895874023,0.4521682560443878
0.4000000000000017,0.7500000000000001,0.6783691644668579,0.44930392503738403
0.4000000000000017,0.8,0.692054808139801,0.4463370740413666
0.4000000000000017,0.8500000000000001,0.704399049282074,0.443357914686203
0.4000000000000017,0.9000000000000001,0.7155753374099731,0.44042345881462097
0.4000000000000017,0.9500000000000001,0.7257306575775146,0.43757009506225586
0.4000000000000017,1.0,0.7349907159805298,0.4348190724849701
0.4000000000000017,1.05,0.7434622645378113,0.4321822226047516
0.4000000000000017,1.1,0.7512372732162476,0.42966461181640625
0.4000000000000017,1.1500000000000001,0.7583944797515869,0.4272669553756714
0.4000000000000017,1.2000000000000002,0.7650014162063599,0.4249877333641052
0.4000000000000017,1.2500000000000002,0.7711169719696045,0.422823041677475
0.4000000000000017,1.3,0.776792049407959,0.4207681119441986
0.4000000000000017,1.35,0.7820709347724915,0.4188176095485687
0.4000000000000017,1.4000000000000001,0.7869928479194641,0.41696619987487793
0.4000000000000017,1.4500000000000002,0.791591227054596,0.41520825028419495
0.4000000000000017,1.5000000000000002,0.7958964705467224,0.41353803873062134

0.45000000000000173,0.05,0.25740885734558105,0.10872810333967209
0.45000000000000173,0.1,0.278253436088562,0.20486454665660858
0.45000000000000173,0.15000000000000002,0.30905652046203613,0.28206366300582886
0.45000000000000173,0.2,0.3456656038761139,0.34021836519241333
0.45000000000000173,0.25,0.38444066047668457,0.3822111189365387
0.45000000000000173,0.3,0.42278173565864563,0.4115392863750458
0.45000000000000173,0.35000000000000003,0.45912593603134155,0.43135467171669006
0.45000000000000173,0.4,0.49270200729370117,0.4442148804664612
0.45000000000000173,0.45,0.5232542157173157,0.4520905911922455
0.45000000000000173,0.5,0.5508233904838562,0.45645081996917725
0.45000000000000173,0.55,0.5756018161773682,0.4583662152290344
0.45000000000000173,0.6000000000000001,0.5978452563285828,0.45860525965690613
0.45000000000000173,0.6500000000000001,0.617824375629425,0.45771288871765137
0.45000000000000173,0.7000000000000001,0.6357995867729187,0.4560733437538147
0.45000000000000173,0.7500000000000001,0.6520097255706787,0.45395535230636597
0.45000000000000173,0.8,0.666668176651001,0.45154666900634766
0.45000000000000173,0.8500000000000001,0.6799620389938354,0.4489772915840149
0.45000000000000173,0.9000000000000001,0.692054808139801,0.4463370740413666
0.45000000000000173,0.9500000000000001,0.7030881643295288,0.4436875283718109
0.45000000000000173,1.0,0.7131848335266113,0.44106948375701904
0.45000000000000173,1.05,0.7224507927894592,0.43851062655448914
0.45000000000000173,1.1,0.7309783697128296,0.43602830171585083
0.45000000000000173,1.1500000000000001,0.7388473749160767,0.43363267183303833
0.45000000000000173,1.2000000000000002,0.7461272478103638,0.4313296675682068
0.45000000000000173,1.2500000000000002,0.7528786063194275,0.4291214942932129
0.45000000000000173,1.3,0.7591545581817627,0.4270080626010895
0.45000000000000173,1.35,0.7650013566017151,0.4249878227710724
0.45000000000000173,1.4000000000000001,0.7704601883888245,0.4230579137802124
0.45000000000000173,1.4500000000000002,0.7755666971206665,0.42121538519859314
0.45000000000000173,1.5000000000000002,0.7803529500961304,0.41945645213127136

0.5000000000000018,0.05,0.2560199499130249,0.09825165569782257
0.5000000000000018,0.1,0.27315735816955566,0.18705692887306213
0.5000000000000018,0.15000000000000002,0.29901883006095886,0.2609860897064209
0.5000000000000018,0.2,0.3305789828300476,0.31908857822418213
0.5000000000000018,0.25,0.3649711012840271,0.3630143404006958
0.5000000000000018,0.3,0.39993777871131897,0.39527326822280884
0.5000000000000018,0.35000000000000003,0.4339424967765808,0.418354332447052
0.5000000000000018,0.4,0.4660766124725342,0.4344119727611542
0.5000000000000018,0.45,0.49589434266090393,0.44519901275634766
0.5000000000000018,0.5,0.5232542157173157,0.4520907700061798
0.5000000000000018,0.55,0.5481958389282227,0.45613983273506165
0.5000000000000018,0.6000000000000001,0.5708574056625366,0.45813822746276855
0.5000000000000018,0.6500000000000001,0.5914222598075867,0.45867350697517395
0.5000000000000018,0.7000000000000001,0.6100873947143555,0.45817795395851135
0.5000000000000018,0.7500000000000001,0.6270470023155212,0.45696744322776794
0.5000000000000018,0.8,0.6424829363822937,0.45527148246765137
0.5000000000000018,0.8500000000000001,0.6565612554550171,0.45325639843940735
0.5000000000000018,0.9000000000000001,0.6694304943084717,0.4510423541069031
0.5000000000000018,0.9500000000000001,0.6812229156494141,0.4487152695655823
0.5000000000000018,1.0,0.692054808139801,0.4463372826576233
0.5000000000000018,1.05,0.702028751373291,0.4439516067504883
0.5000000000000018,1.1,0.7112350463867188,0.4415890872478485
0.5000000000000018,1.1500000000000001,0.7197524905204773,0.43927088379859924
0.5000000000000018,1.2000000000000002,0.7276507019996643,0.4370110332965851
0.5000000000000018,1.2500000000000002,0.7349907159805298,0.4348190724849701
0.5000000000000018,1.3,0.7418263554573059,0.43270015716552734
0.5000000000000018,1.35,0.7482056021690369,0.4306572675704956
0.5000000000000018,1.4000000000000001,0.7541703581809998,0.4286912679672241
0.5000000000000018,1.4500000000000002,0.7597578763961792,0.4268018901348114
0.5000000000000018,1.5000000000000002,0.7650014162063599,0.4249877333641052

0.5500000000000016,0.05,0.2549867033958435,0.08958929777145386
0.5500000000000016,0.1,0.26930874586105347,0.17192508280277252
0.5500000000000016,0.15000000000000002,0.2912707030773163,0.24241848289966583
0.5500000000000016,0.2,0.3186343312263489,0.2997196316719055
0.5500000000000016,0.25,0.349148154258728,0.34465110301971436
0.5500000000000016,0.3,0.380902498960495,0.37896838784217834
0.5500000000000016,0.35000000000000003,0.4124741554260254,0.404606431722641
0.5500000000000016,0.4,0.4429175853729248,0.4233491122722626
0.5500000000000016,0.45,0.4716776907444,0.4367201626300812
0.5500000000000016,0.5,0.4984836280345917,0.44596850872039795
0.5500000000000016,0.55,0.5232542157173157,0.45209068059921265
0.5500000000000016,0.6000000000000001,0.5460251569747925,0.4558667838573456
0.5500000000000016,0.6500000000000001,0.5668988823890686,0.45789864659309387
0.5500000000000016,0.7000000000000001,0.5860103368759155,0.45864567160606384
0.5500000000000016,0.7500000000000001,0.603507399559021,0.4584554135799408
0.5500000000000016,0.8,0.6195374727249146,0.4575899541378021
0.5500000000000016,0.8500000000000001,0.6342418193817139,0.4562455117702484
0.5500000000000016,0.9000000000000001,0.6477512717247009,0.45456841588020325
0.5500000000000016,0.9500000000000001,0.6601851582527161,0.45266810059547424
0.5500000000000016,1.0,0.6716511249542236,0.4506254196166992
0.5500000000000016,1.05,0.6822456121444702,0.44850045442581177
0.5500000000000016,1.1,0.692054808139801,0.4463372826576233
0.5500000000000016,1.1500000000000001,0.7011550664901733,0.4441678524017334
0.5500000000000016,1.2000000000000002,0.709614634513855,0.4420158565044403
0.5500000000000016,1.2500000000000002,0.7174937129020691,0.4398978650569916
0.5500000000000016,1.3,0.7248461842536926,0.437825471162796
0.5500000000000016,1.35,0.7317199110984802,0.4358067214488983
0.5500000000000016,1.4000000000000001,0.7381574511528015,0.43384653329849243
0.5500000000000016,1.4500000000000002,0.7441965937614441,0.4319485127925873
0.5500000000000016,1.5000000000000002,0.7498718500137329,0.430113285779953

0.6000000000000019,0.05,0.2541976571083069,0.08231303840875626
0.6000000000000019,0.1,0.26633554697036743,0.15894389152526855
0.6000000000000019,0.15000000000000002,0.2851824462413788,0.22602719068527222
0.6000000000000019,0.2,0.30905652046203613,0.28206363320350647
0.6000000000000019,0.25,0.33618414402008057,0.3273301124572754
0.6000000000000019,0.3,0.3649711012840271,0.3630143404006958
0.6000000000000019,0.35000000000000003,0.3941439092159271,0.3905980587005615
0.6000000000000019,0.4,0.42278173565864563,0.4115392863750458
0.6000000000000019,0.45,0.4502800703048706,0.42714205384254456
0.6000000000000019,0.5,0.4762851297855377,0.43851804733276367
0.6000000000000019,0.55,0.5006256103515625,0.4465859830379486
0.6000000000000019,0.6000000000000001,0.5232542157173157,0.45209068059921265
0.6000000000000019,0.6500000000000001,0.5442017912864685,0.455625981092453
0.6000000000000019,0.7000000000000001,0.5635461807250977,0.45766007900238037
0.6000000000000019,0.7500000000000001,0.5813896656036377,0.45855867862701416
0.6000000000000019,0.8,0.5978452563285828,0.45860525965690613
0.6000000000000019,0.8500000000000001,0.6130272150039673,0.4580187201499939
0.6000000000000019,0.9000000000000001,0.6270468831062317,0.45696738362312317
0.6000000000000019,0.9500000000000001,0.6400088667869568,0.4555801451206207
0.6000000000000019,1.0,0.6520097255706787,0.4539553225040436
0.6000000000000019,1.05,0.6631383895874023,0.45216816663742065
0.6000000000000019,1.1,0.673474907875061,0.450275719165802
0.6000000000000019,1.1500000000000001,0.6830919981002808,0.448321133852005
0.6000000000000019,1.2000000000000002,0.692054808139801,0.4463372826576233
0.6000000000000019,1.2500000000000002,0.7004222273826599,0.44434821605682373
0.6000000000000019,1.3,0.7082465291023254,0.442372590303421
0.6000000000000019,1.35,0.7155753970146179,0.4404234290122986
0.6000000000000019,1.4000000000000001,0.7224507927894592,0.4385106861591339
0.6000000000000019,1.4500000000000002,0.7289111614227295,0.43664103746414185
0.6000000000000019,1.5000000000000002,0.7349907159805298,0.4348190426826477

0.6500000000000021,0.05,0.2535816729068756,0.07611831277608871
0.6500000000000021,0.1,0.26399365067481995,0.14770740270614624
0.6500000000000021,0.15000000000000002,0.2803218960762024,0.2115073800086975
0.6500000000000021,0.2,0.3012833893299103,0.26600682735443115
0.6500000000000021,0.25,0.3254731595516205,0.31113019585609436
0.6500000000000021,0.3,0.3515680432319641,0.3476429581642151
0.6500000000000021,0.35000000000000003,0.37845128774642944,0.3766609728336334
0.6500000000000021,0.4,0.4052611291408539,0.3993631899356842
0.6500000000000021,0.45,0.4313848912715912,0.4168531596660614
0.6500000000000021,0.5,0.45642247796058655,0.43010610342025757
0.6500000000000021,0.55,0.4801405668258667,0.43995401263237
0.6500000000000021,0.6000000000000001,0.5024270415306091,0.44709211587905884
0.6500000000000021,0.6500000000000001,0.5232542753219604,0.45209062099456787
0.6500000000000021,0.7000000000000001,0.5426485538482666,0.4554126560688019
0.6500000000000021,0.7500000000000001,0.5606705546379089,0.4574291408061981
0.6500000000000021,0.8,0.5773993134498596,0.4584360718727112
0.6500000000000021,0.8500000000000001,0.5929228663444519,0.4586673378944397
0.6500000000000021,0.9000000000000001,0.6073314547538757,0.45830756425857544
0.6500000000000021,0.9500000000000001,0.6207138895988464,0.4575014114379883
0.6500000000000021,1.0,0.6331547498703003,0.4563623070716858
0.6500000000000021,1.05,0.6447333097457886,0.4549786448478699
0.6500000000000021,1.1,0.6555230617523193,0.4534197747707367
0.6500000000000021,1.1500000000000001,0.6655913591384888,0.45173895359039307
0.6500000000000021,1.2000000000000002,0.6749996542930603,0.4499780535697937
0.6500000000000021,1.2500000000000002,0.6838038563728333,0.44816920161247253
0.6500000000000021,1.3,0.6920548677444458,0.44633719325065613
0.6500000000000021,1.35,0.6997984051704407,0.4445009231567383
0.6500000000000021,1.4000000000000001,0.7070761919021606,0.44267499446868896
0.6500000000000021,1.4500000000000002,0.7139256596565247,0.44087037444114685
0.6500000000000021,1.5000000000000002,0.7203812003135681,0.4390948414802551

0.700000000000002,0.05,0.2530916631221771,0.07078274339437485
0.700000000000002,0.1,0.26211753487586975,0.13790008425712585
0.700000000000002,0.15000000000000002,0.27638572454452515,0.19859297573566437
0.700000000000002,0.2,0.29490354657173157,0.2514098584651947
0.700000000000002,0.25,0.31655001640319824,0.296054482460022
0.700000000000002,0.3,0.34022849798202515,0.33298125863075256
0.700000000000002,0.35000000000000003,0.3649710714817047,0.3630144000053406
0.700000000000002,0.4,0.38999131321907043,0.3870968520641327
0.700000000000002,0.45,0.4146946370601654,0.4061543047428131
0.700000000000002,0.5,0.43866217136383057,0.42103320360183716
0.700000000000002,0.55,0.46162137389183044,0.4324774146080017
0.700000000000002,0.6000000000000001,0.48341333866119385,0.44112518429756165
0.700000000000002,0.6500000000000001,0.503963053226471,0.44751399755477905
0.700000000000002,0.7000000000000001,0.5232542157173157,0.45209062099456787
0.700000000000002,0.7500000000000001,0.5413095951080322,0.45522254705429077
0.700000000000002,0.8,0.55817711353302,0.45720911026000977
0.700000000000002,0.8500000000000001,0.5739191770553589,0.45829272270202637
0.700000000000002,0.9000000000000001,0.5886052846908569,0.4586687684059143
0.700000000000002,0.9500000000000001,0.6023078560829163,0.4584940969944
0.700000000000002,1.0,0.615098774433136,0.4578936696052551
0.700000000000002,1.05,0.6270469427108765,0.45696747303009033
0.700000000000002,1.1,0.6382181644439697,0.45579493045806885
0.700000000000002,1.1500000000000001,0.6486737132072449,0.4544390141963959
0.700000000000002,1.2000000000000002,0.6584705114364624,0.45295000076293945
0.700000000000002,1.2500000000000002,0.6676608920097351,0.4513671398162842
0.700000000000002,1.3,0.6762930154800415,0.44972196221351624
0.700000000000002,1.35,0.6844109892845154,0.44803884625434875
0.700000000000002,1.4000000000000001,0.692054808139801,0.4463370740413666
0.700000000000002,1.4500000000000002,0.6992612481117249,0.4446319043636322
0.700000000000002,1.5000000000000002,0.7060635685920715,0.4429347515106201

0.7500000000000018,0.05,0.2526955306529999,0.06614063680171967
0.7500000000000018,0.1,0.2605922520160675,0.12927500903606415
0.7500000000000018,0.15000000000000002,0.27315735816955566,0.18705692887306213
0.7500000000000018,0.2,0.28961262106895447,0.2381291389465332
0.7500000000000018,0.25,0.30905652046203613,0.28206366300582886
0.7500000000000018,0.3,0.33057892322540283,0.3190886080265045
0.7500000000000018,0.35000000000000003,0.35334667563438416,0.34979745745658875
0.7500000000000018,0.4,0.37665316462516785,0.37493574619293213
0.7500000000000018,0.45,0.39993777871131897,0.39527326822280884
0.7500000000000018,0.5,0.42278173565864563,0.4115392863750458
0.7500000000000018,0.55,0.4448915421962738,0.4243925213813782
0.7500000000000018,0.6000000000000001,0.4660765826702118,0.4344120919704437
0.7500000000000018,0.6500000000000001,0.486225962638855,0.4420968294143677
0.7500000000000018,0.7000000000000001,0.5052882432937622,0.44787105917930603
0.7500000000000018,0.7500000000000001,0.5232542157173157,0.4520905911922455
0.7500000000000018,0.8,0.5401434898376465,0.45505237579345703
0.7500000000000018,0.8500000000000001,0.5559946298599243,0.4570011496543884
0.7500000000000018,0.9000000000000001,0.5708574056625366,0.4581381678581238
0.7500000000000018,0.9500000000000001,0.5847881436347961,0.45862823724746704
0.7500000000000018,1.0,0.5978451371192932,0.45860517024993896
0.7500000000000018,1.05,0.6100873351097107,0.45817798376083374
0.7500000000000018,1.1,0.6215716004371643,0.4574348032474518
0.7500000000000018,1.1500000000000001,0.6323530077934265,0.45644673705101013
0.7500000000000018,1.2000000000000002,0.6424829363822937,0.45527148246765137
0.7500000000000018,1.2500000000000002,0.6520097255706787,0.45395535230636597
0.7500000000000018,1.3,0.6609784364700317,0.4525356590747833
0.7500000000000018,1.35,0.6694304943084717,0.4510423541069031
0.7500000000000018,1.4000000000000001,0.6774041652679443,0.44949936866760254
0.7500000000000018,1.4500000000000002,0.6849348545074463,0.4479258954524994
0.7500000000000018,1.5000000000000002,0.692054808139801,0.4463370740413666

0.800000000000002,0.05,0.2523708939552307,0.062065910547971725
0.800000000000002,0.1,0.25933611392974854,0.12163680791854858
0.800000000000002,0.15000000000000002,0.2704792320728302,0.17670689523220062
0.800000000000002,0.2,0.28518250584602356,0.22602714598178864
0.800000000000002,0.25,0.30271509289741516,0.2690967321395874
0.800000000000002,0.3,0.32231971621513367,0.30598142743110657
0.800000000000002,0.35000000000000003,0.3432811200618744,0.33709338307380676
0.800000000000002,0.4,0.3649710714817047,0.3630143702030182
0.800000000000002,0.45,0.38687068223953247,0.3843797445297241
0.800000000000002,0.5,0.4085741639137268,0.4018131196498871
0.800000000000002,0.55,0.4297807514667511,0.4158936142921448
0.800000000000002,0.6000000000000001,0.45027998089790344,0.4271422326564789
0.800000000000002,0.6500000000000001,0.4699357748031616,0.43601691722869873
0.800000000000002,0.7000000000000001,0.4886687099933624,0.4429151713848114
0.800000000000002,0.7500000000000001,0.5064431428909302,0.44817695021629333
0.800000000000002,0.8,0.5232542157173157,0.4520905911922455
0.800000000000002,0.8500000000000001,0.539118766784668,0.45489931106567383
0.800000000000002,0.9000000000000001,0.5540683269500732,0.4568057060241699
0.800000000000002,0.9500000000000001,0.5681434273719788,0.45797884464263916
0.800000000000002,1.0,0.5813896656036377,0.4585586488246918
0.800000000000002,1.05,0.5938551425933838,0.4586605429649353
0.800000000000002,1.1,0.6055883765220642,0.4583795666694641
0.800000000000002,1.1500000000000001,0.6166369915008545,0.4577938914299011
0.800000000000002,1.2000000000000002,0.6270469427108765,0.45696744322776794
0.800000000000002,1.2500000000000002,0.6368620991706848,0.45595264434814453
0.800000000000002,1.3,0.6461237072944641,0.4547922909259796
0.800000000000002,1.35,0.6548705101013184,0.4535212814807892
0.800000000000002,1.4000000000000001,0.6631383895874023,0.4521682560443878
0.800000000000002,1.4500000000000002,0.6709609627723694,0.45075616240501404
0.800000000000002,1.5000000000000002,0.6783691644668579,0.44930392503738403

0.8500000000000023,0.05,0.25210145115852356,0.05846116319298744
0.8500000000000023,0.1,0.2582896053791046,0.11482968181371689
0.8500000000000023,0.15000000000000002,0.2682345509529114,0.16738122701644897
0.8500000000000023,0.2,0.28144025802612305,0.21497707068920135
0.8500000000000023,0.25,0.2973097264766693,0.25708267092704773
0.8500000000000023,0.3,0.31521016359329224,0.29364877939224243
0.8500000000000023,0.35000000000000003,0.33452826738357544,0.3249465227127075
0.8500000000000023,0.4,0.3547089099884033,0.35142281651496887
0.8500000000000023,0.45,0.3752780258655548,0.37359726428985596
0.8500000000000023,0.5,0.3958505392074585,0.39200010895729065
0.8500000000000023,0.55,0.4161281883716583,0.407137393951416
0.8500000000000023,0.6000000000000001,0.43589070439338684,0.4194742739200592
0.8500000000000023,0.6500000000000001,0.454984575510025,0.42942818999290466
0.8500000000000023,0.7000000000000001,0.47331008315086365,0.4373675584793091
0.8500000000000023,0.7500000000000001,0.49080994725227356,0.44361308217048645
0.8500000000000023,0.8,0.5074586272239685,0.4484417736530304
0.8500000000000023,0.8500000000000001,0.5232542157173157,0.45209071040153503
0.8500000000000023,0.9000000000000001,0.5382112860679626,0.4547607898712158
0.8500000000000023,0.9500000000000001,0.5523558259010315,0.4566223919391632
0.8500000000000023,1.0,0.5657211542129517,0.45781856775283813
0.8500000000000023,1.05,0.578345000743866,0.4584691822528839
0.8500000000000023,1.1,0.59026700258255,0.45867425203323364
0.8500000000000023,1.1500000000000001,0.6015278697013855,0.45851728320121765
0.8500000000000023,1.2000000000000002,0.6121674180030823,0.45806753635406494
0.8500000000000023,1.2500000000000002,0.622224748134613,0.45738276839256287
0.8500000000000023,1.3,0.6317373514175415,0.45651042461395264
0.8500000000000023,1.35,0.6407404541969299,0.45549026131629944
0.8500000000000023,1.4000000000000001,0.6492676734924316,0.45435476303100586
0.8500000000000023,1.4500000000000002,0.6573503017425537,0.45313072204589844
0.8500000000000023,1.5000000000000002,0.66501784324646,0.45184049010276794

0.9000000000000021,0.05,0.2518753409385681,0.055249977856874466
0.9000000000000021,0.1,0.25740885734558105,0.10872810333967209
0.9000000000000021,0.15000000000000002,0.26633554697036743,0.15894390642642975
0.9000000000000021,0.2,0.278253436088562,0.20486454665660858
0.9000000000000021,0.25,0.29267072677612305,0.24594755470752716
0.9000000000000021,0.3,0.30905652046203613,0.28206366300582886
0.9000000000000021,0.35000000000000003,0.32688426971435547,0.31337517499923706
0.9000000000000021,0.4,0.3456656038761139,0.34021836519241333
0.9000000000000021,0.45,0.3649711012840271,0.3630143702030182
0.9000000000000021,0.5,0.38444066047668457,0.3822111189365387
0.9000000000000021,0.55,0.4037850797176361,0.3982483446598053
0.9000000000000021,0.6000000000000001,0.42278173565864563,0.4115392863750458
0.9000000000000021,0.6500000000000001,0.4412667453289032,0.42246171832084656
0.9000000000000021,0.7000000000000001,0.45912593603134155,0.43135467171669006
0.9000000000000021,0.7500000000000001,0.4762851893901825,0.4385179281234741
0.9000000000000021,0.8,0.49270200729370117,0.4442148804664612
0.9000000000000021,0.8500000000000001,0.5083584785461426,0.4486734867095947
0.9000000000000021,0.9000000000000001,0.5232542157173157,0.4520905911922455
0.9000000000000021,0.9500000000000001,0.5374019742012024,0.4546351134777069
0.9000000000000021,1.0,0.5508233904838562,0.45645081996917725
0.9000000000000021,1.05,0.5635462403297424,0.4576600193977356
0.9000000000000021,1.1,0.5756018161773682,0.4583662152290344
0.9000000000000021,1.1500000000000001,0.5870233774185181,0.45865678787231445
0.9000000000000021,1.2000000000000002,0.5978452563285828,0.45860525965690613
0.9000000000000021,1.2500000000000002,0.6081011891365051,0.4582732617855072
0.9000000000000021,1.3,0.617824375629425,0.45771288871765137
0.9000000000000021,1.35,0.6270469427108765,0.45696747303009033
0.9000000000000021,1.4000000000000001,0.6357995867729187,0.4560733437538147
0.9000000000000021,1.4500000000000002,0.6441114544868469,0.4550606906414032
0.9000000000000021,1.5000000000000002,0.6520097255706787,0.45395535230636597

0.950000000000002,0.05,0.25168389081954956,0.052371520549058914
0.950000000000002,0.1,0.2566606402397156,0.10322999954223633
0.950000000000002,0.15000000000000002,0.26471567153930664,0.15128006041049957
0.950000000000002,0.2,0.2755192816257477,0.1955878585577011
0.950000000000002,0.25,0.28866398334503174,0.2356186956167221
0.950000000000002,0.3,0.303701788187027,0.2711898386478424
0.950000000000002,0.35000000000000003,0.32018038630485535,0.30237966775894165
0.950000000000002,0.4,0.33767053484916687,0.32943469285964966
0.950000000000002,0.45,0.3557855784893036,0.3526924252510071
0.950000000000002,0.5,0.37419238686561584,0.3725288212299347
0.950000000000002,0.55,0.3926151692867279,0.3893240690231323
0.950000000000002,0.6000000000000001,0.4108341932296753,0.4034436345100403
0.950000000000002,0.6500000000000001,0.4286807179450989,0.415227472782135
0.950000000000002,0.7000000000000001,0.4460309147834778,0.4249858260154724
0.950000000000002,0.7500000000000001,0.4627983570098877,0.43299704790115356
0.950000000000002,0.8,0.478927344083786,0.439508855342865
0.950000000000002,0.8500000000000001,0.4943859577178955,0.4447390139102936
0.950000000000002,0.9000000000000001,0.5091613531112671,0.44887775182724
0.950000000000002,0.9500000000000001,0.5232542157173157,0.45209065079689026
0.950000000000002,1.0,0.5366755723953247,0.4545203745365143
0.950000000000002,1.05,0.5494440197944641,0.45629018545150757
0.950000000000002,1.1,0.5615824460983276,0.4575050473213196
0.950000000000002,1.1500000000000001,0.5731176137924194,0.4582548141479492
0.950000000000002,1.2000000000000002,0.5840772390365601,0.4586162865161896
0.950000000000002,1.2500000000000002,0.5944904088973999,0.45865461230278015
0.950000000000002,1.3,0.6043863296508789,0.45842474699020386
0.950000000000002,1.35,0.6137931942939758,0.4579737186431885
0.950000000000002,1.4000000000000001,0.622738778591156,0.4573412239551544
0.950000000000002,1.4500000000000002,0.6312496662139893,0.4565604329109192
0.950000000000002,1.5000000000000002,0.6393513679504395,0.4556598961353302

1.0000000000000022,0.05,0.25152021646499634,0.04977685958147049
1.0000000000000022,0.1,0.2560199499130249,0.09825165569782257
1.0000000000000022,0.15000000000000002,0.26332297921180725,0.1442928910255432
1.0000000000000022,0.2,0.27315735816955566,0.18705692887306213
1.0000000000000022,0.25,0.28518247604370117,0.22602717578411102
1.0000000000000022,0.3,0.29901883006095886,0.2609860897064209
1.0000000000000022,0.35000000000000003,0.31427663564682007,0.29194873571395874
1.0000000000000022,0.4,0.3305789828300476,0.31908857822418213
1.0000000000000022,0.45,0.34757909178733826,0.342672735452652
1.0000000000000022,0.5,0.3649711012840271,0.3630143404006958
1.0000000000000022,0.55,0.38249513506889343,0.38044071197509766
1.0000000000000022,0.6000000000000001,0.39993777871131897,0.39527326822280884
1.0000000000000022,0.6500000000000001,0.4171300232410431,0.40781715512275696
1.0000000000000022,0.7000000000000001,0.4339424967765808,0.418354332447052
1.0000000000000022,0.7500000000000001,0.4502800405025482,0.42714208364486694
1.0000000000000022,0.8,0.4660766124725342,0.4344119727611542
1.0000000000000022,0.8500000000000001,0.4812893867492676,0.440370112657547
1.0000000000000022,0.9000000000000001,0.49589434266090393,0.44519901275634766
1.0000000000000022,0.9500000000000001,0.5098821520805359,0.4490590989589691
1.0000000000000022,1.0,0.5232542157173157,0.4520907700061798
1.0000000000000022,1.05,0.5360202193260193,0.4544156789779663
1.0000000000000022,1.1,0.5481958389282227,0.45613983273506165
1.0000000000000022,1.1500000000000001,0.5598008036613464,0.4573545455932617
1.0000000000000022,1.2000000000000002,0.5708574056625366,0.45813822746276855
1.0000000000000022,1.2500000000000002,0.5813896656036377,0.4585586488246918
1.0000000000000022,1.3,0.5914222598075867,0.45867350697517395
1.0000000000000022,1.35,0.6009799242019653,0.4585324823856354
1.0000000000000022,1.4000000000000001,0.6100873947143555,0.45817795395851135
1.0000000000000022,1.4500000000000002,0.618768572807312,0.4576460123062134
1.0000000000000022,1.5000000000000002,0.6270470023155212,0.45696744322776794

1.0500000000000025,0.05,0.2513793110847473,0.04742617905139923
1.0500000000000025,0.1,0.255467027425766,0.09372399002313614
1.0500000000000025,0.15000000000000002,0.26211753487586975,0.13790008425712585
1.0500000000000025,0.2,0.2711041569709778,0.17919249832630157
1.0500000000000025,0.25,0.2821405231952667,0.2171085774898529
1.0500000000000025,0.3,0.29490357637405396,0.2514098584651947
1.0500000000000025,0.35000000000000003,0.30905652046203613,0.28206366300582886
1.0500000000000025,0.4,0.32426831126213074,0.309184730052948
1.0500000000000025,0.45,0.34022846817970276,0.33298128843307495
1.0500000000000025,0.5,0.35665786266326904,0.35371163487434387
1.0500000000000025,0.55,0.3733136057853699,0.3716561496257782
1.0500000000000025,0.6000000000000001,0.38999131321907043,0.3870968818664551
1.0500000000000025,0.6500000000000001,0.4065245985984802,0.4003058671951294
1.0500000000000025,0.7000000000000001,0.4227817952632904,0.4115391671657562
1.0500000000000025,0.7500000000000001,0.43866220116615295,0.42103302478790283
1.0500000000000025,0.8,0.4540921151638031,0.4290026128292084
1.0500000000000025,0.8500000000000001,0.469020277261734,0.4356420636177063
1.0500000000000025,0.9000000000000001,0.48341333866119385,0.44112518429756165
1.0500000000000025,0.9500000000000001,0.4972532093524933,0.44560596346855164
1.0500000000000025,1.0,0.5105328559875488,0.4492212235927582
1.0500000000000025,1.05,0.5232542157173157,0.45209068059921265
1.0500000000000025,1.1,0.5354257822036743,0.45431938767433167
1.0500000000000025,1.1500000000000001,0.5470612645149231,0.45599886775016785
1.0500000000000025,1.2000000000000002,0.5581771731376648,0.4572090804576874
1.0500000000000025,1.2500000000000002,0.5687926411628723,0.4580188989639282
1.0500000000000025,1.3,0.5789282917976379,0.4584882855415344
1.0500000000000025,1.35,0.5886052846908569,0.4586687982082367
1.0500000000000025,1.4000000000000001,0.5978452563285828,0.45860525965690613
1.0500000000000025,1.4500000000000002,0.6066693663597107,0.45833587646484375
1.0500000000000025,1.5000000000000002,0.615098774433136,0.45789358019828796

1.1000000000000023,0.05,0.25125712156295776,0.045286696404218674
1.1000000000000023,0.1,0.2549867033958435,0.08958929777145386
1.1000000000000023,0.15000000000000002,0.2610672414302826,0.1320316344499588
1.1000000000000023,0.2,0.26930874586105347,0.17192508280277252
1.1000000000000023,0.25,0.2794686555862427,0.20880383253097534
1.1000000000000023,0.3,0.2912707030773163,0.24241848289966583
1.1000000000000023,0.35000000000000003,0.30442294478416443,0.2727011442184448
1.1000000000000023,0.4,0.3186343312263489,0.2997196316719055
1.1000000000000023,0.45,0.33362752199172974,0.32363227009773254
1.1000000000000023,0.5,0.349148154258728,0.34465110301971436
1.1000000000000023,0.55,0.3649711012840271,0.3630143404006958
1.1000000000000023,0.6000000000000001,0.380902498960495,0.37896838784217834
1.1000000000000023,0.6500000000000001,0.39678066968917847,0.39275532960891724
1.1000000000000023,0.7000000000000001,0.4124741554260254,0.404606431722641
1.1000000000000023,0.7500000000000001,0.4278794527053833,0.4147380292415619
1.1000000000000023,0.8,0.4429175853729248,0.4233491122722626
1.1000000000000023,0.8500000000000001,0.4575304388999939,0.43062180280685425
1.1000000000000023,0.9000000000000001,0.4716776907444,0.4367201626300812
1.1000000000000023,0.9500000000000001,0.4853334426879883,0.44179192185401917
1.1000000000000023,1.0,0.4984836280345917,0.44596850872039795
1.1000000000000023,1.05,0.5111231803894043,0.44936689734458923
1.1000000000000023,1.1,0.5232542157173157,0.45209068059921265
1.1000000000000023,1.1500000000000001,0.5348843336105347,0.45423057675361633
1.1000000000000023,1.2000000000000002,0.5460251569747925,0.4558667838573456
1.1000000000000023,1.2500000000000002,0.5566912293434143,0.45706912875175476
1.1000000000000023,1.3,0.5668988823890686,0.45789864659309387
1.1000000000000023,1.35,0.5766658186912537,0.4584085941314697
1.1000000000000023,1.4000000000000001,0.5860103368759155,0.45864567160606384
1.1000000000000023,1.4500000000000002,0.5949513912200928,0.458649605512619
1.1000000000000023,1.5000000000000002,0.603507399559021,0.4584554135799408

1.1500000000000021,0.05,0.2511504590511322,0.04333128780126572
1.1500000000000021,0.1,0.2545667886734009,0.08579925447702408
1.1500000000000021,0.15000000000000002,0.2601468861103058,0.12662769854068756
1.1500000000000021,0.2,0.2677302956581116,0.16519342362880707
1.1500000000000021,0.25,0.27711036801338196,0.20105887949466705
1.1500000000000021,0.3,0.2880498170852661,0.23397068679332733
1.1500000000000021,0.35000000000000003,0.30029475688934326,0.26383551955223083
1.1500000000000021,0.4,0.313588947057724,0.2906836271286011
1.1500000000000021,0.45,0.32768431305885315,0.314632385969162
1.1500000000000021,0.5,0.34235039353370667,0.33585312962532043
1.1500000000000021,0.55,0.35737892985343933,0.3545477092266083
1.1500000000000021,0.6000000000000001,0.37258756160736084,0.37093010544776917
1.1500000000000021,0.6500000000000001,0.38782092928886414,0.3852151334285736
1.1500000000000021,0.7000000000000001,0.40294986963272095,0.39761099219322205
1.1500000000000021,0.7500000000000001,0.4178697466850281,0.40831494331359863
1.1500000000000021,0.8,0.4324982166290283,0.4175110161304474
1.1500000000000021,0.8500000000000001,0.44677260518074036,0.42536842823028564
1.1500000000000021,0.9000000000000001,0.4606465995311737,0.43204209208488464
1.1500000000000021,0.9500000000000001,0.4740884006023407,0.4376721978187561
1.1500000000000021,1.0,0.4870775043964386,0.4423847794532776
1.1500000000000021,1.05,0.49960294365882874,0.44629329442977905
1.1500000000000021,1.1,0.5116610527038574,0.4494987428188324
1.1500000000000021,1.1500000000000001,0.5232542157173157,0.45209065079689026
1.1500000000000021,1.2000000000000002,0.5343888998031616,0.4541485905647278
1.1500000000000021,1.2500000000000002,0.5450754761695862,0.45574256777763367
1.1500000000000021,1.3,0.5553264021873474,0.4569346308708191
1.1500000000000021,1.35,0.5651557445526123,0.4577787518501282
1.1500000000000021,1.4000000000000001,0.5745790600776672,0.458322674036026
1.1500000000000021,1.4500000000000002,0.5836122632026672,0.45860782265663147
1.1500000000000021,1.5000000000000002,0.5922717452049255,0.45867088437080383

1.2000000000000024,0.05,0.2510567903518677,0.04153725877404213
1.2000000000000024,0.1,0.2541976571083069,0.08231303840875626
1.2000000000000024,0.15000000000000002,0.25933608412742615,0.12163680791854858
1.2000000000000024,0.2,0.26633554697036743,0.15894389152526855
1.2000000000000024,0.25,0.2750193774700165,0.1938246488571167
1.2000000000000024,0.3,0.2851824462413788,0.22602719068527222
1.2000000000000024,0.35000000000000003,0.29660356044769287,0.2554398775100708
1.2000000000000024,0.4,0.30905652046203613,0.28206363320350647
1.2000000000000024,0.45,0.32231971621513367,0.3059813976287842
1.2000000000000024,0.5,0.33618414402008057,0.3273301124572754
1.2000000000000024,0.55,0.35045817494392395,0.3462793827056885
1.2000000000000024,0.6000000000000001,0.3649711012840271,0.3630143404006958
1.2000000000000024,0.6500000000000001,0.37957489490509033,0.37772488594055176
1.2000000000000024,0.7000000000000001,0.3941439092159271,0.3905980587005615
1.2000000000000024,0.7500000000000001,0.4085741639137268,0.4018131196498871
1.2000000000000024,0.8,0.42278173565864563,0.4115392863750458
1.2000000000000024,0.8500000000000001,0.4367004334926605,0.4199339747428894
1.2000000000000024,0.9000000000000001,0.4502800703048706,0.42714205384254456
1.2000000000000024,0.9500000000000001,0.4634834825992584,0.4332966208457947
1.2000000000000024,1.0,0.4762851297855377,0.43851804733276367
1.2000000000000024,1.05,0.4886687099933624,0.4429151713848114
1.2000000000000024,1.1,0.5006256103515625,0.4465859830379486
1.2000000000000024,1.1500000000000001,0.5121533870697021,0.4496183693408966
1.2000000000000024,1.2000000000000002,0.5232542157173157,0.45209068059921265
1.2000000000000024,1.2500000000000002,0.5339339375495911,0.4540725648403168
1.2000000000000024,1.3,0.5442017912864685,0.455625981092453
1.2000000000000024,1.35,0.5540684461593628,0.45680558681488037
1.2000000000000024,1.4000000000000001,0.5635461807250977,0.45766007900238037
1.2000000000000024,1.4500000000000002,0.5726486444473267,0.4582318365573883
1.2000000000000024,1.5000000000000002,0.5813896656036377,0.45855867862701416

1.2500000000000027,0.05,0.2509741485118866,0.03988546505570412
1.2500000000000027,0.1,0.2538714110851288,0.07909594476222992
1.2500000000000027,0.15000000000000002,0.25861814618110657,0.11701465398073196
1.2500000000000027,0.2,0.2650975286960602,0.15312908589839935
1.2500000000000027,0.25,0.27315735816955566,0.18705692887306213
1.2500000000000027,0.3,0.28262007236480713,0.2185508757829666
1.2500000000000027,0.35000000000000003,0.29329192638397217,0.24748721718788147
1.2500000000000027,0.4,0.3049730062484741,0.27384376525878906
1.2500000000000027,0.45,0.3174651265144348,0.2976750135421753
1.2500000000000027,0.5,0.33057892322540283,0.31908857822418213
1.2500000000000027,0.55,0.3441385328769684,0.33822572231292725
1.2500000000000027,0.6000000000000001,0.3579849302768707,0.3552459478378296
1.2500000000000027,0.6500000000000001,0.371977835893631,0.37031644582748413
1.2500000000000027,0.7000000000000001,0.3859962224960327,0.38360464572906494
1.2500000000000027,0.7500000000000001,0.39993783831596375,0.3952733278274536
1.2500000000000027,0.8,0.4137183725833893,0.40547752380371094
1.2500000000000027,0.8500000000000001,0.4272698760032654,0.41436320543289185
1.2500000000000027,0.9000000000000001,0.44053879380226135,0.4220659136772156
1.2500000000000027,0.9500000000000001,0.45348435640335083,0.42871055006980896
1.2500000000000027,1.0,0.4660765826702118,0.4344120919704437
1.2500000000000027,1.05,0.47829490900039673,0.439274400472641
1.2500000000000027,1.1,0.49012628197669983,0.4433921277523041
1.2500000000000027,1.1500000000000001,0.5015637278556824,0.4468509256839752
1.2500000000000027,1.2000000000000002,0.5126055479049683,0.4497275948524475
1.2500000000000027,1.2500000000000002,0.5232541561126709,0.45209062099456787
1.2500000000000027,1.3,0.5335148572921753,0.45400193333625793
1.2500000000000027,1.35,0.5433952212333679,0.45551618933677673
1.2500000000000027,1.4000000000000001,0.5529052019119263,0.45668211579322815
1.2500000000000027,1.4500000000000002,0.5620553493499756,0.45754343271255493
1.2500000000000027,1.5000000000000002,0.5708574056625366,0.45813822746276855

1.3000000000000025,0.05,0.2509007453918457,0.03835969790816307
1.3000000000000025,0.1,0.2535816729068756,0.07611831277608871
1.3000000000000025,0.15000000000000002,0.25797945261001587,0.11272290349006653
1.3000000000000025,0.2,0.26399365067481995,0.14770740270614624
1.3000000000000025,0.25,0.27149274945259094,0.18071551620960236
1.3000000000000025,0.3,0.2803218960762024,0.2115073800086975
1.3000000000000025,0.35000000000000003,0.29031112790107727,0.23995111882686615
1.3000000000000025,0.4,0.3012833893299103,0.26600682735443115
1.3000000000000025,0.45,0.3130612075328827,0.28970563411712646
1.3000000000000025,0.5,0.3254731595516205,0.31113019585609436
1.3000000000000025,0.55,0.33835798501968384,0.3303971290588379
1.3000000000000025,0.6000000000000001,0.3515680432319641,0.3476429581642151
1.3000000000000025,0.6500000000000001,0.3649711608886719,0.363014280796051
1.3000000000000025,0.7000000000000001,0.37845128774642944,0.3766609728336334
1.3000000000000025,0.7500000000000001,0.3919092118740082,0.3887298107147217
1.3000000000000025,0.8,0.4052611291408539,0.3993631899356842
1.3000000000000025,0.8500000000000001,0.418438196182251,0.4086955189704895
1.3000000000000025,0.9000000000000001,0.4313848912715912,0.4168531596660614
1.3000000000000025,0.9500000000000001,0.444057434797287,0.42395395040512085
1.3000000000000025,1.0,0.45642247796058655,0.43010610342025757
1.3000000000000025,1.05,0.4684559106826782,0.4354090392589569
1.3000000000000025,1.1,0.4801405668258667,0.43995401263237
1.3000000000000025,1.1500000000000001,0.49146610498428345,0.44382336735725403
1.3000000000000025,1.2000000000000002,0.5024270415306091,0.44709211587905884
1.3000000000000025,1.2500000000000002,0.5130223631858826,0.44982755184173584
1.3000000000000025,1.3,0.5232542753219604,0.45209062099456787
1.3000000000000025,1.35,0.5331272482872009,0.4539361000061035
1.3000000000000025,1.4000000000000001,0.5426485538482666,0.4554126560688019
1.3000000000000025,1.4500000000000002,0.5518264770507812,0.4565640389919281
1.3000000000000025,1.5000000000000002,0.5606705546379089,0.4574291408061981

1.3500000000000023,0.05,0.2508353888988495,0.03694606199860573
1.3500000000000023,0.1,0.25332316756248474,0.07335459440946579
1.3500000000000023,0.15000000000000002,0.25740882754325867,0.10872810333967209
1.3500000000000023,0.2,0.26300549507141113,0.14264187216758728
1.3500000000000023,0.25,0.26999881863594055,0.1747644990682602
1.3500000000000023,0.3,0.2782534062862396,0.20486456155776978
1.3500000000000023,0.35000000000000003,0.2876197099685669,0.23280593752861023
1.3500000000000023,0.4,0.2979404330253601,0.25853484869003296
1.3500000000000023,0.45,0.30905649065971375,0.28206363320350647
1.3500000000000023,0.5,0.3208126723766327,0.30345356464385986
1.3500000000000023,0.55,0.3330613374710083,0.3227996528148651
1.3500000000000023,0.6000000000000001,0.3456656038761139,0.34021836519241333
1.3500000000000023,0.6500000000000001,0.3585013747215271,0.3558378219604492
1.3500000000000023,0.7000000000000001,0.3714584410190582,0.3697911500930786
1.3500000000000023,0.7500000000000001,0.38444066047668457,0.38221102952957153
1.3500000000000023,0.8,0.39736583828926086,0.3932274580001831
1.3500000000000023,0.8500000000000001,0.4101651608943939,0.4029642641544342
1.3500000000000023,0.9000000000000001,0.42278173565864563,0.4115392863750458
1.3500000000000023,0.9500000000000001,0.43516993522644043,0.4190622568130493
1.3500000000000023,1.0,0.44729378819465637,0.42563581466674805
1.3500000000000023,1.05,0.4591258764266968,0.4313545525074005
1.3500000000000023,1.1,0.47064632177352905,0.4363054931163788
1.3500000000000023,1.1500000000000001,0.48184123635292053,0.44056805968284607
1.3500000000000023,1.2000000000000002,0.49270200729370117,0.4442148208618164
1.3500000000000023,1.2500000000000002,0.5032244920730591,0.44731199741363525
1.3500000000000023,1.3,0.513407826423645,0.4499194025993347
1.3500000000000023,1.35,0.5232542157173157,0.45209062099456787
1.3500000000000023,1.4000000000000001,0.5327678322792053,0.4538746178150177
1.3500000000000023,1.4500000000000002,0.5419552326202393,0.45531484484672546
1.3500000000000023,1.5000000000000002,0.5508233308792114,0.45645079016685486

1.4000000000000026,0.05,0.25077691674232483,0.03563268482685089
1.4000000000000026,0.1,0.2530916631221771,0.07078274339437485
1.4000000000000026,0.15000000000000002,0.2568970322608948,0.10500112920999527
1.4000000000000026,0.2,0.26211753487586975,0.13790008425712585
1.4000000000000026,0.25,0.26865333318710327,0.1691713184118271
1.4000000000000026,0.3,0.27638572454452515,0.19859297573566437
1.4000000000000026,0.35000000000000003,0.28518250584602356,0.22602714598178864
1.4000000000000026,0.4,0.29490354657173157,0.2514098584651947
1.4000000000000026,0.45,0.30540627241134644,0.2747378945350647
1.4000000000000026,0.5,0.31655001640319824,0.296054482460022
1.4000000000000026,0.55,0.3281996250152588,0.31543609499931335
1.4000000000000026,0.6000000000000001,0.34022849798202515,0.33298125863075256
1.4000000000000026,0.6500000000000001,0.35252049565315247,0.34880122542381287
1.4000000000000026,0.7000000000000001,0.3649710714817047,0.3630144000053406
1.4000000000000026,0.7500000000000001,0.37748804688453674,0.37574025988578796
1.4000000000000026,0.8,0.38999131321907043,0.3870968520641327
1.4000000000000026,0.8500000000000001,0.40241262316703796,0.39719855785369873
1.4000000000000026,0.9000000000000001,0.4146946370601654,0.4061543047428131
1.4000000000000026,0.9500000000000001,0.4267905056476593,0.41406697034835815
1.4000000000000026,1.0,0.43866217136383057,0.42103320360183716
1.4000000000000026,1.05,0.4502800703048706,0.42714211344718933
1.4000000000000026,1.1,0.46162137389183044,0.4324774146080017
1.4000000000000026,1.1500000000000001,0.4726696014404297,0.4371149241924286
1.4000000000000026,1.2000000000000002,0.48341333866119385,0.44112518429756165
1.4000000000000026,1.2500000000000002,0.4938456416130066,0.44457194209098816
1.4000000000000026,1.3,0.503963053226471,0.44751399755477905
1.4000000000000026,1.35,0.513765275478363,0.45000410079956055
1.4000000000000026,1.4000000000000001,0.5232542157173157,0.45209062099456787
1.4000000000000026,1.4500000000000002,0.532433807849884,0.4538169801235199
1.4000000000000026,1.5000000000000002,0.5413095951080322,0.45522254705429077

1.4500000000000028,0.05,0.2507244050502777,0.0344092920422554
1.4500000000000028,0.1,0.2528834044933319,0.06838368624448776
1.4500000000000028,0.15000000000000002,0.256436288356781,0.10151645541191101
1.4500000000000028,0.2,0.2613167464733124,0.13345304131507874
1.4500000000000028,0.25,0.267437607049942,0.16390657424926758
1.4500000000000028,0.3,0.2746940851211548,0.1926654577255249
1.4500000000000028,0.35000000000000003,0.2829691469669342,0.21959160268306732
1.4500000000000028,0.4,0.2921377420425415,0.24461379647254944
1.4500000000000028,0.45,0.3020717203617096,0.2677161991596222
1.4500000000000028,0.5,0.31264355778694153,0.2889268100261688
1.4500000000000028,0.55,0.3237295150756836,0.3083062469959259
1.4500000000000028,0.6000000000000001,0.3352127969264984,0.325936883687973
1.4500000000000028,0.6500000000000001,0.3469846844673157,0.3419153392314911
1.4500000000000028,0.7000000000000001,0.3589468002319336,0.35634586215019226
1.4500000000000028,0.7500000000000001,0.3710106909275055,0.36933618783950806
1.4500000000000028,0.8,0.3830990195274353,0.38099342584609985
1.4500000000000028,0.8500000000000001,0.39514461159706116,0.39142274856567383
1.4500000000000028,0.9000000000000001,0.407090425491333,0.4007247984409332
1.4500000000000028,0.9500000000000001,0.41888877749443054,0.4089955985546112
1.4500000000000028,1.0,0.4305003583431244,0.41632574796676636
1.4500000000000028,1.05,0.4418935477733612,0.42280036211013794
1.4500000000000028,1.1,0.4530436396598816,0.4284978210926056
1.4500000000000028,1.1500000000000001,0.46393170952796936,0.43349161744117737
1.4500000000000028,1.2000000000000002,0.474543958902359,0.43784916400909424
1.4500000000000028,1.2500000000000002,0.48487088084220886,0.44163256883621216
1.4500000000000028,1.3,0.4949069321155548,0.44489869475364685
1.4500000000000028,1.35,0.5046492218971252,0.4476994574069977
1.4500000000000028,1.4000000000000001,0.5140976309776306,0.45008257031440735
1.4500000000000028,1.4500000000000002,0.5232542157173157,0.4520905911922455
1.4500000000000028,1.5000000000000002,0.5321223735809326,0.4537629783153534

1.5000000000000027,0.05,0.2506769597530365,0.033266957849264145
1.5000000000000027,0.1,0.2526955306529999,0.06614063680171967
1.5000000000000027,0.15000000000000002,0.2560199797153473,0.09825164824724197
1.5000000000000027,0.2,0.2605922520160675,0.12927500903606415
1.5000000000000027,0.25,0.26633554697036743,0.15894389152526855
1.5000000000000027,0.3,0.27315735816955566,0.18705692887306213
1.5000000000000027,0.35000000000000003,0.28095370531082153,0.2134775072336197
1.5000000000000027,0.4,0.28961262106895447,0.2381291389465332
1.5000000000000027,0.45,0.2990188002586365,0.2609860897064209
1.5000000000000027,0.5,0.30905652046203613,0.28206366300582886
1.5000000000000027,0.55,0.3196125030517578,0.3014083206653595
1.5000000000000027,0.6000000000000001,0.33057892322540283,0.3190886080265045
1.5000000000000027,0.6500000000000001,0.34185466170310974,0.3351876139640808
1.5000000000000027,0.7000000000000001,0.35334667563438416,0.34979745745658875
1.5000000000000027,0.7500000000000001,0.3649711012840271,0.3630143702030182
1.5000000000000027,0.8,0.37665316462516785,0.37493574619293213
1.5000000000000027,0.8500000000000001,0.38832756876945496,0.38565751910209656
1.5000000000000027,0.9000000000000001,0.39993777871131897,0.39527326822280884
1.5000000000000027,0.9500000000000001,0.41143593192100525,0.40387216210365295
1.5000000000000027,1.0,0.42278173565864563,0.4115392863750458
1.5000000000000027,1.05,0.4339425265789032,0.4183542728424072
1.5000000000000027,1.1,0.4448915421962738,0.4243925213813782
1.5000000000000027,1.1500000000000001,0.45560821890830994,0.4297233819961548
1.5000000000000027,1.2000000000000002,0.4660765826702118,0.4344120919704437
1.5000000000000027,1.2500000000000002,0.4762851297855377,0.4385179579257965
1.5000000000000027,1.3,0.486225962638855,0.4420968294143677
1.5000000000000027,1.35,0.49589434266090393,0.44519901275634766
1.5000000000000027,1.4000000000000001,0.5052882432937622,0.44787105917930603
1.5000000000000027,1.4500000000000002,0.5144075751304626,0.45015522837638855
1.5000000000000027,1.5000000000000002,0.5232542157173157,0.4520905911922455



==> grad_visu_PhaseSin.csv <==
re,im,norm,phase
-1.5,0.05,0.49976903200149536,1.849127329478506e-05
-1.5,0.1,0.4990825653076172,0.00014721756451763213
-1.5,0.15000000000000002,0.4979591965675354,0.0004929740680381656
-1.5,0.2,0.4964294135570526,0.0011558013502508402
-1.5,0.25,0.4945335388183594,0.0022258986718952656
-1.5,0.3,0.49232086539268494,0.0037810918875038624
-1.5,0.35000000000000003,0.48984667658805847,0.0058846003375947475
-1.5,0.4,0.4871709644794464,0.008583508431911469
-1.5,0.45,0.4843558967113495,0.011907866224646568
-1.5,0.5,0.4814631938934326,0.015870429575443268
-1.5,0.55,0.4785529673099518,0.020467042922973633
-1.5,0.6000000000000001,0.47568148374557495,0.025677697733044624
-1.5,0.6500000000000001,0.47290027141571045,0.031467925757169724
-1.5,0.7000000000000001,0.47025471925735474,0.0377909317612648
-1.5,0.7500000000000001,0.4677833616733551,0.04458984360098839
-1.5,0.8,0.46551814675331116,0.05180004611611366
-1.5,0.8500000000000001,0.46348366141319275,0.05935182794928551
-1.5,0.9000000000000001,0.46169784665107727,0.06717284023761749
-1.5,0.9500000000000001,0.460172176361084,0.07519038021564484
-1.5,1.0,0.45891252160072327,0.08333323895931244
-1.5,1.05,0.45791956782341003,0.09153366088867188
-1.5,1.1,0.4571894705295563,0.09972842782735825
-1.5,1.1500000000000001,0.456714928150177,0.10786012560129166
-1.5,1.2000000000000002,0.4564855992794037,0.11587754637002945
-1.5,1.2500000000000002,0.4564889669418335,0.12373626977205276
-1.5,1.3,0.4567108750343323,0.13139861822128296
-1.5,1.35,0.45713600516319275,0.13883322477340698
-1.5,1.4000000000000001,0.45774850249290466,0.14601553976535797
-1.5,1.4500000000000002,0.458532452583313,0.15292632579803467
-1.5,1.5000000000000002,0.45947179198265076,0.15955203771591187

-1.45,0.05,0.4997529089450836,2.0465868146857247e-05
-1.45,0.1,0.49901875853538513,0.00016290810890495777
-1.45,0.15000000000000002,0.4978192150592804,0.0005452077020891011
-1.45,0.2,0.49618861079216003,0.0012772834161296487
-1.45,0.25,0.494173139333725,0.0024574706330895424
-1.45,0.3,0.49182838201522827,0.0041695102117955685
-1.45,0.35000000000000003,0.4892168343067169,0.006480101030319929
-1.45,0.4,0.48640570044517517,0.00943723600357771
-1.45,0.45,0.4834635555744171,0.013069193810224533
-1.45,0.5,0.48045864701271057,0.017384521663188934
-1.45,0.55,0.47745633125305176,0.022372784093022346
-1.45,0.6000000000000001,0.47451698780059814,0.02800576761364937
-1.45,0.6500000000000001,0.4716951251029968,0.03423969820141792
-1.45,0.7000000000000001,0.46903783082962036,0.04101758077740669
-1.45,0.7500000000000001,0.4665842652320862,0.04827218875288963
-1.45,0.8,0.4643658697605133,0.05592888221144676
-1.45,0.8500000000000001,0.4624057412147522,0.06390858441591263
-1.45,0.9000000000000001,0.46071967482566833,0.07213069498538971
-1.45,0.9500000000000001,0.4593167006969452,0.08051551133394241
-1.45,1.0,0.4581993818283081,0.08898639678955078
-1.45,1.05,0.4573649764060974,0.09747178107500076
-1.45,1.1,0.45680657029151917,0.10590588301420212
-1.45,1.1500000000000001,0.45651352405548096,0.1142304390668869
-1.45,1.2000000000000002,0.45647236704826355,0.12239433079957962
-1.45,1.2500000000000002,0.4566679000854492,0.13035455346107483
-1.45,1.3,0.4570830762386322,0.13807553052902222
-1.45,1.35,0.4577006697654724,0.14552868902683258
-1.45,1.4000000000000001,0.45850279927253723,0.15269269049167633
-1.45,1.4500000000000002,0.45947179198265076,0.15955199301242828
-1.45,1.5000000000000002,0.46059027314186096,0.16609664261341095

-1.4,0.05,0.4997349679470062,2.2736609025741927e-05
-1.4,0.1,0.49894824624061584,0.0001809036184567958
-1.4,0.15000000000000002,0.4976643919944763,0.0006050730007700622
-1.4,0.2,0.4959230422973633,0.001416325569152832
-1.4,0.25,0.4937768876552582,0.0027220293413847685
-1.4,0.3,0.49128901958465576,0.004612311255186796
-1.4,0.35000000000000003,0.48853012919425964,0.007157337851822376
-1.4,0.4,0.48557546734809875,0.010405344888567924
-1.4,0.45,0.4825013279914856,0.01438187062740326
-1.4,0.5,0.47938287258148193,0.019089920446276665
-1.4,0.55,0.47629091143608093,0.024510959163308144
-1.4,0.6000000000000001,0.4732903242111206,0.030606921762228012
-1.4,0.6500000000000001,0.47043830156326294,0.03732283413410187
-1.4,0.7000000000000001,0.4677834212779999,0.04458984360098839
-1.4,0.7500000000000001,0.4653649628162384,0.05232894420623779
-1.4,0.8,0.46321290731430054,0.06045432761311531
-1.4,0.8500000000000001,0.4613487422466278,0.06887684762477875
-1.4,0.9000000000000001,0.4597850739955902,0.07750718295574188
-1.4,0.9500000000000001,0.45852744579315186,0.08625874668359756
-1.4,1.0,0.4575748145580292,0.09504988044500351
-1.4,1.05,0.4569207429885864,0.1038055568933487
-1.4,1.1,0.4565545916557312,0.11245851963758469
-1.4,1.1500000000000001,0.4564618468284607,0.1209503635764122
-1.4,1.2000000000000002,0.4566259980201721,0.129231259226799
-1.4,1.2500000000000002,0.4570285677909851,0.1372605860233307
-1.4,1.3,0.45765015482902527,0.14500576257705688
-1.4,1.35,0.4584711194038391,0.1524420827627182
-1.4,1.4000000000000001,0.4594716727733612,0.15955205261707306
-1.4,1.4500000000000002,0.460632860660553,0.1663244664669037
-1.4,1.5000000000000002,0.46193578839302063,0.17275363206863403

-1.3499999999999999,0.05,0.49971505999565125,2.5352324882987887e-05
-1.3499999999999999,0.1,0.49886974692344666,0.00020164930901955813
-1.3499999999999999,0.15000000000000002,0.4974927008152008,0.0006739968084730208
-1.3499999999999999,0.2,0.4956291913986206,0.0015761727700009942
-1.3499999999999999,0.25,0.4933399260044098,0.0030256055761128664
-1.3499999999999999,0.3,0.4906967580318451,0.005119245499372482
-1.3499999999999999,0.35000000000000003,0.4877798855304718,0.007930484600365162
-1.3499999999999999,0.4,0.4846736490726471,0.011507060378789902
-1.3499999999999999,0.45,0.4814631938934326,0.015870405361056328
-1.3499999999999999,0.5,0.47823095321655273,0.021016180515289307
-1.3499999999999999,0.55,0.4750540256500244,0.026915783062577248
-1.3499999999999999,0.6000000000000001,0.472001314163208,0.03351900726556778
-1.3499999999999999,0.6500000000000001,0.46913281083106995,0.040757641196250916
-1.3499999999999999,0.7000000000000001,0.4664977192878723,0.048549119383096695
-1.3499999999999999,0.7500000000000001,0.46413496136665344,0.056801002472639084
-1.3499999999999999,0.8,0.4620725214481354,0.06541530787944794
-1.3499999999999999,0.8500000000000001,0.46032872796058655,0.07429208606481552
-1.3499999999999999,0.9000000000000001,0.4589124917984009,0.08333326876163483
-1.3499999999999999,0.9500000000000001,0.45782557129859924,0.09244554489850998
-1.3499999999999999,1.0,0.4570622742176056,0.10154280066490173
-1.3499999999999999,1.05,0.4566118121147156,0.11054763197898865
-1.3499999999999999,1.1,0.4564591646194458,0.11939230561256409
-1.3499999999999999,1.1500000000000001,0.4565861225128174,0.1280195266008377
-1.3499999999999999,1.2000000000000002,0.45697271823883057,0.13638190925121307
-1.3499999999999999,1.2500000000000002,0.4575970470905304,0.1444423794746399
-1.3499999999999999,1.3,0.45843738317489624,0.15217238664627075
-1.3499999999999999,1.35,0.4594716727733612,0.15955205261707306
-1.3499999999999999,1.4000000000000001,0.4606786072254181,0.16656874120235443
-1.3499999999999999,1.4500000000000002,0.46203747391700745,0.17321613430976868
-1.3499999999999999,1.5000000000000002,0.46352890133857727,0.17949320375919342

-1.2999999999999998,0.05,0.4996927082538605,2.838710497599095e-05
-1.2999999999999998,0.1,0.498782217502594,0.00022568146232515574
-1.2999999999999998,0.15000000000000002,0.4973014295101166,0.0007537786150351167
-1.2999999999999998,0.2,0.49530303478240967,0.0017608634661883116
-1.2999999999999998,0.25,0.4928566813468933,0.0033755868207663298
-1.2999999999999998,0.3,0.4900449216365814,0.005702131427824497
-1.2999999999999998,0.35000000000000003,0.48695868253707886,0.008816754445433617
-1.2999999999999998,0.4,0.4836929738521576,0.012765549123287201
-1.2999999999999998,0.45,0.48034271597862244,0.017564091831445694
-1.2999999999999998,0.5,0.47699859738349915,0.023198356851935387
-1.2999999999999998,0.55,0.47374361753463745,0.02962716668844223
-1.2999999999999998,0.6000000000000001,0.47065120935440063,0.03678566589951515
-1.2999999999999998,0.6500000000000001,0.4677834212779999,0.04458985477685928
-1.2999999999999998,0.7000000000000001,0.46518954634666443,0.05294138938188553
-1.2999999999999998,0.7500000000000001,0.46290701627731323,0.06173301488161087
-1.2999999999999998,0.8,0.4609608054161072,0.07085324823856354
-1.2999999999999998,0.8500000000000001,0.4593653678894043,0.08019100874662399
-1.2999999999999998,0.9000000000000001,0.45812520384788513,0.0896395668387413
-1.2999999999999998,0.9500000000000001,0.4572364389896393,0.09909961372613907
-1.2999999999999998,1.0,0.4566887319087982,0.10848147422075272
-1.2999999999999998,1.05,0.4564661979675293,0.11770667880773544
-1.2999999999999998,1.1,0.4565492272377014,0.12670840322971344
-1.2999999999999998,1.1500000000000001,0.4569154977798462,0.1354319006204605
-1.2999999999999998,1.2000000000000002,0.4575410783290863,0.1438336968421936
-1.2999999999999998,1.2500000000000002,0.45840132236480713,0.1518814116716385
-1.2999999999999998,1.3,0.45947179198265076,0.15955208241939545
-1.2999999999999998,1.35,0.4607282280921936,0.16683126986026764
-1.2999999999999998,1.4000000000000001,0.4621477425098419,0.17371217906475067
-1.2999999999999998,1.4500000000000002,0.46370863914489746,0.18019388616085052
-1.2999999999999998,1.5000000000000002,0.46539050340652466,0.18628066778182983

-1.2499999999999998,0.05,0.499667763710022,3.19258906529285e-05
-1.2499999999999998,0.1,0.4986841678619385,0.0002536875836085528
-1.2499999999999998,0.15000000000000002,0.497087687253952,0.0008465923019684851
-1.2499999999999998,0.2,0.49493974447250366,0.001975368009880185
-1.2499999999999998,0.25,0.49232083559036255,0.00378108536824584
-1.2499999999999998,0.3,0.48932570219039917,0.006375530268996954
-1.2499999999999998,0.35000000000000003,0.48605820536613464,0.009837082587182522
-1.2499999999999998,0.4,0.4826256334781647,0.01420871913433075
-1.2499999999999998,0.45,0.47913363575935364,0.01949775405228138
-1.2499999999999998,0.5,0.4756815731525421,0.025677667930722237
-1.2499999999999998,0.55,0.47235894203186035,0.03269160911440849
-1.2499999999999998,0.6000000000000001,0.4692434072494507,0.0404568575322628
-1.2499999999999998,0.6500000000000001,0.46639779210090637,0.04887096583843231
-1.2499999999999998,0.7000000000000001,0.46387115120887756,0.057817596942186356
-1.2499999999999998,0.7500000000000001,0.4616978168487549,0.06717289239168167
-1.2499999999999998,0.8,0.4598988890647888,0.07681117206811905
-1.2499999999999998,0.8500000000000001,0.4584834575653076,0.08661018311977386
-1.2499999999999998,0.9000000000000001,0.45745033025741577,0.09645501524209976
-1.2499999999999998,0.9500000000000001,0.45678985118865967,0.1062413826584816
-1.2499999999999998,1.0,0.4564855992794037,0.11587752401828766
-1.2499999999999998,1.05,0.4565163850784302,0.12528550624847412
-1.2499999999999998,1.1,0.4568573534488678,0.13440126180648804
-1.2499999999999998,1.1500000000000001,0.45748206973075867,0.14317427575588226
-1.2499999999999998,1.2000000000000002,0.45836272835731506,0.15156660974025726
-1.2499999999999998,1.2500000000000002,0.4594717025756836,0.15955200791358948
-1.2499999999999998,1.3,0.4607820212841034,0.16711419820785522
-1.2499999999999998,1.35,0.4622676968574524,0.17424537241458893
-1.2499999999999998,1.4000000000000001,0.4639044404029846,0.1809450089931488
-1.2499999999999998,1.4500000000000002,0.46566954255104065,0.18721842765808105
-1.2499999999999998,1.5000000000000002,0.4675423800945282,0.19307541847229004

-1.1999999999999997,0.05,0.4996395707130432,3.6079902201890945e-05
-1.1999999999999997,0.1,0.49857380986213684,0.00028651836328208447
-1.1999999999999997,0.15000000000000002,0.49684789776802063,0.0009552333503961563
-1.1999999999999997,0.2,0.49453356862068176,0.0022259049583226442
-1.1999999999999997,0.25,0.49172455072402954,0.0042534321546554565
-1.1999999999999997,0.3,0.48853012919425964,0.007157324813306332
-1.1999999999999997,0.35000000000000003,0.4850693345069885,0.011017145588994026
-1.1999999999999997,0.4,0.4814631938934326,0.015870418399572372
-1.1999999999999997,0.45,0.47782930731773376,0.021713266149163246
-1.1999999999999997,0.5,0.47427666187286377,0.028503013774752617
-1.1999999999999997,0.55,0.4709010720252991,0.036163218319416046
-1.1999999999999997,0.6000000000000001,0.46778345108032227,0.04458983615040779
-1.1999999999999997,0.6500000000000001,0.46498703956604004,0.05365874245762825
-1.1999999999999997,0.7000000000000001,0.462558776140213,0.06323324143886566
-1.1999999999999997,0.7500000000000001,0.46052879095077515,0.07317152619361877
-1.1999999999999997,0.8,0.45891255140304565,0.08333324640989304
-1.1999999999999997,0.8500000000000001,0.4577125906944275,0.09358526021242142
-1.1999999999999997,0.9000000000000001,0.4569208025932312,0.10380556434392929
-1.1999999999999997,0.9500000000000001,0.45652061700820923,0.11388642340898514
-1.1999999999999997,1.0,0.4564889073371887,0.12373626977205276
-1.1999999999999997,1.05,0.4567987024784088,0.13327962160110474
-1.1999999999999997,1.1,0.45741987228393555,0.14245718717575073
-1.1999999999999997,1.1500000000000001,0.4583212733268738,0.15122492611408234
-1.1999999999999997,1.2000000000000002,0.4594716727733612,0.15955200791358948
-1.1999999999999997,1.2500000000000002,0.4608406126499176,0.16741995513439178
-1.1999999999999997,1.3,0.4623986482620239,0.17482014000415802
-1.1999999999999997,1.35,0.46411851048469543,0.18175233900547028
-1.1999999999999997,1.4000000000000001,0.46597474813461304,0.188223198056221
-1.1999999999999997,1.4500000000000002,0.4679441750049591,0.19424451887607574
-1.1999999999999997,1.5000000000000002,0.4700058698654175,0.19983196258544922

-1.1499999999999997,0.05,0.49960774183273315,4.098454519407824e-05
-1.1499999999999997,0.1,0.4984491169452667,0.00032525917049497366
-1.1499999999999997,0.15000000000000002,0.49657756090164185,0.001083207898773253
-1.1499999999999997,0.2,0.4940776526927948,0.0025203099939972162
-1.1499999999999997,0.25,0.49105891585350037,0.004806789103895426
-1.1499999999999997,0.3,0.4876480996608734,0.008069822564721107
-1.1499999999999997,0.35000000000000003,0.4839816093444824,0.0123884417116642
-1.1499999999999997,0.4,0.48019662499427795,0.017791898921132088
-1.1499999999999997,0.45,0.47642388939857483,0.02426089718937874
-1.1499999999999997,0.5,0.4727821350097656,0.031732138246297836
-1.1499999999999997,0.55,0.4693736135959625,0.040104940533638
-1.1499999999999997,0.6000000000000001,0.4662810266017914,0.04924974963068962
-1.1499999999999997,0.6500000000000001,0.4635670781135559,0.05901738628745079
-1.1499999999999997,0.7000000000000001,0.4612744450569153,0.06924839317798615
-1.1499999999999997,0.7500000000000001,0.4594273567199707,0.07978193461894989
-1.1499999999999997,0.8,0.45803409814834595,0.09046304225921631
-1.1499999999999997,0.8500000000000001,0.45708879828453064,0.10114874690771103
-1.1499999999999997,0.9000000000000001,0.4565754234790802,0.11171168088912964
-1.1499999999999997,0.9500000000000001,0.45646902918815613,0.12204338610172272
-1.1499999999999997,1.0,0.45673996210098267,0.13205446302890778
-1.1499999999999997,1.05,0.4573543071746826,0.1416749358177185
-1.1499999999999997,1.1,0.4582766890525818,0.15085268020629883
-1.1499999999999997,1.1500000000000001,0.4594717025756836,0.15955202281475067
-1.1499999999999997,1.2000000000000002,0.46090462803840637,0.16775135695934296
-1.1499999999999997,1.2500000000000002,0.4625421464443207,0.17544138431549072
-1.1499999999999997,1.3,0.4643533527851105,0.18262234330177307
-1.1499999999999997,1.35,0.4663097560405731,0.1893022209405899
-1.1499999999999997,1.4000000000000001,0.4683852195739746,0.19549551606178284
-1.1499999999999997,1.4500000000000002,0.4705565273761749,0.20122043788433075
-1.1499999999999997,1.5000000000000002,0.4728027582168579,0.2064988613128662

-1.0999999999999996,0.05,0.49957144260406494,4.682142025558278e-05
-1.0999999999999996,0.1,0.49830737709999084,0.00037128778058104217
-1.0999999999999996,0.15000000000000002,0.49627140164375305,0.0012349840253591537
-1.0999999999999996,0.2,0.4935638904571533,0.002868513111025095
-1.0999999999999996,0.25,0.490313321352005,0.005459021311253309
-1.0999999999999996,0.3,0.4866677224636078,0.00914081186056137
-1.0999999999999996,0.35000000000000003,0.4827837347984314,0.013990020379424095
-1.0999999999999996,0.4,0.4788166880607605,0.02002337947487831
-1.0999999999999996,0.45,0.47491201758384705,0.027201130986213684
-1.0999999999999996,0.5,0.47119849920272827,0.03543342277407646
-1.0999999999999996,0.55,0.46778345108032227,0.04458983615040779
-1.0999999999999996,0.6000000000000001,0.46475058794021606,0.05451035499572754
-1.0999999999999996,0.6500000000000001,0.4621593952178955,0.06501733511686325
-1.0999999999999996,0.7000000000000001,0.460046648979187,0.0759265124797821
-1.0999999999999996,0.7500000000000001,0.4584282338619232,0.08705751597881317
-1.0999999999999996,0.8,0.457302987575531,0.09824155271053314
-1.0999999999999996,0.8500000000000001,0.4566553235054016,0.10932772606611252
-1.0999999999999996,0.9000000000000001,0.4564594328403473,0.12018636614084244
-1.0999999999999996,0.9500000000000001,0.45668208599090576,0.13071094453334808
-1.0999999999999996,1.0,0.4572851061820984,0.14081798493862152
-1.0999999999999996,1.05,0.45822861790657043,0.15044569969177246
-1.0999999999999996,1.1,0.45947176218032837,0.15955199301242828
-1.0999999999999996,1.1500000000000001,0.4609748423099518,0.16811203956604004
-1.0999999999999996,1.2000000000000002,0.46270012855529785,0.17611508071422577
-1.0999999999999996,1.2500000000000002,0.46461227536201477,0.18356244266033173
-1.0999999999999996,1.3,0.4666789472103119,0.1904641091823578
-1.0999999999999996,1.35,0.4688710570335388,0.19683699309825897
-1.0999999999999996,1.4000000000000001,0.4711625277996063,0.2027033418416977
-1.0999999999999996,1.4500000000000002,0.4735300540924072,0.20808856189250946
-1.0999999999999996,1.5000000000000002,0.47595372796058655,0.21301990747451782

-1.0499999999999996,0.05,0.49952980875968933,5.381548180594109e-05
-1.0499999999999996,0.1,0.4981454312801361,0.0004264086892362684
-1.0499999999999996,0.15000000000000002,0.4959230124950409,0.0014163256855681539
-1.0499999999999996,0.2,0.4929822087287903,0.0032832827419042587
-1.0499999999999996,0.25,0.4894753694534302,0.006232802756130695
-1.0499999999999996,0.3,0.48557543754577637,0.01040531974285841
-1.0499999999999996,0.35000000000000003,0.4814631938934326,0.015870418399572372
-1.0499999999999996,0.4,0.47731438279151917,0.02262670174241066
-1.0499999999999996,0.45,0.473290354013443,0.030606932938098907
-1.0499999999999996,0.5,0.469529390335083,0.039687637239694595
-1.0499999999999996,0.55,0.4661427438259125,0.0497019924223423
-1.0499999999999996,0.6000000000000001,0.4632129371166229,0.06045431271195412
-1.0499999999999996,0.6500000000000001,0.4607936441898346,0.07173489779233932
-1.0499999999999996,0.7000000000000001,0.4589124917984009,0.08333327621221542
-1.0499999999999996,0.7500000000000001,0.45757487416267395,0.09504987299442291
-1.0499999999999996,0.8,0.4567674398422241,0.10670432448387146
-1.0499999999999996,0.8500000000000001,0.45646339654922485,0.11814093589782715
-1.0499999999999996,0.9000000000000001,0.4566259980201721,0.12923134863376617
-1.0499999999999996,0.9500000000000001,0.45721235871315,0.13987520337104797
-1.0499999999999996,1.0,0.4581765830516815,0.1499987542629242
-1.0499999999999996,1.05,0.4594717025756836,0.15955206751823425
-1.0499999999999996,1.1,0.4610522389411926,0.16850581765174866
-1.0499999999999996,1.1500000000000001,0.4628746509552002,0.17684832215309143
-1.0499999999999996,1.2000000000000002,0.4648987948894501,0.18458139896392822
-1.0499999999999996,1.2500000000000002,0.46708768606185913,0.19171808660030365
-1.0499999999999996,1.3,0.46940863132476807,0.1982787847518921
-1.0499999999999996,1.35,0.47183215618133545,0.20428991317749023
-1.0499999999999996,1.4000000000000001,0.47433263063430786,0.20978137850761414
-1.0499999999999996,1.4500000000000002,0.4768880009651184,0.2147851288318634
-1.0499999999999996,1.5000000000000002,0.4794788956642151,0.21933403611183167

-0.9999999999999996,0.05,0.49948185682296753,6.227723497431725e-05
-0.9999999999999996,0.1,0.4979592561721802,0.0004929752903990448
-0.9999999999999996,0.15000000000000002,0.4955243766307831,0.001634754124097526
-0.9999999999999996,0.2,0.49232086539268494,0.003781089326366782
-0.9999999999999996,0.25,0.4885301887989044,0.0071573504246771336
-0.9999999999999996,0.3,0.4843558669090271,0.011907866224646568
-0.9999999999999996,0.35000000000000003,0.480006605386734,0.01809040829539299
-0.9999999999999996,0.4,0.4756815433502197,0.025677703320980072
-0.9999999999999996,0.45,0.47155800461769104,0.03456619754433632
-0.9999999999999996,0.5,0.46778345108032227,0.04458983615040779
-0.9999999999999996,0.55,0.4644708037376404,0.05553770810365677
-0.9999999999999996,0.6000000000000001,0.46169784665107727,0.0671728178858757
-0.9999999999999996,0.6500000000000001,0.45950886607170105,0.0792505219578743
-0.9999999999999996,0.7000000000000001,0.45791956782341003,0.09153365343809128
-0.9999999999999996,0.7500000000000001,0.4569208323955536,0.10380551964044571
-0.9999999999999996,0.8,0.4564855992794037,0.11587757617235184
-0.9999999999999996,0.8500000000000001,0.45657357573509216,0.12759409844875336
-0.9999999999999996,0.9000000000000001,0.45713600516319275,0.13883322477340698
-0.9999999999999996,0.9500000000000001,0.4581201374530792,0.1495058238506317
-0.9999999999999996,1.0,0.45947179198265076,0.15955205261707306
-0.9999999999999996,1.05,0.4611380100250244,0.16893745958805084
-0.9999999999999996,1.1,0.4630686640739441,0.1776488572359085
-0.9999999999999996,1.1500000000000001,0.46521735191345215,0.18568958342075348
-0.9999999999999996,1.2000000000000002,0.4675423204898834,0.19307541847229004
-0.9999999999999996,1.2500000000000002,0.4700058698654175,0.1998319774866104
-0.9999999999999996,1.3,0.4725753366947174,0.2059904932975769
-0.9999999999999996,1.35,0.4752219319343567,0.21158641576766968
-0.9999999999999996,1.4000000000000001,0.47792109847068787,0.2166573852300644
-0.9999999999999996,1.4500000000000002,0.48065197467803955,0.22124135494232178
-0.9999999999999996,1.5000000000000002,0.4833969175815582,0.22537611424922943

-0.9499999999999995,0.05,0.4994261562824249,7.261358405230567e-05
-0.9499999999999995,0.1,0.49774375557899475,0.0005741078057326376
-0.9499999999999995,0.15000000000000002,0.4950653314590454,0.0019001916516572237
-0.9499999999999995,0.2,0.4915649890899658,0.00438356027007103
-0.9499999999999995,0.25,0.48746034502983093,0.008270327933132648
-0.9499999999999995,0.3,0.4829915463924408,0.01370516512542963
-0.9499999999999995,0.35000000000000003,0.4784003496170044,0.020726237446069717
-0.9499999999999995,0.4,0.47391143441200256,0.029269978404045105
-0.9499999999999995,0.45,0.46971869468688965,0.039184827357530594
-0.9499999999999995,0.5,0.4659765958786011,0.050251305103302
-0.9499999999999995,0.55,0.46279606223106384,0.06220577284693718
-0.9499999999999995,0.6000000000000001,0.46024587750434875,0.07476463168859482
-0.9499999999999995,0.6500000000000001,0.4583568274974823,0.08764622360467911
-0.9499999999999995,0.7000000000000001,0.4571276307106018,0.10058832168579102
-0.9499999999999995,0.7500000000000001,0.4565322697162628,0.1133609265089035
-0.9499999999999995,0.8,0.4565267860889435,0.1257731169462204
-0.9499999999999995,0.8500000000000001,0.4570560157299042,0.13767555356025696
-0.9499999999999995,0.9000000000000001,0.4580586552619934,0.14895932376384735
-0.9499999999999995,0.9500000000000001,0.4594716727733612,0.15955202281475067
-0.9499999999999995,1.0,0.4612334668636322,0.1694127321243286
-0.9499999999999995,1.05,0.46328532695770264,0.17852668464183807
-0.9499999999999995,1.1,0.46557387709617615,0.18689867854118347
-0.9499999999999995,1.1500000000000001,0.46805062890052795,0.19454920291900635
-0.9499999999999995,1.2000000000000002,0.4706730842590332,0.20150911808013916
-0.9499999999999995,1.2500000000000002,0.47340402007102966,0.20781663060188293
-0.9499999999999995,1.3,0.4762113392353058,0.21351385116577148
-0.9499999999999995,1.35,0.4790681004524231,0.21864473819732666
-0.9499999999999995,1.4000000000000001,0.48195144534111023,0.22325369715690613
-0.9499999999999995,1.4500000000000002,0.48484209179878235,0.2273842990398407
-0.9499999999999995,1.5000000000000002,0.4877244830131531,0.2310781627893448

-0.8999999999999995,0.05,0.4993610382080078,8.53614546940662e-05
-0.8999999999999995,0.1,0.4974926710128784,0.0006740090320818126
-0.8999999999999995,0.15000000000000002,0.494533509016037,0.0022259049583226442
-0.8999999999999995,0.2,0.4906967282295227,0.0051192427054047585
-0.8999999999999995,0.25,0.4862450957298279,0.00962114054709673
-0.8999999999999995,0.3,0.4814631938934326,0.01587042398750782
-0.8999999999999995,0.35000000000000003,0.4766310453414917,0.023874446749687195
-0.8999999999999995,0.4,0.472001314163208,0.033519018441438675
-0.8999999999999995,0.45,0.4677833616733551,0.044589851051568985
-0.8999999999999995,0.5,0.46413496136665344,0.056801021099090576
-0.8999999999999995,0.55,0.46115991473197937,0.0698271244764328
-0.8999999999999995,0.6000000000000001,0.45891252160072327,0.08333323150873184
-0.8999999999999995,0.6500000000000001,0.4574039876461029,0.09700120240449905
-0.8999999999999995,0.7000000000000001,0.4566117823123932,0.11054766178131104
-0.8999999999999995,0.7500000000000001,0.45648887753486633,0.12373630702495575
-0.8999999999999995,0.8,0.456972599029541,0.13638195395469666
-0.8999999999999995,0.8500000000000001,0.4579916298389435,0.14835010468959808
-0.8999999999999995,0.9000000000000001,0.45947176218032837,0.15955199301242828
-0.8999999999999995,0.9500000000000001,0.4613403081893921,0.16993877291679382
-0.8999999999999995,1.0,0.4635288715362549,0.1794932633638382
-0.8999999999999995,1.05,0.46597474813461304,0.18822315335273743
-0.8999999999999995,1.1,0.46862220764160156,0.19615426659584045
-0.8999999999999995,1.1500000000000001,0.4714221656322479,0.20332498848438263
-0.8999999999999995,1.2000000000000002,0.47433269023895264,0.20978127419948578
-0.8999999999999995,1.2500000000000002,0.47731783986091614,0.2155739665031433
-0.8999999999999995,1.3,0.48034754395484924,0.22075501084327698
-0.8999999999999995,1.35,0.48339688777923584,0.22537614405155182
-0.8999999999999995,1.4000000000000001,0.4864453077316284,0.22948777675628662
-0.8999999999999995,1.4500000000000002,0.4894762933254242,0.23313747346401215
-0.8999999999999995,1.5000000000000002,0.49247631430625916,0.2363699972629547

-0.8499999999999994,0.05,0.4992842674255371,0.00010127426503458992
-0.8499999999999994,0.1,0.49719759821891785,0.0007983989780768752
-0.8499999999999994,0.15000000000000002,0.49391329288482666,0.0026298363227397203
-0.8499999999999994,0.2,0.4896942377090454,0.006026489660143852
-0.8499999999999994,0.25,0.48486006259918213,0.011274971067905426
-0.8499999999999994,0.3,0.4797496795654297,0.018498478457331657
-0.8499999999999994,0.35000000000000003,0.4746871888637543,0.027657276019454002
-0.8499999999999994,0.4,0.4699541926383972,0.038567326962947845
-0.8499999999999994,0.45,0.4657730758190155,0.050932664424180984
-0.8499999999999994,0.5,0.4622988700866699,0.06438633054494858
-0.8499999999999994,0.55,0.4596211612224579,0.07853209227323532
-0.8499999999999994,0.6000000000000001,0.45777183771133423,0.09298188239336014
-0.8499999999999994,0.6500000000000001,0.4567359685897827,0.10738448798656464
-0.8499999999999994,0.7000000000000001,0.45646458864212036,0.1214437410235405
-0.8499999999999994,0.7500000000000001,0.45688650012016296,0.13492724299430847
-0.8499999999999994,0.8,0.4579182267189026,0.1476665586233139
-0.8499999999999994,0.8500000000000001,0.45947179198265076,0.15955205261707306
-0.8499999999999994,0.9000000000000001,0.46146082878112793,0.17052386701107025
-0.8499999999999994,0.9500000000000001,0.4638044238090515,0.18056276440620422
-0.8499999999999994,1.0,0.4664287865161896,0.1896798461675644
-0.8499999999999994,1.05,0.46926894783973694,0.19790834188461304
-0.8499999999999994,1.1,0.4722684621810913,0.20529578626155853
-0.8499999999999994,1.1500000000000001,0.47537940740585327,0.21189889311790466
-0.8499999999999994,1.2000000000000002,0.47856149077415466,0.21777835488319397
-0.8499999999999994,1.2500000000000002,0.4817814826965332,0.22299619019031525
-0.8499999999999994,1.3,0.4850119948387146,0.22761332988739014
-0.8499999999999994,1.35,0.48823124170303345,0.23168769478797913
-0.8499999999999994,1.4000000000000001,0.4914216995239258,0.23527412116527557
-0.8499999999999994,1.4500000000000002,0.4945695102214813,0.2384231984615326
-0.8499999999999994,1.5000000000000002,0.49766406416893005,0.24118110537528992

-0.7999999999999994,0.05,0.4991927444934845,0.0001213930081576109
-0.7999999999999994,0.1,0.49684789776802063,0.0009552396950311959
-0.7999999999999994,0.15000000000000002,0.493184357881546,0.0031366993207484484
-0.7999999999999994,0.2,0.48853009939193726,0.0071573262102901936
-0.7999999999999994,0.25,0.48327696323394775,0.013318891637027264
-0.7999999999999994,0.3,0.4778292775154114,0.021713264286518097
-0.7999999999999994,0.35000000000000003,0.4725612699985504,0.03223024308681488
-0.7999999999999994,0.4,0.4677833616733551,0.044589828699827194
-0.7999999999999994,0.45,0.46372470259666443,0.05839160829782486
-0.7999999999999994,0.5,0.46052879095077515,0.07317148149013519
-0.7999999999999994,0.55,0.4582608640193939,0.08845587819814682
-0.7999999999999994,0.6000000000000001,0.4569208025932312,0.10380548983812332
-0.7999999999999994,0.6500000000000001,0.45646026730537415,0.11884541809558868
-0.7999999999999994,0.7000000000000001,0.4567986726760864,0.13327963650226593
-0.7999999999999994,0.7500000000000001,0.4578375220298767,0.14689452946186066
-0.7999999999999994,0.8,0.45947179198265076,0.15955199301242828
-0.7999999999999994,0.8500000000000001,0.4615977108478546,0.1711786389350891
-0.7999999999999994,0.9000000000000001,0.46411842107772827,0.1817522943019867
-0.7999999999999994,0.9500000000000001,0.46694672107696533,0.19128908216953278
-0.7999999999999994,1.0,0.47000589966773987,0.19983193278312683
-0.7999999999999994,1.05,0.4732307195663452,0.20744073390960693
-0.7999999999999994,1.1,0.47656628489494324,0.21418513357639313
-0.7999999999999994,1.1500000000000001,0.4799673557281494,0.22013893723487854
-0.7999999999999994,1.2000000000000002,0.4833969175815582,0.22537609934806824
-0.7999999999999994,1.2500000000000002,0.48682549595832825,0.22996832430362701
-0.7999999999999994,1.3,0.49022960662841797,0.23398317396640778
-0.7999999999999994,1.35,0.4935910403728485,0.2374832183122635
-0.7999999999999994,1.4000000000000001,0.4968959093093872,0.2405259609222412
-0.7999999999999994,1.4500000000000002,0.5001334547996521,0.24316337704658508
-0.7999999999999994,1.5000000000000002,0.5032962560653687,0.24544206261634827

-0.7499999999999993,0.05,0.4990825653076172,0.00014721756451763213
-0.7499999999999993,0.1,0.4964294135570526,0.0011558013502508402
-0.7499999999999993,0.15000000000000002,0.49232086539268494,0.0037810918875038624
-0.7499999999999993,0.2,0.4871709644794464,0.008583508431911469
-0.7499999999999993,0.25,0.4814631938934326,0.015870429575443268
-0.7499999999999993,0.3,0.47568148374557495,0.025677697733044624
-0.7499999999999993,0.35000000000000003,0.47025471925735474,0.0377909317612648
-0.7499999999999993,0.4,0.46551814675331116,0.05180004611611366
-0.7499999999999993,0.45,0.46169784665107727,0.06717284023761749
-0.7499999999999993,0.5,0.45891252160072327,0.08333323895931244
-0.7499999999999993,0.55,0.4571894705295563,0.09972842782735825
-0.7499999999999993,0.6000000000000001,0.4564855992794037,0.11587754637002945
-0.7499999999999993,0.6500000000000001,0.4567108750343323,0.13139861822128296
-0.7499999999999993,0.7000000000000001,0.45774850249290466,0.14601553976535797
-0.7499999999999993,0.7500000000000001,0.45947179198265076,0.15955203771591187
-0.7499999999999993,0.8,0.46175453066825867,0.17191633582115173
-0.7499999999999993,0.8500000000000001,0.4644796550273895,0.18308307230472565
-0.7499999999999993,0.9000000000000001,0.46754223108291626,0.19307555258274078
-0.7499999999999993,0.9500000000000001,0.4708520770072937,0.20194955170154572
-0.7499999999999993,1.0,0.47433269023895264,0.20978127419948578
-0.7499999999999993,1.05,0.47792109847068787,0.2166573405265808
-0.7499999999999993,1.1,0.4815661609172821,0.2226676642894745
-0.7499999999999993,1.1500000000000001,0.48522722721099854,0.2279011756181717
-0.7499999999999993,1.2000000000000002,0.4888722002506256,0.232442244887352
-0.7499999999999993,1.2500000000000002,0.49247628450393677,0.2363700568675995
-0.7499999999999993,1.3,0.49602076411247253,0.23975631594657898
-0.7499999999999993,1.35,0.4994916617870331,0.24266602098941803
-0.7499999999999993,1.4000000000000001,0.5028791427612305,0.2451573759317398
-0.7499999999999993,1.4500000000000002,0.5061761736869812,0.2472822070121765
-0.7499999999999993,1.5000000000000002,0.50937819480896,0.24908599257469177

-0.6999999999999993,0.05,0.49894824624061584,0.0001809036184567958
-0.6999999999999993,0.1,0.4959230422973633,0.001416325569152832
-0.6999999999999993,0.15000000000000002,0.49128901958465576,0.004612311255186796
-0.6999999999999993,0.2,0.48557546734809875,0.010405344888567924
-0.6999999999999993,0.25,0.47938287258148193,0.019089920446276665
-0.6999999999999993,0.3,0.4732903242111206,0.030606921762228012
-0.6999999999999993,0.35000000000000003,0.4677834212779999,0.04458984360098839
-0.6999999999999993,0.4,0.46321290731430054,0.06045432761311531
-0.6999999999999993,0.45,0.4597850739955902,0.07750718295574188
-0.6999999999999993,0.5,0.4575748145580292,0.09504988044500351
-0.6999999999999993,0.55,0.4565545916557312,0.11245851963758469
-0.6999999999999993,0.6000000000000001,0.4566259980201721,0.129231259226799
-0.6999999999999993,0.6500000000000001,0.45765015482902527,0.14500576257705688
-0.6999999999999993,0.7000000000000001,0.4594716727733612,0.15955205261707306
-0.6999999999999993,0.7500000000000001,0.46193578839302063,0.17275363206863403
-0.6999999999999993,0.8,0.4648987352848053,0.18458141386508942
-0.6999999999999993,0.8500000000000001,0.46823355555534363,0.195068821310997
-0.6999999999999993,0.9000000000000001,0.47183215618133545,0.20428985357284546
-0.6999999999999993,0.9500000000000001,0.475604772567749,0.21234211325645447
-0.6999999999999993,1.0,0.47947895526885986,0.21933400630950928
-0.6999999999999993,1.05,0.4833969175815582,0.22537612915039062
-0.6999999999999993,1.1,0.48731371760368347,0.23057569563388824
-0.6999999999999993,1.1500000000000001,0.49119505286216736,0.2350330501794815
-0.6999999999999993,1.2000000000000002,0.49501505494117737,0.2388399988412857
-0.6999999999999993,1.2500000000000002,0.49875473976135254,0.24207951128482819
-0.6999999999999993,1.3,0.5024006366729736,0.24482513964176178
-0.6999999999999993,1.35,0.5059436559677124,0.24714155495166779
-0.6999999999999993,1.4000000000000001,0.50937819480896,0.24908599257469177
-0.6999999999999993,1.4500000000000002,0.5127009153366089,0.25070804357528687
-0.6999999999999993,1.5000000000000002,0.5159106254577637,0.25205090641975403

-0.6499999999999992,0.05,0.498782217502594,0.00022568146232515574
-0.6499999999999992,0.1,0.49530303478240967,0.0017608634661883116
-0.6499999999999992,0.15000000000000002,0.4900449216365814,0.005702131427824497
-0.6499999999999992,0.2,0.4836929738521576,0.012765549123287201
-0.6499999999999992,0.25,0.47699859738349915,0.023198356851935387
-0.6499999999999992,0.3,0.47065120935440063,0.03678566589951515
-0.6499999999999992,0.35000000000000003,0.46518954634666443,0.05294138938188553
-0.6499999999999992,0.4,0.4609608054161072,0.07085324823856354
-0.6499999999999992,0.45,0.45812520384788513,0.0896395668387413
-0.6499999999999992,0.5,0.4566887319087982,0.10848147422075272
-0.6499999999999992,0.55,0.4565492272377014,0.12670840322971344
-0.6499999999999992,0.6000000000000001,0.4575410783290863,0.1438336968421936
-0.6499999999999992,0.6500000000000001,0.45947179198265076,0.15955208241939545
-0.6499999999999992,0.7000000000000001,0.4621477425098419,0.17371217906475067
-0.6499999999999992,0.7500000000000001,0.46539050340652466,0.18628066778182983
-0.6499999999999992,0.8,0.46904417872428894,0.19730587303638458
-0.6499999999999992,0.8500000000000001,0.4729780852794647,0.2068871110677719
-0.6499999999999992,0.9000000000000001,0.47708627581596375,0.21515074372291565
-0.6499999999999992,0.9500000000000001,0.4812847673892975,0.2222340703010559
-0.6499999999999992,1.0,0.4855085015296936,0.22827403247356415
-0.6499999999999992,1.05,0.48970827460289,0.23340049386024475
-0.6499999999999992,1.1,0.49384742975234985,0.23773279786109924
-0.6499999999999992,1.1500000000000001,0.49789959192276,0.24137838184833527
-0.6499999999999992,1.2000000000000002,0.5018462538719177,0.24443206191062927
-0.6499999999999992,1.2500000000000002,0.5056749582290649,0.2469772845506668
-0.6499999999999992,1.3,0.50937819480896,0.24908605217933655
-0.6499999999999992,1.35,0.5129517912864685,0.25082069635391235
-0.6499999999999992,1.4000000000000001,0.5163943767547607,0.25223520398139954
-0.6499999999999992,1.4500000000000002,0.5197065472602844,0.2533755302429199
-0.6499999999999992,1.5000000000000002,0.522890567779541,0.2542811930179596

-0.5999999999999992,0.05,0.49857380986213684,0.00028651836328208447
-0.5999999999999992,0.1,0.49453356862068176,0.0022259049583226442
-0.5999999999999992,0.15000000000000002,0.48853012919425964,0.007157324813306332
-0.5999999999999992,0.2,0.4814631938934326,0.015870418399572372
-0.5999999999999992,0.25,0.47427666187286377,0.028503013774752617
-0.5999999999999992,0.3,0.46778345108032227,0.04458983615040779
-0.5999999999999992,0.35000000000000003,0.462558776140213,0.06323324143886566
-0.5999999999999992,0.4,0.45891255140304565,0.08333324640989304
-0.5999999999999992,0.45,0.4569208025932312,0.10380556434392929
-0.5999999999999992,0.5,0.4564889073371887,0.12373626977205276
-0.5999999999999992,0.55,0.45741987228393555,0.14245718717575073
-0.5999999999999992,0.6000000000000001,0.4594716727733612,0.15955200791358948
-0.5999999999999992,0.6500000000000001,0.4623986482620239,0.17482014000415802
-0.5999999999999992,0.7000000000000001,0.46597474813461304,0.188223198056221
-0.5999999999999992,0.7500000000000001,0.4700058698654175,0.19983196258544922
-0.5999999999999992,0.8,0.47433269023895264,0.20978137850761414
-0.5999999999999992,0.8500000000000001,0.4788287580013275,0.21823763847351074
-0.5999999999999992,0.9000000000000001,0.48339688777923584,0.22537611424922943
-0.5999999999999992,0.9500000000000001,0.4879639446735382,0.23136748373508453
-0.5999999999999992,1.0,0.49247631430625916,0.23636993765830994
-0.5999999999999992,1.05,0.4968958795070648,0.24052585661411285
-0.5999999999999992,1.1,0.5011963248252869,0.24396063387393951
-0.5999999999999992,1.1500000000000001,0.5053606033325195,0.24678276479244232
-0.5999999999999992,1.2000000000000002,0.5093781352043152,0.2490859478712082
-0.5999999999999992,1.2500000000000002,0.5132436752319336,0.2509500980377197
-0.5999999999999992,1.3,0.5169553756713867,0.25244325399398804
-0.5999999999999992,1.35,0.5205145478248596,0.25362253189086914
-0.5999999999999992,1.4000000000000001,0.5239238142967224,0.2545369267463684
-0.5999999999999992,1.4500000000000002,0.5271873474121094,0.255227655172348
-0.5999999999999992,1.5000000000000002,0.5303101539611816,0.2557295858860016

-0.5499999999999992,0.05,0.49830737709999084,0.00037128778058104217
-0.5499999999999992,0.1,0.4935638904571533,0.002868513111025095
-0.5499999999999992,0.15000000000000002,0.4866677224636078,0.00914081186056137
-0.5499999999999992,0.2,0.4788166880607605,0.02002337947487831
-0.5499999999999992,0.25,0.47119849920272827,0.03543342277407646
-0.5499999999999992,0.3,0.46475058794021606,0.05451035499572754
-0.5499999999999992,0.35000000000000003,0.460046648979187,0.0759265124797821
-0.5499999999999992,0.4,0.457302987575531,0.09824155271053314
-0.5499999999999992,0.45,0.4564594328403473,0.12018636614084244
-0.5499999999999992,0.5,0.4572851061820984,0.14081798493862152
-0.5499999999999992,0.55,0.45947176218032837,0.15955199301242828
-0.5499999999999992,0.6000000000000001,0.46270012855529785,0.17611508071422577
-0.5499999999999992,0.6500000000000001,0.4666789472103119,0.1904641091823578
-0.5499999999999992,0.7000000000000001,0.4711625277996063,0.2027033418416977
-0.5499999999999992,0.7500000000000001,0.47595372796058655,0.21301990747451782
-0.5499999999999992,0.8,0.48090115189552307,0.22163532674312592
-0.5499999999999992,0.8500000000000001,0.4858919680118561,0.22877590358257294
-0.5499999999999992,0.9000000000000001,0.4908444285392761,0.23465602099895477
-0.5499999999999992,0.9500000000000001,0.4957014322280884,0.2394689917564392
-0.5499999999999992,1.0,0.5004242658615112,0.24338456988334656
-0.5499999999999992,1.05,0.5049880146980286,0.24654889106750488
-0.5499999999999992,1.1,0.50937819480896,0.249085932970047
-0.5499999999999992,1.1500000000000001,0.5135874152183533,0.2511003017425537
-0.5499999999999992,1.2000000000000002,0.5176138877868652,0.2526792585849762
-0.5499999999999992,1.2500000000000002,0.5214589834213257,0.2538963258266449
-0.5499999999999992,1.3,0.525127112865448,0.2548121511936188
-0.5499999999999992,1.35,0.5286239385604858,0.2554774284362793
-0.5499999999999992,1.4000000000000001,0.5319563746452332,0.25593432784080505
-0.5499999999999992,1.4500000000000002,0.5351317524909973,0.2562183737754822
-0.5499999999999992,1.5000000000000002,0.5381578207015991,0.2563585340976715

-0.4999999999999991,0.05,0.4979592561721802,0.0004929752903990448
-0.4999999999999991,0.1,0.49232086539268494,0.003781089326366782
-0.4999999999999991,0.15000000000000002,0.4843558669090271,0.011907866224646568
-0.4999999999999991,0.2,0.4756815433502197,0.025677703320980072
-0.4999999999999991,0.25,0.46778345108032227,0.04458983615040779
-0.4999999999999991,0.3,0.46169784665107727,0.0671728178858757
-0.4999999999999991,0.35000000000000003,0.45791956782341003,0.09153365343809128
-0.4999999999999991,0.4,0.4564855992794037,0.11587757617235184
-0.4999999999999991,0.45,0.45713600516319275,0.13883322477340698
-0.4999999999999991,0.5,0.45947179198265076,0.15955205261707306
-0.4999999999999991,0.55,0.4630686640739441,0.1776488572359085
-0.4999999999999991,0.6000000000000001,0.4675423204898834,0.19307541847229004
-0.4999999999999991,0.6500000000000001,0.4725753366947174,0.2059904932975769
-0.4999999999999991,0.7000000000000001,0.47792109847068787,0.2166573852300644
-0.4999999999999991,0.7500000000000001,0.4833969175815582,0.22537611424922943
-0.4999999999999991,0.8,0.48887211084365845,0.23244239389896393
-0.4999999999999991,0.8500000000000001,0.4942569434642792,0.23812659084796906
-0.4999999999999991,0.9000000000000001,0.4994916319847107,0.24266602098941803
-0.4999999999999991,0.9500000000000001,0.5045393109321594,0.2462625801563263
-0.4999999999999991,1.0,0.5093781352043152,0.2490859478712082
-0.4999999999999991,1.05,0.5139983296394348,0.251276433467865
-0.4999999999999991,1.1,0.5183972120285034,0.25294962525367737
-0.4999999999999991,1.1500000000000001,0.5225778222084045,0.2542002201080322
-0.4999999999999991,1.2000000000000002,0.526546061038971,0.2551056146621704
-0.4999999999999991,1.2500000000000002,0.5303102731704712,0.25572946667671204
-0.4999999999999991,1.3,0.5338799953460693,0.25612348318099976
-0.4999999999999991,1.35,0.5372653007507324,0.2563300132751465
-0.4999999999999991,1.4000000000000001,0.5404763221740723,0.25638386607170105
-0.4999999999999991,1.4500000000000002,0.5435235500335693,0.2563134431838989
-0.4999999999999991,1.5000000000000002,0.5464166402816772,0.25614219903945923

-0.44999999999999907,0.05,0.4974926710128784,0.0006740090320818126
-0.44999999999999907,0.1,0.4906967282295227,0.0051192427054047585
-0.44999999999999907,0.15000000000000002,0.4814631938934326,0.01587042398750782
-0.44999999999999907,0.2,0.472001314163208,0.033519018441438675
-0.44999999999999907,0.25,0.46413496136665344,0.056801021099090576
-0.44999999999999907,0.3,0.45891252160072327,0.08333323150873184
-0.44999999999999907,0.35000000000000003,0.4566117823123932,0.11054766178131104
-0.44999999999999907,0.4,0.456972599029541,0.13638195395469666
-0.44999999999999907,0.45,0.45947176218032837,0.15955199301242828
-0.44999999999999907,0.5,0.4635288715362549,0.1794932633638382
-0.44999999999999907,0.55,0.46862220764160156,0.19615426659584045
-0.44999999999999907,0.6000000000000001,0.47433269023895264,0.20978127419948578
-0.44999999999999907,0.6500000000000001,0.48034754395484924,0.22075501084327698
-0.44999999999999907,0.7000000000000001,0.4864453077316284,0.22948777675628662
-0.44999999999999907,0.7500000000000001,0.49247631430625916,0.2363699972629547
-0.44999999999999907,0.8,0.4983435869216919,0.24174538254737854
-0.44999999999999907,0.8500000000000001,0.5039884448051453,0.24590399861335754
-0.44999999999999907,0.9000000000000001,0.50937819480896,0.24908597767353058
-0.44999999999999907,0.9500000000000001,0.5144979953765869,0.25148603320121765
-0.44999999999999907,1.0,0.5193450450897217,0.2532610297203064
-0.44999999999999907,1.05,0.5239238739013672,0.254536896944046
-0.44999999999999907,1.1,0.5282436609268188,0.2554143965244293
-0.44999999999999907,1.1500000000000001,0.5323168039321899,0.25597384572029114
-0.44999999999999907,1.2000000000000002,0.5361567139625549,0.2562796473503113
-0.44999999999999907,1.2500000000000002,0.5397773385047913,0.2563835084438324
-0.44999999999999907,1.3,0.5431928038597107,0.25632667541503906
-0.44999999999999907,1.35,0.5464166402816772,0.25614216923713684
-0.44999999999999907,1.4000000000000001,0.5494622588157654,0.255856990814209
-0.44999999999999907,1.4500000000000002,0.5523414611816406,0.25549277663230896
-0.44999999999999907,1.5000000000000002,0.5550661087036133,0.2550668716430664

-0.399999999999999,0.05,0.49684789776802063,0.0009552396950311959
-0.399999999999999,0.1,0.48853009939193726,0.0071573262102901936
-0.399999999999999,0.15000000000000002,0.4778292775154114,0.021713264286518097
-0.399999999999999,0.2,0.4677833616733551,0.044589828699827194
-0.399999999999999,0.25,0.46052879095077515,0.07317148149013519
-0.399999999999999,0.3,0.4569208025932312,0.10380548983812332
-0.399999999999999,0.35000000000000003,0.4567986726760864,0.13327963650226593
-0.399999999999999,0.4,0.45947179198265076,0.15955199301242828
-0.399999999999999,0.45,0.46411842107772827,0.1817522943019867
-0.399999999999999,0.5,0.47000589966773987,0.19983193278312683
-0.399999999999999,0.55,0.47656628489494324,0.21418513357639313
-0.399999999999999,0.6000000000000001,0.4833969175815582,0.22537609934806824
-0.399999999999999,0.6500000000000001,0.49022960662841797,0.23398317396640778
-0.399999999999999,0.7000000000000001,0.4968959093093872,0.2405259609222412
-0.399999999999999,0.7500000000000001,0.5032962560653687,0.24544206261634827
-0.399999999999999,0.8,0.5093781352043152,0.24908602237701416
-0.399999999999999,0.8500000000000001,0.5151188373565674,0.2517392635345459
-0.399999999999999,0.9000000000000001,0.5205145478248596,0.25362247228622437
-0.399999999999999,0.9500000000000001,0.5255734324455261,0.2549079954624176
-0.399999999999999,1.0,0.5303102135658264,0.2557295262813568
-0.399999999999999,1.05,0.5347431898117065,0.2561911642551422
-0.399999999999999,1.1,0.5388919711112976,0.2563740611076355
-0.399999999999999,1.1500000000000001,0.5427765846252441,0.2563413083553314
-0.399999999999999,1.2000000000000002,0.546416699886322,0.25614213943481445
-0.399999999999999,1.2500000000000002,0.5498309135437012,0.2558155059814453
-0.399999999999999,1.3,0.5530367493629456,0.25539153814315796
-0.399999999999999,1.35,0.5560502409934998,0.2548941969871521
-0.399999999999999,1.4000000000000001,0.5588865280151367,0.2543424665927887
-0.399999999999999,1.4500000000000002,0.5615593791007996,0.25375112891197205
-0.399999999999999,1.5000000000000002,0.5640811920166016,0.25313207507133484

-0.349999999999999,0.05,0.4959230422973633,0.001416325569152832
-0.349999999999999,0.1,0.48557546734809875,0.010405344888567924
-0.349999999999999,0.15000000000000002,0.4732903242111206,0.030606921762228012
-0.349999999999999,0.2,0.46321290731430054,0.06045432761311531
-0.349999999999999,0.25,0.4575748145580292,0.09504988044500351
-0.349999999999999,0.3,0.4566259980201721,0.129231259226799
-0.349999999999999,0.35000000000000003,0.4594716727733612,0.15955205261707306
-0.349999999999999,0.4,0.4648987352848053,0.18458141386508942
-0.349999999999999,0.45,0.47183215618133545,0.20428985357284546
-0.349999999999999,0.5,0.47947895526885986,0.21933400630950928
-0.349999999999999,0.55,0.48731371760368347,0.23057569563388824
-0.349999999999999,0.6000000000000001,0.49501505494117737,0.2388399988412857
-0.349999999999999,0.6500000000000001,0.5024006366729736,0.24482513964176178
-0.349999999999999,0.7000000000000001,0.50937819480896,0.24908599257469177
-0.349999999999999,0.7500000000000001,0.5159106254577637,0.25205090641975403
-0.349999999999999,0.8,0.5219936966896057,0.25404438376426697
-0.349999999999999,0.8500000000000001,0.5276419520378113,0.25531017780303955
-0.349999999999999,0.9000000000000001,0.5328792929649353,0.2560318112373352
-0.349999999999999,0.9500000000000001,0.5377343893051147,0.25634628534317017
-0.349999999999999,1.0,0.5422370433807373,0.2563571035861969
-0.349999999999999,1.05,0.5464166402816772,0.256142258644104
-0.349999999999999,1.1,0.5503012537956238,0.2557601034641266
-0.349999999999999,1.1500000000000001,0.5539166331291199,0.25525593757629395
-0.349999999999999,1.2000000000000002,0.5572867393493652,0.2546633780002594
-0.349999999999999,1.2500000000000002,0.5604330897331238,0.25400853157043457
-0.349999999999999,1.3,0.5633755326271057,0.2533111870288849
-0.349999999999999,1.35,0.5661314725875854,0.2525865137577057
-0.349999999999999,1.4000000000000001,0.5687171220779419,0.25184595584869385
-0.349999999999999,1.4500000000000002,0.5711469650268555,0.25109854340553284
-0.349999999999999,1.5000000000000002,0.5734335780143738,0.2503509521484375

-0.29999999999999893,0.05,0.49453356862068176,0.0022259049583226442
-0.29999999999999893,0.1,0.4814631938934326,0.015870418399572372
-0.29999999999999893,0.15000000000000002,0.46778345108032227,0.04458983615040779
-0.29999999999999893,0.2,0.45891255140304565,0.08333324640989304
-0.29999999999999893,0.25,0.4564889073371887,0.12373626977205276
-0.29999999999999893,0.3,0.4594716727733612,0.15955200791358948
-0.29999999999999893,0.35000000000000003,0.46597474813461304,0.188223198056221
-0.29999999999999893,0.4,0.47433269023895264,0.20978137850761414
-0.29999999999999893,0.45,0.48339688777923584,0.22537611424922943
-0.29999999999999893,0.5,0.49247631430625916,0.23636993765830994
-0.29999999999999893,0.55,0.5011963248252869,0.24396063387393951
-0.29999999999999893,0.6000000000000001,0.5093781352043152,0.2490859478712082
-0.29999999999999893,0.6500000000000001,0.5169553756713867,0.25244325399398804
-0.29999999999999893,0.7000000000000001,0.5239238142967224,0.2545369267463684
-0.29999999999999893,0.7500000000000001,0.5303101539611816,0.2557295858860016
-0.29999999999999893,0.8,0.5361565947532654,0.2562797963619232
-0.29999999999999893,0.8500000000000001,0.5415098071098328,0.25637292861938477
-0.29999999999999893,0.9000000000000001,0.5464166402816772,0.2561422288417816
-0.29999999999999893,0.9500000000000001,0.5509218573570251,0.255683571100235
-0.29999999999999893,1.0,0.5550661683082581,0.25506675243377686
-0.29999999999999893,1.05,0.5588865280151367,0.25434237718582153
-0.29999999999999893,1.1,0.562416136264801,0.2535472810268402
-0.29999999999999893,1.1500000000000001,0.56568443775177,0.2527086138725281
-0.29999999999999893,1.2000000000000002,0.5687171816825867,0.2518458664417267
-0.29999999999999893,1.2500000000000002,0.5715375542640686,0.25097373127937317
-0.29999999999999893,1.3,0.5741659998893738,0.2501027286052704
-0.29999999999999893,1.35,0.5766204595565796,0.24924004077911377
-0.29999999999999893,1.4000000000000001,0.5789169669151306,0.2483913153409958
-0.29999999999999893,1.4500000000000002,0.5810697674751282,0.24756038188934326
-0.29999999999999893,1.5000000000000002,0.583091139793396,0.24674978852272034

-0.2499999999999989,0.05,0.49232086539268494,0.003781089326366782
-0.2499999999999989,0.1,0.4756815433502197,0.025677703320980072
-0.2499999999999989,0.15000000000000002,0.46169784665107727,0.0671728178858757
-0.2499999999999989,0.2,0.4564855992794037,0.11587757617235184
-0.2499999999999989,0.25,0.45947179198265076,0.15955205261707306
-0.2499999999999989,0.3,0.4675423204898834,0.19307541847229004
-0.2499999999999989,0.35000000000000003,0.47792109847068787,0.2166573852300644
-0.2499999999999989,0.4,0.48887211084365845,0.23244239389896393
-0.2499999999999989,0.45,0.4994916319847107,0.24266602098941803
-0.2499999999999989,0.5,0.5093781352043152,0.2490859478712082
-0.2499999999999989,0.55,0.5183972120285034,0.25294962525367737
-0.2499999999999989,0.6000000000000001,0.526546061038971,0.2551056146621704
-0.2499999999999989,0.6500000000000001,0.5338799953460693,0.25612348318099976
-0.2499999999999989,0.7000000000000001,0.5404763221740723,0.25638386607170105
-0.2499999999999989,0.7500000000000001,0.5464166402816772,0.25614219903945923
-0.2499999999999989,0.8,0.551778256893158,0.25557106733322144
-0.2499999999999989,0.8500000000000001,0.5566312670707703,0.2547876536846161
-0.2499999999999989,0.9000000000000001,0.5610373020172119,0.25387200713157654
-0.2499999999999989,0.9500000000000001,0.5650504231452942,0.2528787851333618
-0.2499999999999989,1.0,0.5687172412872314,0.2518458664417267
-0.2499999999999989,1.05,0.5720779299736023,0.2507992386817932
-0.2499999999999989,1.1,0.575167715549469,0.24975620210170746
-0.2499999999999989,1.1500000000000001,0.5780164003372192,0.24872885644435883
-0.2499999999999989,1.2000000000000002,0.5806499719619751,0.2477249950170517
-0.2499999999999989,1.2500000000000002,0.583091139793396,0.24674983322620392
-0.2499999999999989,1.3,0.5853595733642578,0.24580630660057068
-0.2499999999999989,1.35,0.5874725580215454,0.24489593505859375
-0.2499999999999989,1.4000000000000001,0.5894449353218079,0.2440195083618164
-0.2499999999999989,1.4500000000000002,0.5912901759147644,0.24317696690559387
-0.2499999999999989,1.5000000000000002,0.5930197238922119,0.24236781895160675

-0.19999999999999885,0.05,0.48853009939193726,0.0071573262102901936
-0.19999999999999885,0.1,0.4677833616733551,0.044589828699827194
-0.19999999999999885,0.15000000000000002,0.4569208025932312,0.10380548983812332
-0.19999999999999885,0.2,0.45947179198265076,0.15955199301242828
-0.19999999999999885,0.25,0.47000589966773987,0.19983193278312683
-0.19999999999999885,0.3,0.4833969175815582,0.22537609934806824
-0.19999999999999885,0.35000000000000003,0.4968959093093872,0.2405259609222412
-0.19999999999999885,0.4,0.5093781352043152,0.24908602237701416
-0.19999999999999885,0.45,0.5205145478248596,0.25362247228622437
-0.19999999999999885,0.5,0.5303102135658264,0.2557295262813568
-0.19999999999999885,0.55,0.5388919711112976,0.2563740611076355
-0.19999999999999885,0.6000000000000001,0.546416699886322,0.25614213943481445
-0.19999999999999885,0.6500000000000001,0.5530367493629456,0.25539153814315796
-0.19999999999999885,0.7000000000000001,0.5588865280151367,0.2543424665927887
-0.19999999999999885,0.7500000000000001,0.5640811920166016,0.25313207507133484
-0.19999999999999885,0.8,0.5687171816825867,0.2518460154533386
-0.19999999999999885,0.8500000000000001,0.5728746652603149,0.25053754448890686
-0.19999999999999885,0.9000000000000001,0.5766205191612244,0.24924001097679138
-0.19999999999999885,0.9500000000000001,0.5800104141235352,0.2479735016822815
-0.19999999999999885,1.0,0.5830911993980408,0.24674975872039795
-0.19999999999999885,1.05,0.5859018564224243,0.24557551741600037
-0.19999999999999885,1.1,0.5884754657745361,0.24445347487926483
-0.19999999999999885,1.1500000000000001,0.5908401608467102,0.243384450674057
-0.19999999999999885,1.2000000000000002,0.5930197238922119,0.24236777424812317
-0.19999999999999885,1.2500000000000002,0.5950347185134888,0.2414020448923111
-0.19999999999999885,1.3,0.5969027280807495,0.2404850721359253
-0.19999999999999885,1.35,0.598639190196991,0.23961427807807922
-0.19999999999999885,1.4000000000000001,0.6002570390701294,0.23878759145736694
-0.19999999999999885,1.4500000000000002,0.6017680764198303,0.2380022257566452
-0.19999999999999885,1.5000000000000002,0.603182315826416,0.23725587129592896

-0.1499999999999988,0.05,0.4814631938934326,0.015870418399572372
-0.1499999999999988,0.1,0.45891255140304565,0.08333324640989304
-0.1499999999999988,0.15000000000000002,0.4594716727733612,0.15955200791358948
-0.1499999999999988,0.2,0.47433269023895264,0.20978137850761414
-0.1499999999999988,0.25,0.49247631430625916,0.23636993765830994
-0.1499999999999988,0.3,0.5093781352043152,0.2490859478712082
-0.1499999999999988,0.35000000000000003,0.5239238142967224,0.2545369267463684
-0.1499999999999988,0.4,0.5361565947532654,0.2562797963619232
-0.1499999999999988,0.45,0.5464166402816772,0.2561422288417816
-0.1499999999999988,0.5,0.5550661683082581,0.25506675243377686
-0.1499999999999988,0.55,0.562416136264801,0.2535472810268402
-0.1499999999999988,0.6000000000000001,0.5687171816825867,0.2518458664417267
-0.1499999999999988,0.6500000000000001,0.5741659998893738,0.2501027286052704
-0.1499999999999988,0.7000000000000001,0.5789169669151306,0.2483913153409958
-0.1499999999999988,0.7500000000000001,0.583091139793396,0.24674978852272034
-0.1499999999999988,0.8,0.5867845416069031,0.24519561231136322
-0.1499999999999988,0.8500000000000001,0.5900735259056091,0.24373489618301392
-0.1499999999999988,0.9000000000000001,0.5930197834968567,0.24236780405044556
-0.1499999999999988,0.9500000000000001,0.5956729054450989,0.2410910427570343
-0.1499999999999988,1.0,0.5980741381645203,0.2398994266986847
-0.1499999999999988,1.05,0.6002570390701294,0.23878754675388336
-0.1499999999999988,1.1,0.6022497415542603,0.23774921894073486
-0.1499999999999988,1.1500000000000001,0.6040758490562439,0.23677881062030792
-0.1499999999999988,1.2000000000000002,0.605755090713501,0.23587080836296082
-0.1499999999999988,1.2500000000000002,0.6073044538497925,0.23502007126808167
-0.1499999999999988,1.3,0.608738124370575,0.23422205448150635
-0.1499999999999988,1.35,0.6100686192512512,0.23347222805023193
-0.1499999999999988,1.4000000000000001,0.6113065481185913,0.23276685178279877
-0.1499999999999988,1.4500000000000002,0.6124613285064697,0.23210227489471436
-0.1499999999999988,1.5000000000000002,0.6135408282279968,0.23147515952587128

-0.09999999999999876,0.05,0.4677833616733551,0.044589828699827194
-0.09999999999999876,0.1,0.45947179198265076,0.15955199301242828
-0.09999999999999876,0.15000000000000002,0.4833969175815582,0.22537609934806824
-0.09999999999999876,0.2,0.5093781352043152,0.24908602237701416
-0.09999999999999876,0.25,0.5303102135658264,0.2557295262813568
-0.09999999999999876,0.3,0.546416699886322,0.25614213943481445
-0.09999999999999876,0.35000000000000003,0.5588865280151367,0.2543424665927887
-0.09999999999999876,0.4,0.5687171816825867,0.2518460154533386
-0.09999999999999876,0.45,0.5766205191612244,0.24924001097679138
-0.09999999999999876,0.5,0.5830911993980408,0.24674975872039795
-0.09999999999999876,0.55,0.5884754657745361,0.24445347487926483
-0.09999999999999876,0.6000000000000001,0.5930197238922119,0.24236777424812317
-0.09999999999999876,0.6500000000000001,0.5969027280807495,0.2404850721359253
-0.09999999999999876,0.7000000000000001,0.6002570390701294,0.23878759145736694
-0.09999999999999876,0.7500000000000001,0.603182315826416,0.23725587129592896
-0.09999999999999876,0.8,0.605755090713501,0.2358708530664444
-0.09999999999999876,0.8500000000000001,0.6080349087715149,0.2346148043870926
-0.09999999999999876,0.9000000000000001,0.6100686192512512,0.23347222805023193
-0.09999999999999876,0.9500000000000001,0.6118938326835632,0.232429638504982
-0.09999999999999876,1.0,0.6135408282279968,0.2314751297235489
-0.09999999999999876,1.05,0.615034282207489,0.23059873282909393
-0.09999999999999876,1.1,0.6163946986198425,0.229791522026062
-0.09999999999999876,1.1500000000000001,0.6176389455795288,0.229046031832695
-0.09999999999999876,1.2000000000000002,0.6187812089920044,0.2283555269241333
-0.09999999999999876,1.2500000000000002,0.6198335289955139,0.22771447896957397
-0.09999999999999876,1.3,0.620806097984314,0.22711779177188873
-0.09999999999999876,1.35,0.6217076182365417,0.22656111419200897
-0.09999999999999876,1.4000000000000001,0.6225454807281494,0.22604069113731384
-0.09999999999999876,1.4500000000000002,0.6233264207839966,0.22555308043956757
-0.09999999999999876,1.5000000000000002,0.624055802822113,0.2250954657793045

-0.04999999999999871,0.05,0.45947179198265076,0.15955199301242828
-0.04999999999999871,0.1,0.5093781352043152,0.24908602237701416
-0.04999999999999871,0.15000000000000002,0.546416699886322,0.25614213943481445
-0.04999999999999871,0.2,0.5687171816825867,0.2518460154533386
-0.04999999999999871,0.25,0.5830911993980408,0.24674975872039795
-0.04999999999999871,0.3,0.5930197238922119,0.24236777424812317
-0.04999999999999871,0.35000000000000003,0.6002570390701294,0.23878759145736694
-0.04999999999999871,0.4,0.605755090713501,0.2358708530664444
-0.04999999999999871,0.45,0.6100686192512512,0.23347222805023193
-0.04999999999999871,0.5,0.6135408282279968,0.2314751297235489
-0.04999999999999871,0.55,0.6163946986198425,0.229791522026062
-0.04999999999999871,0.6000000000000001,0.6187812089920044,0.2283555269241333
-0.04999999999999871,0.6500000000000001,0.620806097984314,0.22711779177188873
-0.04999999999999871,0.7000000000000001,0.6225454807281494,0.22604069113731384
-0.04999999999999871,0.7500000000000001,0.624055802822113,0.2250954657793045
-0.04999999999999871,0.8,0.6253791451454163,0.22425971925258636
-0.04999999999999871,0.8500000000000001,0.6265482902526855,0.22351551055908203
-0.04999999999999871,0.9000000000000001,0.6275887489318848,0.2228488326072693
-0.04999999999999871,0.9500000000000001,0.6285203695297241,0.2222483605146408
-0.04999999999999871,1.0,0.6293595433235168,0.2217046618461609
-0.04999999999999871,1.05,0.6301193833351135,0.22121016681194305
-0.04999999999999871,1.1,0.6308104395866394,0.22075854241847992
-0.04999999999999871,1.1500000000000001,0.6314417719841003,0.22034449875354767
-0.04999999999999871,1.2000000000000002,0.6320209503173828,0.21996340155601501
-0.04999999999999871,1.2500000000000002,0.6325538158416748,0.21961164474487305
-0.04999999999999871,1.3,0.6330459117889404,0.2192860245704651
-0.04999999999999871,1.35,0.6335017681121826,0.2189835011959076
-0.04999999999999871,1.4000000000000001,0.633925199508667,0.2187018245458603
-0.04999999999999871,1.4500000000000002,0.6343194842338562,0.21843913197517395
-0.04999999999999871,1.5000000000000002,0.634687602519989,0.21819326281547546

1.3322676295501878e-15,0.05,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.1,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.15000000000000002,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.2,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.25,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.3,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.35000000000000003,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.4,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.45,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.5,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.55,0.6453965306282043,0.21084970235824585
1.3322676295501878e-15,0.6000000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.6500000000000001,0.6453965306282043,0.21084970235824585
1.3322676295501878e-15,0.7000000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.7500000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.8,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.8500000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.9000000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,0.9500000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.0,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.05,0.6453964710235596,0.21084964275360107
1.3322676295501878e-15,1.1,0.6453965306282043,0.21084970235824585
1.3322676295501878e-15,1.1500000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.2000000000000002,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.2500000000000002,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.3,0.6453965306282043,0.21084970235824585
1.3322676295501878e-15,1.35,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.4000000000000001,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.4500000000000002,0.6453964710235596,0.21084965765476227
1.3322676295501878e-15,1.5000000000000002,0.6453964710235596,0.21084965765476227

0.05000000000000138,0.05,0.8854614496231079,0.03770545497536659
0.05000000000000138,0.1,0.7932841181755066,0.09643808007240295
0.05000000000000138,0.15000000000000002,0.7489829063415527,0.13035431504249573
0.05000000000000138,0.2,0.7244902849197388,0.14986534416675568
0.05000000000000138,0.25,0.7091887593269348,0.16211450099945068
0.05000000000000138,0.3,0.698782742023468,0.17040486633777618
0.05000000000000138,0.35000000000000003,0.6912670135498047,0.17634831368923187
0.05000000000000138,0.4,0.6855922937393188,0.18080100417137146
0.05000000000000138,0.45,0.6811595559120178,0.1842535138130188
0.05000000000000138,0.5,0.6776029467582703,0.18700483441352844
0.05000000000000138,0.55,0.6746872067451477,0.18924686312675476
0.05000000000000138,0.6000000000000001,0.6722539067268372,0.19110757112503052
0.05000000000000138,0.6500000000000001,0.6701927185058594,0.1926760971546173
0.05000000000000138,0.7000000000000001,0.6684245467185974,0.1940155327320099
0.05000000000000138,0.7500000000000001,0.66689133644104,0.19517241418361664
0.05000000000000138,0.8,0.6655490398406982,0.19618159532546997
0.05000000000000138,0.8500000000000001,0.6643643975257874,0.19706936180591583
0.05000000000000138,0.9000000000000001,0.6633111238479614,0.1978563517332077
0.05000000000000138,0.9500000000000001,0.6623683571815491,0.19855868816375732
0.05000000000000138,1.0,0.6615198254585266,0.19918932020664215
0.05000000000000138,1.05,0.6607519388198853,0.1997586339712143
0.05000000000000138,1.1,0.6600537896156311,0.20027518272399902
0.05000000000000138,1.1500000000000001,0.6594164371490479,0.20074592530727386
0.05000000000000138,1.2000000000000002,0.6588320136070251,0.20117659866809845
0.05000000000000138,1.2500000000000002,0.6582944393157959,0.2015722095966339
0.05000000000000138,1.3,0.657798171043396,0.20193690061569214
0.05000000000000138,1.35,0.6573386192321777,0.2022739201784134
0.05000000000000138,1.4000000000000001,0.6569118499755859,0.20258650183677673
0.05000000000000138,1.4500000000000002,0.656514585018158,0.2028771936893463
0.05000000000000138,1.5000000000000002,0.6561437249183655,0.20314809679985046

0.10000000000000142,0.05,0.9570737481117249,0.008132065646350384
0.10000000000000142,0.1,0.8854614496231079,0.03770545497536659
0.10000000000000142,0.15000000000000002,0.830592930316925,0.07033132761716843
0.10000000000000142,0.2,0.7932841181755066,0.09643808007240295
0.10000000000000142,0.25,0.7675062417984009,0.11588048934936523
0.10000000000000142,0.3,0.7489829063415527,0.13035431504249573
0.10000000000000142,0.35000000000000003,0.7351550459861755,0.14133743941783905
0.10000000000000142,0.4,0.7244902849197388,0.14986534416675568
0.10000000000000142,0.45,0.7160390019416809,0.15663428604602814
0.10000000000000142,0.5,0.7091887593269348,0.16211450099945068
0.10000000000000142,0.55,0.7035309672355652,0.1666291207075119
0.10000000000000142,0.6000000000000001,0.698782742023468,0.17040486633777618
0.10000000000000142,0.6500000000000001,0.6947434544563293,0.17360493540763855
0.10000000000000142,0.7000000000000001,0.6912670135498047,0.17634831368923187
0.10000000000000142,0.7500000000000001,0.6882441639900208,0.17872436344623566
0.10000000000000142,0.8,0.6855922937393188,0.18080100417137146
0.10000000000000142,0.8500000000000001,0.683247447013855,0.18263034522533417
0.10000000000000142,0.9000000000000001,0.6811595559120178,0.1842535138130188
0.10000000000000142,0.9500000000000001,0.6792886853218079,0.18570303916931152
0.10000000000000142,1.0,0.6776029467582703,0.18700483441352844
0.10000000000000142,1.05,0.6760762929916382,0.18818041682243347
0.10000000000000142,1.1,0.6746872067451477,0.18924686312675476
0.10000000000000142,1.1500000000000001,0.6734179854393005,0.19021864235401154
0.10000000000000142,1.2000000000000002,0.6722539067268372,0.19110757112503052
0.10000000000000142,1.2500000000000002,0.6711822748184204,0.19192396104335785
0.10000000000000142,1.3,0.6701927185058594,0.1926760971546173
0.10000000000000142,1.35,0.6692759990692139,0.1933712363243103
0.10000000000000142,1.4000000000000001,0.6684245467185974,0.1940155327320099
0.10000000000000142,1.4500000000000002,0.6676316261291504,0.19461442530155182
0.10000000000000142,1.5000000000000002,0.66689133644104,0.19517241418361664

0.15000000000000147,0.05,0.9788753390312195,0.0027485976461321115
0.15000000000000147,0.1,0.9326338768005371,0.016352375969290733
0.15000000000000147,0.15000000000000002,0.8854613900184631,0.03770545870065689
0.15000000000000147,0.2,0.8466354012489319,0.06001541391015053
0.15000000000000147,0.25,0.8165207505226135,0.07985301315784454
0.15000000000000147,0.3,0.7932841777801514,0.09643799811601639
0.15000000000000147,0.35000000000000003,0.7751244306564331,0.11003747582435608
0.15000000000000147,0.4,0.7606797218322754,0.12117473036050797
0.15000000000000147,0.45,0.748982846736908,0.1303543746471405
0.15000000000000147,0.5,0.7393524050712585,0.13799205422401428
0.15000000000000147,0.55,0.7313047051429749,0.14441265165805817
0.15000000000000147,0.6000000000000001,0.7244904041290283,0.14986522495746613
0.15000000000000147,0.6500000000000001,0.71865314245224,0.1545407772064209
0.15000000000000147,0.7000000000000001,0.7136010527610779,0.1585858315229416
0.15000000000000147,0.7500000000000001,0.7091888189315796,0.16211450099945068
0.15000000000000147,0.8,0.7053038477897644,0.16521599888801575
0.15000000000000147,0.8500000000000001,0.701858401298523,0.16796062886714935
0.15000000000000147,0.9000000000000001,0.6987828016281128,0.17040488123893738
0.15000000000000147,0.9500000000000001,0.6960211396217346,0.1725940853357315
0.15000000000000147,1.0,0.6935282945632935,0.17456506192684174
0.15000000000000147,1.05,0.6912670135498047,0.17634828388690948
0.15000000000000147,1.1,0.6892069578170776,0.1779685914516449
0.15000000000000147,1.1500000000000001,0.6873224377632141,0.1794470101594925
0.15000000000000147,1.2000000000000002,0.6855922341346741,0.18080098927021027
0.15000000000000147,1.2500000000000002,0.6839982867240906,0.18204526603221893
0.15000000000000147,1.3,0.6825250387191772,0.18319261074066162
0.15000000000000147,1.35,0.681159496307373,0.18425352871418
0.15000000000000147,1.4000000000000001,0.6798902750015259,0.18523743748664856
0.15000000000000147,1.4500000000000002,0.6787075996398926,0.18615230917930603
0.15000000000000147,1.5000000000000002,0.677603006362915,0.18700487911701202

0.2000000000000015,0.05,0.987647294998169,0.001218330697156489
0.2000000000000015,0.1,0.9570737481117249,0.008132065646350384
0.2000000000000015,0.15000000000000002,0.9203177690505981,0.021265259012579918
0.2000000000000015,0.2,0.8854614496231079,0.03770545497536659
0.2000000000000015,0.25,0.8554707765579224,0.054596319794654846
0.2000000000000015,0.3,0.830592930316925,0.07033132761716843
0.2000000000000015,0.35000000000000003,0.810143768787384,0.08430299907922745
0.2000000000000015,0.4,0.7932841181755066,0.09643808007240295
0.2000000000000015,0.45,0.7792704701423645,0.10688960552215576
0.2000000000000015,0.5,0.7675062417984009,0.11588048934936523
0.2000000000000015,0.55,0.7575287222862244,0.12363521754741669
0.2000000000000015,0.6000000000000001,0.7489829063415527,0.13035431504249573
0.2000000000000015,0.6500000000000001,0.741595447063446,0.13620810210704803
0.2000000000000015,0.7000000000000001,0.7351550459861755,0.14133743941783905
0.2000000000000015,0.7500000000000001,0.7294967174530029,0.1458582580089569
0.2000000000000015,0.8,0.7244902849197388,0.14986534416675568
0.2000000000000015,0.8500000000000001,0.720032274723053,0.1534360647201538
0.2000000000000015,0.9000000000000001,0.7160390019416809,0.15663428604602814
0.2000000000000015,0.9500000000000001,0.712442934513092,0.15951259434223175
0.2000000000000015,1.0,0.7091887593269348,0.16211450099945068
0.2000000000000015,1.05,0.7062307596206665,0.16447658836841583
0.2000000000000015,1.1,0.7035309672355652,0.1666291207075119
0.2000000000000015,1.1500000000000001,0.7010572552680969,0.16859793663024902
0.2000000000000015,1.2000000000000002,0.698782742023468,0.17040486633777618
0.2000000000000015,1.2500000000000002,0.6966847777366638,0.17206856608390808
0.2000000000000015,1.3,0.6947434544563293,0.17360493540763855
0.2000000000000015,1.35,0.6929425001144409,0.1750274896621704
0.2000000000000015,1.4000000000000001,0.6912670135498047,0.17634831368923187
0.2000000000000015,1.4500000000000002,0.6897045969963074,0.17757758498191833
0.2000000000000015,1.5000000000000002,0.6882441639900208,0.17872436344623566

0.25000000000000155,0.05,0.9919460415840149,0.0006386329769156873
0.25000000000000155,0.1,0.9706938862800598,0.004527478013187647
0.25000000000000155,0.15000000000000002,0.942525327205658,0.012771275825798512
0.25000000000000155,0.2,0.9130398035049438,0.024395624175667763
0.25000000000000155,0.25,0.8854615092277527,0.037705425173044205
0.25000000000000155,0.3,0.8610466122627258,0.0512768030166626
0.25000000000000155,0.35000000000000003,0.8399658203125,0.06423135101795197
0.25000000000000155,0.4,0.8219295144081116,0.07614348083734512
0.25000000000000155,0.45,0.8065105080604553,0.08687394112348557
0.25000000000000155,0.5,0.7932841777801514,0.09643799811601639
0.25000000000000155,0.55,0.781876266002655,0.1049235463142395
0.25000000000000155,0.6000000000000001,0.7719742655754089,0.11244461685419083
0.25000000000000155,0.6500000000000001,0.7633228302001953,0.11911884695291519
0.25000000000000155,0.7000000000000001,0.7557148337364197,0.12505602836608887
0.25000000000000155,0.7500000000000001,0.748982846736908,0.1303543746471405
0.25000000000000155,0.8,0.7429910898208618,0.1350993812084198
0.25000000000000155,0.8500000000000001,0.7376290559768677,0.13936462998390198
0.25000000000000155,0.9000000000000001,0.7328059673309326,0.14321306347846985
0.25000000000000155,0.9500000000000001,0.7284470200538635,0.1466980129480362
0.25000000000000155,1.0,0.7244904041290283,0.14986521005630493
0.25000000000000155,1.05,0.7208841443061829,0.1527535766363144
0.25000000000000155,1.1,0.7175850868225098,0.15539610385894775
0.25000000000000155,1.1500000000000001,0.7145562171936035,0.15782134234905243
0.25000000000000155,1.2000000000000002,0.7117663025856018,0.1600537896156311
0.25000000000000155,1.2500000000000002,0.7091887593269348,0.16211453080177307
0.25000000000000155,1.3,0.706800639629364,0.16402184963226318
0.25000000000000155,1.35,0.7045820355415344,0.16579151153564453
0.25000000000000155,1.4000000000000001,0.7025159597396851,0.1674373894929886
0.25000000000000155,1.4500000000000002,0.7005870938301086,0.1689716875553131
0.25000000000000155,1.5000000000000002,0.698782742023468,0.17040489614009857

0.3000000000000016,0.05,0.9943493604660034,0.00037439927109517157
0.3000000000000016,0.1,0.9788753390312195,0.0027485976461321115
0.3000000000000016,0.15000000000000002,0.9570737481117249,0.008132065646350384
0.3000000000000016,0.2,0.9326338768005371,0.016352375969290733
0.3000000000000016,0.25,0.9082576632499695,0.02654167450964451
0.3000000000000016,0.3,0.8854613900184631,0.03770545870065689
0.3000000000000016,0.35000000000000003,0.8648806810379028,0.04904056340456009
0.3000000000000016,0.4,0.8466354012489319,0.06001541391015053
0.3000000000000016,0.45,0.830592930316925,0.07033131271600723
0.3000000000000016,0.5,0.8165207505226135,0.07985301315784454
0.3000000000000016,0.55,0.8041647672653198,0.08854714035987854
0.3000000000000016,0.6000000000000001,0.7932841777801514,0.09643799811601639
0.3000000000000016,0.6500000000000001,0.7836652994155884,0.10357953608036041
0.3000000000000016,0.7000000000000001,0.7751244306564331,0.11003747582435608
0.3000000000000016,0.7500000000000001,0.7675061821937561,0.11588054895401001
0.3000000000000016,0.8,0.7606797218322754,0.12117473036050797
0.3000000000000016,0.8500000000000001,0.754535973072052,0.12598098814487457
0.3000000000000016,0.9000000000000001,0.748982846736908,0.1303543746471405
0.3000000000000016,0.9500000000000001,0.7439432740211487,0.134343683719635
0.3000000000000016,1.0,0.7393524050712585,0.13799205422401428
0.3000000000000016,1.05,0.7351550459861755,0.14133739471435547
0.3000000000000016,1.1,0.7313047051429749,0.14441265165805817
0.3000000000000016,1.1500000000000001,0.7277611494064331,0.14724688231945038
0.3000000000000016,1.2000000000000002,0.7244904041290283,0.14986522495746613
0.3000000000000016,1.2500000000000002,0.7214628458023071,0.15229004621505737
0.3000000000000016,1.3,0.71865314245224,0.1545407772064209
0.3000000000000016,1.35,0.7160389423370361,0.15663431584835052
0.3000000000000016,1.4000000000000001,0.7136010527610779,0.1585858315229416
0.3000000000000016,1.4500000000000002,0.7113226652145386,0.16040869057178497
0.3000000000000016,1.5000000000000002,0.7091888189315796,0.16211450099945068

0.35000000000000164,0.05,0.9958223700523376,0.0002376536576775834
0.35000000000000164,0.1,0.9841138124465942,0.0017831596778705716
0.35000000000000164,0.15000000000000002,0.9669406414031982,0.005444338079541922
0.35000000000000164,0.2,0.9467363953590393,0.011349556036293507
0.35000000000000164,0.25,0.9255759119987488,0.01910768263041973
0.35000000000000164,0.3,0.9048817157745361,0.028098417446017265
0.35000000000000164,0.35000000000000003,0.8854614496231079,0.03770548477768898
0.35000000000000164,0.4,0.867676854133606,0.04743374511599541
0.35000000000000164,0.45,0.8516148328781128,0.056937556713819504
0.35000000000000164,0.5,0.837212324142456,0.06600254029035568
0.35000000000000164,0.55,0.8243355751037598,0.07451300323009491
0.35000000000000164,0.6000000000000001,0.8128263354301453,0.0824212059378624
0.35000000000000164,0.6500000000000001,0.8025253415107727,0.08972261101007462
0.35000000000000164,0.7000000000000001,0.7932841777801514,0.09643805772066116
0.35000000000000164,0.7500000000000001,0.7849693894386292,0.10260274261236191
0.35000000000000164,0.8,0.7774641513824463,0.10825808346271515
0.35000000000000164,0.8500000000000001,0.7706670761108398,0.11344730108976364
0.35000000000000164,0.9000000000000001,0.7644904851913452,0.11821301281452179
0.35000000000000164,0.9500000000000001,0.7588590979576111,0.1225951611995697
0.35000000000000164,1.0,0.7537084817886353,0.1266310065984726
0.35000000000000164,1.05,0.748982846736908,0.1303544044494629
0.35000000000000164,1.1,0.7446343898773193,0.13379555940628052
0.35000000000000164,1.1500000000000001,0.7406216859817505,0.13698221743106842
0.35000000000000164,1.2000000000000002,0.7369089126586914,0.1399385780096054
0.35000000000000164,1.2500000000000002,0.7334648966789246,0.142686665058136
0.35000000000000164,1.3,0.7302623987197876,0.14524590969085693
0.35000000000000164,1.35,0.727277934551239,0.1476336419582367
0.35000000000000164,1.4000000000000001,0.7244902849197388,0.1498652696609497
0.35000000000000164,1.4500000000000002,0.7218814492225647,0.151954784989357
0.35000000000000164,1.5000000000000002,0.7194350361824036,0.15391436219215393

0.4000000000000017,0.05,0.9967883825302124,0.00016001705080270767
0.4000000000000017,0.1,0.987647294998169,0.001218330697156489
0.4000000000000017,0.15000000000000002,0.9738643169403076,0.0038012228906154633
0.4000000000000017,0.2,0.9570737481117249,0.008132065646350384
0.4000000000000017,0.25,0.9388219118118286,0.014072953723371029
0.4000000000000017,0.3,0.9203177690505981,0.021265259012579918
0.4000000000000017,0.35000000000000003,0.9023736119270325,0.029277188703417778
0.4000000000000017,0.4,0.8854614496231079,0.03770545497536659
0.4000000000000017,0.45,0.8698056936264038,0.04622427374124527
0.4000000000000017,0.5,0.8554707765579224,0.054596319794654846
0.4000000000000017,0.55,0.8424263596534729,0.0626637190580368
0.4000000000000017,0.6000000000000001,0.830592930316925,0.07033132761716843
0.4000000000000017,0.6500000000000001,0.8198680281639099,0.07755017280578613
0.4000000000000017,0.7000000000000001,0.810143768787384,0.08430299907922745
0.4000000000000017,0.7500000000000001,0.8013151288032532,0.09059345722198486
0.4000000000000017,0.8,0.7932841181755066,0.09643808007240295
0.4000000000000017,0.8500000000000001,0.7859622240066528,0.1018608883023262
0.4000000000000017,0.9000000000000001,0.7792704701423645,0.10688960552215576
0.4000000000000017,0.9500000000000001,0.7731389403343201,0.11155318468809128
0.4000000000000017,1.0,0.7675062417984009,0.11588048934936523
0.4000000000000017,1.05,0.7623186111450195,0.11989914625883102
0.4000000000000017,1.1,0.7575287222862244,0.12363521754741669
0.4000000000000017,1.1500000000000001,0.7530956268310547,0.12711291015148163
0.4000000000000017,1.2000000000000002,0.7489829063415527,0.13035431504249573
0.4000000000000017,1.2500000000000002,0.7451587915420532,0.1333799511194229
0.4000000000000017,1.3,0.741595447063446,0.13620810210704803
0.4000000000000017,1.35,0.7382681965827942,0.13885551691055298
0.4000000000000017,1.4000000000000001,0.7351550459861755,0.14133743941783905
0.4000000000000017,1.4500000000000002,0.7322370409965515,0.14366751909255981
0.4000000000000017,1.5000000000000002,0.7294967174530029,0.1458582580089569

0.45000000000000173,0.05,0.997455358505249,0.00011278444435447454
0.45000000000000173,0.1,0.9901340007781982,0.0008674556738696992
0.45000000000000173,0.15000000000000002,0.9788753390312195,0.002748558297753334
0.45000000000000173,0.2,0.9648024439811707,0.005993375554680824
0.45000000000000173,0.25,0.9490611553192139,0.010591723024845123
0.45000000000000173,0.3,0.9326338768005371,0.016352375969290733
0.45000000000000173,0.35000000000000003,0.9162604808807373,0.022989993914961815
0.45000000000000173,0.4,0.900437593460083,0.030199797824025154
0.45000000000000173,0.45,0.8854614496231079,0.03770545497536659
0.45000000000000173,0.5,0.8714802265167236,0.04528135806322098
0.45000000000000173,0.55,0.8585426211357117,0.05275772884488106
0.45000000000000173,0.6000000000000001,0.8466354012489319,0.06001542508602142
0.45000000000000173,0.6500000000000001,0.8357090950012207,0.0669768899679184
0.45000000000000173,0.7000000000000001,0.8256957530975342,0.07359670847654343
0.45000000000000173,0.7500000000000001,0.8165208101272583,0.07985303550958633
0.45000000000000173,0.8,0.8081080913543701,0.08574043214321136
0.45000000000000173,0.8500000000000001,0.800385057926178,0.09126441180706024
0.45000000000000173,0.9000000000000001,0.7932840585708618,0.09643803536891937
0.45000000000000173,0.9500000000000001,0.7867431640625,0.10127834975719452
0.45000000000000173,1.0,0.7807068228721619,0.10580465942621231
0.45000000000000173,1.05,0.7751244902610779,0.1100374385714531
0.45000000000000173,1.1,0.7699516415596008,0.1139969751238823
0.45000000000000173,1.1500000000000001,0.7651484608650208,0.11770310252904892
0.45000000000000173,1.2000000000000002,0.7606798410415649,0.1211746484041214
0.45000000000000173,1.2500000000000002,0.7565140724182129,0.1244296208024025
0.45000000000000173,1.3,0.7526233196258545,0.12748441100120544
0.45000000000000173,1.35,0.748982846736908,0.1303543895483017
0.45000000000000173,1.4000000000000001,0.7455703616142273,0.13305379450321198
0.45000000000000173,1.4500000000000002,0.7423660755157471,0.13559576869010925
0.45000000000000173,1.5000000000000002,0.7393524050712585,0.13799217343330383

0.5000000000000018,0.05,0.9979346990585327,8.242856711149216e-05
0.5000000000000018,0.1,0.9919460415840149,0.0006386329769156873
0.5000000000000018,0.15000000000000002,0.9826021790504456,0.002046743407845497
0.5000000000000018,0.2,0.9706938862800598,0.004527478013187647
0.5000000000000018,0.25,0.9570737481117249,0.008132065646350384
0.5000000000000018,0.3,0.942525327205658,0.012771275825798512
0.5000000000000018,0.35000000000000003,0.9276891946792603,0.018265608698129654
0.5000000000000018,0.4,0.9130398035049438,0.024395624175667763
0.5000000000000018,0.45,0.8988985419273376,0.03094124048948288
0.5000000000000018,0.5,0.8854615092277527,0.037705425173044205
0.5000000000000018,0.55,0.8728316426277161,0.044525861740112305
0.5000000000000018,0.6000000000000001,0.8610466122627258,0.0512768030166626
0.5000000000000018,0.6500000000000001,0.850101888179779,0.0578664094209671
0.5000000000000018,0.7000000000000001,0.8399658203125,0.06423135101795197
0.5000000000000018,0.7500000000000001,0.8305929899215698,0.07033131271600723
0.5000000000000018,0.8,0.8219295144081116,0.07614348083734512
0.5000000000000018,0.8500000000000001,0.8139203190803528,0.08165790140628815
0.5000000000000018,0.9000000000000001,0.8065105080604553,0.08687394112348557
0.5000000000000018,0.9500000000000001,0.7996480464935303,0.09179725497961044
0.5000000000000018,1.0,0.7932841777801514,0.09643799811601639
0.5000000000000018,1.05,0.7873737812042236,0.1008087545633316
0.5000000000000018,1.1,0.781876266002655,0.1049235463142395
0.5000000000000018,1.1500000000000001,0.7767542600631714,0.10879724472761154
0.5000000000000018,1.2000000000000002,0.7719742655754089,0.11244461685419083
0.5000000000000018,1.2500000000000002,0.7675061821937561,0.11588050425052643
0.5000000000000018,1.3,0.7633228302001953,0.11911884695291519
0.5000000000000018,1.35,0.7593996524810791,0.12217313796281815
0.5000000000000018,1.4000000000000001,0.7557148337364197,0.12505602836608887
0.5000000000000018,1.4500000000000002,0.7522484064102173,0.12777943909168243
0.5000000000000018,1.5000000000000002,0.748982846736908,0.1303543746471405

0.5500000000000016,0.05,0.9982905387878418,6.205226964084432e-05
0.5500000000000016,0.1,0.9933049082756042,0.0004833585990127176
0.5500000000000016,0.15000000000000002,0.9854403734207153,0.001562457880936563
0.5500000000000016,0.2,0.9752665758132935,0.003494607051834464
0.5500000000000016,0.25,0.9634241461753845,0.006357287056744099
0.5500000000000016,0.3,0.9505336880683899,0.010121849365532398
0.5500000000000016,0.35000000000000003,0.9371352791786194,0.014681422151625156
0.5500000000000016,0.4,0.9236591458320618,0.019883882254362106
0.5500000000000016,0.45,0.9104236364364624,0.025561006739735603
0.5500000000000016,0.5,0.8976457715034485,0.0315498411655426
0.5500000000000016,0.55,0.8854614496231079,0.03770545497536659
0.5500000000000016,0.6000000000000001,0.8739450573921204,0.04390706866979599
0.5500000000000016,0.6500000000000001,0.863126277923584,0.05005912110209465
0.5500000000000016,0.7000000000000001,0.8530048727989197,0.05608933046460152
0.5500000000000016,0.7500000000000001,0.8435608148574829,0.06194579228758812
0.5500000000000016,0.8,0.8347620964050293,0.0675932914018631
0.5500000000000016,0.8500000000000001,0.8265703916549683,0.07300976663827896
0.5500000000000016,0.9000000000000001,0.8189443349838257,0.07818339020013809
0.5500000000000016,0.9500000000000001,0.8118423223495483,0.08310985565185547
0.5500000000000016,1.0,0.8052237033843994,0.08779054880142212
0.5500000000000016,1.05,0.7990496754646301,0.09223068505525589
0.5500000000000016,1.1,0.7932841181755066,0.09643800556659698
0.5500000000000016,1.1500000000000001,0.787893533706665,0.10042224824428558
0.5500000000000016,1.2000000000000002,0.7828467488288879,0.10419373959302902
0.5500000000000016,1.2500000000000002,0.7781159281730652,0.10776382684707642
0.5500000000000016,1.3,0.7736749053001404,0.11114361137151718
0.5500000000000016,1.35,0.7695002555847168,0.11434412747621536
0.5500000000000016,1.4000000000000001,0.7655709385871887,0.11737611144781113
0.5500000000000016,1.4500000000000002,0.7618674039840698,0.12025012075901031
0.5500000000000016,1.5000000000000002,0.758371889591217,0.12297588586807251

0.6000000000000019,0.05,0.9985619187355042,4.786169665749185e-05
0.6000000000000019,0.1,0.9943493604660034,0.00037439927109517157
0.6000000000000019,0.15000000000000002,0.9876473546028137,0.0012183437356725335
0.6000000000000019,0.2,0.9788753390312195,0.0027485976461321115
0.6000000000000019,0.25,0.9685201644897461,0.0050511169247329235
0.6000000000000019,0.3,0.9570737481117249,0.008132065646350384
0.6000000000000019,0.35000000000000003,0.9449853301048279,0.011933119036257267
0.6000000000000019,0.4,0.9326338768005371,0.016352375969290733
0.6000000000000019,0.45,0.9203177690505981,0.021265272051095963
0.6000000000000019,0.5,0.9082576632499695,0.02654167450964451
0.6000000000000019,0.55,0.8966063261032104,0.0320582240819931
0.6000000000000019,0.6000000000000001,0.8854613900184631,0.03770545870065689
0.6000000000000019,0.6500000000000001,0.8748782277107239,0.04339103773236275
0.6000000000000019,0.7000000000000001,0.8648806810379028,0.04904056340456009
0.6000000000000019,0.7500000000000001,0.8554706573486328,0.05459635704755783
0.6000000000000019,0.8,0.8466354012489319,0.06001541391015053
0.6000000000000019,0.8500000000000001,0.8383522033691406,0.06526724249124527
0.6000000000000019,0.9000000000000001,0.830592930316925,0.07033131271600723
0.6000000000000019,0.9500000000000001,0.823326587677002,0.0751953274011612
0.6000000000000019,1.0,0.8165207505226135,0.07985301315784454
0.6000000000000019,1.05,0.810143768787384,0.08430297672748566
0.6000000000000019,1.1,0.8041647672653198,0.08854714035987854
0.6000000000000019,1.1500000000000001,0.7985540628433228,0.09259005635976791
0.6000000000000019,1.2000000000000002,0.7932841777801514,0.09643799811601639
0.6000000000000019,1.2500000000000002,0.7883292436599731,0.10009844601154327
0.6000000000000019,1.3,0.7836652994155884,0.10357953608036041
0.6000000000000019,1.35,0.7792705297470093,0.10688962787389755
0.6000000000000019,1.4000000000000001,0.7751244306564331,0.11003747582435608
0.6000000000000019,1.4500000000000002,0.7712087035179138,0.11303159594535828
0.6000000000000019,1.5000000000000002,0.7675061821937561,0.11588054895401001

0.6500000000000021,0.05,0.9987735748291016,3.7679790693800896e-05
0.6500000000000021,0.1,0.9951682090759277,0.00029578080284409225
0.6500000000000021,0.15000000000000002,0.9893944263458252,0.0009675122564658523
0.6500000000000021,0.2,0.9817662835121155,0.0021978337317705154
0.6500000000000021,0.25,0.9726583361625671,0.004072129260748625
0.6500000000000021,0.3,0.962462306022644,0.0066158161498606205
0.6500000000000021,0.35000000000000003,0.9515494108200073,0.009802347980439663
0.6500000000000021,0.4,0.9402477741241455,0.013566194102168083
0.6500000000000021,0.45,0.9288288354873657,0.01781749539077282
0.6500000000000021,0.5,0.9175052642822266,0.022455308586359024
0.6500000000000021,0.55,0.9064355492591858,0.027377696707844734
0.6500000000000021,0.6000000000000001,0.8957301378250122,0.03248928114771843
0.6500000000000021,0.6500000000000001,0.8854615092277527,0.03770548477768898
0.6500000000000021,0.7000000000000001,0.8756717443466187,0.042954087257385254
0.6500000000000021,0.7500000000000001,0.8663802742958069,0.04817622900009155
0.6500000000000021,0.8,0.8575906157493591,0.05332499369978905
0.6500000000000021,0.8500000000000001,0.8492938876152039,0.0583646260201931
0.6500000000000021,0.9000000000000001,0.8414743542671204,0.06326860189437866
0.6500000000000021,0.9500000000000001,0.8341109156608582,0.06801833212375641
0.6500000000000021,1.0,0.8271799683570862,0.07260158658027649
0.6500000000000021,1.05,0.8206561207771301,0.07701132446527481
0.6500000000000021,1.1,0.8145143985748291,0.08124434947967529
0.6500000000000021,1.1500000000000001,0.8087297677993774,0.08530053496360779
0.6500000000000021,1.2000000000000002,0.8032782077789307,0.0891820639371872
0.6500000000000021,1.2500000000000002,0.7981369495391846,0.09289293736219406
0.6500000000000021,1.3,0.7932841181755066,0.09643808007240295
0.6500000000000021,1.35,0.788699746131897,0.09982337057590485
0.6500000000000021,1.4000000000000001,0.7843647003173828,0.10305526852607727
0.6500000000000021,1.4500000000000002,0.7802618741989136,0.10614046454429626
0.6500000000000021,1.5000000000000002,0.7763748168945312,0.10908566415309906

0.700000000000002,0.05,0.9989417791366577,3.0193657948984765e-05
0.700000000000002,0.1,0.9958223700523376,0.0002376536576775834
0.700000000000002,0.15000000000000002,0.9907996654510498,0.0007806172943674028
0.700000000000002,0.2,0.9841138124465942,0.0017831596778705716
0.700000000000002,0.25,0.9760563969612122,0.0033259824849665165
0.700000000000002,0.3,0.9669406414031982,0.005444338079541922
0.700000000000002,0.35000000000000003,0.9570737481117249,0.008132070302963257
0.700000000000002,0.4,0.9467363953590393,0.011349556036293507
0.700000000000002,0.45,0.9361708164215088,0.015033675357699394
0.700000000000002,0.5,0.9255759119987488,0.01910768263041973
0.700000000000002,0.55,0.9151074886322021,0.02348952367901802
0.700000000000002,0.6000000000000001,0.9048817157745361,0.028098417446017265
0.700000000000002,0.6500000000000001,0.8949814438819885,0.03285936266183853
0.700000000000002,0.7000000000000001,0.8854614496231079,0.03770548477768898
0.700000000000002,0.7500000000000001,0.8763545751571655,0.04257943108677864
0.700000000000002,0.8,0.867676854133606,0.04743374511599541
0.700000000000002,0.8500000000000001,0.8594321012496948,0.0522298589348793
0.700000000000002,0.9000000000000001,0.8516148328781128,0.056937556713819504
0.700000000000002,0.9500000000000001,0.844213604927063,0.06153406575322151
0.700000000000002,1.0,0.837212324142456,0.06600254029035568
0.700000000000002,1.05,0.830592930316925,0.07033135741949081
0.700000000000002,1.1,0.8243355751037598,0.07451300323009491
0.700000000000002,1.1500000000000001,0.8184201717376709,0.07854347676038742
0.700000000000002,1.2000000000000002,0.8128263354301453,0.0824212059378624
0.700000000000002,1.2500000000000002,0.8075344562530518,0.08614688366651535
0.700000000000002,1.3,0.8025253415107727,0.08972261101007462
0.700000000000002,1.35,0.7977810502052307,0.09315156936645508
0.700000000000002,1.4000000000000001,0.7932841777801514,0.09643805772066116
0.700000000000002,1.4500000000000002,0.7890186309814453,0.09958676248788834
0.700000000000002,1.5000000000000002,0.7849693894386292,0.10260274261236191

0.7500000000000018,0.05,0.9990776777267456,2.4570788809796795e-05
0.7500000000000018,0.1,0.9963526725769043,0.00019376228738110512
0.7500000000000018,0.15000000000000002,0.9919459223747253,0.0006386395543813705
0.7500000000000018,0.2,0.9860434532165527,0.0014655189588665962
0.7500000000000018,0.25,0.9788753390312195,0.0027485801838338375
0.7500000000000018,0.3,0.9706938862800598,0.004527486860752106
0.7500000000000018,0.35000000000000003,0.9617530107498169,0.006808805745095015
0.7500000000000018,0.4,0.9522924423217773,0.009571051225066185
0.7500000000000018,0.45,0.942525327205658,0.01277128979563713
0.7500000000000018,0.5,0.9326339364051819,0.01635235920548439
0.7500000000000018,0.55,0.9227665066719055,0.020249484106898308
0.7500000000000018,0.6000000000000001,0.9130397439002991,0.024395652115345
0.7500000000000018,0.6500000000000001,0.9035413861274719,0.02872602455317974
0.7500000000000018,0.7000000000000001,0.8943345546722412,0.033180490136146545
0.7500000000000018,0.7500000000000001,0.8854615092277527,0.037705451250076294
0.7500000000000018,0.8,0.8769484162330627,0.04225468263030052
0.7500000000000018,0.8500000000000001,0.8688089847564697,0.04678913950920105
0.7500000000000018,0.9000000000000001,0.8610466122627258,0.05127681791782379
0.7500000000000018,0.9500000000000001,0.8536582589149475,0.055692240595817566
0.7500000000000018,1.0,0.8466354012489319,0.06001541391015053
0.7500000000000018,1.05,0.8399658203125,0.06423133611679077
0.7500000000000018,1.1,0.8336357474327087,0.06832914054393768
0.7500000000000018,1.1500000000000001,0.8276289701461792,0.07230140268802643
0.7500000000000018,1.2000000000000002,0.8219295144081116,0.07614343613386154
0.7500000000000018,1.2500000000000002,0.8165207505226135,0.07985305786132812
0.7500000000000018,1.3,0.8113864064216614,0.08342961221933365
0.7500000000000018,1.35,0.8065106272697449,0.08687396347522736
0.7500000000000018,1.4000000000000001,0.8018778562545776,0.09018810838460922
0.7500000000000018,1.4500000000000002,0.797473669052124,0.0933750569820404
0.7500000000000018,1.5000000000000002,0.7932841777801514,0.09643803536891937

0.800000000000002,0.05,0.9991888999938965,2.025758476520423e-05
0.800000000000002,0.1,0.9967883825302124,0.00016001705080270767
0.800000000000002,0.15000000000000002,0.9928926229476929,0.0005289259715937078
0.800000000000002,0.2,0.987647294998169,0.001218330697156489
0.800000000000002,0.25,0.9812362790107727,0.0022955010645091534
0.800000000000002,0.3,0.9738643169403076,0.0038012228906154633
0.800000000000002,0.35000000000000003,0.9657421708106995,0.005749712232500315
0.800000000000002,0.4,0.9570737481117249,0.008132065646350384
0.800000000000002,0.45,0.9480454921722412,0.010920408181846142
0.800000000000002,0.5,0.9388219118118286,0.014072953723371029
0.800000000000002,0.55,0.9295415878295898,0.017539402469992638
0.800000000000002,0.6000000000000001,0.9203177690505981,0.021265259012579918
0.800000000000002,0.6500000000000001,0.9112392663955688,0.025195429101586342
0.800000000000002,0.7000000000000001,0.9023736119270325,0.029277188703417778
0.800000000000002,0.7500000000000001,0.8937698006629944,0.03346170485019684
0.800000000000002,0.8,0.8854614496231079,0.03770545497536659
0.800000000000002,0.8500000000000001,0.877469539642334,0.04197041317820549
0.800000000000002,0.9000000000000001,0.8698056936264038,0.04622427374124527
0.800000000000002,0.9500000000000001,0.8624734878540039,0.05044017732143402
0.800000000000002,1.0,0.8554707765579224,0.054596319794654846
0.800000000000002,1.05,0.8487913608551025,0.058675337582826614
0.800000000000002,1.1,0.8424263596534729,0.0626637190580368
0.800000000000002,1.1500000000000001,0.8363644480705261,0.06655145436525345
0.800000000000002,1.2000000000000002,0.830592930316925,0.07033132761716843
0.800000000000002,1.2500000000000002,0.8250987529754639,0.07399851828813553
0.800000000000002,1.3,0.8198680281639099,0.07755017280578613
0.800000000000002,1.35,0.8148875832557678,0.08098500967025757
0.800000000000002,1.4000000000000001,0.810143768787384,0.08430299907922745
0.800000000000002,1.4500000000000002,0.8056238889694214,0.08750518411397934
0.800000000000002,1.5000000000000002,0.8013151288032532,0.09059345722198486

0.8500000000000023,0.05,0.9992812871932983,1.689805503701791e-05
0.8500000000000023,0.1,0.9971507787704468,0.00013367437350098044
0.8500000000000023,0.15000000000000002,0.993682861328125,0.00044284420437179506
0.8500000000000023,0.2,0.9889937043190002,0.0010232817148789763
0.8500000000000023,0.25,0.9832310080528259,0.0019355572294443846
0.8500000000000023,0.3,0.9765626788139343,0.0032194401137530804
0.8500000000000023,0.35000000000000003,0.9691641926765442,0.004893854726105928
0.8500000000000023,0.4,0.961208701133728,0.006958292797207832
0.8500000000000023,0.45,0.9528594017028809,0.009395950473845005
0.8500000000000023,0.5,0.944262683391571,0.012177101336419582
0.8500000000000023,0.55,0.9355467557907104,0.015263299457728863
0.8500000000000023,0.6000000000000001,0.9268184304237366,0.018610814586281776
0.8500000000000023,0.6500000000000001,0.9181657433509827,0.022173644974827766
0.8500000000000023,0.7000000000000001,0.9096576571464539,0.025906207039952278
0.8500000000000023,0.7500000000000001,0.9013470411300659,0.02976503223180771
0.8500000000000023,0.8,0.8932726383209229,0.033710088580846786
0.8500000000000023,0.8500000000000001,0.8854615092277527,0.03770546615123749
0.8500000000000023,0.9000000000000001,0.877930760383606,0.04171955585479736
0.8500000000000023,0.9500000000000001,0.8706902861595154,0.045725300908088684
0.8500000000000023,1.0,0.863743245601654,0.04969993606209755
0.8500000000000023,1.05,0.8570890426635742,0.053624823689460754
0.8500000000000023,1.1,0.8507229089736938,0.05748450756072998
0.8500000000000023,1.1500000000000001,0.8446376323699951,0.06126708537340164
0.8500000000000023,1.2000000000000002,0.8388245701789856,0.06496334820985794
0.8500000000000023,1.2500000000000002,0.8332735300064087,0.06856633722782135
0.8500000000000023,1.3,0.8279736638069153,0.07207132130861282
0.8500000000000023,1.35,0.822913646697998,0.07547503709793091
0.8500000000000023,1.4000000000000001,0.8180823922157288,0.0787758007645607
0.8500000000000023,1.4500000000000002,0.8134684562683105,0.08197293430566788
0.8500000000000023,1.5000000000000002,0.8090607523918152,0.08506674319505692

0.9000000000000021,0.05,0.9993587732315063,1.4236653441912495e-05
0.9000000000000021,0.1,0.997455358505249,0.00011278444435447454
0.9000000000000021,0.15000000000000002,0.9943492412567139,0.0003744123096112162
0.9000000000000021,0.2,0.9901340007781982,0.0008674556738696992
0.9000000000000021,0.25,0.9849300980567932,0.0016461653867736459
0.9000000000000021,0.3,0.9788753390312195,0.002748558297753334
0.9000000000000021,0.35000000000000003,0.9721168279647827,0.004195903893560171
0.9000000000000021,0.4,0.9648024439811707,0.005993375554680824
0.9000000000000021,0.45,0.9570737481117249,0.008132065646350384
0.9000000000000021,0.5,0.9490611553192139,0.010591723024845123
0.9000000000000021,0.55,0.9408810138702393,0.013343393802642822
0.9000000000000021,0.6000000000000001,0.9326338768005371,0.016352375969290733
0.9000000000000021,0.6500000000000001,0.9244040250778198,0.019580895081162453
0.9000000000000021,0.7000000000000001,0.9162604808807373,0.022989993914961815
0.9000000000000021,0.7500000000000001,0.9082575440406799,0.026541737839579582
0.9000000000000021,0.8,0.900437593460083,0.030199797824025154
0.9000000000000021,0.8500000000000001,0.8928317427635193,0.033931054174900055
0.9000000000000021,0.9000000000000001,0.8854614496231079,0.03770545497536659
0.9000000000000021,0.9500000000000001,0.878341555595398,0.04149651527404785
0.9000000000000021,1.0,0.8714802265167236,0.04528135806322098
0.9000000000000021,1.05,0.8648806810379028,0.049040526151657104
0.9000000000000021,1.1,0.8585426211357117,0.05275772884488106
0.9000000000000021,1.1500000000000001,0.8524627685546875,0.05641964450478554
0.9000000000000021,1.2000000000000002,0.8466354012489319,0.06001542508602142
0.9000000000000021,1.2500000000000002,0.8410535454750061,0.06353666633367538
0.9000000000000021,1.3,0.8357090950012207,0.0669768899679184
0.9000000000000021,1.35,0.8305928707122803,0.07033133506774902
0.9000000000000021,1.4000000000000001,0.8256957530975342,0.07359670847654343
0.9000000000000021,1.4500000000000002,0.8210083246231079,0.07677097618579865
0.9000000000000021,1.5000000000000002,0.8165208101272583,0.07985303550958633

0.950000000000002,0.05,0.9994242787361145,1.211166090797633e-05
0.950000000000002,0.1,0.997713565826416,9.60408360697329e-05
0.950000000000002,0.15000000000000002,0.9949162006378174,0.00031931980629451573
0.950000000000002,0.2,0.9911080002784729,0.0007414885913021863
0.950000000000002,0.25,0.9863879084587097,0.0014111187774688005
0.950000000000002,0.3,0.9808704257011414,0.0023638498969376087
0.950000000000002,0.35000000000000003,0.9746793508529663,0.003621897893026471
0.950000000000002,0.4,0.967940628528595,0.005194144323468208
0.950000000000002,0.45,0.9607778191566467,0.007077532820403576
0.950000000000002,0.5,0.9533061981201172,0.009258770383894444
0.950000000000002,0.55,0.9456310272216797,0.011716610752046108
0.950000000000002,0.6000000000000001,0.9378454685211182,0.014423958957195282
0.950000000000002,0.6500000000000001,0.9300296306610107,0.01735004223883152
0.950000000000002,0.7000000000000001,0.9222502112388611,0.02046206407248974
0.950000000000002,0.7500000000000001,0.9145624041557312,0.023727092891931534
0.950000000000002,0.8,0.9070098400115967,0.02711310423910618
0.950000000000002,0.8500000000000001,0.8996264338493347,0.030589688569307327
0.950000000000002,0.9000000000000001,0.8924376368522644,0.034128911793231964
0.950000000000002,0.9500000000000001,0.8854613900184631,0.03770545870065689
0.950000000000002,1.0,0.8787098526954651,0.041296932846307755
0.950000000000002,1.05,0.8721902370452881,0.0448838509619236
0.950000000000002,1.1,0.8659052848815918,0.048449378460645676
0.950000000000002,1.1500000000000001,0.8598552346229553,0.051979366689920425
0.950000000000002,1.2000000000000002,0.8540379405021667,0.05546196922659874
0.950000000000002,1.2500000000000002,0.8484485745429993,0.05888761952519417
0.950000000000002,1.3,0.8430819511413574,0.06224851310253143
0.950000000000002,1.35,0.8379310369491577,0.06553858518600464
0.950000000000002,1.4000000000000001,0.8329885005950928,0.06875330954790115
0.950000000000002,1.4500000000000002,0.8282464742660522,0.07188934832811356
0.950000000000002,1.5000000000000002,0.8236972689628601,0.07494445890188217

1.0000000000000022,0.05,0.9994803071022034,1.038729624269763e-05
1.0000000000000022,0.1,0.9979346990585327,8.242856711149216e-05
1.0000000000000022,0.15000000000000002,0.9954022765159607,0.0002744820958469063
1.0000000000000022,0.2,0.9919460415840149,0.0006386329769156873
1.0000000000000022,0.25,0.987647294998169,0.0012183176586404443
1.0000000000000022,0.3,0.9826021790504456,0.002046743407845497
1.0000000000000022,0.35000000000000003,0.9769148826599121,0.0031460486352443695
1.0000000000000022,0.4,0.9706938862800598,0.004527478013187647
1.0000000000000022,0.45,0.9640460014343262,0.006192113272845745
1.0000000000000022,0.5,0.9570737481117249,0.008132065646350384
1.0000000000000022,0.55,0.9498717784881592,0.010332074947655201
1.0000000000000022,0.6000000000000001,0.942525327205658,0.012771275825798512
1.0000000000000022,0.6500000000000001,0.9351096153259277,0.015424910001456738
1.0000000000000022,0.7000000000000001,0.9276891946792603,0.018265608698129654
1.0000000000000022,0.7500000000000001,0.9203178882598877,0.021265245974063873
1.0000000000000022,0.8,0.9130398035049438,0.024395624175667763
1.0000000000000022,0.8500000000000001,0.905890941619873,0.027629518881440163
1.0000000000000022,0.9000000000000001,0.8988985419273376,0.03094124048948288
1.0000000000000022,0.9500000000000001,0.8920837044715881,0.034307047724723816
1.0000000000000022,1.0,0.8854615092277527,0.037705425173044205
1.0000000000000022,1.05,0.8790419697761536,0.041117336601018906
1.0000000000000022,1.1,0.8728316426277161,0.044525861740112305
1.0000000000000022,1.1500000000000001,0.8668330311775208,0.047916531562805176
1.0000000000000022,1.2000000000000002,0.8610466122627258,0.0512768030166626
1.0000000000000022,1.2500000000000002,0.8554707169532776,0.05459635332226753
1.0000000000000022,1.3,0.850101888179779,0.0578664094209671
1.0000000000000022,1.35,0.844935417175293,0.06107993796467781
1.0000000000000022,1.4000000000000001,0.8399658203125,0.06423135101795197
1.0000000000000022,1.4500000000000002,0.8351872563362122,0.06731624901294708
1.0000000000000022,1.5000000000000002,0.8305929899215698,0.07033131271600723

1.0500000000000025,0.05,0.9995285272598267,8.97789686860051e-06
1.0500000000000025,0.1,0.9981251358985901,7.127554999897256e-05
1.0500000000000025,0.15000000000000002,0.9958223104476929,0.00023765367222949862
1.0500000000000025,0.2,0.9926720261573792,0.0005538605619221926
1.0500000000000025,0.25,0.9887422919273376,0.0010588207514956594
1.0500000000000025,0.3,0.9841138124465942,0.0017831596778705716
1.0500000000000025,0.35000000000000003,0.9788753390312195,0.0027485976461321115
1.0500000000000025,0.4,0.9731197357177734,0.003967678640037775
1.0500000000000025,0.45,0.9669406414031982,0.005444391630589962
1.0500000000000025,0.5,0.9604281783103943,0.007174745202064514
1.0500000000000025,0.55,0.9536674618721008,0.009148426353931427
1.0500000000000025,0.6000000000000001,0.9467363953590393,0.011349556036293507
1.0500000000000025,0.6500000000000001,0.9397048354148865,0.013758384622633457
1.0500000000000025,0.7000000000000001,0.9326338768005371,0.016352416947484016
1.0500000000000025,0.7500000000000001,0.9255759119987488,0.019107693806290627
1.0500000000000025,0.8,0.9185749292373657,0.021999791264533997
1.0500000000000025,0.8500000000000001,0.9116671085357666,0.025004489347338676
1.0500000000000025,0.9000000000000001,0.9048817157745361,0.028098460286855698
1.0500000000000025,0.9500000000000001,0.8982414603233337,0.031259823590517044
1.0500000000000025,1.0,0.8917639255523682,0.034468263387680054
1.0500000000000025,1.05,0.8854614496231079,0.0377054437994957
1.0500000000000025,1.1,0.8793429732322693,0.04095477983355522
1.0500000000000025,1.1500000000000001,0.8734138607978821,0.04420183226466179
1.0500000000000025,1.2000000000000002,0.8676769733428955,0.047433722764253616
1.0500000000000025,1.2500000000000002,0.8621325492858887,0.05063959211111069
1.0500000000000025,1.3,0.8567793369293213,0.05381017178297043
1.0500000000000025,1.35,0.8516149520874023,0.056937575340270996
1.0500000000000025,1.4000000000000001,0.8466353416442871,0.0600154735147953
1.0500000000000025,1.4500000000000002,0.8418362736701965,0.06303846836090088
1.0500000000000025,1.5000000000000002,0.837212324142456,0.06600256264209747

1.1000000000000023,0.05,0.999570369720459,7.807522706571035e-06
1.1000000000000023,0.1,0.9982905387878418,6.205226964084432e-05
1.1000000000000023,0.15000000000000002,0.9961875677108765,0.00020710480748675764
1.1000000000000023,0.2,0.9933049082756042,0.0004833585990127176
1.1000000000000023,0.25,0.9896999597549438,0.0009257493074983358
1.1000000000000023,0.3,0.9854403734207153,0.001562457880936563
1.1000000000000023,0.35000000000000003,0.9806026220321655,0.002414315240457654
1.1000000000000023,0.4,0.9752665758132935,0.003494607051834464
1.1000000000000023,0.45,0.9695138335227966,0.004809235222637653
1.1000000000000023,0.5,0.9634241461753845,0.006357287056744099
1.1000000000000023,0.55,0.9570737481117249,0.008132065646350384
1.1000000000000023,0.6000000000000001,0.9505336880683899,0.010121849365532398
1.1000000000000023,0.6500000000000001,0.9438682794570923,0.012311114929616451
1.1000000000000023,0.7000000000000001,0.9371352791786194,0.014681422151625156
1.1000000000000023,0.7500000000000001,0.9303843975067139,0.01721273548901081
1.1000000000000023,0.8,0.9236591458320618,0.019883882254362106
1.1000000000000023,0.8500000000000001,0.9169957637786865,0.022673627361655235
1.1000000000000023,0.9000000000000001,0.9104236364364624,0.025561006739735603
1.1000000000000023,0.9500000000000001,0.9039673209190369,0.028526045382022858
1.1000000000000023,1.0,0.8976457715034485,0.0315498411655426
1.1000000000000023,1.05,0.8914734721183777,0.034614935517311096
1.1000000000000023,1.1,0.8854614496231079,0.03770545497536659
1.1000000000000023,1.1500000000000001,0.8796169757843018,0.04080703854560852
1.1000000000000023,1.2000000000000002,0.8739450573921204,0.04390706866979599
1.1000000000000023,1.2500000000000002,0.8684479594230652,0.046994298696517944
1.1000000000000023,1.3,0.863126277923584,0.05005912110209465
1.1000000000000023,1.35,0.8579793572425842,0.05309314280748367
1.1000000000000023,1.4000000000000001,0.8530048727989197,0.05608933046460152
1.1000000000000023,1.4500000000000002,0.8481999635696411,0.05904185771942139
1.1000000000000023,1.5000000000000002,0.8435608148574829,0.06194579228758812

1.1500000000000021,0.05,0.9996068477630615,6.8341564656293485e-06
1.1500000000000021,0.1,0.9984350204467773,5.4339980124495924e-05
1.1500000000000021,0.15000000000000002,0.9965071678161621,0.0001815462892409414
1.1500000000000021,0.2,0.9938600063323975,0.00042426883010193706
1.1500000000000021,0.25,0.9905418157577515,0.000813918246421963
1.1500000000000021,0.3,0.9866105318069458,0.0013763085007667542
1.1500000000000021,0.35000000000000003,0.9821315407752991,0.002131344750523567
1.1500000000000021,0.4,0.9771740436553955,0.0030924282036721706
1.1500000000000021,0.45,0.9718093872070312,0.004266810137778521
1.1500000000000021,0.5,0.9661081433296204,0.0056558470241725445
1.1500000000000021,0.55,0.960138738155365,0.007255616597831249
1.1500000000000021,0.6000000000000001,0.9539653658866882,0.009057766757905483
1.1500000000000021,0.6500000000000001,0.9476474523544312,0.011050225235521793
1.1500000000000021,0.7000000000000001,0.9412387609481812,0.013218127191066742
1.1500000000000021,0.7500000000000001,0.9347866177558899,0.015544713474810123
1.1500000000000021,0.8,0.9283331036567688,0.018011879175901413
1.1500000000000021,0.8500000000000001,0.921913743019104,0.020601114258170128
1.1500000000000021,0.9000000000000001,0.9155582785606384,0.023293709382414818
1.1500000000000021,0.9500000000000001,0.9092918634414673,0.026071645319461823
1.1500000000000021,1.0,0.9031347036361694,0.028917523100972176
1.1500000000000021,1.05,0.8971028327941895,0.03181493282318115
1.1500000000000021,1.1,0.8912087678909302,0.03474888205528259
1.1500000000000021,1.1500000000000001,0.8854613900184631,0.037705447524785995
1.1500000000000021,1.2000000000000002,0.8798675537109375,0.040672145783901215
1.1500000000000021,1.2500000000000002,0.8744311928749084,0.04363786801695824
1.1500000000000021,1.3,0.8691549301147461,0.04659274220466614
1.1500000000000021,1.35,0.8640390634536743,0.049528103321790695
1.1500000000000021,1.4000000000000001,0.8590835332870483,0.05243656784296036
1.1500000000000021,1.4500000000000002,0.8542860746383667,0.055311717092990875
1.1500000000000021,1.5000000000000002,0.8496445417404175,0.05814819782972336

1.2000000000000024,0.05,0.9996387958526611,6.0174161262693815e-06
1.2000000000000024,0.1,0.9985619187355042,4.786169665749185e-05
1.2000000000000024,0.15000000000000002,0.9967883825302124,0.00016001705080270767
1.2000000000000024,0.2,0.9943493604660034,0.00037439927109517157
1.2000000000000024,0.25,0.9912856817245483,0.0007192506454885006
1.2000000000000024,0.3,0.9876473546028137,0.0012183437356725335
1.2000000000000024,0.35000000000000003,0.9834904670715332,0.0018903111340478063
1.2000000000000024,0.4,0.9788753390312195,0.0027485976461321115
1.2000000000000024,0.45,0.9738643169403076,0.0038012093864381313
1.2000000000000024,0.5,0.9685201644897461,0.0050511169247329235
1.2000000000000024,0.55,0.9629037976264954,0.006496665999293327
1.2000000000000024,0.6000000000000001,0.9570737481117249,0.008132065646350384
1.2000000000000024,0.6500000000000001,0.9510842561721802,0.009948194026947021
1.2000000000000024,0.7000000000000001,0.9449853301048279,0.011933119036257267
1.2000000000000024,0.7500000000000001,0.9388220310211182,0.014072947204113007
1.2000000000000024,0.8,0.9326338768005371,0.016352375969290733
1.2000000000000024,0.8500000000000001,0.9264559149742126,0.018755324184894562
1.2000000000000024,0.9000000000000001,0.9203177690505981,0.021265272051095963
1.2000000000000024,0.9500000000000001,0.9142446517944336,0.02386600151658058
1.2000000000000024,1.0,0.9082576632499695,0.02654167450964451
1.2000000000000024,1.05,0.9023735523223877,0.02927716076374054
1.2000000000000024,1.1,0.8966063261032104,0.0320582240819931
1.2000000000000024,1.1500000000000001,0.8909661769866943,0.034871697425842285
1.2000000000000024,1.2000000000000002,0.8854613900184631,0.03770545870065689
1.2000000000000024,1.2500000000000002,0.880097508430481,0.040548477321863174
1.2000000000000024,1.3,0.8748782277107239,0.04339103773236275
1.2000000000000024,1.35,0.8698056936264038,0.04622430354356766
1.2000000000000024,1.4000000000000001,0.8648806810379028,0.04904056340456009
1.2000000000000024,1.4500000000000002,0.8601027727127075,0.051833171397447586
1.2000000000000024,1.5000000000000002,0.8554706573486328,0.05459635704755783

1.2500000000000027,0.05,0.9996670484542847,5.323382993083214e-06
1.2500000000000027,0.1,0.9986740350723267,4.2374198528705165e-05
1.2500000000000027,0.15000000000000002,0.9970370531082153,0.00014176614058669657
1.2500000000000027,0.2,0.9947826862335205,0.0003320173127576709
1.2500000000000027,0.25,0.9919459223747253,0.0006386460736393929
1.2500000000000027,0.3,0.988569974899292,0.0010834162821993232
1.2500000000000027,0.35000000000000003,0.9847032427787781,0.0016838684678077698
1.2500000000000027,0.4,0.9803982377052307,0.0024530740920454264
1.2500000000000027,0.45,0.9757099747657776,0.0033995762933045626
1.2500000000000027,0.5,0.9706938862800598,0.00452749989926815
1.2500000000000027,0.55,0.965404748916626,0.00583680672571063
1.2500000000000027,0.6000000000000001,0.9598953127861023,0.007323871832340956
1.2500000000000027,0.6500000000000001,0.9542154669761658,0.008981959894299507
1.2500000000000027,0.7000000000000001,0.9484114646911621,0.010801536031067371
1.2500000000000027,0.7500000000000001,0.9425253868103027,0.012771316803991795
1.2500000000000027,0.8,0.9365951418876648,0.014878315851092339
1.2500000000000027,0.8500000000000001,0.9306543469429016,0.017108647152781487
1.2500000000000027,0.9000000000000001,0.9247320294380188,0.01944798044860363
1.2500000000000027,0.9500000000000001,0.9188534617424011,0.021881764754652977
1.2500000000000027,1.0,0.9130398035049438,0.02439563162624836
1.2500000000000027,1.05,0.9073088765144348,0.026975708082318306
1.2500000000000027,1.1,0.9016751646995544,0.02960873395204544
1.2500000000000027,1.1500000000000001,0.8961503505706787,0.032282330095767975
1.2500000000000027,1.2000000000000002,0.8907434344291687,0.03498475253582001
1.2500000000000027,1.2500000000000002,0.8854613900184631,0.037705518305301666
1.2500000000000027,1.3,0.8803093433380127,0.040434740483760834
1.2500000000000027,1.35,0.8752903938293457,0.04316388815641403
1.2500000000000027,1.4000000000000001,0.8704066276550293,0.045885004103183746
1.2500000000000027,1.4500000000000002,0.8656587600708008,0.04859134182333946
1.2500000000000027,1.5000000000000002,0.8610466122627258,0.05127681791782379

1.3000000000000025,0.05,0.9996922016143799,4.732673005491961e-06
1.3000000000000025,0.1,0.9987735748291016,3.7679790693800896e-05
1.3000000000000025,0.15000000000000002,0.9972580671310425,0.00012618053006008267
1.3000000000000025,0.2,0.9951682090759277,0.00029578080284409225
1.3000000000000025,0.25,0.9925348162651062,0.0005695588770322502
1.3000000000000025,0.3,0.9893944263458252,0.0009675122564658523
1.3000000000000025,0.35000000000000003,0.9857895970344543,0.0015060588484629989
1.3000000000000025,0.4,0.9817662835121155,0.0021978337317705154
1.3000000000000025,0.45,0.9773728251457214,0.0030515550170093775
1.3000000000000025,0.5,0.9726583361625671,0.004072129260748625
1.3000000000000025,0.55,0.9676723480224609,0.00526090431958437
1.3000000000000025,0.6000000000000001,0.962462306022644,0.0066158161498606205
1.3000000000000025,0.6500000000000001,0.9570736885070801,0.008132071234285831
1.3000000000000025,0.7000000000000001,0.9515494108200073,0.009802347980439663
1.3000000000000025,0.7500000000000001,0.9459288716316223,0.011617295444011688
1.3000000000000025,0.8,0.9402477741241455,0.013566194102168083
1.3000000000000025,0.8500000000000001,0.9345382452011108,0.01563715748488903
1.3000000000000025,0.9000000000000001,0.9288288354873657,0.01781749539077282
1.3000000000000025,0.9500000000000001,0.9231440424919128,0.020094560459256172
1.3000000000000025,1.0,0.9175052642822266,0.022455308586359024
1.3000000000000025,1.05,0.9119307994842529,0.024887099862098694
1.3000000000000025,1.1,0.9064355492591858,0.027377696707844734
1.3000000000000025,1.1500000000000001,0.9010319709777832,0.029915401712059975
1.3000000000000025,1.2000000000000002,0.8957301378250122,0.03248928114771843
1.3000000000000025,1.2500000000000002,0.8905377984046936,0.03508912771940231
1.3000000000000025,1.3,0.8854615092277527,0.03770548477768898
1.3000000000000025,1.35,0.8805050253868103,0.040329709649086
1.3000000000000025,1.4000000000000001,0.8756717443466187,0.042954087257385254
1.3000000000000025,1.4500000000000002,0.8709632754325867,0.04557167366147041
1.3000000000000025,1.5000000000000002,0.8663802742958069,0.04817622900009155

1.3500000000000023,0.05,0.9997146129608154,4.225909833621699e-06
1.3500000000000023,0.1,0.9988622665405273,3.367140016052872e-05
1.3500000000000023,0.15000000000000002,0.997455358505249,0.00011278444435447454
1.3500000000000023,0.2,0.9955129623413086,0.0002646126667968929
1.3500000000000023,0.25,0.9930618405342102,0.0005100581329315901
1.3500000000000023,0.3,0.9901340007781982,0.000867457885760814
1.3500000000000023,0.35000000000000003,0.9867662787437439,0.0013521587243303657
1.3500000000000023,0.4,0.9829992055892944,0.0019762988667935133
1.3500000000000023,0.45,0.9788753390312195,0.0027485976461321115
1.3500000000000023,0.5,0.9744387269020081,0.0036745339166373014
1.3500000000000023,0.55,0.9697333574295044,0.0047563170082867146
1.3500000000000023,0.6000000000000001,0.9648024439811707,0.005993349011987448
1.3500000000000023,0.6500000000000001,0.9596877694129944,0.007382310926914215
1.3500000000000023,0.7000000000000001,0.9544282555580139,0.008917555212974548
1.3500000000000023,0.7500000000000001,0.9490610957145691,0.010591761209070683
1.3500000000000023,0.8,0.9436197280883789,0.012395747937262058
1.3500000000000023,0.8500000000000001,0.9381349086761475,0.014319575391709805
1.3500000000000023,0.9000000000000001,0.9326338768005371,0.016352402046322823
1.3500000000000023,0.9500000000000001,0.9271408915519714,0.01848268322646618
1.3500000000000023,1.0,0.9216769933700562,0.020699016749858856
1.3500000000000023,1.05,0.9162604808807373,0.02299000881612301
1.3500000000000023,1.1,0.9109068512916565,0.025344224646687508
1.3500000000000023,1.1500000000000001,0.9056288003921509,0.027750972658395767
1.3500000000000023,1.2000000000000002,0.900437593460083,0.030199751257896423
1.3500000000000023,1.2500000000000002,0.8953415751457214,0.03268110752105713
1.3500000000000023,1.3,0.8903477191925049,0.0351857915520668
1.3500000000000023,1.35,0.8854614496231079,0.037705451250076294
1.3500000000000023,1.4000000000000001,0.8806864619255066,0.040232494473457336
1.3500000000000023,1.4500000000000002,0.8760254383087158,0.04275984317064285
1.3500000000000023,1.5000000000000002,0.8714802265167236,0.045281343162059784

1.4000000000000026,0.05,0.9997345209121704,3.7901734231127193e-06
1.4000000000000026,0.1,0.9989417791366577,3.0193657948984765e-05
1.4000000000000026,0.15000000000000002,0.9976320266723633,0.0001012228531180881
1.4000000000000026,0.2,0.9958223700523376,0.0002376536576775834
1.4000000000000026,0.25,0.993535578250885,0.0004585028509609401
1.4000000000000026,0.3,0.9907996654510498,0.0007806172943674028
1.4000000000000026,0.35000000000000003,0.9876473546028137,0.001218330697156489
1.4000000000000026,0.4,0.9841138124465942,0.0017831596778705716
1.4000000000000026,0.45,0.9802370667457581,0.002483836142346263
1.4000000000000026,0.5,0.9760563969612122,0.0033259824849665165
1.4000000000000026,0.55,0.9716112017631531,0.004312683828175068
1.4000000000000026,0.6000000000000001,0.9669406414031982,0.005444338079541922
1.4000000000000026,0.6500000000000001,0.9620827436447144,0.006718854885548353
1.4000000000000026,0.7000000000000001,0.9570737481117249,0.008132070302963257
1.4000000000000026,0.7500000000000001,0.9519476294517517,0.00967810582369566
1.4000000000000026,0.8,0.9467363953590393,0.011349556036293507
1.4000000000000026,0.8500000000000001,0.9414687156677246,0.013137830421328545
1.4000000000000026,0.9000000000000001,0.9361708164215088,0.015033675357699394
1.4000000000000026,0.9500000000000001,0.9308663010597229,0.01702701300382614
1.4000000000000026,1.0,0.9255759119987488,0.01910768263041973
1.4000000000000026,1.05,0.9203177690505981,0.021265285089612007
1.4000000000000026,1.1,0.9151074886322021,0.02348952367901802
1.4000000000000026,1.1500000000000001,0.9099583625793457,0.025770504027605057
1.4000000000000026,1.2000000000000002,0.9048817157745361,0.028098417446017265
1.4000000000000026,1.2500000000000002,0.899886965751648,0.030464287847280502
1.4000000000000026,1.3,0.8949814438819885,0.03285936266183853
1.4000000000000026,1.35,0.8901713490486145,0.035275593400001526
1.4000000000000026,1.4000000000000001,0.8854614496231079,0.03770548477768898
1.4000000000000026,1.4500000000000002,0.8808550238609314,0.04014214128255844
1.4000000000000026,1.5000000000000002,0.8763545751571655,0.04257943108677864

1.4500000000000028,0.05,0.9997525811195374,3.4109332318621455e-06
1.4500000000000028,0.1,0.9990131855010986,2.7191405024495907e-05
1.4500000000000028,0.15000000000000002,0.997791051864624,9.118660818785429e-05
1.4500000000000028,0.2,0.9961007833480835,0.00021422882855404168
1.4500000000000028,0.25,0.9939627647399902,0.00041363073978573084
1.4500000000000028,0.3,0.9914011359214783,0.0007049332489259541
1.4500000000000028,0.35000000000000003,0.9884445667266846,0.0011014268966391683
1.4500000000000028,0.4,0.985124409198761,0.0016141132218763232
1.4500000000000028,0.45,0.9814744591712952,0.002251422731205821
1.4500000000000028,0.5,0.9775298237800598,0.0030193415004760027
1.4500000000000028,0.55,0.9733259081840515,0.003921339754015207
1.4500000000000028,0.6000000000000001,0.9688981175422668,0.004958589095622301
1.4500000000000028,0.6500000000000001,0.9642812013626099,0.00613008439540863
1.4500000000000028,0.7000000000000001,0.95950847864151,0.0074328212067484856
1.4500000000000028,0.7500000000000001,0.9546116590499878,0.008862266317009926
1.4500000000000028,0.8,0.9496203660964966,0.010412356816232204
1.4500000000000028,0.8500000000000001,0.9445618987083435,0.012075879611074924
1.4500000000000028,0.9000000000000001,0.9394612312316895,0.013844863511621952
1.4500000000000028,0.9500000000000001,0.9343413710594177,0.01571054197847843
1.4500000000000028,1.0,0.929222047328949,0.017663873732089996
1.4500000000000028,1.05,0.9241214394569397,0.019695626571774483
1.4500000000000028,1.1,0.9190552830696106,0.02179640717804432
1.4500000000000028,1.1500000000000001,0.9140366911888123,0.023957079276442528
1.4500000000000028,1.2000000000000002,0.9090775847434998,0.026168715208768845
1.4500000000000028,1.2500000000000002,0.9041878581047058,0.028422722592949867
1.4500000000000028,1.3,0.8993752598762512,0.030710851773619652
1.4500000000000028,1.35,0.8946466445922852,0.03302539512515068
1.4500000000000028,1.4000000000000001,0.8900073170661926,0.03535916283726692
1.4500000000000028,1.4500000000000002,0.8854614496231079,0.0377054400742054
1.4500000000000028,1.5000000000000002,0.8810120820999146,0.040058135986328125

1.5000000000000027,0.05,0.9997687339782715,3.0833432447252562e-06
1.5000000000000027,0.1,0.9990776777267456,2.4570788809796795e-05
1.5000000000000027,0.15000000000000002,0.9979346394538879,8.243179763667285e-05
1.5000000000000027,0.2,0.9963526725769043,0.00019376228738110512
1.5000000000000027,0.25,0.9943493604660034,0.00037440581945702434
1.5000000000000027,0.3,0.9919459223747253,0.0006386395543813705
1.5000000000000027,0.35000000000000003,0.9891682267189026,0.0009988875826820731
1.5000000000000027,0.4,0.9860434532165527,0.0014655189588665962
1.5000000000000027,0.45,0.9826021790504456,0.0020467303693294525
1.5000000000000027,0.5,0.9788753390312195,0.0027485801838338375
1.5000000000000027,0.55,0.9748952388763428,0.003574933158233762
1.5000000000000027,0.6000000000000001,0.9706938862800598,0.004527486860752106
1.5000000000000027,0.6500000000000001,0.9663029313087463,0.005606108345091343
1.5000000000000027,0.7000000000000001,0.9617530107498169,0.006808805745095015
1.5000000000000027,0.7500000000000001,0.9570737481117249,0.008132079616189003
1.5000000000000027,0.8,0.9522924423217773,0.009571051225066185
1.5000000000000027,0.8500000000000001,0.9474350214004517,0.011119713075459003
1.5000000000000027,0.9000000000000001,0.942525327205658,0.01277128979563713
1.5000000000000027,0.9500000000000001,0.9375852346420288,0.014518143609166145
1.5000000000000027,1.0,0.9326339364051819,0.01635235920548439
1.5000000000000027,1.05,0.9276891350746155,0.018265623599290848
1.5000000000000027,1.1,0.9227665066719055,0.020249484106898308
1.5000000000000027,1.1500000000000001,0.9178794622421265,0.02229561097919941
1.5000000000000027,1.2000000000000002,0.9130397439002991,0.024395652115345
1.5000000000000027,1.2500000000000002,0.9082575440406799,0.026541726663708687
1.5000000000000027,1.3,0.9035413861274719,0.02872602455317974
1.5000000000000027,1.35,0.8988985419273376,0.03094124048948288
1.5000000000000027,1.4000000000000001,0.8943345546722412,0.033180490136146545
1.5000000000000027,1.4500000000000002,0.8898543119430542,0.03543721139431
1.5000000000000027,1.5000000000000002,0.8854615092277527,0.037705451250076294



==> grad_visu_PhaseTanh.csv <==
re,im,norm,phase
-1.5,0.05,12.468664169311523,0.017319733276963234
-1.5,0.1,6.188864231109619,0.03559177741408348
-1.5,0.15000000000000002,4.106550693511963,0.05463821068406105
-1.5,0.2,3.073723316192627,0.07426004856824875
-1.5,0.25,2.4607274532318115,0.0942445918917656
-1.5,0.3,2.0576343536376953,0.11437346041202545
-1.5,0.35000000000000003,1.7744362354278564,0.13443100452423096
-1.5,0.4,1.5660972595214844,0.1542123705148697
-1.5,0.45,1.407572865486145,0.17353013157844543
-1.5,0.5,1.2838149070739746,0.19222018122673035
-1.5,0.55,1.1852333545684814,0.21014460921287537
-1.5,0.6000000000000001,1.1054240465164185,0.22719411551952362
-1.5,0.6500000000000001,1.0399466753005981,0.2432873398065567
-1.5,0.7000000000000001,0.9856253862380981,0.25837036967277527
-1.5,0.7500000000000001,0.9401295185089111,0.2724137306213379
-1.5,0.8,0.9017122983932495,0.2854093909263611
-1.5,0.8500000000000001,0.869038462638855,0.29736778140068054
-1.5,0.9000000000000001,0.8410723805427551,0.30831393599510193
-1.5,0.9500000000000001,0.8169997334480286,0.31828418374061584
-1.5,1.0,0.7961723208427429,0.3273233473300934
-1.5,1.05,0.7780684232711792,0.33548232913017273
-1.5,1.1,0.762265145778656,0.34281522035598755
-1.5,1.1500000000000001,0.7484163641929626,0.34937769174575806
-1.5,1.2000000000000002,0.7362363934516907,0.35522618889808655
-1.5,1.2500000000000002,0.7254886627197266,0.3604157269001007
-1.5,1.3,0.7159750461578369,0.36500003933906555
-1.5,1.35,0.7075302004814148,0.3690298795700073
-1.5,1.4000000000000001,0.7000134587287903,0.3725541830062866
-1.5,1.4500000000000002,0.6933065056800842,0.3756181299686432
-1.5,1.5000000000000002,0.6873078346252441,0.37826430797576904

-1.45,0.05,12.04948902130127,0.017934901639819145
-1.45,0.1,5.980119705200195,0.03688264265656471
-1.45,0.15000000000000002,3.96834135055542,0.05664490535855293
-1.45,0.2,2.9710755348205566,0.07699988037347794
-1.45,0.25,2.3796491622924805,0.09771090000867844
-1.45,0.3,1.9911201000213623,0.11853614449501038
-1.45,0.35000000000000003,1.7184722423553467,0.13923856616020203
-1.45,0.4,1.5181628465652466,0.15959513187408447
-1.45,0.45,1.365973711013794,0.17940466105937958
-1.45,0.5,1.2473530769348145,0.19849364459514618
-1.45,0.55,1.1530253887176514,0.21671965718269348
-1.45,0.6000000000000001,1.076796531677246,0.23397301137447357
-1.45,0.6500000000000001,1.0143712759017944,0.2501758933067322
-1.45,0.7000000000000001,0.9626790881156921,0.26528066396713257
-1.45,0.7500000000000001,0.9194672107696533,0.2792661488056183
-1.45,0.8,0.8830471038818359,0.2921341359615326
-1.45,0.8500000000000001,0.8521300554275513,0.3039051294326782
-1.45,0.9000000000000001,0.8257167935371399,0.3146144449710846
-1.45,0.9500000000000001,0.8030223846435547,0.3243085741996765
-1.45,1.0,0.783422589302063,0.33304116129875183
-1.45,1.05,0.766416072845459,0.3408716022968292
-1.45,1.1,0.7515964508056641,0.3478611707687378
-1.45,1.1500000000000001,0.7386316061019897,0.35407206416130066
-1.45,1.2000000000000002,0.72724848985672,0.3595656454563141
-1.45,1.2500000000000002,0.7172202467918396,0.3644018769264221
-1.45,1.3,0.7083584666252136,0.3686373233795166
-1.45,1.35,0.7005046606063843,0.37232640385627747
-1.45,1.4000000000000001,0.6935253739356995,0.37551969289779663
-1.45,1.4500000000000002,0.6873078942298889,0.3782641887664795
-1.45,1.5000000000000002,0.6817559003829956,0.3806036710739136

-1.4,0.05,11.630353927612305,0.018595261499285698
-1.4,0.1,5.771455764770508,0.038269735872745514
-1.4,0.15000000000000002,3.8302552700042725,0.05880152806639671
-1.4,0.2,2.8685927391052246,0.07994244247674942
-1.4,0.25,2.298776388168335,0.10142826288938522
-1.4,0.3,1.924849510192871,0.12299057096242905
-1.4,0.35000000000000003,1.6627873182296753,0.14436838030815125
-1.4,0.4,1.4705376625061035,0.16531898081302643
-1.4,0.45,1.3247102499008179,0.18562649190425873
-1.4,0.5,1.211248517036438,0.2051084041595459
-1.4,0.55,1.121191143989563,0.2236187905073166
-1.4,0.6000000000000001,1.0485543012619019,0.2410491555929184
-1.4,0.6500000000000001,0.9891887307167053,0.2573273181915283
-1.4,0.7000000000000001,0.9401296377182007,0.2724137008190155
-1.4,0.7500000000000001,0.8992016315460205,0.2862977385520935
-1.4,0.8,0.8647761344909668,0.29899269342422485
-1.4,0.8500000000000001,0.835610568523407,0.31053104996681213
-1.4,0.9000000000000001,0.8107429146766663,0.3209596276283264
-1.4,0.9500000000000001,0.7894177436828613,0.3303356170654297
-1.4,1.0,0.7710356712341309,0.3387228846549988
-1.4,1.05,0.7551154494285583,0.3461892604827881
-1.4,1.1,0.7412680387496948,0.35280361771583557
-1.4,1.1500000000000001,0.7291757464408875,0.3586345911026001
-1.4,1.2000000000000002,0.7185775637626648,0.36374884843826294
-1.4,1.2500000000000002,0.709257185459137,0.3682105839252472
-1.4,1.3,0.7010352611541748,0.3720799386501312
-1.4,1.35,0.6937609910964966,0.3754136562347412
-1.4,1.4000000000000001,0.6873078346252441,0.37826427817344666
-1.4,1.4500000000000002,0.6815688610076904,0.38068029284477234
-1.4,1.5000000000000002,0.6764531135559082,0.38270628452301025

-1.3499999999999999,0.05,11.211261749267578,0.019305972382426262
-1.3499999999999999,0.1,5.562883377075195,0.03976411372423172
-1.3499999999999999,0.15000000000000002,3.692305326461792,0.061125174164772034
-1.3499999999999999,0.2,2.766294002532959,0.0831102579832077
-1.3499999999999999,0.25,2.2181320190429688,0.1054234504699707
-1.3499999999999999,0.3,1.8588491678237915,0.12776601314544678
-1.3499999999999999,0.35000000000000003,1.6074095964431763,0.1498502641916275
-1.3499999999999999,0.4,1.4232525825500488,0.17141199111938477
-1.3499999999999999,0.45,1.2838146686553955,0.19222018122673035
-1.3499999999999999,0.5,1.1755338907241821,0.21208392083644867
-1.3499999999999999,0.55,1.0897631645202637,0.2308552861213684
-1.3499999999999999,0.6000000000000001,1.020729422569275,0.24842925369739532
-1.3499999999999999,0.6500000000000001,0.964430570602417,0.26474112272262573
-1.3499999999999999,0.7000000000000001,0.918006181716919,0.2797625958919525
-1.3499999999999999,0.7500000000000001,0.8793604373931885,0.29349565505981445
-1.3499999999999999,0.8,0.8469248414039612,0.3059671223163605
-1.3499999999999999,0.8500000000000001,0.8195037245750427,0.3172231614589691
-1.3499999999999999,0.9000000000000001,0.7961722016334534,0.32732337713241577
-1.3499999999999999,0.9500000000000001,0.7762058973312378,0.3363368511199951
-1.3499999999999999,1.0,0.7590295672416687,0.34433814883232117
-1.3499999999999999,1.05,0.7441834807395935,0.3514038026332855
-1.3499999999999999,1.1,0.7312952876091003,0.3576107919216156
-1.3499999999999999,1.1500000000000001,0.7200621962547302,0.3630339801311493
-1.3499999999999999,1.2000000000000002,0.7102356553077698,0.36774513125419617
-1.3499999999999999,1.2500000000000002,0.7016099691390991,0.37181246280670166
-1.3499999999999999,1.3,0.6940149068832397,0.3752991259098053
-1.3499999999999999,1.35,0.6873078942298889,0.3782641887664795
-1.3499999999999999,1.4000000000000001,0.6813687086105347,0.38076210021972656
-1.3499999999999999,1.4500000000000002,0.6760969161987305,0.3828418254852295
-1.3499999999999999,1.5000000000000002,0.6714060306549072,0.38454899191856384

-1.2999999999999998,0.05,10.792219161987305,0.020073002204298973
-1.2999999999999998,0.1,5.354410648345947,0.04137863591313362
-1.2999999999999998,0.15000000000000002,3.5545084476470947,0.06363558769226074
-1.2999999999999998,0.2,2.6641998291015625,0.08652922511100769
-1.2999999999999998,0.25,2.1377410888671875,0.10972694307565689
-1.2999999999999998,0.3,1.7931478023529053,0.13289543986320496
-1.2999999999999998,0.35000000000000003,1.5523719787597656,0.15571701526641846
-1.2999999999999998,0.4,1.3763428926467896,0.17790450155735016
-1.2999999999999998,0.45,1.2433232069015503,0.1992114633321762
-1.2999999999999998,0.5,1.1402450799942017,0.21943962574005127
-1.2999999999999998,0.55,1.0587775707244873,0.23844118416309357
-1.2999999999999998,0.6000000000000001,0.9933574199676514,0.2561171352863312
-1.2999999999999998,0.6500000000000001,0.9401294589042664,0.2724137604236603
-1.2999999999999998,0.7000000000000001,0.8963404297828674,0.287316232919693
-1.2999999999999998,0.7500000000000001,0.8599734306335449,0.30084219574928284
-1.2999999999999998,0.8,0.8295206427574158,0.3130342960357666
-1.2999999999999998,0.8500000000000001,0.8038344979286194,0.3239537477493286
-1.2999999999999998,0.9000000000000001,0.782028079032898,0.333674818277359
-1.2999999999999998,0.9500000000000001,0.7634073495864868,0.34227919578552246
-1.2999999999999998,1.0,0.7474234104156494,0.3498522639274597
-1.2999999999999998,1.05,0.7336366176605225,0.35648033022880554
-1.2999999999999998,1.1,0.7216930985450745,0.3622477352619171
-1.2999999999999998,1.1500000000000001,0.7113044261932373,0.3672357201576233
-1.2999999999999998,1.2000000000000002,0.7022349834442139,0.37152084708213806
-1.2999999999999998,1.2500000000000002,0.6942898631095886,0.37517496943473816
-1.2999999999999998,1.3,0.6873078346252441,0.37826424837112427
-1.2999999999999998,1.35,0.6811543703079224,0.3808494210243225
-1.2999999999999998,1.4000000000000001,0.6757164001464844,0.3829858601093292
-1.2999999999999998,1.4500000000000002,0.6708986759185791,0.3847239315509796
-1.2999999999999998,1.5000000000000002,0.6666211485862732,0.38610848784446716

-1.2499999999999998,0.05,10.3732328414917,0.020903291180729866
-1.2499999999999998,0.1,5.146051406860352,0.04312817007303238
-1.2499999999999998,0.15000000000000002,3.4168834686279297,0.06635566055774689
-1.2499999999999998,0.2,2.5623350143432617,0.09022914618253708
-1.2499999999999998,0.25,2.0576343536376953,0.11437346041202545
-1.2499999999999998,0.3,1.727780818939209,0.13841567933559418
-1.2499999999999998,0.35000000000000003,1.4977123737335205,0.16200485825538635
-1.2499999999999998,0.4,1.3298487663269043,0.1848289668560028
-1.2499999999999998,0.45,1.2032766342163086,0.20662671327590942
-1.2499999999999998,0.5,1.1054240465164185,0.22719401121139526
-1.2499999999999998,0.55,1.028274655342102,0.2463860809803009
-1.2499999999999998,0.6000000000000001,0.9664767980575562,0.26411333680152893
-1.2499999999999998,0.6500000000000001,0.9163229465484619,0.28033649921417236
-1.2499999999999998,0.7000000000000001,0.8751670122146606,0.29505807161331177
-1.2499999999999998,0.7500000000000001,0.8410723805427551,0.30831390619277954
-1.2499999999999998,0.8,0.8125930428504944,0.32016488909721375
-1.2499999999999998,0.8500000000000001,0.7886295318603516,0.33068960905075073
-1.2499999999999998,0.9000000000000001,0.768334150314331,0.33997759222984314
-1.2499999999999998,0.9500000000000001,0.7510440945625305,0.3481241762638092
-1.2499999999999998,1.0,0.7362363934516907,0.3552262485027313
-1.2499999999999998,1.05,0.7234929203987122,0.36137932538986206
-1.2499999999999998,1.1,0.7124773263931274,0.3666756749153137
-1.2499999999999998,1.1500000000000001,0.7029168009757996,0.3712022006511688
-1.2499999999999998,1.2000000000000002,0.6945881843566895,0.37504008412361145
-1.2499999999999998,1.2500000000000002,0.6873078942298889,0.3782641887664795
-1.2499999999999998,1.3,0.6809236407279968,0.380943238735199
-1.2499999999999998,1.35,0.6753091812133789,0.3831389844417572
-1.2499999999999998,1.4000000000000001,0.670358419418335,0.3849078416824341
-1.2499999999999998,1.4500000000000002,0.6659820675849915,0.3863001763820648
-1.2499999999999998,1.5000000000000002,0.6621047854423523,0.3873611092567444

-1.1999999999999997,0.05,9.954309463500977,0.021804990246891975
-1.1999999999999997,0.1,4.937819004058838,0.045030221343040466
-1.1999999999999997,0.15000000000000002,3.279452085494995,0.06931211799383163
-1.1999999999999997,0.2,2.4607274532318115,0.09424459934234619
-1.1999999999999997,0.25,1.9778459072113037,0.11940278857946396
-1.1999999999999997,0.3,1.6627869606018066,0.14436841011047363
-1.1999999999999997,0.35000000000000003,1.4434738159179688,0.16875360906124115
-1.1999999999999997,0.4,1.2838146686553955,0.19222019612789154
-1.1999999999999997,0.45,1.1637212038040161,0.21449272334575653
-1.1999999999999997,0.5,1.0711159706115723,0.23536422848701477
-1.1999999999999997,0.55,0.9982985854148865,0.25469645857810974
-1.1999999999999997,0.6000000000000001,0.9401294589042664,0.27241379022598267
-1.1999999999999997,0.6500000000000001,0.8930500745773315,0.2884954512119293
-1.1999999999999997,0.7000000000000001,0.8545222282409668,0.3029652535915375
-1.1999999999999997,0.7500000000000001,0.8226906657218933,0.3158807158470154
-1.1999999999999997,0.8,0.7961722016334534,0.3273233473300934
-1.1999999999999997,0.8500000000000001,0.7739167213439941,0.3373907804489136
-1.1999999999999997,0.9000000000000001,0.7551155090332031,0.3461892604827881
-1.1999999999999997,0.9500000000000001,0.739138662815094,0.35382798314094543
-1.1999999999999997,1.0,0.7254886031150818,0.3604157567024231
-1.1999999999999997,1.05,0.7137695550918579,0.3660573959350586
-1.1999999999999997,1.1,0.7036636471748352,0.37085238099098206
-1.1999999999999997,1.1500000000000001,0.6949131488800049,0.3748929798603058
-1.1999999999999997,1.2000000000000002,0.6873078942298889,0.37826424837112427
-1.1999999999999997,1.2500000000000002,0.680675208568573,0.3810438811779022
-1.1999999999999997,1.3,0.6748726963996887,0.3833019435405731
-1.1999999999999997,1.35,0.6697817444801331,0.38510146737098694
-1.1999999999999997,1.4000000000000001,0.665303111076355,0.3864988684654236
-1.1999999999999997,1.4500000000000002,0.6613537073135376,0.3875443637371063
-1.1999999999999997,1.5000000000000002,0.6578633785247803,0.38828232884407043

-1.1499999999999997,0.05,9.535454750061035,0.022787682712078094
-1.1499999999999997,0.1,4.72973108291626,0.047105349600315094
-1.1499999999999997,0.15000000000000002,3.1422390937805176,0.07253627479076385
-1.1499999999999997,0.2,2.3594107627868652,0.09861569851636887
-1.1499999999999997,0.25,1.8984158039093018,0.12486045807600021
-1.1499999999999997,0.3,1.5982118844985962,0.1508004367351532
-1.1499999999999997,0.35000000000000003,1.3897054195404053,0.17600680887699127
-1.1499999999999997,0.4,1.2382922172546387,0.20011460781097412
-1.1499999999999997,0.45,1.1247085332870483,0.22283580899238586
-1.1499999999999997,0.5,1.037372350692749,0.24396441876888275
-1.1499999999999997,0.55,0.9688989520072937,0.26337379217147827
-1.1499999999999997,0.6000000000000001,0.9143625497817993,0.28100767731666565
-1.1499999999999997,0.6500000000000001,0.870354413986206,0.2968691289424896
-1.1499999999999997,0.7000000000000001,0.8344461917877197,0.31100717186927795
-1.1499999999999997,0.7500000000000001,0.8048649430274963,0.3235045373439789
-1.1499999999999997,0.8,0.7802911400794983,0.3344660997390747
-1.1499999999999997,0.8500000000000001,0.7597251534461975,0.3440101742744446
-1.1499999999999997,0.9000000000000001,0.7423985004425049,0.35226041078567505
-1.1499999999999997,0.9500000000000001,0.7277137041091919,0.35934093594551086
-1.1499999999999997,1.0,0.715200662612915,0.3653717041015625
-1.1499999999999997,1.05,0.704485297203064,0.3704666197299957
-1.1499999999999997,1.1,0.6952683329582214,0.37473180890083313
-1.1499999999999997,1.1500000000000001,0.6873078942298889,0.3782641887664795
-1.1499999999999997,1.2000000000000002,0.6804066300392151,0.3811524212360382
-1.1499999999999997,1.2500000000000002,0.6744033098220825,0.3834756910800934
-1.1499999999999997,1.3,0.6691647171974182,0.38530540466308594
-1.1499999999999997,1.35,0.6645804047584534,0.38670459389686584
-1.1499999999999997,1.4000000000000001,0.6605580449104309,0.3877294957637787
-1.1499999999999997,1.4500000000000002,0.6570206880569458,0.38842934370040894
-1.1499999999999997,1.5000000000000002,0.6539031863212585,0.38884782791137695

-1.0999999999999996,0.05,9.116678237915039,0.02386276237666607
-1.0999999999999996,0.1,4.521807670593262,0.04937797784805298
-1.0999999999999996,0.15000000000000002,3.0052740573883057,0.07606511563062668
-1.0999999999999996,0.2,2.2584240436553955,0.10338930040597916
-1.0999999999999996,0.25,1.8193907737731934,0.13079890608787537
-1.0999999999999996,0.3,1.5341081619262695,0.15776430070400238
-1.0999999999999996,0.35000000000000003,1.3364635705947876,0.18381203711032867
-1.0999999999999996,0.4,1.1933399438858032,0.2085498869419098
-1.0999999999999996,0.45,1.086297631263733,0.2316807061433792
-1.0999999999999996,0.5,1.0042494535446167,0.25300490856170654
-1.0999999999999996,0.55,0.9401296377182007,0.2724137306213379
-1.0999999999999996,0.6000000000000001,0.8892263770103455,0.28987693786621094
-1.0999999999999996,0.6500000000000001,0.8482823967933655,0.30542707443237305
-1.0999999999999996,0.7000000000000001,0.8149809241294861,0.3191435635089874
-1.0999999999999996,0.7500000000000001,0.7876330614089966,0.33113789558410645
-1.0999999999999996,0.8,0.7649838328361511,0.3415408134460449
-1.0999999999999996,0.8500000000000001,0.7460851669311523,0.3504925072193146
-1.0999999999999996,0.9000000000000001,0.7302097678184509,0.35813507437705994
-1.0999999999999996,0.9500000000000001,0.7167934775352478,0.36460691690444946
-1.0999999999999996,1.0,0.7053936123847961,0.37003928422927856
-1.0999999999999996,1.05,0.6956583857536316,0.37455451488494873
-1.0999999999999996,1.1,0.6873078346252441,0.37826427817344666
-1.0999999999999996,1.1500000000000001,0.6801153421401978,0.3812696933746338
-1.0999999999999996,1.2000000000000002,0.673897385597229,0.38366150856018066
-1.0999999999999996,1.2500000000000002,0.6685032844543457,0.3855202794075012
-1.0999999999999996,1.3,0.663809597492218,0.3869172930717468
-1.0999999999999996,1.35,0.6597141027450562,0.38791531324386597
-1.0999999999999996,1.4000000000000001,0.6561312675476074,0.3885696828365326
-1.0999999999999996,1.4500000000000002,0.6529901027679443,0.3889283835887909
-1.0999999999999996,1.5000000000000002,0.650230348110199,0.3890335261821747

-1.0499999999999996,0.05,8.69799518585205,0.02504381723701954
-1.0499999999999996,0.1,4.314071178436279,0.05187723785638809
-1.0499999999999996,0.15000000000000002,2.8685927391052246,0.07994244247674942
-1.0499999999999996,0.2,2.157813310623169,0.10862036049365997
-1.0499999999999996,0.25,1.74082612991333,0.13727839291095734
-1.0499999999999996,0.3,1.470537543296814,0.16531899571418762
-1.0499999999999996,0.35000000000000003,1.2838144302368164,0.19222024083137512
-1.0499999999999996,0.4,1.1490249633789062,0.21756407618522644
-1.0499999999999996,0.45,1.0485543012619019,0.24104909598827362
-1.0499999999999996,0.5,0.9718115329742432,0.2624896168708801
-1.0499999999999996,0.55,0.9120506048202515,0.28180304169654846
-1.0499999999999996,0.6000000000000001,0.864776074886322,0.298992782831192
-1.0499999999999996,0.6500000000000001,0.8268846869468689,0.3141278922557831
-1.0499999999999996,0.7000000000000001,0.7961722016334534,0.32732337713241577
-1.0499999999999996,0.7500000000000001,0.7710356712341309,0.3387228548526764
-1.0499999999999996,0.8,0.7502864599227905,0.34848523139953613
-1.0499999999999996,0.8500000000000001,0.733028769493103,0.3567737936973572
-1.0499999999999996,0.9000000000000001,0.7185773849487305,0.3637489974498749
-1.0499999999999996,0.9500000000000001,0.7064024209976196,0.36956334114074707
-1.0499999999999996,1.0,0.6960886716842651,0.374358594417572
-1.0499999999999996,1.05,0.6873078346252441,0.37826424837112427
-1.0499999999999996,1.1,0.679798424243927,0.38139691948890686
-1.0499999999999996,1.1500000000000001,0.6733501553535461,0.38386037945747375
-1.0499999999999996,1.2000000000000002,0.6677924990653992,0.38574647903442383
-1.0499999999999996,1.2500000000000002,0.6629862785339355,0.3871362805366516
-1.0499999999999996,1.3,0.6588173508644104,0.38810038566589355
-1.0499999999999996,1.35,0.6551916003227234,0.388700395822525
-1.0499999999999996,1.4000000000000001,0.6520305275917053,0.38898971676826477
-1.0499999999999996,1.4500000000000002,0.649268627166748,0.38901469111442566
-1.0499999999999996,1.5000000000000002,0.6468510627746582,0.38881558179855347

-0.9999999999999996,0.05,8.279419898986816,0.026347262784838676
-0.9999999999999996,0.1,4.106550693511963,0.054638203233480453
-0.9999999999999996,0.15000000000000002,2.7322394847869873,0.08422058075666428
-0.9999999999999996,0.2,2.057634115219116,0.11437347531318665
-0.9999999999999996,0.25,1.6627873182296753,0.14436838030815125
-0.9999999999999996,0.3,1.4075727462768555,0.1735301911830902
-0.9999999999999996,0.35000000000000003,1.2318339347839355,0.20128563046455383
-0.9999999999999996,0.4,1.1054240465164185,0.22719408571720123
-0.9999999999999996,0.45,1.011553168296814,0.25095754861831665
-0.9999999999999996,0.5,0.9401296377182007,0.2724137008190155
-0.9999999999999996,0.55,0.8847278952598572,0.291517049074173
-0.9999999999999996,0.6000000000000001,0.8410723805427551,0.30831393599510193
-0.9999999999999996,0.6500000000000001,0.8062154650688171,0.32291704416275024
-0.9999999999999996,0.7000000000000001,0.7780685424804688,0.33548226952552795
-0.9999999999999996,0.7500000000000001,0.7551155090332031,0.3461892604827881
-0.9999999999999996,0.8,0.7362363934516907,0.35522615909576416
-0.9999999999999996,0.8500000000000001,0.7205885052680969,0.36278036236763
-0.9999999999999996,0.9000000000000001,0.7075300812721252,0.3690299689769745
-0.9999999999999996,0.9500000000000001,0.6965653896331787,0.37414103746414185
-0.9999999999999996,1.0,0.6873078942298889,0.37826427817344666
-0.9999999999999996,1.05,0.6794524192810059,0.3815351128578186
-0.9999999999999996,1.1,0.6727569699287415,0.3840734660625458
-0.9999999999999996,1.1500000000000001,0.6670266389846802,0.38598477840423584
-0.9999999999999996,1.2000000000000002,0.6621047854423523,0.3873611092567444
-0.9999999999999996,1.2500000000000002,0.6578633785247803,0.38828232884407043
-0.9999999999999996,1.3,0.6541977524757385,0.38881751894950867
-0.9999999999999996,1.35,0.651021420955658,0.3890262842178345
-0.9999999999999996,1.4000000000000001,0.6482630968093872,0.3889598846435547
-0.9999999999999996,1.4500000000000002,0.6458629369735718,0.3886622190475464
-0.9999999999999996,1.5000000000000002,0.6437711119651794,0.38817110657691956

-0.9499999999999995,0.05,7.860963344573975,0.02779308333992958
-0.9499999999999995,0.1,3.8992815017700195,0.05770346522331238
-0.9499999999999995,0.15000000000000002,2.5962626934051514,0.08896259218454361
-0.9499999999999995,0.2,1.9579530954360962,0.1207251101732254
-0.9499999999999995,0.25,1.5853517055511475,0.15214885771274567
-0.9499999999999995,0.3,1.3452978134155273,0.18247073888778687
-0.9499999999999995,0.35000000000000003,1.1806104183197021,0.21106462180614471
-0.9499999999999995,0.4,1.0626250505447388,0.23747345805168152
-0.9499999999999995,0.45,0.9753796458244324,0.26141390204429626
-0.9499999999999995,0.5,0.9092832207679749,0.28276023268699646
-0.9499999999999995,0.55,0.858234703540802,0.3015166223049164
-0.9499999999999995,0.6000000000000001,0.8181807994842529,0.3177829682826996
-0.9499999999999995,0.6500000000000001,0.7863332033157349,0.3317239582538605
-0.9499999999999995,0.7000000000000001,0.7607209086418152,0.34354114532470703
-0.9499999999999995,0.7500000000000001,0.739917516708374,0.3534530997276306
-0.9499999999999995,0.8,0.7228725552558899,0.36167871952056885
-0.9499999999999995,0.8500000000000001,0.7087985277175903,0.368428498506546
-0.9499999999999995,0.9000000000000001,0.6970970630645752,0.37389782071113586
-0.9499999999999995,0.9500000000000001,0.6873078346252441,0.37826430797576904
-0.9499999999999995,1.0,0.6790730357170105,0.3816859722137451
-0.9499999999999995,1.05,0.6721111536026001,0.38430255651474
-0.9499999999999995,1.1,0.6661993265151978,0.3862355649471283
-0.9499999999999995,1.1500000000000001,0.661159098148346,0.3875904381275177
-0.9499999999999995,1.2000000000000002,0.6568467020988464,0.3884580135345459
-0.9499999999999995,1.2500000000000002,0.6531453728675842,0.3889161944389343
-0.9499999999999995,1.3,0.649959921836853,0.3890313506126404
-0.9499999999999995,1.35,0.6472119092941284,0.3888603746891022
-0.9499999999999995,1.4000000000000001,0.6448363065719604,0.3884516954421997
-0.9499999999999995,1.4500000000000002,0.6427794694900513,0.3878459632396698
-0.9499999999999995,1.5000000000000002,0.6409962177276611,0.38707825541496277

-0.8999999999999995,0.05,7.442651748657227,0.02940577082335949
-0.8999999999999995,0.1,3.692305326461792,0.06112517789006233
-0.8999999999999995,0.15000000000000002,2.4607274532318115,0.09424459934234619
-0.8999999999999995,0.2,1.8588489294052124,0.12776605784893036
-0.8999999999999995,0.25,1.5086122751235962,0.16071176528930664
-0.8999999999999995,0.3,1.2838146686553955,0.19222021102905273
-0.8999999999999995,0.35000000000000003,1.130246639251709,0.22161370515823364
-0.8999999999999995,0.4,1.020729422569275,0.24842925369739532
-0.8999999999999995,0.45,0.9401296377182007,0.2724136710166931
-0.8999999999999995,0.5,0.879360556602478,0.29349571466445923
-0.8999999999999995,0.55,0.8326506018638611,0.3117436468601227
-0.8999999999999995,0.6000000000000001,0.7961722016334534,0.32732337713241577
-0.8999999999999995,0.6500000000000001,0.7673001289367676,0.3404592275619507
-0.8999999999999995,0.7000000000000001,0.7441834807395935,0.3514038026332855
-0.8999999999999995,0.7500000000000001,0.7254884839057922,0.36041581630706787
-0.8999999999999995,0.8,0.7102355360984802,0.36774516105651855
-0.8999999999999995,0.8500000000000001,0.6976931691169739,0.3736245334148407
-0.8999999999999995,0.9000000000000001,0.6873078346252441,0.37826430797576904
-0.8999999999999995,0.9500000000000001,0.6786550879478455,0.38185128569602966
-0.8999999999999995,1.0,0.671406090259552,0.38454899191856384
-0.8999999999999995,1.05,0.665303111076355,0.3864988684654236
-0.8999999999999995,1.1,0.6601423621177673,0.38782238960266113
-0.8999999999999995,1.1500000000000001,0.65576171875,0.38862329721450806
-0.8999999999999995,1.2000000000000002,0.6520305275917053,0.38898965716362
-0.8999999999999995,1.2500000000000002,0.6488431096076965,0.38899606466293335
-0.8999999999999995,1.3,0.6461135149002075,0.3887055516242981
-0.8999999999999995,1.35,0.6437711715698242,0.3881710469722748
-0.8999999999999995,1.4000000000000001,0.641757607460022,0.3874374330043793
-0.8999999999999995,1.4500000000000002,0.6400246024131775,0.3865422010421753
-0.8999999999999995,1.5000000000000002,0.6385318636894226,0.385516881942749

-0.8499999999999994,0.05,7.024509429931641,0.03121582418680191
-0.8499999999999994,0.1,3.485672950744629,0.06496785581111908
-0.8499999999999994,0.15000000000000002,2.325709342956543,0.1001596674323082
-0.8499999999999994,0.2,1.7604206800460815,0.13560418784618378
-0.8499999999999994,0.25,1.4326807260513306,0.17016243934631348
-0.8499999999999994,0.3,1.2232418060302734,0.2028643637895584
-0.8499999999999994,0.35000000000000003,1.080863118171692,0.23298656940460205
-0.8499999999999994,0.4,0.9798531532287598,0.2600768506526947
-0.8499999999999994,0.45,0.9059111475944519,0.283934623003006
-0.8499999999999994,0.5,0.8504602909088135,0.30456405878067017
-0.8499999999999994,0.55,0.8080628514289856,0.3221161365509033
-0.8499999999999994,0.6000000000000001,0.7751232981681824,0.33683478832244873
-0.8499999999999994,0.6500000000000001,0.7491821050643921,0.34901201725006104
-0.8499999999999994,0.7000000000000001,0.7285133600234985,0.35895463824272156
-0.8499999999999994,0.7500000000000001,0.7118769884109497,0.3669624328613281
-0.8499999999999994,0.8,0.6983665227890015,0.37331485748291016
-0.8499999999999994,0.8500000000000001,0.6873078346252441,0.37826433777809143
-0.8499999999999994,0.9000000000000001,0.6781927347183228,0.382033109664917
-0.8499999999999994,0.9500000000000001,0.6706330180168152,0.38481467962265015
-0.8499999999999994,1.0,0.6643289923667908,0.38677477836608887
-0.8499999999999994,1.05,0.6590468287467957,0.3880542516708374
-0.8499999999999994,1.1,0.6546019911766052,0.3887726068496704
-0.8499999999999994,1.1500000000000001,0.6508480906486511,0.3890296220779419
-0.8499999999999994,1.2000000000000002,0.6476681232452393,0.38890910148620605
-0.8499999999999994,1.2500000000000002,0.6449667811393738,0.38848140835762024
-0.8499999999999994,1.3,0.6426674127578735,0.3878049850463867
-0.8499999999999994,1.35,0.6407070159912109,0.3869282901287079
-0.8499999999999994,1.4000000000000001,0.6390335559844971,0.3858918249607086
-0.8499999999999994,1.4500000000000002,0.6376041769981384,0.38472941517829895
-0.8499999999999994,1.5000000000000002,0.6363832354545593,0.38346871733665466

-0.7999999999999994,0.05,6.606566905975342,0.03326154127717018
-0.7999999999999994,0.1,3.279451608657837,0.06931212544441223
-0.7999999999999994,0.15000000000000002,2.19130539894104,0.10682205110788345
-0.7999999999999994,0.2,1.6627873182296753,0.14436838030815125
-0.7999999999999994,0.25,1.3576933145523071,0.18062050640583038
-0.7999999999999994,0.3,1.1637210845947266,0.21449273824691772
-0.7999999999999994,0.35000000000000003,1.0326011180877686,0.24522875249385834
-0.7999999999999994,0.4,0.9401296377182007,0.2724136710166931
-0.7999999999999994,0.45,0.872846245765686,0.2959290146827698
-0.7999999999999994,0.5,0.8226908445358276,0.315880686044693
-0.7999999999999994,0.55,0.7845669984817505,0.33252251148223877
-0.7999999999999994,0.6000000000000001,0.7551155090332031,0.3461892604827881
-0.7999999999999994,0.6500000000000001,0.7320494651794434,0.3572465479373932
-0.7999999999999994,0.7000000000000001,0.7137695550918579,0.36605745553970337
-0.7999999999999994,0.7500000000000001,0.6991331577301025,0.3729614317417145
-0.7999999999999994,0.8,0.6873078346252441,0.37826424837112427
-0.7999999999999994,0.8500000000000001,0.6776781678199768,0.38223403692245483
-0.7999999999999994,0.9000000000000001,0.6697817444801331,0.38510143756866455
-0.7999999999999994,0.9500000000000001,0.6632667779922485,0.3870627284049988
-0.7999999999999994,1.0,0.6578633785247803,0.3882823586463928
-0.7999999999999994,1.05,0.6533607244491577,0.38889816403388977
-0.7999999999999994,1.1,0.6495940089225769,0.3890245854854584
-0.7999999999999994,1.1500000000000001,0.6464322805404663,0.38875612616539
-0.7999999999999994,1.2000000000000002,0.6437710523605347,0.38817113637924194
-0.7999999999999994,1.2500000000000002,0.6415265202522278,0.3873337209224701
-0.7999999999999994,1.3,0.6396302580833435,0.3862970769405365
-0.7999999999999994,1.35,0.638027012348175,0.38510435819625854
-0.7999999999999994,1.4000000000000001,0.6366707682609558,0.3837917149066925
-0.7999999999999994,1.4500000000000002,0.6355240345001221,0.3823882043361664
-0.7999999999999994,1.5000000000000002,0.6345556378364563,0.38091787695884705

-0.7499999999999993,0.05,6.188864231109619,0.03559177741408348
-0.7499999999999993,0.1,3.073723316192627,0.07426004856824875
-0.7499999999999993,0.15000000000000002,2.0576343536376953,0.11437346041202545
-0.7499999999999993,0.2,1.5660972595214844,0.1542123705148697
-0.7499999999999993,0.25,1.2838149070739746,0.19222018122673035
-0.7499999999999993,0.3,1.1054240465164185,0.22719411551952362
-0.7499999999999993,0.35000000000000003,0.9856253862380981,0.25837036967277527
-0.7499999999999993,0.4,0.9017122983932495,0.2854093909263611
-0.7499999999999993,0.45,0.8410723805427551,0.30831393599510193
-0.7499999999999993,0.5,0.7961723208427429,0.3273233473300934
-0.7499999999999993,0.55,0.762265145778656,0.34281522035598755
-0.7499999999999993,0.6000000000000001,0.7362363934516907,0.35522618889808655
-0.7499999999999993,0.6500000000000001,0.7159750461578369,0.36500003933906555
-0.7499999999999993,0.7000000000000001,0.7000134587287903,0.3725541830062866
-0.7499999999999993,0.7500000000000001,0.6873078346252441,0.37826430797576904
-0.7499999999999993,0.8,0.6771022081375122,0.38245707750320435
-0.7499999999999993,0.8500000000000001,0.6688399314880371,0.3854113519191742
-0.7499999999999993,0.9000000000000001,0.6621047258377075,0.3873611390590668
-0.7499999999999993,0.9500000000000001,0.6565819978713989,0.3885005712509155
-0.7499999999999993,1.0,0.6520305275917053,0.38898971676826477
-0.7499999999999993,1.05,0.6482630968093872,0.3889598846435547
-0.7499999999999993,1.1,0.6451335549354553,0.388518363237381
-0.7499999999999993,1.1500000000000001,0.6425267457962036,0.3877522945404053
-0.7499999999999993,1.2000000000000002,0.6403508186340332,0.3867325782775879
-0.7499999999999993,1.2500000000000002,0.6385318040847778,0.3855169713497162
-0.7499999999999993,1.3,0.6370105147361755,0.38415175676345825
-0.7499999999999993,1.35,0.6357383131980896,0.3826749622821808
-0.7499999999999993,1.4000000000000001,0.6346754431724548,0.3811170160770416
-0.7499999999999993,1.4500000000000002,0.6337894797325134,0.37950247526168823
-0.7499999999999993,1.5000000000000002,0.6330534219741821,0.37785130739212036

-0.6999999999999993,0.05,5.771455764770508,0.038269735872745514
-0.6999999999999993,0.1,2.8685927391052246,0.07994244247674942
-0.6999999999999993,0.15000000000000002,1.924849510192871,0.12299057096242905
-0.6999999999999993,0.2,1.4705376625061035,0.16531898081302643
-0.6999999999999993,0.25,1.211248517036438,0.2051084041595459
-0.6999999999999993,0.3,1.0485543012619019,0.2410491555929184
-0.6999999999999993,0.35000000000000003,0.9401296377182007,0.2724137008190155
-0.6999999999999993,0.4,0.8647761344909668,0.29899269342422485
-0.6999999999999993,0.45,0.8107429146766663,0.3209596276283264
-0.6999999999999993,0.5,0.7710356712341309,0.3387228846549988
-0.6999999999999993,0.55,0.7412680387496948,0.35280361771583557
-0.6999999999999993,0.6000000000000001,0.7185775637626648,0.36374884843826294
-0.6999999999999993,0.6500000000000001,0.7010352611541748,0.3720799386501312
-0.6999999999999993,0.7000000000000001,0.6873078346252441,0.37826427817344666
-0.6999999999999993,0.7500000000000001,0.6764531135559082,0.38270628452301025
-0.6999999999999993,0.8,0.6677924990653992,0.38574644923210144
-0.6999999999999993,0.8500000000000001,0.6608284711837769,0.38766756653785706
-0.6999999999999993,0.9000000000000001,0.6551916003227234,0.388700395822525
-0.6999999999999993,0.9500000000000001,0.6506032347679138,0.38903260231018066
-0.6999999999999993,1.0,0.646851122379303,0.38881564140319824
-0.6999999999999993,1.05,0.6437711119651794,0.38817110657691956
-0.6999999999999993,1.1,0.6412357687950134,0.3871966600418091
-0.6999999999999993,1.1500000000000001,0.6391444802284241,0.38597047328948975
-0.6999999999999993,1.2000000000000002,0.637417733669281,0.38455474376678467
-0.6999999999999993,1.2500000000000002,0.6359920501708984,0.3829991817474365
-0.6999999999999993,1.3,0.6348157525062561,0.3813435435295105
-0.6999999999999993,1.35,0.6338474154472351,0.3796192407608032
-0.6999999999999993,1.4000000000000001,0.6330534219741821,0.37785130739212036
-0.6999999999999993,1.4500000000000002,0.6324054598808289,0.37605950236320496
-0.6999999999999993,1.5000000000000002,0.6318809986114502,0.37425947189331055

-0.6499999999999992,0.05,5.354410648345947,0.04137863591313362
-0.6499999999999992,0.1,2.6641998291015625,0.08652922511100769
-0.6499999999999992,0.15000000000000002,1.7931478023529053,0.13289543986320496
-0.6499999999999992,0.2,1.3763428926467896,0.17790450155735016
-0.6499999999999992,0.25,1.1402450799942017,0.21943962574005127
-0.6499999999999992,0.3,0.9933574199676514,0.2561171352863312
-0.6499999999999992,0.35000000000000003,0.8963404297828674,0.287316232919693
-0.6499999999999992,0.4,0.8295206427574158,0.3130342960357666
-0.6499999999999992,0.45,0.782028079032898,0.333674818277359
-0.6499999999999992,0.5,0.7474234104156494,0.3498522639274597
-0.6499999999999992,0.55,0.7216930985450745,0.3622477352619171
-0.6499999999999992,0.6000000000000001,0.7022349834442139,0.37152084708213806
-0.6499999999999992,0.6500000000000001,0.6873078346252441,0.37826424837112427
-0.6499999999999992,0.7000000000000001,0.6757164001464844,0.3829858601093292
-0.6499999999999992,0.7500000000000001,0.6666211485862732,0.38610848784446716
-0.6499999999999992,0.8,0.6594212651252747,0.38797727227211
-0.6499999999999992,0.8500000000000001,0.6536790728569031,0.3888695538043976
-0.6499999999999992,0.9000000000000001,0.6490710377693176,0.38900694251060486
-0.6499999999999992,0.9500000000000001,0.6453545093536377,0.3885648250579834
-0.6499999999999992,1.0,0.6423451900482178,0.3876820504665375
-0.6499999999999992,1.05,0.6399017572402954,0.38646766543388367
-0.6499999999999992,1.1,0.6379143595695496,0.38500726222991943
-0.6499999999999992,1.1500000000000001,0.6362971663475037,0.3833683729171753
-0.6499999999999992,1.2000000000000002,0.634982168674469,0.3816034197807312
-0.6499999999999992,1.2500000000000002,0.6339153051376343,0.3797537684440613
-0.6499999999999992,1.3,0.6330533027648926,0.37785130739212036
-0.6499999999999992,1.35,0.6323611736297607,0.3759211003780365
-0.6499999999999992,1.4000000000000001,0.6318100094795227,0.37398260831832886
-0.6499999999999992,1.4500000000000002,0.6313768625259399,0.37205052375793457
-0.6499999999999992,1.5000000000000002,0.6310423612594604,0.3701363503932953

-0.5999999999999992,0.05,4.937819004058838,0.045030221343040466
-0.5999999999999992,0.1,2.4607274532318115,0.09424459934234619
-0.5999999999999992,0.15000000000000002,1.6627869606018066,0.14436841011047363
-0.5999999999999992,0.2,1.2838146686553955,0.19222019612789154
-0.5999999999999992,0.25,1.0711159706115723,0.23536422848701477
-0.5999999999999992,0.3,0.9401294589042664,0.27241379022598267
-0.5999999999999992,0.35000000000000003,0.8545222282409668,0.3029652535915375
-0.5999999999999992,0.4,0.7961722016334534,0.3273233473300934
-0.5999999999999992,0.45,0.7551155090332031,0.3461892604827881
-0.5999999999999992,0.5,0.7254886031150818,0.3604157567024231
-0.5999999999999992,0.55,0.7036636471748352,0.37085238099098206
-0.5999999999999992,0.6000000000000001,0.6873078942298889,0.37826424837112427
-0.5999999999999992,0.6500000000000001,0.6748726963996887,0.3833019435405731
-0.5999999999999992,0.7000000000000001,0.665303111076355,0.3864988684654236
-0.5999999999999992,0.7500000000000001,0.6578633785247803,0.38828232884407043
-0.5999999999999992,0.8,0.6520304083824158,0.38898977637290955
-0.5999999999999992,0.8500000000000001,0.6474260091781616,0.3888843357563019
-0.5999999999999992,0.9000000000000001,0.6437710523605347,0.38817113637924194
-0.5999999999999992,0.9500000000000001,0.6408587098121643,0.3870079219341278
-0.5999999999999992,1.0,0.6385318636894226,0.385516881942749
-0.5999999999999992,1.05,0.6366708278656006,0.38379165530204773
-0.5999999999999992,1.1,0.635182797908783,0.3819045126438141
-0.5999999999999992,1.1500000000000001,0.6339958310127258,0.37991026043891907
-0.5999999999999992,1.2000000000000002,0.6330534219741821,0.37785133719444275
-0.5999999999999992,1.2500000000000002,0.6323102116584778,0.37575966119766235
-0.5999999999999992,1.3,0.6317301392555237,0.37365981936454773
-0.5999999999999992,1.35,0.6312846541404724,0.37157002091407776
-0.5999999999999992,1.4000000000000001,0.6309500336647034,0.36950385570526123
-0.5999999999999992,1.4500000000000002,0.6307075023651123,0.36747148633003235
-0.5999999999999992,1.5000000000000002,0.630541205406189,0.3654802739620209

-0.5499999999999992,0.05,4.521807670593262,0.04937797784805298
-0.5499999999999992,0.1,2.2584240436553955,0.10338930040597916
-0.5499999999999992,0.15000000000000002,1.5341081619262695,0.15776430070400238
-0.5499999999999992,0.2,1.1933399438858032,0.2085498869419098
-0.5499999999999992,0.25,1.0042494535446167,0.25300490856170654
-0.5499999999999992,0.3,0.8892263770103455,0.28987693786621094
-0.5499999999999992,0.35000000000000003,0.8149809241294861,0.3191435635089874
-0.5499999999999992,0.4,0.7649838328361511,0.3415408134460449
-0.5499999999999992,0.45,0.7302097678184509,0.35813507437705994
-0.5499999999999992,0.5,0.7053936123847961,0.37003928422927856
-0.5499999999999992,0.55,0.6873078346252441,0.37826427817344666
-0.5499999999999992,0.6000000000000001,0.673897385597229,0.38366150856018066
-0.5499999999999992,0.6500000000000001,0.663809597492218,0.3869172930717468
-0.5499999999999992,0.7000000000000001,0.6561312675476074,0.3885696828365326
-0.5499999999999992,0.7500000000000001,0.650230348110199,0.3890335261821747
-0.5499999999999992,0.8,0.6456606388092041,0.3886251151561737
-0.5499999999999992,0.8500000000000001,0.6421015858650208,0.38758385181427
-0.5499999999999992,0.9000000000000001,0.6393184661865234,0.3860906660556793
-0.5499999999999992,0.9500000000000001,0.637137770652771,0.38428109884262085
-0.5499999999999992,1.0,0.6354292035102844,0.3822569251060486
-0.5499999999999992,1.05,0.6340930461883545,0.3800947964191437
-0.5499999999999992,1.1,0.6330534219741821,0.37785130739212036
-0.5499999999999992,1.1500000000000001,0.6322510838508606,0.3755688965320587
-0.5499999999999992,1.2000000000000002,0.6316398978233337,0.3732786178588867
-0.5499999999999992,1.2500000000000002,0.6311832666397095,0.3710036277770996
-0.5499999999999992,1.3,0.6308519840240479,0.36876046657562256
-0.5499999999999992,1.35,0.6306231617927551,0.36656099557876587
-0.5499999999999992,1.4000000000000001,0.6304779648780823,0.36441344022750854
-0.5499999999999992,1.4500000000000002,0.6304009556770325,0.3623232841491699
-0.5499999999999992,1.5000000000000002,0.6303801536560059,0.3602939248085022

-0.4999999999999991,0.05,4.106550693511963,0.054638203233480453
-0.4999999999999991,0.1,2.057634115219116,0.11437347531318665
-0.4999999999999991,0.15000000000000002,1.4075727462768555,0.1735301911830902
-0.4999999999999991,0.2,1.1054240465164185,0.22719408571720123
-0.4999999999999991,0.25,0.9401296377182007,0.2724137008190155
-0.4999999999999991,0.3,0.8410723805427551,0.30831393599510193
-0.4999999999999991,0.35000000000000003,0.7780685424804688,0.33548226952552795
-0.4999999999999991,0.4,0.7362363934516907,0.35522615909576416
-0.4999999999999991,0.45,0.7075300812721252,0.3690299689769745
-0.4999999999999991,0.5,0.6873078942298889,0.37826427817344666
-0.4999999999999991,0.55,0.6727569699287415,0.3840734660625458
-0.4999999999999991,0.6000000000000001,0.6621047854423523,0.3873611092567444
-0.4999999999999991,0.6500000000000001,0.6541977524757385,0.38881751894950867
-0.4999999999999991,0.7000000000000001,0.6482630968093872,0.3889598846435547
-0.4999999999999991,0.7500000000000001,0.6437711119651794,0.38817110657691956
-0.4999999999999991,0.8,0.6403508186340332,0.3867326080799103
-0.4999999999999991,0.8500000000000001,0.6377372741699219,0.3848504424095154
-0.4999999999999991,0.9000000000000001,0.6357381343841553,0.38267505168914795
-0.4999999999999991,0.9500000000000001,0.6342121958732605,0.38031548261642456
-0.4999999999999991,1.0,0.6330534219741821,0.37785130739212036
-0.4999999999999991,1.05,0.6321820020675659,0.3753397762775421
-0.4999999999999991,1.1,0.631537139415741,0.3728218674659729
-0.4999999999999991,1.1500000000000001,0.631071925163269,0.3703267276287079
-0.4999999999999991,1.2000000000000002,0.6307493448257446,0.3678748905658722
-0.4999999999999991,1.2500000000000002,0.6305410861968994,0.3654802441596985
-0.4999999999999991,1.3,0.6304243206977844,0.3631521761417389
-0.4999999999999991,1.35,0.6303812265396118,0.36089619994163513
-0.4999999999999991,1.4000000000000001,0.6303971409797668,0.3587157428264618
-0.4999999999999991,1.4500000000000002,0.6304605007171631,0.3566119074821472
-0.4999999999999991,1.5000000000000002,0.6305620670318604,0.35458487272262573

-0.44999999999999907,0.05,3.692305326461792,0.06112517789006233
-0.44999999999999907,0.1,1.8588489294052124,0.12776605784893036
-0.44999999999999907,0.15000000000000002,1.2838146686553955,0.19222021102905273
-0.44999999999999907,0.2,1.020729422569275,0.24842925369739532
-0.44999999999999907,0.25,0.879360556602478,0.29349571466445923
-0.44999999999999907,0.3,0.7961722016334534,0.32732337713241577
-0.44999999999999907,0.35000000000000003,0.7441834807395935,0.3514038026332855
-0.44999999999999907,0.4,0.7102355360984802,0.36774516105651855
-0.44999999999999907,0.45,0.6873078346252441,0.37826430797576904
-0.44999999999999907,0.5,0.671406090259552,0.38454899191856384
-0.44999999999999907,0.55,0.6601423621177673,0.38782238960266113
-0.44999999999999907,0.6000000000000001,0.6520305275917053,0.38898965716362
-0.44999999999999907,0.6500000000000001,0.6461135149002075,0.3887055516242981
-0.44999999999999907,0.7000000000000001,0.641757607460022,0.3874374330043793
-0.44999999999999907,0.7500000000000001,0.6385318636894226,0.385516881942749
-0.44999999999999907,0.8,0.6361371874809265,0.3831777274608612
-0.44999999999999907,0.8500000000000001,0.634361982345581,0.38058391213417053
-0.44999999999999907,0.9000000000000001,0.6330534219741821,0.37785130739212036
-0.44999999999999907,0.9500000000000001,0.6321001648902893,0.37505966424942017
-0.44999999999999907,1.0,0.6314197182655334,0.3722645938396454
-0.44999999999999907,1.05,0.6309500932693481,0.36950379610061646
-0.44999999999999907,1.1,0.6306442022323608,0.36680296063423157
-0.44999999999999907,1.1500000000000001,0.6304661631584167,0.36417829990386963
-0.44999999999999907,1.2000000000000002,0.6303883790969849,0.36163994669914246
-0.44999999999999907,1.2500000000000002,0.6303890347480774,0.3591936230659485
-0.44999999999999907,1.3,0.6304513216018677,0.35684192180633545
-0.44999999999999907,1.35,0.6305620670318604,0.35458487272262573
-0.44999999999999907,1.4000000000000001,0.6307105422019958,0.35242149233818054
-0.44999999999999907,1.4500000000000002,0.6308882832527161,0.35034942626953125
-0.44999999999999907,1.5000000000000002,0.6310885548591614,0.3483657240867615

-0.399999999999999,0.05,3.279451608657837,0.06931212544441223
-0.399999999999999,0.1,1.6627873182296753,0.14436838030815125
-0.399999999999999,0.15000000000000002,1.1637210845947266,0.21449273824691772
-0.399999999999999,0.2,0.9401296377182007,0.2724136710166931
-0.399999999999999,0.25,0.8226908445358276,0.315880686044693
-0.399999999999999,0.3,0.7551155090332031,0.3461892604827881
-0.399999999999999,0.35000000000000003,0.7137695550918579,0.36605745553970337
-0.399999999999999,0.4,0.6873078346252441,0.37826424837112427
-0.399999999999999,0.45,0.6697817444801331,0.38510143756866455
-0.399999999999999,0.5,0.6578633785247803,0.3882823586463928
-0.399999999999999,0.55,0.6495940089225769,0.3890245854854584
-0.399999999999999,0.6000000000000001,0.6437710523605347,0.38817113637924194
-0.399999999999999,0.6500000000000001,0.6396302580833435,0.3862970769405365
-0.399999999999999,0.7000000000000001,0.6366707682609558,0.3837917149066925
-0.399999999999999,0.7500000000000001,0.6345556378364563,0.38091787695884705
-0.399999999999999,0.8,0.6330533623695374,0.3778513967990875
-0.399999999999999,0.8500000000000001,0.6320016384124756,0.37470951676368713
-0.399999999999999,0.9000000000000001,0.6312845349311829,0.37157002091407776
-0.399999999999999,0.9500000000000001,0.6308183073997498,0.3684830367565155
-0.399999999999999,1.0,0.630541205406189,0.3654802739620209
-0.399999999999999,1.05,0.6304073333740234,0.36258119344711304
-0.399999999999999,1.1,0.6303825378417969,0.359796404838562
-0.399999999999999,1.1500000000000001,0.6304406523704529,0.35713064670562744
-0.399999999999999,1.2000000000000002,0.6305620074272156,0.3545849323272705
-0.399999999999999,1.2500000000000002,0.6307313442230225,0.3521575331687927
-0.399999999999999,1.3,0.6309365034103394,0.3498453199863434
-0.399999999999999,1.35,0.6311684846878052,0.3476438522338867
-0.399999999999999,1.4000000000000001,0.6314200758934021,0.3455483317375183
-0.399999999999999,1.4500000000000002,0.631685733795166,0.34355345368385315
-0.399999999999999,1.5000000000000002,0.6319608688354492,0.34165406227111816

-0.349999999999999,0.05,2.8685927391052246,0.07994244247674942
-0.349999999999999,0.1,1.4705376625061035,0.16531898081302643
-0.349999999999999,0.15000000000000002,1.0485543012619019,0.2410491555929184
-0.349999999999999,0.2,0.8647761344909668,0.29899269342422485
-0.349999999999999,0.25,0.7710356712341309,0.3387228846549988
-0.349999999999999,0.3,0.7185775637626648,0.36374884843826294
-0.349999999999999,0.35000000000000003,0.6873078346252441,0.37826427817344666
-0.349999999999999,0.4,0.6677924990653992,0.38574644923210144
-0.349999999999999,0.45,0.6551916003227234,0.388700395822525
-0.349999999999999,0.5,0.646851122379303,0.38881564140319824
-0.349999999999999,0.55,0.6412357687950134,0.3871966600418091
-0.349999999999999,0.6000000000000001,0.637417733669281,0.38455474376678467
-0.349999999999999,0.6500000000000001,0.6348157525062561,0.3813435435295105
-0.349999999999999,0.7000000000000001,0.6330534219741821,0.37785130739212036
-0.349999999999999,0.7500000000000001,0.6318809986114502,0.37425947189331055
-0.349999999999999,0.8,0.6311288475990295,0.37068092823028564
-0.349999999999999,0.8500000000000001,0.6306793093681335,0.36718446016311646
-0.349999999999999,0.9000000000000001,0.6304495930671692,0.36381012201309204
-0.349999999999999,0.9500000000000001,0.6303802132606506,0.36058005690574646
-0.349999999999999,1.0,0.63042813539505,0.35750406980514526
-0.349999999999999,1.05,0.6305620074272156,0.3545849323272705
-0.349999999999999,1.1,0.6307585835456848,0.35182029008865356
-0.349999999999999,1.1500000000000001,0.631000280380249,0.34920522570610046
-0.349999999999999,1.2000000000000002,0.6312742233276367,0.3467331528663635
-0.349999999999999,1.2500000000000002,0.6315704584121704,0.3443964421749115
-0.349999999999999,1.3,0.6318815350532532,0.3421872556209564
-0.349999999999999,1.35,0.6322017312049866,0.3400978446006775
-0.349999999999999,1.4000000000000001,0.6325267553329468,0.3381204903125763
-0.349999999999999,1.4500000000000002,0.6328535079956055,0.3362477421760559
-0.349999999999999,1.5000000000000002,0.6331791877746582,0.33447277545928955

-0.29999999999999893,0.05,2.4607274532318115,0.09424459934234619
-0.29999999999999893,0.1,1.2838146686553955,0.19222019612789154
-0.29999999999999893,0.15000000000000002,0.9401294589042664,0.27241379022598267
-0.29999999999999893,0.2,0.7961722016334534,0.3273233473300934
-0.29999999999999893,0.25,0.7254886031150818,0.3604157567024231
-0.29999999999999893,0.3,0.6873078942298889,0.37826424837112427
-0.29999999999999893,0.35000000000000003,0.665303111076355,0.3864988684654236
-0.29999999999999893,0.4,0.6520304083824158,0.38898977637290955
-0.29999999999999893,0.45,0.6437710523605347,0.38817113637924194
-0.29999999999999893,0.5,0.6385318636894226,0.385516881942749
-0.29999999999999893,0.55,0.635182797908783,0.3819045126438141
-0.29999999999999893,0.6000000000000001,0.6330534219741821,0.37785133719444275
-0.29999999999999893,0.6500000000000001,0.6317301392555237,0.37365981936454773
-0.29999999999999893,0.7000000000000001,0.6309500336647034,0.36950385570526123
-0.29999999999999893,0.7500000000000001,0.630541205406189,0.3654802739620209
-0.29999999999999893,0.8,0.6303883194923401,0.36163997650146484
-0.29999999999999893,0.8500000000000001,0.6304134726524353,0.35800591111183167
-0.29999999999999893,0.9000000000000001,0.6305620670318604,0.3545849323272705
-0.29999999999999893,0.9500000000000001,0.6307961344718933,0.35137423872947693
-0.29999999999999893,1.0,0.6310886740684509,0.3483656644821167
-0.29999999999999893,1.05,0.6314200162887573,0.3455483317375183
-0.29999999999999893,1.1,0.6317765712738037,0.3429099917411804
-0.29999999999999893,1.1500000000000001,0.6321479082107544,0.3404380977153778
-0.29999999999999893,1.2000000000000002,0.6325267553329468,0.3381205201148987
-0.29999999999999893,1.2500000000000002,0.6329079270362854,0.3359452486038208
-0.29999999999999893,1.3,0.633287250995636,0.33390167355537415
-0.29999999999999893,1.35,0.6336622834205627,0.33197924494743347
-0.29999999999999893,1.4000000000000001,0.6340306401252747,0.33016887307167053
-0.29999999999999893,1.4500000000000002,0.6343913674354553,0.32846149802207947
-0.29999999999999893,1.5000000000000002,0.6347432732582092,0.3268495500087738

-0.2499999999999989,0.05,2.057634115219116,0.11437347531318665
-0.2499999999999989,0.1,1.1054240465164185,0.22719408571720123
-0.2499999999999989,0.15000000000000002,0.8410723805427551,0.30831393599510193
-0.2499999999999989,0.2,0.7362363934516907,0.35522615909576416
-0.2499999999999989,0.25,0.6873078942298889,0.37826427817344666
-0.2499999999999989,0.3,0.6621047854423523,0.3873611092567444
-0.2499999999999989,0.35000000000000003,0.6482630968093872,0.3889598846435547
-0.2499999999999989,0.4,0.6403508186340332,0.3867326080799103
-0.2499999999999989,0.45,0.6357381343841553,0.38267505168914795
-0.2499999999999989,0.5,0.6330534219741821,0.37785130739212036
-0.2499999999999989,0.55,0.631537139415741,0.3728218674659729
-0.2499999999999989,0.6000000000000001,0.6307493448257446,0.3678748905658722
-0.2499999999999989,0.6500000000000001,0.6304243206977844,0.3631521761417389
-0.2499999999999989,0.7000000000000001,0.6303971409797668,0.3587157428264618
-0.2499999999999989,0.7500000000000001,0.6305620670318604,0.35458487272262573
-0.2499999999999989,0.8,0.6308507323265076,0.3507566750049591
-0.2499999999999989,0.8500000000000001,0.6312173008918762,0.34721654653549194
-0.2499999999999989,0.9000000000000001,0.6316316723823547,0.3439446985721588
-0.2499999999999989,0.9500000000000001,0.6320728659629822,0.3409197926521301
-0.2499999999999989,1.0,0.6325268745422363,0.3381204903125763
-0.2499999999999989,1.05,0.6329840421676636,0.3355264365673065
-0.2499999999999989,1.1,0.6334380507469177,0.3331187069416046
-0.2499999999999989,1.1500000000000001,0.6338841319084167,0.33088013529777527
-0.2499999999999989,1.2000000000000002,0.6343198418617249,0.3287951350212097
-0.2499999999999989,1.2500000000000002,0.6347431540489197,0.32684966921806335
-0.2499999999999989,1.3,0.63515305519104,0.3250310719013214
-0.2499999999999989,1.35,0.6355488300323486,0.3233281672000885
-0.2499999999999989,1.4000000000000001,0.6359302401542664,0.3217307925224304
-0.2499999999999989,1.4500000000000002,0.6362975835800171,0.3202299177646637
-0.2499999999999989,1.5000000000000002,0.6366509795188904,0.3188174068927765

-0.19999999999999885,0.05,1.6627873182296753,0.14436838030815125
-0.19999999999999885,0.1,0.9401296377182007,0.2724136710166931
-0.19999999999999885,0.15000000000000002,0.7551155090332031,0.3461892604827881
-0.19999999999999885,0.2,0.6873078346252441,0.37826424837112427
-0.19999999999999885,0.25,0.6578633785247803,0.3882823586463928
-0.19999999999999885,0.3,0.6437710523605347,0.38817113637924194
-0.19999999999999885,0.35000000000000003,0.6366707682609558,0.3837917149066925
-0.19999999999999885,0.4,0.6330533623695374,0.3778513967990875
-0.19999999999999885,0.45,0.6312845349311829,0.37157002091407776
-0.19999999999999885,0.5,0.630541205406189,0.3654802739620209
-0.19999999999999885,0.55,0.6303825378417969,0.359796404838562
-0.19999999999999885,0.6000000000000001,0.6305620074272156,0.3545849323272705
-0.19999999999999885,0.6500000000000001,0.6309365034103394,0.3498453199863434
-0.19999999999999885,0.7000000000000001,0.6314200758934021,0.3455483317375183
-0.19999999999999885,0.7500000000000001,0.6319608688354492,0.34165406227111816
-0.19999999999999885,0.8,0.6325267553329468,0.3381205201148987
-0.19999999999999885,0.8500000000000001,0.6330981850624084,0.3349076211452484
-0.19999999999999885,0.9000000000000001,0.633662223815918,0.33197933435440063
-0.19999999999999885,0.9500000000000001,0.6342121362686157,0.3293028175830841
-0.19999999999999885,1.0,0.6347432732582092,0.32684963941574097
-0.19999999999999885,1.05,0.6352533102035522,0.32459497451782227
-0.19999999999999885,1.1,0.6357412934303284,0.32251694798469543
-0.19999999999999885,1.1500000000000001,0.636207103729248,0.3205965757369995
-0.19999999999999885,1.2000000000000002,0.6366510391235352,0.3188174068927765
-0.19999999999999885,1.2500000000000002,0.6370735764503479,0.3171650767326355
-0.19999999999999885,1.3,0.6374757885932922,0.3156268298625946
-0.19999999999999885,1.35,0.6378586292266846,0.314191609621048
-0.19999999999999885,1.4000000000000001,0.638222873210907,0.31284987926483154
-0.19999999999999885,1.4500000000000002,0.6385697722434998,0.3115927577018738
-0.19999999999999885,1.5000000000000002,0.638900101184845,0.3104129433631897

-0.1499999999999988,0.05,1.2838146686553955,0.19222019612789154
-0.1499999999999988,0.1,0.7961722016334534,0.3273233473300934
-0.1499999999999988,0.15000000000000002,0.6873078942298889,0.37826424837112427
-0.1499999999999988,0.2,0.6520304083824158,0.38898977637290955
-0.1499999999999988,0.25,0.6385318636894226,0.385516881942749
-0.1499999999999988,0.3,0.6330534219741821,0.37785133719444275
-0.1499999999999988,0.35000000000000003,0.6309500336647034,0.36950385570526123
-0.1499999999999988,0.4,0.6303883194923401,0.36163997650146484
-0.1499999999999988,0.45,0.6305620670318604,0.3545849323272705
-0.1499999999999988,0.5,0.6310886740684509,0.3483656644821167
-0.1499999999999988,0.55,0.6317765712738037,0.3429099917411804
-0.1499999999999988,0.6000000000000001,0.6325267553329468,0.3381205201148987
-0.1499999999999988,0.6500000000000001,0.633287250995636,0.33390167355537415
-0.1499999999999988,0.7000000000000001,0.6340306401252747,0.33016887307167053
-0.1499999999999988,0.7500000000000001,0.6347432732582092,0.3268495500087738
-0.1499999999999988,0.8,0.6354184150695801,0.32388365268707275
-0.1499999999999988,0.8500000000000001,0.636054277420044,0.3212202489376068
-0.1499999999999988,0.9000000000000001,0.6366510391235352,0.3188173770904541
-0.1499999999999988,0.9500000000000001,0.637209951877594,0.316640168428421
-0.1499999999999988,1.0,0.6377331614494324,0.31465911865234375
-0.1499999999999988,1.05,0.6382229328155518,0.31284984946250916
-0.1499999999999988,1.1,0.6386816501617432,0.31119126081466675
-0.1499999999999988,1.1500000000000001,0.6391116976737976,0.30966582894325256
-0.1499999999999988,1.2000000000000002,0.6395152807235718,0.3082583248615265
-0.1499999999999988,1.2500000000000002,0.639894425868988,0.30695590376853943
-0.1499999999999988,1.3,0.640251100063324,0.30574747920036316
-0.1499999999999988,1.35,0.6405871510505676,0.30462315678596497
-0.1499999999999988,1.4000000000000001,0.6409041285514832,0.3035747706890106
-0.1499999999999988,1.4500000000000002,0.6412034034729004,0.3025948703289032
-0.1499999999999988,1.5000000000000002,0.641486406326294,0.3016771078109741

-0.09999999999999876,0.05,0.9401296377182007,0.2724136710166931
-0.09999999999999876,0.1,0.6873078346252441,0.37826424837112427
-0.09999999999999876,0.15000000000000002,0.6437710523605347,0.38817113637924194
-0.09999999999999876,0.2,0.6330533623695374,0.3778513967990875
-0.09999999999999876,0.25,0.630541205406189,0.3654802739620209
-0.09999999999999876,0.3,0.6305620074272156,0.3545849323272705
-0.09999999999999876,0.35000000000000003,0.6314200758934021,0.3455483317375183
-0.09999999999999876,0.4,0.6325267553329468,0.3381205201148987
-0.09999999999999876,0.45,0.633662223815918,0.33197933435440063
-0.09999999999999876,0.5,0.6347432732582092,0.32684963941574097
-0.09999999999999876,0.55,0.6357412934303284,0.32251694798469543
-0.09999999999999876,0.6000000000000001,0.6366510391235352,0.3188174068927765
-0.09999999999999876,0.6500000000000001,0.6374757885932922,0.3156268298625946
-0.09999999999999876,0.7000000000000001,0.638222873210907,0.31284987926483154
-0.09999999999999876,0.7500000000000001,0.638900101184845,0.3104129433631897
-0.09999999999999876,0.8,0.6395152807235718,0.3082582950592041
-0.09999999999999876,0.8500000000000001,0.6400755047798157,0.30634060502052307
-0.09999999999999876,0.9000000000000001,0.6405870318412781,0.30462318658828735
-0.09999999999999876,0.9500000000000001,0.6410558223724365,0.30307671427726746
-0.09999999999999876,1.0,0.641486406326294,0.3016771078109741
-0.09999999999999876,1.05,0.641883134841919,0.3004046082496643
-0.09999999999999876,1.1,0.6422496438026428,0.29924288392066956
-0.09999999999999876,1.1500000000000001,0.6425892114639282,0.2981780171394348
-0.09999999999999876,1.2000000000000002,0.6429044008255005,0.29719871282577515
-0.09999999999999876,1.2500000000000002,0.6431980133056641,0.29629483819007874
-0.09999999999999876,1.3,0.6434717774391174,0.29545828700065613
-0.09999999999999876,1.35,0.6437278985977173,0.29468172788619995
-0.09999999999999876,1.4000000000000001,0.6439678072929382,0.29395899176597595
-0.09999999999999876,1.4500000000000002,0.6441929340362549,0.29328468441963196
-0.09999999999999876,1.5000000000000002,0.6444047689437866,0.2926541864871979

-0.04999999999999871,0.05,0.6873078346252441,0.37826424837112427
-0.04999999999999871,0.1,0.6330533623695374,0.3778513967990875
-0.04999999999999871,0.15000000000000002,0.6305620074272156,0.3545849323272705
-0.04999999999999871,0.2,0.6325267553329468,0.3381205201148987
-0.04999999999999871,0.25,0.6347432732582092,0.32684963941574097
-0.04999999999999871,0.3,0.6366510391235352,0.3188174068927765
-0.04999999999999871,0.35000000000000003,0.638222873210907,0.31284987926483154
-0.04999999999999871,0.4,0.6395152807235718,0.3082582950592041
-0.04999999999999871,0.45,0.6405870318412781,0.30462318658828735
-0.04999999999999871,0.5,0.641486406326294,0.3016771078109741
-0.04999999999999871,0.55,0.6422496438026428,0.29924288392066956
-0.04999999999999871,0.6000000000000001,0.6429044008255005,0.29719871282577515
-0.04999999999999871,0.6500000000000001,0.6434717774391174,0.29545828700065613
-0.04999999999999871,0.7000000000000001,0.6439678072929382,0.29395899176597595
-0.04999999999999871,0.7500000000000001,0.6444047689437866,0.2926541864871979
-0.04999999999999871,0.8,0.6447926163673401,0.29150834679603577
-0.04999999999999871,0.8500000000000001,0.6451390981674194,0.2904943525791168
-0.04999999999999871,0.9000000000000001,0.645450234413147,0.2895906865596771
-0.04999999999999871,0.9500000000000001,0.6457313895225525,0.2887803316116333
-0.04999999999999871,1.0,0.6459863185882568,0.28804951906204224
-0.04999999999999871,1.05,0.6462189555168152,0.2873871326446533
-0.04999999999999871,1.1,0.6464317440986633,0.2867840826511383
-0.04999999999999871,1.1500000000000001,0.6466271877288818,0.2862326502799988
-0.04999999999999871,1.2000000000000002,0.6468074321746826,0.28572651743888855
-0.04999999999999871,1.2500000000000002,0.6469740867614746,0.2852603495121002
-0.04999999999999871,1.3,0.6471285223960876,0.28482961654663086
-0.04999999999999871,1.35,0.6472722291946411,0.2844303548336029
-0.04999999999999871,1.4000000000000001,0.647406280040741,0.2840593457221985
-0.04999999999999871,1.4500000000000002,0.647531270980835,0.2837136685848236
-0.04999999999999871,1.5000000000000002,0.6476483941078186,0.28339076042175293

1.3322676295501878e-15,0.05,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.1,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.15000000000000002,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.2,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.25,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.3,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.35000000000000003,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.4,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.45,0.6512091159820557,0.273935467004776
1.3322676295501878e-15,0.5,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.55,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.6000000000000001,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.6500000000000001,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.7000000000000001,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.7500000000000001,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.8,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,0.8500000000000001,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,0.9000000000000001,0.6512091159820557,0.273935467004776
1.3322676295501878e-15,0.9500000000000001,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,1.0,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,1.05,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,1.1,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,1.1500000000000001,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,1.2000000000000002,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,1.2500000000000002,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,1.3,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,1.35,0.6512091755867004,0.2739354372024536
1.3322676295501878e-15,1.4000000000000001,0.6512091755867004,0.2739354074001312
1.3322676295501878e-15,1.4500000000000002,0.6512091755867004,0.27393537759780884
1.3322676295501878e-15,1.5000000000000002,0.6512091755867004,0.2739354074001312

0.05000000000000138,0.05,0.8219442367553711,0.06175278499722481
0.05000000000000138,0.1,0.7324920892715454,0.13893316686153412
0.05000000000000138,0.15000000000000002,0.701309859752655,0.17919856309890747
0.05000000000000138,0.2,0.6867634057998657,0.20178303122520447
0.05000000000000138,0.25,0.6785669922828674,0.21591079235076904
0.05000000000000138,0.3,0.6733670830726624,0.22550064325332642
0.05000000000000138,0.35000000000000003,0.6697951555252075,0.23240913450717926
0.05000000000000138,0.4,0.6671984791755676,0.2376120239496231
0.05000000000000138,0.45,0.6652294397354126,0.24166660010814667
0.05000000000000138,0.5,0.6636869311332703,0.24491290748119354
0.05000000000000138,0.55,0.6624471545219421,0.2475692629814148
0.05000000000000138,0.6000000000000001,0.6614293456077576,0.2497825175523758
0.05000000000000138,0.6500000000000001,0.6605793833732605,0.25165438652038574
0.05000000000000138,0.7000000000000001,0.6598588824272156,0.2532581686973572
0.05000000000000138,0.7500000000000001,0.6592406630516052,0.2546471953392029
0.05000000000000138,0.8,0.6587045192718506,0.2558618485927582
0.05000000000000138,0.8500000000000001,0.6582350730895996,0.2569330632686615
0.05000000000000138,0.9000000000000001,0.6578207612037659,0.2578846216201782
0.05000000000000138,0.9500000000000001,0.6574523448944092,0.2587355077266693
0.05000000000000138,1.0,0.6571226716041565,0.25950098037719727
0.05000000000000138,1.05,0.6568259596824646,0.2601931095123291
0.05000000000000138,1.1,0.656557559967041,0.26082196831703186
0.05000000000000138,1.1500000000000001,0.6563134789466858,0.26139596104621887
0.05000000000000138,1.2000000000000002,0.6560907363891602,0.26192185282707214
0.05000000000000138,1.2500000000000002,0.6558865308761597,0.2624054253101349
0.05000000000000138,1.3,0.6556986570358276,0.26285168528556824
0.05000000000000138,1.35,0.6555253267288208,0.26326462626457214
0.05000000000000138,1.4000000000000001,0.6553647518157959,0.26364800333976746
0.05000000000000138,1.4500000000000002,0.6552157998085022,0.26400473713874817
0.05000000000000138,1.5000000000000002,0.6550770401954651,0.2643376588821411

0.10000000000000142,0.05,0.9221840500831604,0.015031176619231701
0.10000000000000142,0.1,0.8219442367553711,0.06175278499722481
0.10000000000000142,0.15000000000000002,0.7642654776573181,0.1062464639544487
0.10000000000000142,0.2,0.7324920892715454,0.13893316686153412
0.10000000000000142,0.25,0.7135478854179382,0.16223134100437164
0.10000000000000142,0.3,0.701309859752655,0.17919856309890747
0.10000000000000142,0.35000000000000003,0.6928761005401611,0.19193735718727112
0.10000000000000142,0.4,0.6867634057998657,0.20178303122520447
0.10000000000000142,0.45,0.6821540594100952,0.20958814024925232
0.10000000000000142,0.5,0.6785669922828674,0.21591079235076904
0.10000000000000142,0.55,0.6757027506828308,0.22112786769866943
0.10000000000000142,0.6000000000000001,0.6733670830726624,0.22550064325332642
0.10000000000000142,0.6500000000000001,0.671428382396698,0.2292158156633377
0.10000000000000142,0.7000000000000001,0.6697951555252075,0.23240913450717926
0.10000000000000142,0.7500000000000001,0.6684011816978455,0.23518218100070953
0.10000000000000142,0.8,0.6671984791755676,0.2376120239496231
0.10000000000000142,0.8500000000000001,0.6661503314971924,0.23975792527198792
0.10000000000000142,0.9000000000000001,0.6652294397354126,0.24166660010814667
0.10000000000000142,0.9500000000000001,0.6644139885902405,0.2433750182390213
0.10000000000000142,1.0,0.6636869311332703,0.24491290748119354
0.10000000000000142,1.05,0.6630350351333618,0.24630433320999146
0.10000000000000142,1.1,0.6624471545219421,0.2475692629814148
0.10000000000000142,1.1500000000000001,0.6619144082069397,0.2487240731716156
0.10000000000000142,1.2000000000000002,0.6614293456077576,0.2497825175523758
0.10000000000000142,1.2500000000000002,0.6609861850738525,0.25075599551200867
0.10000000000000142,1.3,0.6605793833732605,0.25165438652038574
0.10000000000000142,1.35,0.6602048873901367,0.25248605012893677
0.10000000000000142,1.4000000000000001,0.6598588824272156,0.2532581686973572
0.10000000000000142,1.4500000000000002,0.6595384478569031,0.2539766728878021
0.10000000000000142,1.5000000000000002,0.6592406630516052,0.2546471953392029

0.15000000000000147,0.05,0.9597718119621277,0.005285427439957857
0.15000000000000147,0.1,0.8842728137969971,0.028954554349184036
0.15000000000000147,0.15000000000000002,0.8219443559646606,0.06175277382135391
0.15000000000000147,0.2,0.7796812057495117,0.09271326661109924
0.15000000000000147,0.25,0.7516379356384277,0.11839806288480759
0.15000000000000147,0.3,0.732492208480835,0.13893312215805054
0.15000000000000147,0.35000000000000003,0.7189077734947205,0.15530085563659668
0.15000000000000147,0.4,0.7089090347290039,0.16846731305122375
0.15000000000000147,0.45,0.701309859752655,0.17919854819774628
0.15000000000000147,0.5,0.6953744888305664,0.18806612491607666
0.15000000000000147,0.55,0.6906304359436035,0.19549083709716797
0.15000000000000147,0.6000000000000001,0.6867634654045105,0.20178301632404327
0.15000000000000147,0.6500000000000001,0.68355792760849,0.207174152135849
0.15000000000000147,0.7000000000000001,0.6808623671531677,0.21183884143829346
0.15000000000000147,0.7500000000000001,0.6785669326782227,0.21591080725193024
0.15000000000000147,0.8,0.6765908002853394,0.21949371695518494
0.15000000000000147,0.8500000000000001,0.6748730540275574,0.22266878187656403
0.15000000000000147,0.9000000000000001,0.6733670830726624,0.22550064325332642
0.15000000000000147,0.9500000000000001,0.67203688621521,0.22804126143455505
0.15000000000000147,1.0,0.670853853225708,0.23033258318901062
0.15000000000000147,1.05,0.6697951555252075,0.23240911960601807
0.15000000000000147,1.1,0.6688425540924072,0.23429937660694122
0.15000000000000147,1.1500000000000001,0.6679810881614685,0.2360270619392395
0.15000000000000147,1.2000000000000002,0.6671984791755676,0.23761200904846191
0.15000000000000147,1.2500000000000002,0.6664844751358032,0.2390710860490799
0.15000000000000147,1.3,0.6658304333686829,0.24041858315467834
0.15000000000000147,1.35,0.6652293801307678,0.24166660010814667
0.15000000000000147,1.4000000000000001,0.6646751761436462,0.24282582104206085
0.15000000000000147,1.4500000000000002,0.6641625165939331,0.24390533566474915
0.15000000000000147,1.5000000000000002,0.6636869311332703,0.24491290748119354

0.2000000000000015,0.05,0.9759964942932129,0.0023810756392776966
0.2000000000000015,0.1,0.9221840500831604,0.015031176619231701
0.2000000000000015,0.15000000000000002,0.8667020797729492,0.03686998412013054
0.2000000000000015,0.2,0.8219442367553711,0.06175278499722481
0.2000000000000015,0.25,0.7886607050895691,0.08542654663324356
0.2000000000000015,0.3,0.7642654776573181,0.1062464639544487
0.2000000000000015,0.35000000000000003,0.7461778521537781,0.12398014962673187
0.2000000000000015,0.4,0.7324920892715454,0.13893316686153412
0.2000000000000015,0.45,0.7219074964523315,0.15154366195201874
0.2000000000000015,0.5,0.7135478854179382,0.16223134100437164
0.2000000000000015,0.55,0.7068188786506653,0.17135308682918549
0.2000000000000015,0.6000000000000001,0.701309859752655,0.17919856309890747
0.2000000000000015,0.6500000000000001,0.696731448173523,0.1859988570213318
0.2000000000000015,0.7000000000000001,0.6928761005401611,0.19193735718727112
0.2000000000000015,0.7500000000000001,0.6895911693572998,0.19715991616249084
0.2000000000000015,0.8,0.6867634057998657,0.20178303122520447
0.2000000000000015,0.8500000000000001,0.6843065023422241,0.20590047538280487
0.2000000000000015,0.9000000000000001,0.6821540594100952,0.20958814024925232
0.2000000000000015,0.9500000000000001,0.6802546381950378,0.21290789544582367
0.2000000000000015,1.0,0.6785669922828674,0.21591079235076904
0.2000000000000015,1.05,0.6770585179328918,0.2186390906572342
0.2000000000000015,1.1,0.6757027506828308,0.22112786769866943
0.2000000000000015,1.1500000000000001,0.6744781732559204,0.2234068214893341
0.2000000000000015,1.2000000000000002,0.6733670830726624,0.22550064325332642
0.2000000000000015,1.2500000000000002,0.6723545789718628,0.22743099927902222
0.2000000000000015,1.3,0.671428382396698,0.2292158156633377
0.2000000000000015,1.35,0.6705782413482666,0.23087064921855927
0.2000000000000015,1.4000000000000001,0.6697951555252075,0.23240913450717926
0.2000000000000015,1.4500000000000002,0.6690716743469238,0.2338429093360901
0.2000000000000015,1.5000000000000002,0.6684011816978455,0.23518218100070953

0.25000000000000155,0.05,0.9841927289962769,0.0012581802438944578
0.25000000000000155,0.1,0.9452221989631653,0.008576806634664536
0.25000000000000155,0.15000000000000002,0.8991109728813171,0.023005934432148933
0.25000000000000155,0.2,0.856768786907196,0.04178381711244583
0.25000000000000155,0.25,0.8219443559646606,0.06175277382135391
0.25000000000000155,0.3,0.7945143580436707,0.08089538663625717
0.25000000000000155,0.35000000000000003,0.7731361389160156,0.09829459339380264
0.25000000000000155,0.4,0.7563958764076233,0.11369916051626205
0.25000000000000155,0.45,0.7431375980377197,0.12717963755130768
0.25000000000000155,0.5,0.732492208480835,0.13893312215805054
0.25000000000000155,0.55,0.7238231897354126,0.14918799698352814
0.25000000000000155,0.6000000000000001,0.7166677117347717,0.1581626534461975
0.25000000000000155,0.6500000000000001,0.7106869220733643,0.16605034470558167
0.25000000000000155,0.7000000000000001,0.7056301832199097,0.17301617562770844
0.25000000000000155,0.7500000000000001,0.701309859752655,0.17919856309890747
0.25000000000000155,0.8,0.6975836157798767,0.1847129464149475
0.25000000000000155,0.8500000000000001,0.6943421959877014,0.18965527415275574
0.25000000000000155,0.9000000000000001,0.691500723361969,0.1941051483154297
0.25000000000000155,0.9500000000000001,0.6889922022819519,0.19812914729118347
0.25000000000000155,1.0,0.6867634654045105,0.2017829865217209
0.25000000000000155,1.05,0.6847716569900513,0.20511361956596375
0.25000000000000155,1.1,0.6829821467399597,0.2081603854894638
0.25000000000000155,1.1500000000000001,0.6813664436340332,0.2109571397304535
0.25000000000000155,1.2000000000000002,0.6799012422561646,0.21353238821029663
0.25000000000000155,1.2500000000000002,0.6785669326782227,0.21591083705425262
0.25000000000000155,1.3,0.6773472428321838,0.21811361610889435
0.25000000000000155,1.35,0.6762282848358154,0.22015902400016785
0.25000000000000155,1.4000000000000001,0.6751983165740967,0.2220630794763565
0.25000000000000155,1.4500000000000002,0.6742473840713501,0.22383958101272583
0.25000000000000155,1.5000000000000002,0.6733670234680176,0.2255006581544876

0.3000000000000016,0.05,0.9888470768928528,0.0007409392856061459
0.3000000000000016,0.1,0.9597718119621277,0.005285427439957857
0.3000000000000016,0.15000000000000002,0.9221840500831604,0.015031176619231701
0.3000000000000016,0.2,0.8842728137969971,0.028954554349184036
0.3000000000000016,0.25,0.8504167795181274,0.04509998857975006
0.3000000000000016,0.3,0.8219443559646606,0.06175277382135391
0.3000000000000016,0.35000000000000003,0.7986253499984741,0.07781179994344711
0.3000000000000016,0.4,0.7796812057495117,0.09271326661109924
0.3000000000000016,0.45,0.7642654776573181,0.10624642670154572
0.3000000000000016,0.5,0.7516379356384277,0.11839806288480759
0.3000000000000016,0.55,0.741201639175415,0.12925243377685547
0.3000000000000016,0.6000000000000001,0.732492208480835,0.13893312215805054
0.3000000000000016,0.6500000000000001,0.7251521944999695,0.14757345616817474
0.3000000000000016,0.7000000000000001,0.7189077734947205,0.15530085563659668
0.3000000000000016,0.7500000000000001,0.713547945022583,0.16223138570785522
0.3000000000000016,0.8,0.7089090347290039,0.16846731305122375
0.3000000000000016,0.8500000000000001,0.7048633694648743,0.17409750819206238
0.3000000000000016,0.9000000000000001,0.701309859752655,0.17919854819774628
0.3000000000000016,0.9500000000000001,0.6981683969497681,0.18383602797985077
0.3000000000000016,1.0,0.6953744888305664,0.18806612491607666
0.3000000000000016,1.05,0.6928760409355164,0.19193731248378754
0.3000000000000016,1.1,0.6906304359436035,0.19549083709716797
0.3000000000000016,1.1500000000000001,0.6886025071144104,0.1987624615430832
0.3000000000000016,1.2000000000000002,0.6867634654045105,0.20178301632404327
0.3000000000000016,1.2500000000000002,0.685088574886322,0.204579159617424
0.3000000000000016,1.3,0.68355792760849,0.207174152135849
0.3000000000000016,1.35,0.6821540594100952,0.20958806574344635
0.3000000000000016,1.4000000000000001,0.6808623671531677,0.21183884143829346
0.3000000000000016,1.4500000000000002,0.6796703338623047,0.21394184231758118
0.3000000000000016,1.5000000000000002,0.6785669326782227,0.21591080725193024

0.35000000000000164,0.05,0.9917260408401489,0.00047159718815237284
0.35000000000000164,0.1,0.9693813323974609,0.0034622405655682087
0.35000000000000164,0.15000000000000002,0.9387291669845581,0.01024364959448576
0.35000000000000164,0.2,0.9056330323219299,0.020596705377101898
0.35000000000000164,0.25,0.8740843534469604,0.03342611342668533
0.35000000000000164,0.3,0.8460142612457275,0.047480419278144836
0.35000000000000164,0.35000000000000003,0.8219442963600159,0.06175282597541809
0.35000000000000164,0.4,0.8016685843467712,0.07558003813028336
0.35000000000000164,0.45,0.7846978902816772,0.08859091997146606
0.35000000000000164,0.5,0.7704908847808838,0.10061801970005035
0.35000000000000164,0.55,0.7585502862930298,0.1116199716925621
0.35000000000000164,0.6000000000000001,0.7484551072120667,0.12162669748067856
0.35000000000000164,0.6500000000000001,0.7398611903190613,0.13070416450500488
0.35000000000000164,0.7000000000000001,0.732492208480835,0.1389331817626953
0.35000000000000164,0.7500000000000001,0.7261280417442322,0.14639784395694733
0.35000000000000164,0.8,0.7205933928489685,0.15317918360233307
0.35000000000000164,0.8500000000000001,0.7157480716705322,0.1593518853187561
0.35000000000000164,0.9000000000000001,0.7114797234535217,0.16498349606990814
0.35000000000000164,0.9500000000000001,0.7076974511146545,0.17013420164585114
0.35000000000000164,1.0,0.7043276429176331,0.1748570203781128
0.35000000000000164,1.05,0.701309859752655,0.17919856309890747
0.35000000000000164,1.1,0.6985944509506226,0.1831997036933899
0.35000000000000164,1.1500000000000001,0.6961405277252197,0.18689623475074768
0.35000000000000164,1.2000000000000002,0.6939135789871216,0.19031941890716553
0.35000000000000164,1.2500000000000002,0.6918848156929016,0.1934969425201416
0.35000000000000164,1.3,0.6900302767753601,0.19645291566848755
0.35000000000000164,1.35,0.6883289217948914,0.19920873641967773
0.35000000000000164,1.4000000000000001,0.6867634654045105,0.2017829865217209
0.35000000000000164,1.4500000000000002,0.6853187084197998,0.20419256389141083
0.35000000000000164,1.5000000000000002,0.6839815974235535,0.20645202696323395

0.4000000000000017,0.05,0.9936250448226929,0.000318124279147014
0.4000000000000017,0.1,0.9759964942932129,0.0023810756392776966
0.4000000000000017,0.15000000000000002,0.9507951736450195,0.007242713589221239
0.4000000000000017,0.2,0.9221840500831604,0.015031176619231701
0.4000000000000017,0.25,0.8934774994850159,0.025187181308865547
0.4000000000000017,0.3,0.8667020797729492,0.03686998412013054
0.4000000000000017,0.35000000000000003,0.8427863717079163,0.04926936700940132
0.4000000000000017,0.4,0.8219442367553711,0.06175278499722481
0.4000000000000017,0.45,0.8040110468864441,0.07389101386070251
0.4000000000000017,0.5,0.7886607050895691,0.08542654663324356
0.4000000000000017,0.55,0.7755277156829834,0.09622780233621597
0.4000000000000017,0.6000000000000001,0.7642654776573181,0.1062464639544487
0.4000000000000017,0.6500000000000001,0.7545684576034546,0.11548607796430588
0.4000000000000017,0.7000000000000001,0.7461778521537781,0.12398014962673187
0.4000000000000017,0.7500000000000001,0.738878071308136,0.13177745044231415
0.4000000000000017,0.8,0.7324920892715454,0.13893316686153412
0.4000000000000017,0.8500000000000001,0.7268749475479126,0.14550374448299408
0.4000000000000017,0.9000000000000001,0.7219074964523315,0.15154366195201874
0.4000000000000017,0.9500000000000001,0.7174919247627258,0.15710395574569702
0.4000000000000017,1.0,0.7135478854179382,0.16223134100437164
0.4000000000000017,1.05,0.7100086808204651,0.16696840524673462
0.4000000000000017,1.1,0.7068188786506653,0.17135308682918549
0.4000000000000017,1.1500000000000001,0.7039322257041931,0.17541973292827606
0.4000000000000017,1.2000000000000002,0.701309859752655,0.17919856309890747
0.4000000000000017,1.2500000000000002,0.698918879032135,0.18271684646606445
0.4000000000000017,1.3,0.696731448173523,0.1859988570213318
0.4000000000000017,1.35,0.6947240233421326,0.18906590342521667
0.4000000000000017,1.4000000000000001,0.6928761005401611,0.19193735718727112
0.4000000000000017,1.4500000000000002,0.6911701560020447,0.19463017582893372
0.4000000000000017,1.5000000000000002,0.6895911693572998,0.19715991616249084

0.45000000000000173,0.05,0.9949408173561096,0.00022451118275057524
0.45000000000000173,0.1,0.9807179570198059,0.0017031723400577903
0.45000000000000173,0.15000000000000002,0.9597718119621277,0.005285427439957857
0.45000000000000173,0.2,0.9350800514221191,0.01123304758220911
0.45000000000000173,0.25,0.9092873930931091,0.01930048316717148
0.45000000000000173,0.3,0.8842728137969971,0.02895457111299038
0.45000000000000173,0.35000000000000003,0.8611242771148682,0.039589013904333115
0.45000000000000173,0.4,0.8403193950653076,0.0506618358194828
0.45000000000000173,0.45,0.8219442963600159,0.061752792447805405
0.45000000000000173,0.5,0.8058696985244751,0.0725686103105545
0.45000000000000173,0.55,0.7918673753738403,0.08292354643344879
0.45000000000000173,0.6000000000000001,0.7796812057495117,0.09271326661109924
0.45000000000000173,0.6500000000000001,0.7690606117248535,0.10189101845026016
0.45000000000000173,0.7000000000000001,0.7597789764404297,0.11044763773679733
0.45000000000000173,0.7500000000000001,0.751637876033783,0.11839810013771057
0.45000000000000173,0.8,0.744468092918396,0.12577125430107117
0.45000000000000173,0.8500000000000001,0.738126277923584,0.13260312378406525
0.45000000000000173,0.9000000000000001,0.732492208480835,0.13893313705921173
0.45000000000000173,0.9500000000000001,0.7274650931358337,0.1448008120059967
0.45000000000000173,1.0,0.7229605317115784,0.1502446085214615
0.45000000000000173,1.05,0.7189078330993652,0.15530084073543549
0.45000000000000173,1.1,0.7152470946311951,0.1600031703710556
0.45000000000000173,1.1500000000000001,0.7119284272193909,0.16438262164592743
0.45000000000000173,1.2000000000000002,0.7089090347290039,0.16846729815006256
0.45000000000000173,1.2500000000000002,0.706152617931366,0.17228318750858307
0.45000000000000173,1.3,0.7036283612251282,0.17585328221321106
0.45000000000000173,1.35,0.7013098001480103,0.17919857800006866
0.45000000000000173,1.4000000000000001,0.6991741061210632,0.18233804404735565
0.45000000000000173,1.4500000000000002,0.6972011923789978,0.18528881669044495
0.45000000000000173,1.5000000000000002,0.6953744292259216,0.18806618452072144

0.5000000000000018,0.05,0.9958891868591309,0.0001642303541302681
0.5000000000000018,0.1,0.9841927289962769,0.0012581802438944578
0.5000000000000018,0.15000000000000002,0.9665841460227966,0.003962882794439793
0.5000000000000018,0.2,0.9452221989631653,0.008576806634664536
0.5000000000000018,0.25,0.9221841096878052,0.015031189657747746
0.5000000000000018,0.3,0.8991109728813171,0.023005934432148933
0.5000000000000018,0.35000000000000003,0.8771008849143982,0.0320686511695385
0.5000000000000018,0.4,0.856768786907196,0.04178381711244583
0.5000000000000018,0.45,0.8383735418319702,0.05177588760852814
0.5000000000000018,0.5,0.8219443559646606,0.06175277382135391
0.5000000000000018,0.55,0.8073796629905701,0.07150545716285706
0.5000000000000018,0.6000000000000001,0.7945143580436707,0.08089538663625717
0.5000000000000018,0.6500000000000001,0.7831615805625916,0.08983933925628662
0.5000000000000018,0.7000000000000001,0.7731361389160156,0.09829459339380264
0.5000000000000018,0.7500000000000001,0.7642655372619629,0.10624640434980392
0.5000000000000018,0.8,0.7563958764076233,0.11369916051626205
0.5000000000000018,0.8500000000000001,0.7493920922279358,0.12066911160945892
0.5000000000000018,0.9000000000000001,0.7431375980377197,0.12717963755130768
0.5000000000000018,0.9500000000000001,0.7375328540802002,0.13325805962085724
0.5000000000000018,1.0,0.732492208480835,0.13893312215805054
0.5000000000000018,1.05,0.727942943572998,0.14423376321792603
0.5000000000000018,1.1,0.7238231897354126,0.14918799698352814
0.5000000000000018,1.1500000000000001,0.7200799584388733,0.153822660446167
0.5000000000000018,1.2000000000000002,0.7166677117347717,0.1581626534461975
0.5000000000000018,1.2500000000000002,0.713547945022583,0.16223138570785522
0.5000000000000018,1.3,0.7106869220733643,0.16605034470558167
0.5000000000000018,1.35,0.7080560326576233,0.1696392446756363
0.5000000000000018,1.4000000000000001,0.7056301832199097,0.17301617562770844
0.5000000000000018,1.4500000000000002,0.7033876776695251,0.17619754374027252
0.5000000000000018,1.5000000000000002,0.701309859752655,0.17919856309890747

0.5500000000000016,0.05,0.9965947866439819,0.00012369416072033346
0.5500000000000016,0.1,0.9868181347846985,0.0009546658839099109
0.5500000000000016,0.15000000000000002,0.9718523025512695,0.0030411500483751297
0.5500000000000016,0.2,0.9532862305641174,0.006675600074231625
0.5500000000000016,0.25,0.9327464699745178,0.011885522864758968
0.5500000000000016,0.3,0.9116222262382507,0.018492424860596657
0.5500000000000016,0.35000000000000003,0.8909427523612976,0.026199277490377426
0.5500000000000016,0.4,0.8713729381561279,0.034670740365982056
0.5500000000000016,0.45,0.8532769083976746,0.043589722365140915
0.5500000000000016,0.5,0.8367996215820312,0.05268723517656326
0.5500000000000016,0.55,0.8219443559646606,0.06175277382135391
0.5500000000000016,0.6000000000000001,0.8086307048797607,0.0706322118639946
0.5500000000000016,0.6500000000000001,0.7967352867126465,0.07921948283910751
0.5500000000000016,0.7000000000000001,0.7861185073852539,0.08744733035564423
0.5500000000000016,0.7500000000000001,0.776639461517334,0.09527795761823654
0.5500000000000016,0.8,0.7681648135185242,0.10269439965486526
0.5500000000000016,0.8500000000000001,0.7605729103088379,0.10969512164592743
0.5500000000000016,0.9000000000000001,0.7537552118301392,0.11628839373588562
0.5500000000000016,0.9500000000000001,0.7476165294647217,0.12248913943767548
0.5500000000000016,1.0,0.7420730590820312,0.12831613421440125
0.5500000000000016,1.05,0.7370525002479553,0.13379019498825073
0.5500000000000016,1.1,0.732492208480835,0.13893312215805054
0.5500000000000016,1.1500000000000001,0.7283379435539246,0.14376668632030487
0.5500000000000016,1.2000000000000002,0.7245427966117859,0.1483117640018463
0.5500000000000016,1.2500000000000002,0.7210661172866821,0.1525888592004776
0.5500000000000016,1.3,0.7178727984428406,0.15661701560020447
0.5500000000000016,1.35,0.7149320244789124,0.1604141891002655
0.5500000000000016,1.4000000000000001,0.7122172713279724,0.16399700939655304
0.5500000000000016,1.4500000000000002,0.7097050547599792,0.16738101840019226
0.5500000000000016,1.5000000000000002,0.7073750495910645,0.17058053612709045

0.6000000000000019,0.05,0.9971334934234619,9.545608918415383e-05
0.6000000000000019,0.1,0.9888470768928528,0.0007409392856061459
0.6000000000000019,0.15000000000000002,0.9759964942932129,0.0023810623679310083
0.6000000000000019,0.2,0.9597718119621277,0.005285427439957857
0.6000000000000019,0.25,0.9414480328559875,0.009531035088002682
0.6000000000000019,0.3,0.9221840500831604,0.015031176619231701
0.6000000000000019,0.35000000000000003,0.9029058814048767,0.021589087322354317
0.6000000000000019,0.4,0.8842728137969971,0.028954554349184036
0.6000000000000019,0.45,0.8667020797729492,0.03686996549367905
0.6000000000000019,0.5,0.8504167795181274,0.04509998857975006
0.6000000000000019,0.55,0.8355004787445068,0.05344640091061592
0.6000000000000019,0.6000000000000001,0.8219443559646606,0.06175277382135391
0.6000000000000019,0.6500000000000001,0.8096842169761658,0.0699022188782692
0.6000000000000019,0.7000000000000001,0.7986253499984741,0.07781179994344711
0.6000000000000019,0.7500000000000001,0.7886606454849243,0.08542656898498535
0.6000000000000019,0.8,0.7796812057495117,0.09271326661109924
0.6000000000000019,0.8500000000000001,0.7715818881988525,0.0996549129486084
0.6000000000000019,0.9000000000000001,0.7642654776573181,0.10624642670154572
0.6000000000000019,0.9500000000000001,0.7576438188552856,0.11249114573001862
0.6000000000000019,1.0,0.7516379356384277,0.11839806288480759
0.6000000000000019,1.05,0.7461778521537781,0.12398014962673187
0.6000000000000019,1.1,0.741201639175415,0.12925243377685547
0.6000000000000019,1.1500000000000001,0.7366556525230408,0.13423112034797668
0.6000000000000019,1.2000000000000002,0.732492208480835,0.13893312215805054
0.6000000000000019,1.2500000000000002,0.7286698818206787,0.14337511360645294
0.6000000000000019,1.3,0.7251521944999695,0.14757345616817474
0.6000000000000019,1.35,0.7219075560569763,0.15154364705085754
0.6000000000000019,1.4000000000000001,0.7189077734947205,0.15530085563659668
0.6000000000000019,1.4500000000000002,0.7161285281181335,0.1588589996099472
0.6000000000000019,1.5000000000000002,0.713547945022583,0.16223138570785522

0.6500000000000021,0.05,0.9975541830062866,7.520266808569431e-05
0.6500000000000021,0.1,0.9904455542564392,0.0005862130201421678
0.6500000000000021,0.15000000000000002,0.9793079495429993,0.0018970271339640021
0.6500000000000021,0.2,0.9650459289550781,0.004248840734362602
0.6500000000000021,0.25,0.9486657977104187,0.007741871755570173
0.6500000000000021,0.3,0.9311268925666809,0.012347442097961903
0.6500000000000021,0.35000000000000003,0.9132420420646667,0.01794099435210228
0.6500000000000021,0.4,0.895635187625885,0.02434065379202366
0.6500000000000021,0.45,0.8787396550178528,0.03134302794933319
0.6500000000000021,0.5,0.8628249168395996,0.038749177008867264
0.6500000000000021,0.55,0.8480320572853088,0.04638088867068291
0.6500000000000021,0.6000000000000001,0.8344099521636963,0.05408851429820061
0.6500000000000021,0.6500000000000001,0.8219442963600159,0.061752837151288986
0.6500000000000021,0.7000000000000001,0.8105833530426025,0.06928297132253647
0.6500000000000021,0.7500000000000001,0.8002527356147766,0.07661300897598267
0.6500000000000021,0.8,0.790868878364563,0.08369751274585724
0.6500000000000021,0.8500000000000001,0.7823456525802612,0.09050751477479935
0.6500000000000021,0.9000000000000001,0.7745991945266724,0.09702643007040024
0.6500000000000021,0.9500000000000001,0.7675508856773376,0.10324766486883163
0.6500000000000021,1.0,0.7611281275749207,0.10917121917009354
0.6500000000000021,1.05,0.7552649974822998,0.11480236798524857
0.6500000000000021,1.1,0.7499028444290161,0.12014956772327423
0.6500000000000021,1.1500000000000001,0.7449885606765747,0.12522374093532562
0.6500000000000021,1.2000000000000002,0.740475594997406,0.1300370842218399
0.6500000000000021,1.2500000000000002,0.7363223433494568,0.13460250198841095
0.6500000000000021,1.3,0.732492208480835,0.1389331966638565
0.6500000000000021,1.35,0.7289527058601379,0.14304223656654358
0.6500000000000021,1.4000000000000001,0.7256749272346497,0.14694273471832275
0.6500000000000021,1.4500000000000002,0.7226335406303406,0.1506468951702118
0.6500000000000021,1.5000000000000002,0.7198062539100647,0.15416663885116577

0.700000000000002,0.05,0.9978886842727661,6.028939242241904e-05
0.700000000000002,0.1,0.9917260408401489,0.00047159718815237284
0.700000000000002,0.15000000000000002,0.981991171836853,0.0015345996944233775
0.700000000000002,0.2,0.9693813323974609,0.0034622405655682087
0.700000000000002,0.25,0.9546964764595032,0.006362745072692633
0.700000000000002,0.3,0.9387291669845581,0.01024364959448576
0.700000000000002,0.35000000000000003,0.92218416929245,0.015031188726425171
0.700000000000002,0.4,0.9056330323219299,0.020596705377101898
0.700000000000002,0.45,0.8895024061203003,0.026782957836985588
0.700000000000002,0.5,0.8740843534469604,0.03342611342668533
0.700000000000002,0.55,0.8595578074455261,0.04037109762430191
0.700000000000002,0.6000000000000001,0.8460142612457275,0.047480419278144836
0.700000000000002,0.6500000000000001,0.8334815502166748,0.054638635367155075
0.700000000000002,0.7000000000000001,0.8219442963600159,0.06175282597541809
0.700000000000002,0.7500000000000001,0.8113596439361572,0.06875112652778625
0.700000000000002,0.8,0.8016685843467712,0.07558003813028336
0.700000000000002,0.8500000000000001,0.7928043007850647,0.08220180124044418
0.700000000000002,0.9000000000000001,0.7846978902816772,0.08859091997146606
0.700000000000002,0.9500000000000001,0.777281641960144,0.09473223984241486
0.700000000000002,1.0,0.7704908847808838,0.10061801970005035
0.700000000000002,1.05,0.7642655372619629,0.10624640434980392
0.700000000000002,1.1,0.7585502862930298,0.1116199716925621
0.700000000000002,1.1500000000000001,0.7532953023910522,0.11674416065216064
0.700000000000002,1.2000000000000002,0.7484551072120667,0.12162669748067856
0.700000000000002,1.2500000000000002,0.7439892888069153,0.12627670168876648
0.700000000000002,1.3,0.7398611903190613,0.13070416450500488
0.700000000000002,1.35,0.7360385656356812,0.13491939008235931
0.700000000000002,1.4000000000000001,0.732492208480835,0.1389331817626953
0.700000000000002,1.4500000000000002,0.7291963696479797,0.14275583624839783
0.700000000000002,1.5000000000000002,0.7261280417442322,0.14639784395694733

0.7500000000000018,0.05,0.9981592297554016,4.90575039293617e-05
0.7500000000000018,0.1,0.9927674531936646,0.00038486195262521505
0.7500000000000018,0.15000000000000002,0.9841927289962769,0.0012581737246364355
0.7500000000000018,0.2,0.9729803800582886,0.0028556392062455416
0.7500000000000018,0.25,0.9597718119621277,0.005285418592393398
0.7500000000000018,0.3,0.9452221989631653,0.008576792664825916
0.7500000000000018,0.35000000000000003,0.9299374222755432,0.012691398151218891
0.7500000000000018,0.4,0.9144318103790283,0.01754080504179001
0.7500000000000018,0.45,0.8991109728813171,0.023005949333310127
0.7500000000000018,0.5,0.8842729330062866,0.028954537585377693
0.7500000000000018,0.55,0.8701182007789612,0.03525466099381447
0.7500000000000018,0.6000000000000001,0.8567687273025513,0.041783809661865234
0.7500000000000018,0.6500000000000001,0.8442846536636353,0.048434291034936905
0.7500000000000018,0.7000000000000001,0.8326818346977234,0.055115170776844025
0.7500000000000018,0.7500000000000001,0.8219442963600159,0.06175282597541809
0.7500000000000018,0.8,0.8120366930961609,0.06828926503658295
0.7500000000000018,0.8500000000000001,0.8029114007949829,0.07468076795339584
0.7500000000000018,0.9000000000000001,0.7945142388343811,0.08089539408683777
0.7500000000000018,0.9500000000000001,0.7867894172668457,0.0869109258055687
0.7500000000000018,1.0,0.7796812057495117,0.09271322935819626
0.7500000000000018,1.05,0.7731360793113708,0.09829459339380264
0.7500000000000018,1.1,0.7671038508415222,0.10365183651447296
0.7500000000000018,1.1500000000000001,0.7615381479263306,0.10878554731607437
0.7500000000000018,1.2000000000000002,0.7563958764076233,0.11369912326335907
0.7500000000000018,1.2500000000000002,0.7516379356384277,0.11839808523654938
0.7500000000000018,1.3,0.7472292184829712,0.12288903445005417
0.7500000000000018,1.35,0.7431376576423645,0.12717962265014648
0.7500000000000018,1.4000000000000001,0.7393344640731812,0.1312781721353531
0.7500000000000018,1.4500000000000002,0.7357937693595886,0.13519316911697388
0.7500000000000018,1.5000000000000002,0.732492208480835,0.1389331817626953

0.800000000000002,0.05,0.9983811378479004,4.045100649818778e-05
0.800000000000002,0.1,0.9936250448226929,0.000318124279147014
0.800000000000002,0.15000000000000002,0.9860196113586426,0.0010438731405884027
0.800000000000002,0.2,0.9759964942932129,0.0023810756392776966
0.800000000000002,0.25,0.9640738368034363,0.004433458670973778
0.800000000000002,0.3,0.9507951736450195,0.007242713589221239
0.800000000000002,0.35000000000000003,0.9366796016693115,0.010794724337756634
0.800000000000002,0.4,0.9221840500831604,0.015031176619231701
0.800000000000002,0.45,0.9076862335205078,0.01986369676887989
0.800000000000002,0.5,0.8934774994850159,0.025187181308865547
0.800000000000002,0.55,0.8797689080238342,0.030891602858901024
0.800000000000002,0.6000000000000001,0.8667020797729492,0.03686998412013054
0.800000000000002,0.6500000000000001,0.8543611168861389,0.043024517595767975
0.800000000000002,0.7000000000000001,0.8427863717079163,0.04926936700940132
0.800000000000002,0.7500000000000001,0.8319855332374573,0.05553196743130684
0.800000000000002,0.8,0.8219442367553711,0.06175278499722481
0.800000000000002,0.8500000000000001,0.8126325607299805,0.0678846538066864
0.800000000000002,0.9000000000000001,0.8040110468864441,0.07389101386070251
0.800000000000002,0.9500000000000001,0.7960357666015625,0.07974474132061005
0.800000000000002,1.0,0.7886607050895691,0.08542654663324356
0.800000000000002,1.05,0.7818395495414734,0.09092352539300919
0.800000000000002,1.1,0.7755277156829834,0.09622780233621597
0.800000000000002,1.1500000000000001,0.7696830034255981,0.10133562982082367
0.800000000000002,1.2000000000000002,0.7642654776573181,0.1062464639544487
0.800000000000002,1.2500000000000002,0.7592386603355408,0.11096201837062836
0.800000000000002,1.3,0.7545684576034546,0.11548607796430588
0.800000000000002,1.35,0.7502242922782898,0.11982350796461105
0.800000000000002,1.4000000000000001,0.7461778521537781,0.12398014962673187
0.800000000000002,1.4500000000000002,0.7424033880233765,0.12796252965927124
0.800000000000002,1.5000000000000002,0.738878071308136,0.13177745044231415

0.8500000000000023,0.05,0.9985650181770325,3.374927109689452e-05
0.8500000000000023,0.1,0.9943394064903259,0.0002659178280737251
0.8500000000000023,0.15000000000000002,0.987551212310791,0.0008752845460548997
0.8500000000000023,0.2,0.9785459637641907,0.0020049097947776318
0.8500000000000023,0.25,0.9677456021308899,0.003751954762265086
0.8500000000000023,0.3,0.9556030035018921,0.006164566148072481
0.8500000000000023,0.35000000000000003,0.9425622820854187,0.009245079010725021
0.8500000000000023,0.4,0.9290268421173096,0.012957349419593811
0.8500000000000023,0.45,0.9153420925140381,0.017237240448594093
0.8500000000000023,0.5,0.901786744594574,0.02200252190232277
0.8500000000000023,0.55,0.888573408126831,0.027162712067365646
0.8500000000000023,0.6000000000000001,0.8758544921875,0.03262610360980034
0.8500000000000023,0.6500000000000001,0.8637308478355408,0.03830563649535179
0.8500000000000023,0.7000000000000001,0.8522622585296631,0.04412223771214485
0.8500000000000023,0.7500000000000001,0.8414756059646606,0.050006456673145294
0.8500000000000023,0.8,0.8313742280006409,0.05589953064918518
0.8500000000000023,0.8500000000000001,0.8219442963600159,0.0617528110742569
0.8500000000000023,0.9000000000000001,0.81316077709198,0.06752711534500122
0.8500000000000023,0.9500000000000001,0.8049910664558411,0.07319179177284241
0.8500000000000023,1.0,0.7973983883857727,0.07872377336025238
0.8500000000000023,1.05,0.7903444766998291,0.08410590142011642
0.8500000000000023,1.1,0.7837908267974854,0.08932651579380035
0.8500000000000023,1.1500000000000001,0.777699887752533,0.09437799453735352
0.8500000000000023,1.2000000000000002,0.7720357179641724,0.09925628453493118
0.8500000000000023,1.2500000000000002,0.7667641043663025,0.10395991057157516
0.8500000000000023,1.3,0.7618532776832581,0.10848972946405411
0.8500000000000023,1.35,0.757274329662323,0.11284780502319336
0.8500000000000023,1.4000000000000001,0.7529995441436768,0.11703792959451675
0.8500000000000023,1.4500000000000002,0.7490043640136719,0.12106455117464066
0.8500000000000023,1.5000000000000002,0.7452660202980042,0.12493260949850082

0.9000000000000021,0.05,0.9987193942070007,2.844953996827826e-05
0.9000000000000021,0.1,0.9949408173561096,0.00022451118275057524
0.9000000000000021,0.15000000000000002,0.9888470768928528,0.0007409327663481236
0.9000000000000021,0.2,0.9807179570198059,0.0017031723400577903
0.9000000000000021,0.25,0.970899760723114,0.003201067913323641
0.9000000000000021,0.3,0.9597718119621277,0.005285427439957857
0.9000000000000021,0.35000000000000003,0.9477135539054871,0.00796931330114603
0.9000000000000021,0.4,0.9350800514221191,0.01123304758220911
0.9000000000000021,0.45,0.9221840500831604,0.01503120455890894
0.9000000000000021,0.5,0.9092873930931091,0.01930048316717148
0.9000000000000021,0.55,0.8965979218482971,0.0239674374461174
0.9000000000000021,0.6000000000000001,0.8842728137969971,0.02895457111299038
0.9000000000000021,0.6500000000000001,0.8724237680435181,0.03418559208512306
0.9000000000000021,0.7000000000000001,0.8611242771148682,0.039589013904333115
0.9000000000000021,0.7500000000000001,0.8504167199134827,0.04510002210736275
0.9000000000000021,0.8,0.8403193950653076,0.0506618358194828
0.9000000000000021,0.8500000000000001,0.830832839012146,0.05622623860836029
0.9000000000000021,0.9000000000000001,0.8219442963600159,0.061752792447805405
0.9000000000000021,0.9500000000000001,0.8136323094367981,0.06720895320177078
0.9000000000000021,1.0,0.8058696985244751,0.0725686103105545
0.9000000000000021,1.05,0.7986252903938293,0.0778118371963501
0.9000000000000021,1.1,0.7918673753738403,0.08292354643344879
0.9000000000000021,1.1500000000000001,0.7855634093284607,0.08789308369159698
0.9000000000000021,1.2000000000000002,0.7796812057495117,0.09271326661109924
0.9000000000000021,1.2500000000000002,0.7741899490356445,0.09737993031740189
0.9000000000000021,1.3,0.7690606117248535,0.10189101845026016
0.9000000000000021,1.35,0.7642654776573181,0.10624641180038452
0.9000000000000021,1.4000000000000001,0.7597789764404297,0.11044763773679733
0.9000000000000021,1.4500000000000002,0.7555771470069885,0.11449707299470901
0.9000000000000021,1.5000000000000002,0.751637876033783,0.11839810013771057

0.950000000000002,0.05,0.9988502264022827,2.419848351564724e-05
0.950000000000002,0.1,0.9954517483711243,0.0001912411826197058
0.950000000000002,0.15000000000000002,0.9899526834487915,0.0006325797294266522
0.950000000000002,0.2,0.9825819134712219,0.001458520069718361
0.950000000000002,0.25,0.9736262559890747,0.0027514081448316574
0.950000000000002,0.3,0.9634039402008057,0.0045623485930264
0.950000000000002,0.35000000000000003,0.9522410035133362,0.006911374628543854
0.950000000000002,0.4,0.9404482841491699,0.009790603071451187
0.950000000000002,0.45,0.9283075928688049,0.01316914428025484
0.950000000000002,0.5,0.916061282157898,0.016999104991555214
0.950000000000002,0.55,0.9039089679718018,0.021221507340669632
0.950000000000002,0.6000000000000001,0.8920078873634338,0.025771670043468475
0.950000000000002,0.6500000000000001,0.8804754018783569,0.030583638697862625
0.950000000000002,0.7000000000000001,0.869394838809967,0.03559359908103943
0.950000000000002,0.7500000000000001,0.8588199019432068,0.04074227809906006
0.950000000000002,0.8,0.8487815260887146,0.045976124703884125
0.950000000000002,0.8500000000000001,0.8392921686172485,0.05124819651246071
0.950000000000002,0.9000000000000001,0.8303504586219788,0.0565183199942112
0.950000000000002,0.9500000000000001,0.8219442963600159,0.06175282597541809
0.950000000000002,1.0,0.8140559196472168,0.06692398339509964
0.950000000000002,1.05,0.8066616058349609,0.07200964540243149
0.950000000000002,1.1,0.799735963344574,0.07699238508939743
0.950000000000002,1.1500000000000001,0.7932513952255249,0.08185889571905136
0.950000000000002,1.2000000000000002,0.7871801257133484,0.08659953624010086
0.950000000000002,1.2500000000000002,0.7814949154853821,0.09120757132768631
0.950000000000002,1.3,0.77616947889328,0.09567862004041672
0.950000000000002,1.35,0.7711781859397888,0.10001058131456375
0.950000000000002,1.4000000000000001,0.7664968371391296,0.10420264303684235
0.950000000000002,1.4500000000000002,0.7621033787727356,0.10825556516647339
0.950000000000002,1.5000000000000002,0.7579764127731323,0.11217093467712402

1.0000000000000022,0.05,0.9989618062973022,2.0756311641889624e-05
1.0000000000000022,0.1,0.9958891868591309,0.0001642303541302681
1.0000000000000022,0.15000000000000002,0.9909033179283142,0.0005442678229883313
1.0000000000000022,0.2,0.9841927289962769,0.0012581802438944578
1.0000000000000022,0.25,0.9759965538978577,0.0023810756392776966
1.0000000000000022,0.3,0.9665841460227966,0.003962882794439793
1.0000000000000022,0.35000000000000003,0.9562351107597351,0.006027949973940849
1.0000000000000022,0.4,0.9452221989631653,0.008576806634664536
1.0000000000000022,0.45,0.9337974786758423,0.011589734815061092
1.0000000000000022,0.5,0.9221841096878052,0.015031189657747746
1.0000000000000022,0.55,0.9105708003044128,0.01885441318154335
1.0000000000000022,0.6000000000000001,0.8991109728813171,0.023005934432148933
1.0000000000000022,0.6500000000000001,0.8879246115684509,0.027429407462477684
1.0000000000000022,0.7000000000000001,0.8771008849143982,0.0320686511695385
1.0000000000000022,0.7500000000000001,0.8667020797729492,0.03687001392245293
1.0000000000000022,0.8,0.856768786907196,0.04178381711244583
1.0000000000000022,0.8500000000000001,0.8473231196403503,0.0467655248939991
1.0000000000000022,0.9000000000000001,0.8383735418319702,0.05177588760852814
1.0000000000000022,0.9500000000000001,0.829917311668396,0.05678119882941246
1.0000000000000022,1.0,0.8219443559646606,0.06175277382135391
1.0000000000000022,1.05,0.8144384026527405,0.06666731089353561
1.0000000000000022,1.1,0.8073796629905701,0.07150545716285706
1.0000000000000022,1.1500000000000001,0.800745964050293,0.07625209540128708
1.0000000000000022,1.2000000000000002,0.7945143580436707,0.08089538663625717
1.0000000000000022,1.2500000000000002,0.7886606454849243,0.08542659133672714
1.0000000000000022,1.3,0.7831615805625916,0.08983933925628662
1.0000000000000022,1.35,0.7779940366744995,0.0941295400261879
1.0000000000000022,1.4000000000000001,0.7731361389160156,0.09829459339380264
1.0000000000000022,1.4500000000000002,0.7685664892196655,0.10233353078365326
1.0000000000000022,1.5000000000000002,0.7642655372619629,0.10624640434980392

1.0500000000000025,0.05,0.9990580677986145,1.793518640624825e-05
1.0500000000000025,0.1,0.9962667226791382,0.00014205925981514156
1.0500000000000025,0.15000000000000002,0.9917261600494385,0.0004715906106866896
1.0500000000000025,0.2,0.9855931997299194,0.0010926263639703393
1.0500000000000025,0.25,0.9780687689781189,0.0020735408179461956
1.0500000000000025,0.3,0.9693813323974609,0.003462227527052164
1.0500000000000025,0.35000000000000003,0.9597716927528381,0.005285441409796476
1.0500000000000025,0.4,0.9494791626930237,0.0075496104545891285
1.0500000000000025,0.45,0.9387291669845581,0.010243663564324379
1.0500000000000025,0.5,0.9277251362800598,0.013341693207621574
1.0500000000000025,0.55,0.9166437387466431,0.01680731028318405
1.0500000000000025,0.6000000000000001,0.9056328535079956,0.02059672400355339
1.0500000000000025,0.6500000000000001,0.8948118090629578,0.024662066251039505
1.0500000000000025,0.7000000000000001,0.8842728137969971,0.028954599052667618
1.0500000000000025,0.7500000000000001,0.8740843534469604,0.033426154404878616
1.0500000000000025,0.8,0.86429363489151,0.03803151473402977
1.0500000000000025,0.8500000000000001,0.8549315333366394,0.04272878170013428
1.0500000000000025,0.9000000000000001,0.8460140824317932,0.04748043045401573
1.0500000000000025,0.9500000000000001,0.8375470638275146,0.0522533543407917
1.0500000000000025,1.0,0.8295270204544067,0.057018838822841644
1.0500000000000025,1.05,0.8219442963600159,0.06175282597541809
1.0500000000000025,1.1,0.8147854208946228,0.06643485277891159
1.0500000000000025,1.1500000000000001,0.8080332279205322,0.07104843854904175
1.0500000000000025,1.2000000000000002,0.801668643951416,0.07558004558086395
1.0500000000000025,1.2500000000000002,0.7956714034080505,0.08001931011676788
1.0500000000000025,1.3,0.7900212407112122,0.08435826003551483
1.0500000000000025,1.35,0.7846978306770325,0.08859094232320786
1.0500000000000025,1.4000000000000001,0.7796811461448669,0.09271327406167984
1.0500000000000025,1.4500000000000002,0.7749515771865845,0.09672277420759201
1.0500000000000025,1.5000000000000002,0.7704907655715942,0.10061804205179214

1.1000000000000023,0.05,0.9991415739059448,1.5602372513967566e-05
1.1000000000000023,0.1,0.9965947866439819,0.00012369416072033346
1.1000000000000023,0.15000000000000002,0.9924430251121521,0.0004112343885935843
1.1000000000000023,0.2,0.9868181347846985,0.0009546658839099109
1.1000000000000023,0.25,0.9798895716667175,0.0018161655170843005
1.1000000000000023,0.3,0.9718523025512695,0.0030411500483751297
1.1000000000000023,0.35000000000000003,0.9629145264625549,0.004657399374991655
1.1000000000000023,0.4,0.9532862305641174,0.006675600074231625
1.1000000000000023,0.45,0.943168580532074,0.009090940468013287
1.1000000000000023,0.5,0.9327464699745178,0.011885522864758968
1.1000000000000023,0.55,0.9221840500831604,0.015031176619231701
1.1000000000000023,0.6000000000000001,0.9116222262382507,0.018492424860596657
1.1000000000000023,0.6500000000000001,0.9011774063110352,0.022229203954339027
1.1000000000000023,0.7000000000000001,0.8909427523612976,0.026199277490377426
1.1000000000000023,0.7500000000000001,0.8809905052185059,0.03036014549434185
1.1000000000000023,0.8,0.8713729381561279,0.034670740365982056
1.1000000000000023,0.8500000000000001,0.8621274828910828,0.03909239545464516
1.1000000000000023,0.9000000000000001,0.8532769083976746,0.043589722365140915
1.1000000000000023,0.9500000000000001,0.8448330760002136,0.04813070595264435
1.1000000000000023,1.0,0.8367996215820312,0.05268723517656326
1.1000000000000023,1.05,0.8291728496551514,0.057234931737184525
1.1000000000000023,1.1,0.8219443559646606,0.06175277382135391
1.1000000000000023,1.1500000000000001,0.8151019811630249,0.06622342020273209
1.1000000000000023,1.2000000000000002,0.8086307048797607,0.0706322118639946
1.1000000000000023,1.2500000000000002,0.802514374256134,0.07496731728315353
1.1000000000000023,1.3,0.7967352867126465,0.07921948283910751
1.1000000000000023,1.35,0.7912760972976685,0.08338133990764618
1.1000000000000023,1.4000000000000001,0.7861185073852539,0.08744733035564423
1.1000000000000023,1.4500000000000002,0.7812452912330627,0.09141376614570618
1.1000000000000023,1.5000000000000002,0.776639461517334,0.09527795761823654

1.1500000000000021,0.05,0.9992144107818604,1.3660766853718087e-05
1.1500000000000021,0.1,0.9968814253807068,0.00010836712317541242
1.1500000000000021,0.15000000000000002,0.9930714964866638,0.00036072320654056966
1.1500000000000021,0.2,0.9878953099250793,0.0008388672722503543
1.1500000000000021,0.25,0.9814971089363098,0.0015992585103958845
1.1500000000000021,0.3,0.9740442633628845,0.002684672363102436
1.1500000000000021,0.35000000000000003,0.9657174348831177,0.004123115912079811
1.1500000000000021,0.4,0.9567008018493652,0.005928056314587593
1.1500000000000021,0.45,0.9471737742424011,0.008099413476884365
1.1500000000000021,0.5,0.9373042583465576,0.010625503957271576
1.1500000000000021,0.55,0.9272435903549194,0.013485093601047993
1.1500000000000021,0.6000000000000001,0.9171250462532043,0.016649577766656876
1.1500000000000021,0.6500000000000001,0.9070605635643005,0.020085757598280907
1.1500000000000021,0.7000000000000001,0.8971430659294128,0.023757275193929672
1.1500000000000021,0.7500000000000001,0.8874459266662598,0.02762705273926258
1.1500000000000021,0.8,0.8780258893966675,0.03165801241993904
1.1500000000000021,0.8500000000000001,0.8689242005348206,0.03581502288579941
1.1500000000000021,0.9000000000000001,0.8601692914962769,0.04006487876176834
1.1500000000000021,0.9500000000000001,0.8517789244651794,0.04437708854675293
1.1500000000000021,1.0,0.8437620997428894,0.04872474446892738
1.1500000000000021,1.05,0.8361203074455261,0.0530833825469017
1.1500000000000021,1.1,0.8288503289222717,0.0574321448802948
1.1500000000000021,1.1500000000000001,0.8219443559646606,0.061752788722515106
1.1500000000000021,1.2000000000000002,0.8153915405273438,0.06603025645017624
1.1500000000000021,1.2500000000000002,0.8091790676116943,0.07025159150362015
1.1500000000000021,1.3,0.8032925724983215,0.07440642267465591
1.1500000000000021,1.35,0.7977169752120972,0.07848627120256424
1.1500000000000021,1.4000000000000001,0.7924365997314453,0.08248453587293625
1.1500000000000021,1.4500000000000002,0.7874359488487244,0.08639612793922424
1.1500000000000021,1.5000000000000002,0.7826993465423584,0.09021733701229095

1.2000000000000024,0.05,0.9992783069610596,1.2026259355479851e-05
1.2000000000000024,0.1,0.9971334934234619,9.545608918415383e-05
1.2000000000000024,0.15000000000000002,0.9936250448226929,0.0003181372594553977
1.2000000000000024,0.2,0.9888470768928528,0.0007409392856061459
1.2000000000000024,0.25,0.9829228520393372,0.0014152531512081623
1.2000000000000024,0.3,0.9759964942932129,0.0023810623679310083
1.2000000000000024,0.35000000000000003,0.9682254791259766,0.0036660456098616123
1.2000000000000024,0.4,0.9597718119621277,0.005285427439957857
1.2000000000000024,0.45,0.9507952928543091,0.0072427126578986645
1.2000000000000024,0.5,0.9414480328559875,0.009531035088002682
1.2000000000000024,0.55,0.9318695664405823,0.01213470846414566
1.2000000000000024,0.6000000000000001,0.9221840500831604,0.015031176619231701
1.2000000000000024,0.6500000000000001,0.9124993085861206,0.018192924559116364
1.2000000000000024,0.7000000000000001,0.9029058814048767,0.021589087322354317
1.2000000000000024,0.7500000000000001,0.8934774398803711,0.025187227874994278
1.2000000000000024,0.8,0.8842728137969971,0.028954554349184036
1.2000000000000024,0.8500000000000001,0.8753368258476257,0.03285900875926018
1.2000000000000024,0.9000000000000001,0.8667020797729492,0.03686996549367905
1.2000000000000024,0.9500000000000001,0.8583909273147583,0.04095900058746338
1.2000000000000024,1.0,0.8504167795181274,0.04509998857975006
1.2000000000000024,1.05,0.8427862524986267,0.04926939308643341
1.2000000000000024,1.1,0.8355004787445068,0.05344640091061592
1.2000000000000024,1.1500000000000001,0.8285554647445679,0.05761275812983513
1.2000000000000024,1.2000000000000002,0.8219443559646606,0.06175277382135391
1.2000000000000024,1.2500000000000002,0.8156577348709106,0.0658530592918396
1.2000000000000024,1.3,0.8096842169761658,0.0699022188782692
1.2000000000000024,1.35,0.8040111064910889,0.07389100641012192
1.2000000000000024,1.4000000000000001,0.7986253499984741,0.07781179994344711
1.2000000000000024,1.4500000000000002,0.7935130596160889,0.08165859431028366
1.2000000000000024,1.5000000000000002,0.7886606454849243,0.08542656898498535

1.2500000000000027,0.05,0.9993347525596619,1.0643849236657843e-05
1.2500000000000027,0.1,0.9973562359809875,8.453690679743886e-05
1.2500000000000027,0.15000000000000002,0.9941151142120361,0.00028196413768455386
1.2500000000000027,0.2,0.9896920323371887,0.0006575925508514047
1.2500000000000027,0.25,0.9841927289962769,0.0012581737246364355
1.2500000000000027,0.3,0.9777419567108154,0.0021209968253970146
1.2500000000000027,0.35000000000000003,0.9704772233963013,0.003272964619100094
1.2500000000000027,0.4,0.962541401386261,0.004730406682938337
1.2500000000000027,0.45,0.9540771842002869,0.006499391980469227
1.2500000000000027,0.5,0.9452221989631653,0.008576820604503155
1.2500000000000027,0.55,0.9361042380332947,0.01095153484493494
1.2500000000000027,0.6000000000000001,0.926839292049408,0.013605980202555656
1.2500000000000027,0.6500000000000001,0.9175294041633606,0.016517557203769684
1.2500000000000027,0.7000000000000001,0.9082622528076172,0.019660210236907005
1.2500000000000027,0.7500000000000001,0.8991109728813171,0.023005949333310127
1.2500000000000027,0.8,0.8901352286338806,0.026525704190135002
1.2500000000000027,0.8500000000000001,0.881382405757904,0.030190570279955864
1.2500000000000027,0.9000000000000001,0.8728876113891602,0.0339726023375988
1.2500000000000027,0.9500000000000001,0.8646772503852844,0.03784525394439697
1.2500000000000027,1.0,0.8567688465118408,0.041783809661865234
1.2500000000000027,1.05,0.8491725921630859,0.0457657128572464
1.2500000000000027,1.1,0.8418938517570496,0.04977059364318848
1.2500000000000027,1.1500000000000001,0.834932267665863,0.05378035083413124
1.2500000000000027,1.2000000000000002,0.8282845616340637,0.05777899920940399
1.2500000000000027,1.2500000000000002,0.8219442963600159,0.06175285205245018
1.2500000000000027,1.3,0.8159031271934509,0.06568993628025055
1.2500000000000027,1.35,0.8101508021354675,0.06958041340112686
1.2500000000000027,1.4000000000000001,0.8046764135360718,0.0734158530831337
1.2500000000000027,1.4500000000000002,0.7994682788848877,0.07718931883573532
1.2500000000000027,1.5000000000000002,0.7945142388343811,0.08089539408683777

1.3000000000000025,0.05,0.999384880065918,9.463414244237356e-06
1.3000000000000025,0.1,0.9975541830062866,7.520266808569431e-05
1.3000000000000025,0.15000000000000002,0.9945513606071472,0.0002510625927243382
1.3000000000000025,0.2,0.9904455542564392,0.0005862130201421678
1.3000000000000025,0.25,0.9853282570838928,0.001123311696574092
1.3000000000000025,0.3,0.9793079495429993,0.0018970271339640021
1.3000000000000025,0.35000000000000003,0.9725052118301392,0.002933269366621971
1.3000000000000025,0.4,0.9650459289550781,0.004248840734362602
1.3000000000000025,0.45,0.9570580720901489,0.005851815454661846
1.3000000000000025,0.5,0.9486657977104187,0.007741871755570173
1.3000000000000025,0.55,0.9399861693382263,0.00991156604140997
1.3000000000000025,0.6000000000000001,0.9311268925666809,0.012347442097961903
1.3000000000000025,0.6500000000000001,0.9221839904785156,0.015031200833618641
1.3000000000000025,0.7000000000000001,0.9132420420646667,0.01794099435210228
1.3000000000000025,0.7500000000000001,0.9043726325035095,0.021052628755569458
1.3000000000000025,0.8,0.895635187625885,0.02434065379202366
1.3000000000000025,0.8500000000000001,0.8870781660079956,0.027779335156083107
1.3000000000000025,0.9000000000000001,0.8787396550178528,0.03134302794933319
1.3000000000000025,0.9500000000000001,0.870648205280304,0.03500739857554436
1.3000000000000025,1.0,0.8628249168395996,0.038749177008867264
1.3000000000000025,1.05,0.8552833795547485,0.04254691302776337
1.3000000000000025,1.1,0.8480320572853088,0.04638088867068291
1.3000000000000025,1.1500000000000001,0.8410743474960327,0.05023334175348282
1.3000000000000025,1.2000000000000002,0.8344099521636963,0.05408851429820061
1.3000000000000025,1.2500000000000002,0.8280351758003235,0.05793239548802376
1.3000000000000025,1.3,0.8219442963600159,0.061752837151288986
1.3000000000000025,1.35,0.8161299824714661,0.06553933769464493
1.3000000000000025,1.4000000000000001,0.8105833530426025,0.06928297132253647
1.3000000000000025,1.4500000000000002,0.8052942156791687,0.07297633588314056
1.3000000000000025,1.5000000000000002,0.8002527356147766,0.07661300897598267

1.3500000000000023,0.05,0.99942946434021,8.451002031506505e-06
1.3500000000000023,0.1,0.9977307319641113,6.718959775753319e-05
1.3500000000000023,0.15000000000000002,0.9949408769607544,0.00022451116819866002
1.3500000000000023,0.2,0.991119921207428,0.0005247810622677207
1.3500000000000023,0.25,0.986347496509552,0.0010069056879729033
1.3500000000000023,0.3,0.9807178974151611,0.0017031854949891567
1.3500000000000023,0.35000000000000003,0.9743370413780212,0.0026383171789348125
1.3500000000000023,0.4,0.9673169255256653,0.0038293132092803717
1.3500000000000023,0.45,0.9597718119621277,0.005285413470119238
1.3500000000000023,0.5,0.9518136978149414,0.007008672691881657
1.3500000000000023,0.55,0.9435499310493469,0.008994614705443382
1.3500000000000023,0.6000000000000001,0.9350800514221191,0.01123304758220911
1.3500000000000023,0.6500000000000001,0.9264946579933167,0.013709400780498981
1.3500000000000023,0.7000000000000001,0.9178739190101624,0.016405420377850533
1.3500000000000023,0.7500000000000001,0.9092873334884644,0.019300512969493866
1.3500000000000023,0.8,0.9007940292358398,0.022372374311089516
1.3500000000000023,0.8500000000000001,0.8924427032470703,0.02559804543852806
1.3500000000000023,0.9000000000000001,0.8842728137969971,0.028954554349184036
1.3500000000000023,0.9500000000000001,0.8763154149055481,0.03241937980055809
1.3500000000000023,1.0,0.8685935735702515,0.03597095236182213
1.3500000000000023,1.05,0.8611242771148682,0.039589013904333115
1.3500000000000023,1.1,0.8539184927940369,0.043254684656858444
1.3500000000000023,1.1500000000000001,0.8469827771186829,0.046950872987508774
1.3500000000000023,1.2000000000000002,0.8403194546699524,0.050661806017160416
1.3500000000000023,1.2500000000000002,0.8339277505874634,0.05437381938099861
1.3500000000000023,1.3,0.8278045058250427,0.058074358850717545
1.3500000000000023,1.35,0.8219443559646606,0.0617528110742569
1.3500000000000023,1.4000000000000001,0.8163405656814575,0.06539978086948395
1.3500000000000023,1.4500000000000002,0.810985267162323,0.06900731474161148
1.3500000000000023,1.5000000000000002,0.8058695793151855,0.0725686103105545

1.4000000000000026,0.05,0.9994693994522095,7.575902145617874e-06
1.4000000000000026,0.1,0.9978886842727661,6.028939242241904e-05
1.4000000000000026,0.15000000000000002,0.9952903389930725,0.000201560600544326
1.4000000000000026,0.2,0.9917260408401489,0.00047159718815237284
1.4000000000000026,0.25,0.9872654676437378,0.0009059481672011316
1.4000000000000026,0.3,0.981991171836853,0.0015345996944233775
1.4000000000000026,0.35000000000000003,0.9759964942932129,0.002381088910624385
1.4000000000000026,0.4,0.9693813323974609,0.0034622405655682087
1.4000000000000026,0.45,0.9622474908828735,0.004788178950548172
1.4000000000000026,0.5,0.9546964764595032,0.006362745072692633
1.4000000000000026,0.55,0.9468263387680054,0.008183619938790798
1.4000000000000026,0.6000000000000001,0.9387291669845581,0.01024364959448576
1.4000000000000026,0.6500000000000001,0.930489718914032,0.012531212531030178
1.4000000000000026,0.7000000000000001,0.92218416929245,0.015031188726425171
1.4000000000000026,0.7500000000000001,0.9138792157173157,0.017726128920912743
1.4000000000000026,0.8,0.9056330323219299,0.020596705377101898
1.4000000000000026,0.8500000000000001,0.8974938988685608,0.023622483015060425
1.4000000000000026,0.9000000000000001,0.8895024061203003,0.026782957836985588
1.4000000000000026,0.9500000000000001,0.8816906213760376,0.030057523399591446
1.4000000000000026,1.0,0.8740843534469604,0.03342611342668533
1.4000000000000026,1.05,0.8667020201683044,0.03686998412013054
1.4000000000000026,1.1,0.8595578074455261,0.04037109762430191
1.4000000000000026,1.1500000000000001,0.852660059928894,0.04391295090317726
1.4000000000000026,1.2000000000000002,0.8460142612457275,0.047480419278144836
1.4000000000000026,1.2500000000000002,0.8396216630935669,0.05105973407626152
1.4000000000000026,1.3,0.8334815502166748,0.054638635367155075
1.4000000000000026,1.35,0.8275907635688782,0.058206189423799515
1.4000000000000026,1.4000000000000001,0.8219442963600159,0.06175282597541809
1.4000000000000026,1.4500000000000002,0.8165363073348999,0.06527022272348404
1.4000000000000026,1.5000000000000002,0.8113596439361572,0.06875112652778625

1.4500000000000028,0.05,0.999505341053009,6.821939678047784e-06
1.4500000000000028,0.1,0.9980309009552002,5.4290867410600185e-05
1.4500000000000028,0.15000000000000002,0.9956049919128418,0.00018162329797632992
1.4500000000000028,0.2,0.9922728538513184,0.000425324629759416
1.4500000000000028,0.25,0.9880950450897217,0.0008179580327123404
1.4500000000000028,0.3,0.9831446409225464,0.0013873428106307983
1.4500000000000028,0.35000000000000003,0.9775041341781616,0.002155797788873315
1.4500000000000028,0.4,0.9712622165679932,0.0031398306600749493
1.4500000000000028,0.45,0.9645106196403503,0.004350156057626009
1.4500000000000028,0.5,0.9573410749435425,0.0057917311787605286
1.4500000000000028,0.55,0.9498429298400879,0.007464276161044836
1.4500000000000028,0.6000000000000001,0.9421016573905945,0.009362862445414066
1.4500000000000028,0.6500000000000001,0.9341957569122314,0.011478517204523087
1.4500000000000028,0.7000000000000001,0.9261975884437561,0.013798797503113747
1.4500000000000028,0.7500000000000001,0.9181710481643677,0.01630900800228119
1.4500000000000028,0.8,0.9101723432540894,0.018992450088262558
1.4500000000000028,0.8500000000000001,0.9022494554519653,0.021831104531884193
1.4500000000000028,0.9000000000000001,0.8944433331489563,0.024806587025523186
1.4500000000000028,0.9500000000000001,0.8867867588996887,0.027900267392396927
1.4500000000000028,1.0,0.8793070316314697,0.031093766912817955
1.4500000000000028,1.05,0.8720245957374573,0.03436941280961037
1.4500000000000028,1.1,0.8649553656578064,0.03771049156785011
1.4500000000000028,1.1500000000000001,0.858110249042511,0.04110109433531761
1.4500000000000028,1.2000000000000002,0.8514963388442993,0.04452662169933319
1.4500000000000028,1.2500000000000002,0.8451173901557922,0.047973692417144775
1.4500000000000028,1.3,0.8389748334884644,0.051430169492959976
1.4500000000000028,1.35,0.8330674767494202,0.05488515645265579
1.4500000000000028,1.4000000000000001,0.8273919820785522,0.05832885205745697
1.4500000000000028,1.4500000000000002,0.8219442963600159,0.06175282970070839
1.4500000000000028,1.5000000000000002,0.8167189359664917,0.0651494488120079

1.5000000000000027,0.05,0.9995377063751221,6.161656983749708e-06
1.5000000000000027,0.1,0.9981592297554016,4.90575039293617e-05
1.5000000000000027,0.15000000000000002,0.9958891868591309,0.00016422710905317217
1.5000000000000027,0.2,0.9927674531936646,0.00038486195262521505
1.5000000000000027,0.25,0.9888471364974976,0.0007409327663481236
1.5000000000000027,0.3,0.9841927289962769,0.0012581737246364355
1.5000000000000027,0.35000000000000003,0.9788775444030762,0.001957713393494487
1.5000000000000027,0.4,0.9729803800582886,0.0028556392062455416
1.5000000000000027,0.45,0.9665842652320862,0.003962882328778505
1.5000000000000027,0.5,0.9597718119621277,0.005285418592393398
1.5000000000000027,0.55,0.9526249170303345,0.006824440788477659
1.5000000000000027,0.6000000000000001,0.9452221989631653,0.008576792664825916
1.5000000000000027,0.6500000000000001,0.9376370906829834,0.010535800829529762
1.5000000000000027,0.7000000000000001,0.9299374222755432,0.012691398151218891
1.5000000000000027,0.7500000000000001,0.9221841096878052,0.015031189657747746
1.5000000000000027,0.8,0.9144318103790283,0.01754080504179001
1.5000000000000027,0.8500000000000001,0.9067272543907166,0.020204517990350723
1.5000000000000027,0.9000000000000001,0.8991109728813171,0.023005949333310127
1.5000000000000027,0.9500000000000001,0.8916168808937073,0.025928188115358353
1.5000000000000027,1.0,0.8842729330062866,0.028954537585377693
1.5000000000000027,1.05,0.8771008253097534,0.03206866979598999
1.5000000000000027,1.1,0.8701182007789612,0.03525466099381447
1.5000000000000027,1.1500000000000001,0.8633378744125366,0.03849778696894646
1.5000000000000027,1.2000000000000002,0.8567687273025513,0.041783809661865234
1.5000000000000027,1.2500000000000002,0.8504167795181274,0.045100003480911255
1.5000000000000027,1.3,0.8442846536636353,0.048434291034936905
1.5000000000000027,1.35,0.838373601436615,0.05177588388323784
1.5000000000000027,1.4000000000000001,0.8326818346977234,0.055115170776844025
1.5000000000000027,1.4500000000000002,0.8272067904472351,0.058443378657102585
1.5000000000000027,1.5000000000000002,0.8219442963600159,0.06175282597541809



==> grad_visu_PhaseTanhshrink.csv <==
re,im,norm,phase
-1.5,0.05,13.138893127441406,0.03181832656264305
-1.5,0.1,6.849201202392578,0.06103753298521042
-1.5,0.15000000000000002,4.756280899047852,0.08791261166334152
-1.5,0.2,3.7122414112091064,0.11267338693141937
-1.5,0.25,3.087538003921509,0.13552598655223846
-1.5,0.3,2.6723461151123047,0.1566544771194458
-1.5,0.35000000000000003,2.3767588138580322,0.1762232631444931
-1.5,0.4,2.155836582183838,0.19437843561172485
-1.5,0.45,1.984622597694397,0.21125033497810364
-1.5,0.5,1.8481497764587402,0.22695526480674744
-1.5,0.55,1.7369003295898438,0.24159672856330872
-1.5,0.6000000000000001,1.6445338726043701,0.2552674114704132
-1.5,0.6500000000000001,1.5666643381118774,0.2680498957633972
-1.5,0.7000000000000001,1.5001623630523682,0.2800186574459076
-1.5,0.7500000000000001,1.442734718322754,0.2912404239177704
-1.5,0.8,1.392663836479187,0.3017750680446625
-1.5,0.8500000000000001,1.3486382961273193,0.31167691946029663
-1.5,0.9000000000000001,1.3096389770507812,0.32099461555480957
-1.5,0.9500000000000001,1.2748621702194214,0.3297727406024933
-1.5,1.0,1.2436667680740356,0.3380511999130249
-1.5,1.05,1.2155333757400513,0.34586676955223083
-1.5,1.1,1.1900384426116943,0.35325267910957336
-1.5,1.1500000000000001,1.1668325662612915,0.36023926734924316
-1.5,1.2000000000000002,1.1456248760223389,0.36685431003570557
-1.5,1.2500000000000002,1.1261712312698364,0.37312328815460205
-1.5,1.3,1.108265995979309,0.37906938791275024
-1.5,1.35,1.091733694076538,0.3847143054008484
-1.5,1.4000000000000001,1.076424479484558,0.3900773227214813
-1.5,1.4500000000000002,1.0622092485427856,0.3951769471168518
-1.5,1.5000000000000002,1.0489764213562012,0.4000297784805298

-1.45,0.05,12.719389915466309,0.03286761790513992
-1.45,0.1,6.63974666595459,0.06296348571777344
-1.45,0.15000000000000002,4.616937637329102,0.090568408370018
-1.45,0.2,3.608006477355957,0.11593452095985413
-1.45,0.25,3.0043985843658447,0.13928702473640442
-1.45,0.3,2.6032893657684326,0.16082608699798584
-1.45,0.35000000000000003,2.317772150039673,0.1807297319173813
-1.45,0.4,2.1044087409973145,0.1991557478904724
-1.45,0.45,1.9390766620635986,0.2162441462278366
-1.45,0.5,1.8073111772537231,0.23211927711963654
-1.45,0.55,1.6999133825302124,0.24689173698425293
-1.45,0.6000000000000001,1.6107556819915771,0.26065996289253235
-1.45,0.6500000000000001,1.535599946975708,0.273511677980423
-1.45,0.7000000000000001,1.471422791481018,0.28552550077438354
-1.45,0.7500000000000001,1.4160082340240479,0.2967716157436371
-1.45,0.8,1.3676972389221191,0.3073132038116455
-1.45,0.8500000000000001,1.3252226114273071,0.31720688939094543
-1.45,0.9000000000000001,1.2876001596450806,0.3265039324760437
-1.45,0.9500000000000001,1.2540537118911743,0.3352506160736084
-1.45,1.0,1.2239638566970825,0.34348875284194946
-1.45,1.05,1.1968293190002441,0.3512563109397888
-1.45,1.1,1.172240972518921,0.35858792066574097
-1.45,1.1500000000000001,1.1498610973358154,0.36551496386528015
-1.45,1.2000000000000002,1.129409670829773,0.37206602096557617
-1.45,1.2500000000000002,1.1106505393981934,0.3782675266265869
-1.45,1.3,1.093384861946106,0.3841436803340912
-1.45,1.35,1.0774438381195068,0.38971611857414246
-1.45,1.4000000000000001,1.0626825094223022,0.3950052559375763
-1.45,1.4500000000000002,1.0489763021469116,0.4000297784805298
-1.45,1.5000000000000002,1.0362179279327393,0.4048067331314087

-1.4,0.05,12.299901962280273,0.03398843854665756
-1.4,0.1,6.430319309234619,0.06501471996307373
-1.4,0.15000000000000002,4.477629661560059,0.09338909387588501
-1.4,0.2,3.503812313079834,0.11938895285129547
-1.4,0.25,2.9213056564331055,0.14326083660125732
-1.4,0.3,2.5342819690704346,0.16522318124771118
-1.4,0.35000000000000003,2.2588367462158203,0.18546903133392334
-1.4,0.4,2.0530333518981934,0.20416893064975739
-1.4,0.45,1.8935846090316772,0.2214735597372055
-1.4,0.5,1.766526222229004,0.237516388297081
-1.4,0.55,1.6629797220230103,0.25241532921791077
-1.4,0.6000000000000001,1.5770301818847656,0.2662753760814667
-1.4,0.6500000000000001,1.5045878887176514,0.2791893780231476
-1.4,0.7000000000000001,1.442734718322754,0.291240394115448
-1.4,0.7500000000000001,1.3893322944641113,0.30250275135040283
-1.4,0.8,1.3427799940109253,0.31304264068603516
-1.4,0.8500000000000001,1.3018553256988525,0.3229196071624756
-1.4,0.9000000000000001,1.265608549118042,0.3321872651576996
-1.4,0.9500000000000001,1.2332911491394043,0.3408938944339752
-1.4,1.0,1.2043057680130005,0.3490830063819885
-1.4,1.05,1.178168773651123,0.356794148683548
-1.4,1.1,1.154485821723938,0.36406317353248596
-1.4,1.1500000000000001,1.1329312324523926,0.37092265486717224
-1.4,1.2000000000000002,1.1132346391677856,0.377402126789093
-1.4,1.2500000000000002,1.0951685905456543,0.3835289478302002
-1.4,1.3,1.0785415172576904,0.3893277645111084
-1.4,1.35,1.0631908178329468,0.39482107758522034
-1.4,1.4000000000000001,1.0489763021469116,0.4000298082828522
-1.4,1.4500000000000002,1.0357786417007446,0.40497303009033203
-1.4,1.5000000000000002,1.0234932899475098,0.4096682071685791

-1.3499999999999999,0.05,11.880431175231934,0.03518836572766304
-1.3499999999999999,0.1,6.220921993255615,0.06720386445522308
-1.3499999999999999,0.15000000000000002,4.33836030960083,0.09639044106006622
-1.3499999999999999,0.2,3.3996644020080566,0.12305425852537155
-1.3499999999999999,0.25,2.8382623195648193,0.14746592938899994
-1.3499999999999999,0.3,2.465327739715576,0.169864222407341
-1.3499999999999999,0.35000000000000003,2.1999573707580566,0.19045916199684143
-1.3499999999999999,0.4,2.0017151832580566,0.2094353288412094
-1.3499999999999999,0.45,1.8481498956680298,0.22695522010326385
-1.3499999999999999,0.5,1.7257988452911377,0.24316202104091644
-1.3499999999999999,0.55,1.626103162765503,0.2581818997859955
-1.3499999999999999,0.6000000000000001,1.5433614253997803,0.2721264362335205
-1.3499999999999999,0.6500000000000001,1.473631739616394,0.28509461879730225
-1.3499999999999999,0.7000000000000001,1.4141011238098145,0.2971743047237396
-1.3499999999999999,0.7500000000000001,1.3627097606658936,0.30844348669052124
-1.3499999999999999,0.8,1.3179148435592651,0.3189721405506134
-1.3499999999999999,0.8500000000000001,1.2785389423370361,0.32882270216941833
-1.3499999999999999,0.9000000000000001,1.2436665296554565,0.3380511403083801
-1.3499999999999999,0.9500000000000001,1.2125771045684814,0.3467080891132355
-1.3499999999999999,1.0,1.1846948862075806,0.3548387587070465
-1.3499999999999999,1.05,1.159554123878479,0.36248424649238586
-1.3499999999999999,1.1,1.1367753744125366,0.36968180537223816
-1.3499999999999999,1.1500000000000001,1.116044521331787,0.37646517157554626
-1.3499999999999999,1.2000000000000002,1.0971016883850098,0.3828648328781128
-1.3499999999999999,1.2500000000000002,1.0797277688980103,0.38890892267227173
-1.3499999999999999,1.3,1.063738226890564,0.394622802734375
-1.3499999999999999,1.35,1.0489763021469116,0.40002983808517456
-1.3499999999999999,1.4000000000000001,1.035307765007019,0.4051513075828552
-1.3499999999999999,1.4500000000000002,1.022616982460022,0.4100066125392914
-1.3499999999999999,1.5000000000000002,1.0108041763305664,0.41461366415023804

-1.2999999999999998,0.05,11.460975646972656,0.03647607937455177
-1.2999999999999998,0.1,6.011555194854736,0.06954530626535416
-1.2999999999999998,0.15000000000000002,4.199132919311523,0.09959036856889725
-1.2999999999999998,0.2,3.295564889907837,0.12695014476776123
-1.2999999999999998,0.25,2.755274772644043,0.151922807097435
-1.2999999999999998,0.3,2.3964321613311768,0.17476990818977356
-1.2999999999999998,0.35000000000000003,2.1411378383636475,0.19572025537490845
-1.2999999999999998,0.4,1.95045804977417,0.21497422456741333
-1.2999999999999998,0.45,1.802776575088501,0.2327071726322174
-1.2999999999999998,0.5,1.6851330995559692,0.24907293915748596
-1.2999999999999998,0.55,1.5892877578735352,0.26420673727989197
-1.2999999999999998,0.6000000000000001,1.5097531080245972,0.27822762727737427
-1.2999999999999998,0.6500000000000001,1.4427344799041748,0.2912404537200928
-1.2999999999999998,0.7000000000000001,1.3855255842208862,0.3033384084701538
-1.2999999999999998,0.7500000000000001,1.3361440896987915,0.31460392475128174
-1.2999999999999998,0.8,1.2931053638458252,0.32511061429977417
-1.2999999999999998,0.8500000000000001,1.2552765607833862,0.33492395281791687
-1.2999999999999998,0.9000000000000001,1.221777319908142,0.34410253167152405
-1.2999999999999998,0.9500000000000001,1.1919142007827759,0.3526991009712219
-1.2999999999999998,1.0,1.1651337146759033,0.36076098680496216
-1.2999999999999998,1.05,1.140987753868103,0.3683309257030487
-1.2999999999999998,1.1,1.1191116571426392,0.37544721364974976
-1.2999999999999998,1.1500000000000001,1.0992034673690796,0.38214507699012756
-1.2999999999999998,1.2000000000000002,1.0810127258300781,0.3884560167789459
-1.2999999999999998,1.2500000000000002,1.0643296241760254,0.3944088816642761
-1.2999999999999998,1.3,1.0489763021469116,0.4000298082828522
-1.2999999999999998,1.35,1.0348021984100342,0.4053427577018738
-1.2999999999999998,1.4000000000000001,1.0216782093048096,0.4103696644306183
-1.2999999999999998,1.4500000000000002,1.0094934701919556,0.41513022780418396
-1.2999999999999998,1.5000000000000002,0.9981516599655151,0.41964292526245117

-1.2499999999999998,0.05,11.041545867919922,0.03786156699061394
-1.2499999999999998,0.1,5.802225112915039,0.07205544412136078
-1.2499999999999998,0.15000000000000002,4.059952259063721,0.10300907492637634
-1.2499999999999998,0.2,3.191521167755127,0.13109898567199707
-1.2499999999999998,0.25,2.6723461151123047,0.156654492020607
-1.2499999999999998,0.3,2.3276000022888184,0.17996296286582947
-1.2499999999999998,0.35000000000000003,2.0823841094970703,0.2012743353843689
-1.2499999999999998,0.4,1.8992676734924316,0.22080650925636292
-1.2499999999999998,0.45,1.7574703693389893,0.23874886333942413
-1.2499999999999998,0.5,1.6445341110229492,0.25526732206344604
-1.2499999999999998,0.55,1.5525381565093994,0.2705065608024597
-1.2499999999999998,0.6000000000000001,1.476209282875061,0.2845935523509979
-1.2499999999999998,0.6500000000000001,1.4119008779525757,0.29764002561569214
-1.2499999999999998,0.7000000000000001,1.357012152671814,0.30974477529525757
-1.2499999999999998,0.7500000000000001,1.3096389770507812,0.32099461555480957
-1.2499999999999998,0.8,1.2683547735214233,0.3314670920372009
-1.2499999999999998,0.8500000000000001,1.2320713996887207,0.3412310779094696
-1.2499999999999998,0.9000000000000001,1.1999435424804688,0.3503478467464447
-1.2499999999999998,0.9500000000000001,1.1713052988052368,0.35887259244918823
-1.2499999999999998,1.0,1.1456248760223389,0.36685431003570557
-1.2499999999999998,1.05,1.1224725246429443,0.3743375241756439
-1.2499999999999998,1.1,1.1014971733093262,0.3813624083995819
-1.2499999999999998,1.1500000000000001,1.0824098587036133,0.38796475529670715
-1.2499999999999998,1.2000000000000002,1.0649703741073608,0.3941773474216461
-1.2499999999999998,1.2500000000000002,1.0489763021469116,0.4000297486782074
-1.2499999999999998,1.3,1.0342581272125244,0.40554916858673096
-1.2499999999999998,1.35,1.0206704139709473,0.41075992584228516
-1.2499999999999998,1.4000000000000001,1.0080897808074951,0.41568440198898315
-1.2499999999999998,1.4500000000000002,0.99640953540802,0.4203431308269501
-1.2499999999999998,1.5000000000000002,0.9855376482009888,0.4247545301914215

-1.1999999999999997,0.05,10.622138977050781,0.03935639187693596
-1.1999999999999997,0.1,5.592934608459473,0.07475314289331436
-1.1999999999999997,0.15000000000000002,3.9208242893218994,0.10666972398757935
-1.1999999999999997,0.2,3.0875375270843506,0.13552597165107727
-1.1999999999999997,0.25,2.5894839763641357,0.16168688237667084
-1.1999999999999997,0.3,2.2588369846343994,0.18546901643276215
-1.1999999999999997,0.35000000000000003,2.0237014293670654,0.2071460783481598
-1.1999999999999997,0.4,1.8481497764587402,0.22695523500442505
-1.1999999999999997,0.45,1.7122362852096558,0.24510206282138824
-1.1999999999999997,0.5,1.6040064096450806,0.2617647647857666
-1.1999999999999997,0.55,1.515858769416809,0.277099072933197
-1.1999999999999997,0.6000000000000001,1.4427348375320435,0.291240394115448
-1.1999999999999997,0.6500000000000001,1.3811348676681519,0.3043077886104584
-1.1999999999999997,0.7000000000000001,1.3285648822784424,0.31640589237213135
-1.1999999999999997,0.7500000000000001,1.2831979990005493,0.32762646675109863
-1.1999999999999997,0.8,1.2436665296554565,0.3380511403083801
-1.1999999999999997,0.8500000000000001,1.208927035331726,0.34775233268737793
-1.1999999999999997,0.9000000000000001,1.1781688928604126,0.35679417848587036
-1.1999999999999997,0.9500000000000001,1.150753378868103,0.36523404717445374
-1.1999999999999997,1.0,1.1261712312698364,0.37312331795692444
-1.1999999999999997,1.05,1.1040105819702148,0.38050803542137146
-1.1999999999999997,1.1,1.0839349031448364,0.38742971420288086
-1.1999999999999997,1.1500000000000001,1.0656667947769165,0.39392584562301636
-1.1999999999999997,1.2000000000000002,1.0489764213562012,0.4000298082828522
-1.1999999999999997,1.2500000000000002,1.03367018699646,0.40577232837677
-1.1999999999999997,1.3,1.019585132598877,0.4111809730529785
-1.1999999999999997,1.35,1.0065823793411255,0.4162810146808624
-1.1999999999999997,1.4000000000000001,0.994543731212616,0.4210951030254364
-1.1999999999999997,1.4500000000000002,0.983366847038269,0.4256442189216614
-1.1999999999999997,1.5000000000000002,0.9729633927345276,0.4299473762512207

-1.1499999999999997,0.05,10.202754020690918,0.040974028408527374
-1.1499999999999997,0.1,5.383690357208252,0.0776602029800415
-1.1499999999999997,0.15000000000000002,3.7817537784576416,0.11059882491827011
-1.1499999999999997,0.2,2.9836201667785645,0.14025983214378357
-1.1499999999999997,0.25,2.5066936016082764,0.16704918444156647
-1.1499999999999997,0.3,2.1901495456695557,0.1913166344165802
-1.1499999999999997,0.35000000000000003,1.9650964736938477,0.2133626490831375
-1.1499999999999997,0.4,1.797109603881836,0.23344610631465912
-1.1499999999999997,0.45,1.6670805215835571,0.2517898678779602
-1.1499999999999997,0.5,1.5635555982589722,0.2685867249965668
-1.1499999999999997,0.55,1.4792559146881104,0.28400343656539917
-1.1499999999999997,0.6000000000000001,1.4093343019485474,0.2981852889060974
-1.1499999999999997,0.6500000000000001,1.350441336631775,0.31125885248184204
-1.1499999999999997,0.7000000000000001,1.3001880645751953,0.3233349025249481
-1.1499999999999997,0.7500000000000001,1.2568256855010986,0.33451077342033386
-1.1499999999999997,0.8,1.2190449237823486,0.3448723554611206
-1.1499999999999997,0.8500000000000001,1.1858471632003784,0.3544956147670746
-1.1499999999999997,0.9000000000000001,1.1564563512802124,0.36344772577285767
-1.1499999999999997,0.9500000000000001,1.130262017250061,0.3717888295650482
-1.1499999999999997,1.0,1.106776237487793,0.3795718848705292
-1.1499999999999997,1.05,1.0856049060821533,0.38684535026550293
-1.1499999999999997,1.1,1.0664268732070923,0.39365169405937195
-1.1499999999999997,1.1500000000000001,1.0489763021469116,0.4000297486782074
-1.1499999999999997,1.2000000000000002,1.0330334901809692,0.40601420402526855
-1.1499999999999997,1.2500000000000002,1.0184131860733032,0.4116364121437073
-1.1499999999999997,1.3,1.0049598217010498,0.4169245958328247
-1.1499999999999997,1.35,0.992540717124939,0.4219045639038086
-1.1499999999999997,1.4000000000000001,0.9810421466827393,0.4265999495983124
-1.1499999999999997,1.4500000000000002,0.970366895198822,0.4310317039489746
-1.1499999999999997,1.5000000000000002,0.9604308605194092,0.43521907925605774

-1.0999999999999996,0.05,9.78339958190918,0.04273025691509247
-1.0999999999999996,0.1,5.174494743347168,0.08080194145441055
-1.0999999999999996,0.15000000000000002,3.642747163772583,0.11482679843902588
-1.0999999999999996,0.2,2.879777193069458,0.14533326029777527
-1.0999999999999996,0.25,2.423983335494995,0.17277444899082184
-1.0999999999999996,0.3,2.1215460300445557,0.1975378841161728
-1.0999999999999996,0.35000000000000003,1.90657639503479,0.2199544459581375
-1.0999999999999996,0.4,1.7461549043655396,0.24030709266662598
-1.0999999999999996,0.45,1.62200927734375,0.2588382661342621
-1.0999999999999996,0.5,1.5231889486312866,0.27575623989105225
-1.0999999999999996,0.55,1.4427348375320435,0.291240394115448
-1.0999999999999996,0.6000000000000001,1.376014232635498,0.3054462671279907
-1.0999999999999996,0.6500000000000001,1.3198257684707642,0.31850874423980713
-1.0999999999999996,0.7000000000000001,1.271886944770813,0.3305453956127167
-1.0999999999999996,0.7500000000000001,1.2305265665054321,0.3416590690612793
-1.0999999999999996,0.8,1.1944940090179443,0.351940393447876
-1.0999999999999996,0.8500000000000001,1.162835717201233,0.3614688813686371
-1.0999999999999996,0.9000000000000001,1.134810209274292,0.37031516432762146
-1.0999999999999996,0.9500000000000001,1.1098345518112183,0.3785417079925537
-1.0999999999999996,1.0,1.0874428749084473,0.3862040638923645
-1.0999999999999996,1.05,1.0672591924667358,0.39335203170776367
-1.0999999999999996,1.1,1.0489764213562012,0.4000297784805298
-1.0999999999999996,1.1500000000000001,1.0323413610458374,0.40627750754356384
-1.0999999999999996,1.2000000000000002,1.0171442031860352,0.4121305048465729
-1.0999999999999996,1.2500000000000002,1.003208041191101,0.417621374130249
-1.0999999999999996,1.3,0.9903844594955444,0.42277899384498596
-1.0999999999999996,1.35,0.9785467982292175,0.427629679441452
-1.0999999999999996,1.4000000000000001,0.9675872325897217,0.43219712376594543
-1.0999999999999996,1.4500000000000002,0.9574121832847595,0.4365030825138092
-1.0999999999999996,1.5000000000000002,0.9479416608810425,0.44056716561317444

-1.0499999999999996,0.05,9.364079475402832,0.044643644243478775
-1.0499999999999996,0.1,4.965355396270752,0.08420787006616592
-1.0499999999999996,0.15000000000000002,3.503812313079834,0.11938896030187607
-1.0499999999999996,0.2,2.776015281677246,0.15078382194042206
-1.0499999999999996,0.25,2.3413610458374023,0.17890016734600067
-1.0499999999999996,0.3,2.0530333518981934,0.20416894555091858
-1.0499999999999996,0.35000000000000003,1.8481496572494507,0.22695524990558624
-1.0499999999999996,0.4,1.6952934265136719,0.24756945669651031
-1.0499999999999996,0.45,1.5770303010940552,0.2662753462791443
-1.0499999999999996,0.5,1.4829126596450806,0.28329846262931824
-1.0499999999999996,0.55,1.406301736831665,0.29883214831352234
-1.0499999999999996,0.6000000000000001,1.3427799940109253,0.31304267048835754
-1.0499999999999996,0.6500000000000001,1.2892937660217285,0.3260740339756012
-1.0499999999999996,0.7000000000000001,1.2436667680740356,0.3380511999130249
-1.0499999999999996,0.7500000000000001,1.204305648803711,0.34908294677734375
-1.0499999999999996,0.8,1.1700190305709839,0.3592645823955536
-1.0499999999999996,0.8500000000000001,1.139897346496582,0.3686796724796295
-1.0499999999999996,0.9000000000000001,1.113234519958496,0.377402126789093
-1.0499999999999996,0.9500000000000001,1.0894749164581299,0.38549715280532837
-1.0499999999999996,1.0,1.068175196647644,0.3930225074291229
-1.0499999999999996,1.05,1.0489763021469116,0.4000298082828522
-1.0499999999999996,1.1,1.0315868854522705,0.4065648019313812
-1.0499999999999996,1.1500000000000001,1.0157650709152222,0.4126685857772827
-1.0499999999999996,1.2000000000000002,1.001311182975769,0.4183778762817383
-1.0499999999999996,1.2500000000000002,0.9880573749542236,0.42372575402259827
-1.0499999999999996,1.3,0.9758614301681519,0.4287419617176056
-1.0499999999999996,1.35,0.9646037220954895,0.43345317244529724
-1.0499999999999996,1.4000000000000001,0.9541807174682617,0.4378837049007416
-1.0499999999999996,1.4500000000000002,0.9445042014122009,0.44205552339553833
-1.0499999999999996,1.5000000000000002,0.9354977607727051,0.44598814845085144

-0.9999999999999996,0.05,8.944798469543457,0.04673627018928528
-0.9999999999999996,0.1,4.75628137588501,0.08791259676218033
-0.9999999999999996,0.15000000000000002,3.364959239959717,0.12432616949081421
-0.9999999999999996,0.2,2.6723461151123047,0.1566544771194458
-0.9999999999999996,0.25,2.2588369846343994,0.18546900153160095
-0.9999999999999996,0.3,1.984622597694397,0.21125034987926483
-0.9999999999999996,0.35000000000000003,1.7898249626159668,0.23440293967723846
-0.9999999999999996,0.4,1.6445338726043701,0.2552673816680908
-0.9999999999999996,0.45,1.5321518182754517,0.2741316556930542
-0.9999999999999996,0.5,1.4427348375320435,0.291240394115448
-0.9999999999999996,0.55,1.3699650764465332,0.30680200457572937
-0.9999999999999996,0.6000000000000001,1.3096389770507812,0.32099461555480957
-0.9999999999999996,0.6500000000000001,1.2588516473770142,0.3339719772338867
-0.9999999999999996,0.7000000000000001,1.2155333757400513,0.3458667993545532
-0.9999999999999996,0.7500000000000001,1.1781688928604126,0.356794148683548
-0.9999999999999996,0.8,1.1456247568130493,0.36685431003570557
-0.9999999999999996,0.8500000000000001,1.1170368194580078,0.37613537907600403
-0.9999999999999996,0.9000000000000001,1.091733694076538,0.3847142457962036
-0.9999999999999996,0.9500000000000001,1.0691875219345093,0.3926590085029602
-0.9999999999999996,1.0,1.0489764213562012,0.4000298082828522
-0.9999999999999996,1.05,1.0307602882385254,0.4068799316883087
-0.9999999999999996,1.1,1.014261245727539,0.4132566750049591
-0.9999999999999996,1.1500000000000001,0.9992502331733704,0.4192025065422058
-0.9999999999999996,1.2000000000000002,0.9855376482009888,0.4247545301914215
-0.9999999999999996,1.2500000000000002,0.9729633927345276,0.4299474060535431
-0.9999999999999996,1.3,0.9613934755325317,0.4348107576370239
-0.9999999999999996,1.35,0.9507132768630981,0.43937212228775024
-0.9999999999999996,1.4000000000000001,0.9408252239227295,0.44365620613098145
-0.9999999999999996,1.4500000000000002,0.9316452145576477,0.4476849436759949
-0.9999999999999996,1.5000000000000002,0.9231009483337402,0.4514782726764679

-0.9499999999999995,0.05,8.525558471679688,0.04903455823659897
-0.9499999999999995,0.1,4.547278881072998,0.09195718914270401
-0.9499999999999995,0.15000000000000002,3.226196527481079,0.12968644499778748
-0.9499999999999995,0.2,2.5687787532806396,0.1629953533411026
-0.9499999999999995,0.25,2.176421880722046,0.19252990186214447
-0.9499999999999995,0.3,1.9163236618041992,0.21882836520671844
-0.9499999999999995,0.35000000000000003,1.731613278388977,0.24233967065811157
-0.9499999999999995,0.4,1.593885898590088,0.26343902945518494
-0.9499999999999995,0.45,1.4873830080032349,0.2824411690235138
-0.9499999999999995,0.5,1.4026637077331543,0.2996115982532501
-0.9499999999999995,0.55,1.333732008934021,0.31517523527145386
-0.9499999999999995,0.6000000000000001,1.2765982151031494,0.32932350039482117
-0.9499999999999995,0.6500000000000001,1.2285064458847046,0.342220276594162
-0.9499999999999995,0.7000000000000001,1.1874934434890747,0.35400643944740295
-0.9499999999999995,0.7500000000000001,1.152121901512146,0.36480385065078735
-0.9499999999999995,0.8,1.1213170289993286,0.37471842765808105
-0.9499999999999995,0.8500000000000001,1.094259262084961,0.3838421106338501
-0.9499999999999995,0.9000000000000001,1.0703123807907104,0.3922557234764099
-0.9499999999999995,0.9500000000000001,1.0489764213562012,0.4000297784805298
-0.9499999999999995,1.0,1.0298513174057007,0.40722692012786865
-0.9499999999999995,1.05,1.0126146078109741,0.4139021933078766
-0.9499999999999995,1.1,0.9970033764839172,0.4201042056083679
-0.9499999999999995,1.1500000000000001,0.9828005433082581,0.4258767068386078
-0.9499999999999995,1.2000000000000002,0.969826340675354,0.431257963180542
-0.9499999999999995,1.2500000000000002,0.9579295516014099,0.4362826347351074
-0.9499999999999995,1.3,0.9469828605651855,0.4409816265106201
-0.9499999999999995,1.35,0.9368780255317688,0.44538241624832153
-0.9499999999999995,1.4000000000000001,0.9275228381156921,0.4495099186897278
-0.9499999999999995,1.4500000000000002,0.9188374876976013,0.4533865451812744
-0.9499999999999995,1.5000000000000002,0.9107533097267151,0.4570322632789612

-0.8999999999999995,0.05,8.106369972229004,0.05157032981514931
-0.8999999999999995,0.1,4.338359355926514,0.09639046341180801
-0.8999999999999995,0.15000000000000002,3.0875375270843506,0.13552598655223846
-0.8999999999999995,0.2,2.465327262878418,0.1698642522096634
-0.8999999999999995,0.25,2.0941295623779297,0.20013898611068726
-0.8999999999999995,0.3,1.8481496572494507,0.22695529460906982
-0.8999999999999995,0.35000000000000003,1.6735260486602783,0.25081300735473633
-0.8999999999999995,0.4,1.5433613061904907,0.2721264660358429
-0.8999999999999995,0.45,1.442734718322754,0.2912404239177704
-0.8999999999999995,0.5,1.3627097606658936,0.308443546295166
-0.8999999999999995,0.55,1.297612190246582,0.32397857308387756
-0.8999999999999995,0.6000000000000001,1.2436667680740356,0.3380511701107025
-0.8999999999999995,0.6500000000000001,1.1982662677764893,0.35083654522895813
-0.8999999999999995,0.7000000000000001,1.1595542430877686,0.36248430609703064
-0.8999999999999995,0.7500000000000001,1.1261711120605469,0.37312331795692444
-0.8999999999999995,0.8,1.0971016883850098,0.3828648328781128
-0.8999999999999995,0.8500000000000001,1.0715702772140503,0.3918057084083557
-0.8999999999999995,0.9000000000000001,1.0489763021469116,0.4000298082828522
-0.8999999999999995,0.9500000000000001,1.0288468599319458,0.40761101245880127
-0.8999999999999995,1.0,1.010804295539856,0.4146137237548828
-0.8999999999999995,1.05,0.9945436120033264,0.4210951030254364
-0.8999999999999995,1.1,0.9798170328140259,0.4271050691604614
-0.8999999999999995,1.1500000000000001,0.9664194583892822,0.43268802762031555
-0.8999999999999995,1.2000000000000002,0.9541807174682617,0.4378837049007416
-0.8999999999999995,1.2500000000000002,0.942958652973175,0.44272705912590027
-0.8999999999999995,1.3,0.9326327443122864,0.447249174118042
-0.8999999999999995,1.35,0.9231009483337402,0.4514782130718231
-0.8999999999999995,1.4000000000000001,0.914276123046875,0.45543932914733887
-0.8999999999999995,1.4500000000000002,0.9060831665992737,0.45915451645851135
-0.8999999999999995,1.5000000000000002,0.8984570503234863,0.4626444876194

-0.8499999999999994,0.05,7.687241554260254,0.05438234284520149
-0.8499999999999994,0.1,4.129535675048828,0.10127100348472595
-0.8499999999999994,0.15000000000000002,2.948997735977173,0.14191150665283203
-0.8499999999999994,0.2,2.3620073795318604,0.17732897400856018
-0.8499999999999994,0.25,2.0119740962982178,0.20836091041564941
-0.8499999999999994,0.3,1.7801148891448975,0.23569056391716003
-0.8499999999999994,0.35000000000000003,1.615578055381775,0.25987619161605835
-0.8499999999999994,0.4,1.492972731590271,0.28137651085853577
-0.8499999999999994,0.45,1.3982183933258057,0.3005695939064026
-0.8499999999999994,0.5,1.3228837251663208,0.3177698254585266
-0.8499999999999994,0.55,1.2616153955459595,0.3332398235797882
-0.8499999999999994,0.6000000000000001,1.2108532190322876,0.34720054268836975
-0.8499999999999994,0.6500000000000001,1.1681396961212158,0.3598388433456421
-0.8499999999999994,0.7000000000000001,1.131723403930664,0.37131404876708984
-0.8499999999999994,0.7500000000000001,1.1003247499465942,0.3817621171474457
-0.8499999999999994,0.8,1.0729855298995972,0.3913003206253052
-0.8499999999999994,0.8500000000000001,1.0489764213562012,0.4000298082828522
-0.8499999999999994,0.9000000000000001,1.027730941772461,0.4080383777618408
-0.8499999999999994,0.9500000000000001,1.0088038444519043,0.415402352809906
-0.8499999999999994,1.0,0.9918398857116699,0.42218849062919617
-0.8499999999999994,1.05,0.9765518307685852,0.42845556139945984
-0.8499999999999994,1.1,0.9627063870429993,0.43425482511520386
-0.8499999999999994,1.1500000000000001,0.9501106142997742,0.4396316111087799
-0.8499999999999994,1.2000000000000002,0.9386044144630432,0.4446263313293457
-0.8499999999999994,1.2500000000000002,0.9280539751052856,0.4492741823196411
-0.8499999999999994,1.3,0.9183459281921387,0.4536071717739105
-0.8499999999999994,1.35,0.9093844890594482,0.4576531648635864
-0.8499999999999994,1.4000000000000001,0.9010875821113586,0.4614371955394745
-0.8499999999999994,1.4500000000000002,0.8933845162391663,0.46498212218284607
-0.8499999999999994,1.5000000000000002,0.8862143754959106,0.4683076739311218

-0.7999999999999994,0.05,7.2681803703308105,0.057518310844898224
-0.7999999999999994,0.1,3.920823812484741,0.10666974633932114
-0.7999999999999994,0.15000000000000002,2.810593605041504,0.14892245829105377
-0.7999999999999994,0.2,2.2588367462158203,0.18546901643276215
-0.7999999999999994,0.25,1.9299737215042114,0.2172706425189972
-0.7999999999999994,0.3,1.7122362852096558,0.24510206282138824
-0.7999999999999994,0.35000000000000003,1.557783842086792,0.26958906650543213
-0.7999999999999994,0.4,1.442734718322754,0.2912404239177704
-0.7999999999999994,0.45,1.3538480997085571,0.31047195196151733
-0.7999999999999994,0.5,1.2831979990005493,0.327626496553421
-0.7999999999999994,0.55,1.2257531881332397,0.3429880142211914
-0.7999999999999994,0.6000000000000001,1.178168773651123,0.3567940592765808
-0.7999999999999994,0.6500000000000001,1.1381359100341797,0.3692444860935211
-0.7999999999999994,0.7000000000000001,1.1040105819702148,0.38050806522369385
-0.7999999999999994,0.7500000000000001,1.0745903253555298,0.39072883129119873
-0.7999999999999994,0.8,1.0489763021469116,0.4000298082828522
-0.7999999999999994,0.8500000000000001,1.0264842510223389,0.4085167646408081
-0.7999999999999994,0.9000000000000001,1.0065823793411255,0.41628095507621765
-0.7999999999999994,0.9500000000000001,0.988853394985199,0.42340150475502014
-0.7999999999999994,1.0,0.9729634523391724,0.42994746565818787
-0.7999999999999994,1.05,0.9586439728736877,0.43597841262817383
-0.7999999999999994,1.1,0.9456757307052612,0.4415475130081177
-0.7999999999999994,1.1500000000000001,0.9338781237602234,0.44670042395591736
-0.7999999999999994,1.2000000000000002,0.9231009483337402,0.45147833228111267
-0.7999999999999994,1.2500000000000002,0.9132187366485596,0.4559166431427002
-0.7999999999999994,1.3,0.9041257500648499,0.4600474238395691
-0.7999999999999994,1.35,0.8957319259643555,0.4638986885547638
-0.7999999999999994,1.4000000000000001,0.887959897518158,0.467495858669281
-0.7999999999999994,1.4500000000000002,0.880744218826294,0.4708609879016876
-0.7999999999999994,1.5000000000000002,0.8740271925926208,0.4740142524242401

-0.7499999999999993,0.05,6.849201202392578,0.06103753298521042
-0.7499999999999993,0.1,3.7122414112091064,0.11267338693141937
-0.7499999999999993,0.15000000000000002,2.6723461151123047,0.1566544771194458
-0.7499999999999993,0.2,2.155836582183838,0.19437843561172485
-0.7499999999999993,0.25,1.8481497764587402,0.22695526480674744
-0.7499999999999993,0.3,1.6445338726043701,0.2552674114704132
-0.7499999999999993,0.35000000000000003,1.5001623630523682,0.2800186574459076
-0.7499999999999993,0.4,1.392663836479187,0.3017750680446625
-0.7499999999999993,0.45,1.3096389770507812,0.32099461555480957
-0.7499999999999993,0.5,1.2436667680740356,0.3380511999130249
-0.7499999999999993,0.55,1.1900384426116943,0.35325267910957336
-0.7499999999999993,0.6000000000000001,1.1456248760223389,0.36685431003570557
-0.7499999999999993,0.6500000000000001,1.108265995979309,0.37906938791275024
-0.7499999999999993,0.7000000000000001,1.076424479484558,0.3900773227214813
-0.7499999999999993,0.7500000000000001,1.0489764213562012,0.4000297784805298
-0.7499999999999993,0.8,1.025081992149353,0.4090558588504791
-0.7499999999999993,0.8500000000000001,1.0041011571884155,0.4172658920288086
-0.7499999999999993,0.9000000000000001,0.9855376482009888,0.4247545897960663
-0.7499999999999993,0.9500000000000001,0.9690011739730835,0.4316037595272064
-0.7499999999999993,1.0,0.954180896282196,0.4378836452960968
-0.7499999999999993,1.05,0.9408251047134399,0.44365614652633667
-0.7499999999999993,1.1,0.9287298321723938,0.44897449016571045
-0.7499999999999993,1.1500000000000001,0.9177262783050537,0.4538854956626892
-0.7499999999999993,1.2000000000000002,0.9076743721961975,0.45843011140823364
-0.7499999999999993,1.2500000000000002,0.8984571099281311,0.4626444876194
-0.7499999999999993,1.3,0.8899754881858826,0.4665602445602417
-0.7499999999999993,1.35,0.8821457028388977,0.47020551562309265
-0.7499999999999993,1.4000000000000001,0.8748959302902222,0.47360527515411377
-0.7499999999999993,1.4500000000000002,0.868164598941803,0.4767817258834839
-0.7499999999999993,1.5000000000000002,0.8618984818458557,0.47975441813468933

-0.6999999999999993,0.05,6.430319309234619,0.06501471996307373
-0.6999999999999993,0.1,3.503812313079834,0.11938895285129547
-0.6999999999999993,0.15000000000000002,2.5342819690704346,0.16522318124771118
-0.6999999999999993,0.2,2.0530333518981934,0.20416893064975739
-0.6999999999999993,0.25,1.766526222229004,0.237516388297081
-0.6999999999999993,0.3,1.5770301818847656,0.2662753760814667
-0.6999999999999993,0.35000000000000003,1.442734718322754,0.291240394115448
-0.6999999999999993,0.4,1.3427799940109253,0.31304264068603516
-0.6999999999999993,0.45,1.265608549118042,0.3321872651576996
-0.6999999999999993,0.5,1.2043057680130005,0.3490830063819885
-0.6999999999999993,0.55,1.154485821723938,0.36406317353248596
-0.6999999999999993,0.6000000000000001,1.1132346391677856,0.377402126789093
-0.6999999999999993,0.6500000000000001,1.0785415172576904,0.3893277645111084
-0.6999999999999993,0.7000000000000001,1.0489763021469116,0.4000298082828522
-0.6999999999999993,0.7500000000000001,1.0234932899475098,0.4096682071685791
-0.6999999999999993,0.8,1.001311182975769,0.4183778166770935
-0.6999999999999993,0.8500000000000001,0.9818351864814758,0.42627349495887756
-0.6999999999999993,0.9000000000000001,0.9646037220954895,0.43345317244529724
-0.6999999999999993,0.9500000000000001,0.9492542743682861,0.44000065326690674
-0.6999999999999993,1.0,0.9354977607727051,0.4459882080554962
-0.6999999999999993,1.05,0.9231008887290955,0.4514782428741455
-0.6999999999999993,1.1,0.9118738174438477,0.45652490854263306
-0.6999999999999993,1.1500000000000001,0.9016597270965576,0.46117520332336426
-0.6999999999999993,1.2000000000000002,0.8923289179801941,0.4654701352119446
-0.6999999999999993,1.2500000000000002,0.8837723731994629,0.46944594383239746
-0.6999999999999993,1.3,0.8758984208106995,0.47313392162323
-0.6999999999999993,1.35,0.8686294555664062,0.47656166553497314
-0.6999999999999993,1.4000000000000001,0.8618984818458557,0.47975441813468933
-0.6999999999999993,1.4500000000000002,0.8556486368179321,0.4827331006526947
-0.6999999999999993,1.5000000000000002,0.8498303294181824,0.48551756143569946

-0.6499999999999992,0.05,6.011555194854736,0.06954530626535416
-0.6499999999999992,0.1,3.295564889907837,0.12695014476776123
-0.6499999999999992,0.15000000000000002,2.3964321613311768,0.17476990818977356
-0.6499999999999992,0.2,1.95045804977417,0.21497422456741333
-0.6499999999999992,0.25,1.6851330995559692,0.24907293915748596
-0.6499999999999992,0.3,1.5097531080245972,0.27822762727737427
-0.6499999999999992,0.35000000000000003,1.3855255842208862,0.3033384084701538
-0.6499999999999992,0.4,1.2931053638458252,0.32511061429977417
-0.6499999999999992,0.45,1.221777319908142,0.34410253167152405
-0.6499999999999992,0.5,1.1651337146759033,0.36076098680496216
-0.6499999999999992,0.55,1.1191116571426392,0.37544721364974976
-0.6499999999999992,0.6000000000000001,1.0810127258300781,0.3884560167789459
-0.6499999999999992,0.6500000000000001,1.0489763021469116,0.4000298082828522
-0.6499999999999992,0.7000000000000001,1.0216782093048096,0.4103696644306183
-0.6499999999999992,0.7500000000000001,0.9981516599655151,0.41964292526245117
-0.6499999999999992,0.8,0.9776739478111267,0.42799070477485657
-0.6499999999999992,0.8500000000000001,0.959695041179657,0.43553152680397034
-0.6499999999999992,0.9000000000000001,0.9437886476516724,0.44236618280410767
-0.6499999999999992,0.9500000000000001,0.9296196103096008,0.4485805034637451
-0.6499999999999992,1.0,0.9169209599494934,0.45424774289131165
-0.6499999999999992,1.05,0.905476987361908,0.45943087339401245
-0.6499999999999992,1.1,0.8951126933097839,0.4641842842102051
-0.6499999999999992,1.1500000000000001,0.8856831789016724,0.46855518221855164
-0.6499999999999992,1.2000000000000002,0.8770687580108643,0.472584068775177
-0.6499999999999992,1.2500000000000002,0.869168758392334,0.4763067364692688
-0.6499999999999992,1.3,0.8618984818458557,0.47975438833236694
-0.6499999999999992,1.35,0.8551862239837646,0.48295408487319946
-0.6499999999999992,1.4000000000000001,0.8489708304405212,0.4859297275543213
-0.6499999999999992,1.4500000000000002,0.8431990742683411,0.4887026846408844
-0.6499999999999992,1.5000000000000002,0.8378256559371948,0.4912916421890259

-0.5999999999999992,0.05,5.592934608459473,0.07475314289331436
-0.5999999999999992,0.1,3.0875375270843506,0.13552597165107727
-0.5999999999999992,0.15000000000000002,2.2588369846343994,0.18546901643276215
-0.5999999999999992,0.2,1.8481497764587402,0.22695523500442505
-0.5999999999999992,0.25,1.6040064096450806,0.2617647647857666
-0.5999999999999992,0.3,1.4427348375320435,0.291240394115448
-0.5999999999999992,0.35000000000000003,1.3285648822784424,0.31640589237213135
-0.5999999999999992,0.4,1.2436665296554565,0.3380511403083801
-0.5999999999999992,0.45,1.1781688928604126,0.35679417848587036
-0.5999999999999992,0.5,1.1261712312698364,0.37312331795692444
-0.5999999999999992,0.55,1.0839349031448364,0.38742971420288086
-0.5999999999999992,0.6000000000000001,1.0489764213562012,0.4000298082828522
-0.5999999999999992,0.6500000000000001,1.019585132598877,0.4111809730529785
-0.5999999999999992,0.7000000000000001,0.994543731212616,0.4210951030254364
-0.5999999999999992,0.7500000000000001,0.9729633927345276,0.4299473762512207
-0.5999999999999992,0.8,0.9541807174682617,0.4378837049007416
-0.5999999999999992,0.8500000000000001,0.9376903772354126,0.4450264275074005
-0.5999999999999992,0.9000000000000001,0.9231009483337402,0.4514782726764679
-0.5999999999999992,0.9500000000000001,0.9101049304008484,0.45732635259628296
-0.5999999999999992,1.0,0.8984570503234863,0.4626445472240448
-0.5999999999999992,1.05,0.887959897518158,0.46749579906463623
-0.5999999999999992,1.1,0.8784523606300354,0.47193479537963867
-0.5999999999999992,1.1500000000000001,0.8698017597198486,0.47600746154785156
-0.5999999999999992,1.2000000000000002,0.8618985414505005,0.4797542691230774
-0.5999999999999992,1.2500000000000002,0.8546503186225891,0.4832102656364441
-0.5999999999999992,1.3,0.8479793071746826,0.4864054024219513
-0.5999999999999992,1.35,0.8418200016021729,0.4893665909767151
-0.5999999999999992,1.4000000000000001,0.836115837097168,0.49211668968200684
-0.5999999999999992,1.4500000000000002,0.830818772315979,0.49467626214027405
-0.5999999999999992,1.5000000000000002,0.8258867859840393,0.49706315994262695

-0.5499999999999992,0.05,5.174494743347168,0.08080194145441055
-0.5499999999999992,0.1,2.879777193069458,0.14533326029777527
-0.5499999999999992,0.15000000000000002,2.1215460300445557,0.1975378841161728
-0.5499999999999992,0.2,1.7461549043655396,0.24030709266662598
-0.5499999999999992,0.25,1.5231889486312866,0.27575623989105225
-0.5499999999999992,0.3,1.376014232635498,0.3054462671279907
-0.5499999999999992,0.35000000000000003,1.271886944770813,0.3305453956127167
-0.5499999999999992,0.4,1.1944940090179443,0.351940393447876
-0.5499999999999992,0.45,1.134810209274292,0.37031516432762146
-0.5499999999999992,0.5,1.0874428749084473,0.3862040638923645
-0.5499999999999992,0.55,1.0489764213562012,0.4000297784805298
-0.5499999999999992,0.6000000000000001,1.0171442031860352,0.4121305048465729
-0.5499999999999992,0.6500000000000001,0.9903844594955444,0.42277899384498596
-0.5499999999999992,0.7000000000000001,0.9675872325897217,0.43219712376594543
-0.5499999999999992,0.7500000000000001,0.9479416608810425,0.44056716561317444
-0.5499999999999992,0.8,0.9308434128761292,0.44803905487060547
-0.5499999999999992,0.8500000000000001,0.9158315062522888,0.4547380805015564
-0.5499999999999992,0.9000000000000001,0.9025499820709229,0.4607677459716797
-0.5499999999999992,0.9500000000000001,0.890718400478363,0.4662158489227295
-0.5499999999999992,1.0,0.8801136612892151,0.47115615010261536
-0.5499999999999992,1.05,0.8705559968948364,0.4756511151790619
-0.5499999999999992,1.1,0.86189866065979,0.479754239320755
-0.5499999999999992,1.1500000000000001,0.8540209531784058,0.4835110008716583
-0.5499999999999992,1.2000000000000002,0.8468232750892639,0.4869605004787445
-0.5499999999999992,1.2500000000000002,0.8402213454246521,0.4901365637779236
-0.5499999999999992,1.3,0.8341448903083801,0.4930685758590698
-0.5499999999999992,1.35,0.8285338282585144,0.4957817494869232
-0.5499999999999992,1.4000000000000001,0.8233372569084167,0.49829813838005066
-0.5499999999999992,1.4500000000000002,0.8185107111930847,0.5006377100944519
-0.5499999999999992,1.5000000000000002,0.8140163421630859,0.5028170943260193

-0.4999999999999991,0.05,4.75628137588501,0.08791259676218033
-0.4999999999999991,0.1,2.6723461151123047,0.1566544771194458
-0.4999999999999991,0.15000000000000002,1.984622597694397,0.21125034987926483
-0.4999999999999991,0.2,1.6445338726043701,0.2552673816680908
-0.4999999999999991,0.25,1.4427348375320435,0.291240394115448
-0.4999999999999991,0.3,1.3096389770507812,0.32099461555480957
-0.4999999999999991,0.35000000000000003,1.2155333757400513,0.3458667993545532
-0.4999999999999991,0.4,1.1456247568130493,0.36685431003570557
-0.4999999999999991,0.45,1.091733694076538,0.3847142457962036
-0.4999999999999991,0.5,1.0489764213562012,0.4000298082828522
-0.4999999999999991,0.55,1.014261245727539,0.4132566750049591
-0.4999999999999991,0.6000000000000001,0.9855376482009888,0.4247545301914215
-0.4999999999999991,0.6500000000000001,0.9613934755325317,0.4348107576370239
-0.4999999999999991,0.7000000000000001,0.9408252239227295,0.44365620613098145
-0.4999999999999991,0.7500000000000001,0.9231009483337402,0.4514782726764679
-0.4999999999999991,0.8,0.9076743125915527,0.4584301710128784
-0.4999999999999991,0.8500000000000001,0.8941299915313721,0.464637815952301
-0.4999999999999991,0.9000000000000001,0.8821456432342529,0.47020554542541504
-0.4999999999999991,0.9500000000000001,0.8714690208435059,0.4752201735973358
-0.4999999999999991,1.0,0.8618984818458557,0.47975438833236694
-0.4999999999999991,1.05,0.853272020816803,0.4838692843914032
-0.4999999999999991,1.1,0.8454576730728149,0.4876165986061096
-0.4999999999999991,1.1500000000000001,0.8383461236953735,0.4910407066345215
-0.4999999999999991,1.2000000000000002,0.8318478465080261,0.4941786527633667
-0.4999999999999991,1.2500000000000002,0.825886607170105,0.4970632791519165
-0.4999999999999991,1.3,0.8203993439674377,0.49972203373908997
-0.4999999999999991,1.35,0.8153318166732788,0.5021792054176331
-0.4999999999999991,1.4000000000000001,0.810637891292572,0.5044553875923157
-0.4999999999999991,1.4500000000000002,0.806277871131897,0.5065693259239197
-0.4999999999999991,1.5000000000000002,0.8022176027297974,0.5085363388061523

-0.44999999999999907,0.05,4.338359355926514,0.09639046341180801
-0.44999999999999907,0.1,2.465327262878418,0.1698642522096634
-0.44999999999999907,0.15000000000000002,1.8481496572494507,0.22695529460906982
-0.44999999999999907,0.2,1.5433613061904907,0.2721264660358429
-0.44999999999999907,0.25,1.3627097606658936,0.308443546295166
-0.44999999999999907,0.3,1.2436667680740356,0.3380511701107025
-0.44999999999999907,0.35000000000000003,1.1595542430877686,0.36248430609703064
-0.44999999999999907,0.4,1.0971016883850098,0.3828648328781128
-0.44999999999999907,0.45,1.0489763021469116,0.4000298082828522
-0.44999999999999907,0.5,1.010804295539856,0.4146137237548828
-0.44999999999999907,0.55,0.9798170328140259,0.4271050691604614
-0.44999999999999907,0.6000000000000001,0.9541807174682617,0.4378837049007416
-0.44999999999999907,0.6500000000000001,0.9326327443122864,0.447249174118042
-0.44999999999999907,0.7000000000000001,0.914276123046875,0.45543932914733887
-0.44999999999999907,0.7500000000000001,0.8984570503234863,0.4626444876194
-0.44999999999999907,0.8,0.8846877217292786,0.4690190255641937
-0.44999999999999907,0.8500000000000001,0.8725972771644592,0.4746878743171692
-0.44999999999999907,0.9000000000000001,0.8618984222412109,0.4797544479370117
-0.44999999999999907,0.9500000000000001,0.8523659110069275,0.48430296778678894
-0.44999999999999907,1.0,0.8438199758529663,0.4884040653705597
-0.44999999999999907,1.05,0.836115837097168,0.49211665987968445
-0.44999999999999907,1.1,0.829136073589325,0.49549028277397156
-0.44999999999999907,1.1500000000000001,0.8227832317352295,0.4985666275024414
-0.44999999999999907,1.2000000000000002,0.816977322101593,0.5013811588287354
-0.44999999999999907,1.2500000000000002,0.8116508722305298,0.5039642453193665
-0.44999999999999907,1.3,0.8067469596862793,0.506341814994812
-0.44999999999999907,1.35,0.8022176027297974,0.5085363388061523
-0.44999999999999907,1.4000000000000001,0.7980216145515442,0.5105672478675842
-0.44999999999999907,1.4500000000000002,0.794123649597168,0.512451171875
-0.44999999999999907,1.5000000000000002,0.7904933094978333,0.5142030119895935

-0.399999999999999,0.05,3.920823812484741,0.10666974633932114
-0.399999999999999,0.1,2.2588367462158203,0.18546901643276215
-0.399999999999999,0.15000000000000002,1.7122362852096558,0.24510206282138824
-0.399999999999999,0.2,1.442734718322754,0.2912404239177704
-0.399999999999999,0.25,1.2831979990005493,0.327626496553421
-0.399999999999999,0.3,1.178168773651123,0.3567940592765808
-0.399999999999999,0.35000000000000003,1.1040105819702148,0.38050806522369385
-0.399999999999999,0.4,1.0489763021469116,0.4000298082828522
-0.399999999999999,0.45,1.0065823793411255,0.41628095507621765
-0.399999999999999,0.5,0.9729634523391724,0.42994746565818787
-0.399999999999999,0.55,0.9456757307052612,0.4415475130081177
-0.399999999999999,0.6000000000000001,0.9231009483337402,0.45147833228111267
-0.399999999999999,0.6500000000000001,0.9041257500648499,0.4600474238395691
-0.399999999999999,0.7000000000000001,0.887959897518158,0.467495858669281
-0.399999999999999,0.7500000000000001,0.8740271925926208,0.4740142524242401
-0.399999999999999,0.8,0.8618984222412109,0.4797544479370117
-0.399999999999999,0.8500000000000001,0.8512470722198486,0.4848385751247406
-0.399999999999999,0.9000000000000001,0.8418199419975281,0.4893665611743927
-0.399999999999999,0.9500000000000001,0.8334192633628845,0.4934190809726715
-0.399999999999999,1.0,0.8258867859840393,0.49706315994262695
-0.399999999999999,1.05,0.8190951347351074,0.5003543496131897
-0.399999999999999,1.1,0.812940776348114,0.5033386945724487
-0.399999999999999,1.1500000000000001,0.8073385953903198,0.5060551166534424
-0.399999999999999,1.2000000000000002,0.8022176623344421,0.5085363984107971
-0.399999999999999,1.2500000000000002,0.7975189089775085,0.5108104348182678
-0.399999999999999,1.3,0.7931921482086182,0.5129009485244751
-0.399999999999999,1.35,0.7891952395439148,0.5148285031318665
-0.399999999999999,1.4000000000000001,0.7854920029640198,0.5166105628013611
-0.399999999999999,1.4500000000000002,0.7820513844490051,0.5182622671127319
-0.399999999999999,1.5000000000000002,0.7788463234901428,0.5197969675064087

-0.349999999999999,0.05,3.503812313079834,0.11938895285129547
-0.349999999999999,0.1,2.0530333518981934,0.20416893064975739
-0.349999999999999,0.15000000000000002,1.5770301818847656,0.2662753760814667
-0.349999999999999,0.2,1.3427799940109253,0.31304264068603516
-0.349999999999999,0.25,1.2043057680130005,0.3490830063819885
-0.349999999999999,0.3,1.1132346391677856,0.377402126789093
-0.349999999999999,0.35000000000000003,1.0489763021469116,0.4000298082828522
-0.349999999999999,0.4,1.001311182975769,0.4183778166770935
-0.349999999999999,0.45,0.9646037220954895,0.43345317244529724
-0.349999999999999,0.5,0.9354977607727051,0.4459882080554962
-0.349999999999999,0.55,0.9118738174438477,0.45652490854263306
-0.349999999999999,0.6000000000000001,0.8923289179801941,0.4654701352119446
-0.349999999999999,0.6500000000000001,0.8758984208106995,0.47313392162323
-0.349999999999999,0.7000000000000001,0.8618984818458557,0.47975441813468933
-0.349999999999999,0.7500000000000001,0.8498303294181824,0.48551756143569946
-0.349999999999999,0.8,0.8393226265907288,0.4905698001384735
-0.349999999999999,0.8500000000000001,0.83009272813797,0.49502745270729065
-0.349999999999999,0.9000000000000001,0.8219221234321594,0.4989840090274811
-0.349999999999999,0.9500000000000001,0.8146393895149231,0.5025148987770081
-0.349999999999999,1.0,0.8081079125404358,0.505682110786438
-0.349999999999999,1.05,0.8022176027297974,0.5085364580154419
-0.349999999999999,1.1,0.7968790531158447,0.5111197233200073
-0.349999999999999,1.1500000000000001,0.7920182943344116,0.51346755027771
-0.349999999999999,1.2000000000000002,0.7875742316246033,0.515609085559845
-0.349999999999999,1.2500000000000002,0.7834956645965576,0.5175693035125732
-0.349999999999999,1.3,0.7797393798828125,0.5193697810173035
-0.349999999999999,1.35,0.7762690186500549,0.5210281610488892
-0.349999999999999,1.4000000000000001,0.7730528712272644,0.5225600600242615
-0.349999999999999,1.4500000000000002,0.7700642347335815,0.5239792466163635
-0.349999999999999,1.5000000000000002,0.7672798037528992,0.5252971649169922

-0.29999999999999893,0.05,3.0875375270843506,0.13552597165107727
-0.29999999999999893,0.1,1.8481497764587402,0.22695523500442505
-0.29999999999999893,0.15000000000000002,1.4427348375320435,0.291240394115448
-0.29999999999999893,0.2,1.2436665296554565,0.3380511403083801
-0.29999999999999893,0.25,1.1261712312698364,0.37312331795692444
-0.29999999999999893,0.3,1.0489764213562012,0.4000298082828522
-0.29999999999999893,0.35000000000000003,0.994543731212616,0.4210951030254364
-0.29999999999999893,0.4,0.9541807174682617,0.4378837049007416
-0.29999999999999893,0.45,0.9231009483337402,0.4514782726764679
-0.29999999999999893,0.5,0.8984570503234863,0.4626445472240448
-0.29999999999999893,0.55,0.8784523606300354,0.47193479537963867
-0.29999999999999893,0.6000000000000001,0.8618985414505005,0.4797542691230774
-0.29999999999999893,0.6500000000000001,0.8479793071746826,0.4864054024219513
-0.29999999999999893,0.7000000000000001,0.836115837097168,0.49211668968200684
-0.29999999999999893,0.7500000000000001,0.8258867859840393,0.49706315994262695
-0.29999999999999893,0.8,0.816977322101593,0.5013812184333801
-0.29999999999999893,0.8500000000000001,0.8091493844985962,0.5051772594451904
-0.29999999999999893,0.9000000000000001,0.8022176623344421,0.5085364580154419
-0.29999999999999893,0.9500000000000001,0.7960375547409058,0.5115265250205994
-0.29999999999999893,1.0,0.7904933094978333,0.514202892780304
-0.29999999999999893,1.05,0.7854920029640198,0.5166105628013611
-0.29999999999999893,1.1,0.7809580564498901,0.5187862515449524
-0.29999999999999893,1.1500000000000001,0.7768288254737854,0.5207608938217163
-0.29999999999999893,1.2000000000000002,0.7730529308319092,0.5225600004196167
-0.29999999999999893,1.2500000000000002,0.7695865631103516,0.5242056250572205
-0.29999999999999893,1.3,0.7663936018943787,0.5257155895233154
-0.29999999999999893,1.35,0.7634428143501282,0.5271056890487671
-0.29999999999999893,1.4000000000000001,0.7607078552246094,0.5283891558647156
-0.29999999999999893,1.4500000000000002,0.7581658363342285,0.5295774936676025
-0.29999999999999893,1.5000000000000002,0.7557970285415649,0.5306806564331055

-0.2499999999999989,0.05,2.6723461151123047,0.1566544771194458
-0.2499999999999989,0.1,1.6445338726043701,0.2552673816680908
-0.2499999999999989,0.15000000000000002,1.3096389770507812,0.32099461555480957
-0.2499999999999989,0.2,1.1456247568130493,0.36685431003570557
-0.2499999999999989,0.25,1.0489764213562012,0.4000298082828522
-0.2499999999999989,0.3,0.9855376482009888,0.4247545301914215
-0.2499999999999989,0.35000000000000003,0.9408252239227295,0.44365620613098145
-0.2499999999999989,0.4,0.9076743125915527,0.4584301710128784
-0.2499999999999989,0.45,0.8821456432342529,0.47020554542541504
-0.2499999999999989,0.5,0.8618984818458557,0.47975438833236694
-0.2499999999999989,0.55,0.8454576730728149,0.4876165986061096
-0.2499999999999989,0.6000000000000001,0.8318478465080261,0.4941786527633667
-0.2499999999999989,0.6500000000000001,0.8203993439674377,0.49972203373908997
-0.2499999999999989,0.7000000000000001,0.810637891292572,0.5044553875923157
-0.2499999999999989,0.7500000000000001,0.8022176027297974,0.5085363388061523
-0.2499999999999989,0.8,0.7948810458183289,0.5120853781700134
-0.2499999999999989,0.8500000000000001,0.7884321808815002,0.5151959657669067
-0.2499999999999989,0.9000000000000001,0.7827198505401611,0.5179416537284851
-0.2499999999999989,0.9500000000000001,0.7776250243186951,0.5203807353973389
-0.2499999999999989,1.0,0.7730529308319092,0.5225600004196167
-0.2499999999999989,1.05,0.7689270377159119,0.5245180130004883
-0.2499999999999989,1.1,0.7651857733726501,0.5262852907180786
-0.2499999999999989,1.1500000000000001,0.7617774605751038,0.5278878211975098
-0.2499999999999989,1.2000000000000002,0.7586597800254822,0.5293468832969666
-0.2499999999999989,1.2500000000000002,0.7557970285415649,0.5306806564331055
-0.2499999999999989,1.3,0.7531594038009644,0.5319040417671204
-0.2499999999999989,1.35,0.750721275806427,0.5330298542976379
-0.2499999999999989,1.4000000000000001,0.7484608888626099,0.5340690612792969
-0.2499999999999989,1.4500000000000002,0.7463595271110535,0.5350311398506165
-0.2499999999999989,1.5000000000000002,0.7444011569023132,0.5359238982200623

-0.19999999999999885,0.05,2.2588367462158203,0.18546901643276215
-0.19999999999999885,0.1,1.442734718322754,0.2912404239177704
-0.19999999999999885,0.15000000000000002,1.178168773651123,0.3567940592765808
-0.19999999999999885,0.2,1.0489763021469116,0.4000298082828522
-0.19999999999999885,0.25,0.9729634523391724,0.42994746565818787
-0.19999999999999885,0.3,0.9231009483337402,0.45147833228111267
-0.19999999999999885,0.35000000000000003,0.887959897518158,0.467495858669281
-0.19999999999999885,0.4,0.8618984222412109,0.4797544479370117
-0.19999999999999885,0.45,0.8418199419975281,0.4893665611743927
-0.19999999999999885,0.5,0.8258867859840393,0.49706315994262695
-0.19999999999999885,0.55,0.812940776348114,0.5033386945724487
-0.19999999999999885,0.6000000000000001,0.8022176623344421,0.5085363984107971
-0.19999999999999885,0.6500000000000001,0.7931921482086182,0.5129009485244751
-0.19999999999999885,0.7000000000000001,0.7854920029640198,0.5166105628013611
-0.19999999999999885,0.7500000000000001,0.7788463234901428,0.5197969675064087
-0.19999999999999885,0.8,0.7730528712272644,0.5225600600242615
-0.19999999999999885,0.8500000000000001,0.7679579854011536,0.5249765515327454
-0.19999999999999885,0.9000000000000001,0.7634428143501282,0.5271056890487671
-0.19999999999999885,0.9500000000000001,0.75941401720047,0.5289946794509888
-0.19999999999999885,1.0,0.7557970881462097,0.5306805968284607
-0.19999999999999885,1.05,0.7525320053100586,0.532194197177887
-0.19999999999999885,1.1,0.7495701909065247,0.5335596799850464
-0.19999999999999885,1.1500000000000001,0.7468709945678711,0.5347972512245178
-0.19999999999999885,1.2000000000000002,0.744401216506958,0.535923957824707
-0.19999999999999885,1.2500000000000002,0.7421326637268066,0.5369536876678467
-0.19999999999999885,1.3,0.740041971206665,0.5378981232643127
-0.19999999999999885,1.35,0.7381089329719543,0.5387671589851379
-0.19999999999999885,1.4000000000000001,0.7363163232803345,0.5395696759223938
-0.19999999999999885,1.4500000000000002,0.7346493601799011,0.5403125286102295
-0.19999999999999885,1.5000000000000002,0.7330955266952515,0.5410023331642151

-0.1499999999999988,0.05,1.8481497764587402,0.22695523500442505
-0.1499999999999988,0.1,1.2436665296554565,0.3380511403083801
-0.1499999999999988,0.15000000000000002,1.0489764213562012,0.4000298082828522
-0.1499999999999988,0.2,0.9541807174682617,0.4378837049007416
-0.1499999999999988,0.25,0.8984570503234863,0.4626445472240448
-0.1499999999999988,0.3,0.8618985414505005,0.4797542691230774
-0.1499999999999988,0.35000000000000003,0.836115837097168,0.49211668968200684
-0.1499999999999988,0.4,0.816977322101593,0.5013812184333801
-0.1499999999999988,0.45,0.8022176623344421,0.5085364580154419
-0.1499999999999988,0.5,0.7904933094978333,0.514202892780304
-0.1499999999999988,0.55,0.7809580564498901,0.5187862515449524
-0.1499999999999988,0.6000000000000001,0.7730529308319092,0.5225600004196167
-0.1499999999999988,0.6500000000000001,0.7663936018943787,0.5257155895233154
-0.1499999999999988,0.7000000000000001,0.7607078552246094,0.5283891558647156
-0.1499999999999988,0.7500000000000001,0.7557970285415649,0.5306806564331055
-0.1499999999999988,0.8,0.7515132427215576,0.5326646566390991
-0.1499999999999988,0.8500000000000001,0.7477436661720276,0.5343977808952332
-0.1499999999999988,0.9000000000000001,0.7444011569023132,0.5359238982200623
-0.1499999999999988,0.9500000000000001,0.7414170503616333,0.5372774600982666
-0.1499999999999988,1.0,0.7387369275093079,0.5384853482246399
-0.1499999999999988,1.05,0.7363162636756897,0.539569616317749
-0.1499999999999988,1.1,0.7341194748878479,0.5405480861663818
-0.1499999999999988,1.1500000000000001,0.73211669921875,0.5414353609085083
-0.1499999999999988,1.2000000000000002,0.7302835583686829,0.5422431230545044
-0.1499999999999988,1.2500000000000002,0.7285993099212646,0.5429818034172058
-0.1499999999999988,1.3,0.7270463705062866,0.5436595678329468
-0.1499999999999988,1.35,0.7256103157997131,0.5442836284637451
-0.1499999999999988,1.4000000000000001,0.7242780923843384,0.5448601841926575
-0.1499999999999988,1.4500000000000002,0.7230390906333923,0.5453941226005554
-0.1499999999999988,1.5000000000000002,0.7218835949897766,0.5458902716636658

-0.09999999999999876,0.05,1.442734718322754,0.2912404239177704
-0.09999999999999876,0.1,1.0489763021469116,0.4000298082828522
-0.09999999999999876,0.15000000000000002,0.9231009483337402,0.45147833228111267
-0.09999999999999876,0.2,0.8618984222412109,0.4797544479370117
-0.09999999999999876,0.25,0.8258867859840393,0.49706315994262695
-0.09999999999999876,0.3,0.8022176623344421,0.5085363984107971
-0.09999999999999876,0.35000000000000003,0.7854920029640198,0.5166105628013611
-0.09999999999999876,0.4,0.7730528712272644,0.5225600600242615
-0.09999999999999876,0.45,0.7634428143501282,0.5271056890487671
-0.09999999999999876,0.5,0.7557970881462097,0.5306805968284607
-0.09999999999999876,0.55,0.7495701909065247,0.5335596799850464
-0.09999999999999876,0.6000000000000001,0.744401216506958,0.535923957824707
-0.09999999999999876,0.6500000000000001,0.740041971206665,0.5378981232643127
-0.09999999999999876,0.7000000000000001,0.7363163232803345,0.5395696759223938
-0.09999999999999876,0.7500000000000001,0.7330955266952515,0.5410023331642151
-0.09999999999999876,0.8,0.7302835583686829,0.5422431230545044
-0.09999999999999876,0.8500000000000001,0.7278074622154236,0.5433276891708374
-0.09999999999999876,0.9000000000000001,0.7256103157997131,0.5442836284637451
-0.09999999999999876,0.9500000000000001,0.7236475348472595,0.5451322793960571
-0.09999999999999876,1.0,0.7218835949897766,0.5458902716636658
-0.09999999999999876,1.05,0.7202897667884827,0.5465715527534485
-0.09999999999999876,1.1,0.718842625617981,0.5471869111061096
-0.09999999999999876,1.1500000000000001,0.7175226807594299,0.5477455258369446
-0.09999999999999876,1.2000000000000002,0.7163140177726746,0.5482548475265503
-0.09999999999999876,1.2500000000000002,0.7152029871940613,0.5487210154533386
-0.09999999999999876,1.3,0.7141783237457275,0.549149215221405
-0.09999999999999876,1.35,0.713230311870575,0.5495440363883972
-0.09999999999999876,1.4000000000000001,0.7123507261276245,0.5499090552330017
-0.09999999999999876,1.4500000000000002,0.711532473564148,0.5502474308013916
-0.09999999999999876,1.5000000000000002,0.7107690572738647,0.5505622029304504

-0.04999999999999871,0.05,1.0489763021469116,0.4000298082828522
-0.04999999999999871,0.1,0.8618984222412109,0.4797544479370117
-0.04999999999999871,0.15000000000000002,0.8022176623344421,0.5085363984107971
-0.04999999999999871,0.2,0.7730528712272644,0.5225600600242615
-0.04999999999999871,0.25,0.7557970881462097,0.5306805968284607
-0.04999999999999871,0.3,0.744401216506958,0.535923957824707
-0.04999999999999871,0.35000000000000003,0.7363163232803345,0.5395696759223938
-0.04999999999999871,0.4,0.7302835583686829,0.5422431230545044
-0.04999999999999871,0.45,0.7256103157997131,0.5442836284637451
-0.04999999999999871,0.5,0.7218835949897766,0.5458902716636658
-0.04999999999999871,0.55,0.718842625617981,0.5471869111061096
-0.04999999999999871,0.6000000000000001,0.7163140177726746,0.5482548475265503
-0.04999999999999871,0.6500000000000001,0.7141783237457275,0.549149215221405
-0.04999999999999871,0.7000000000000001,0.7123507261276245,0.5499090552330017
-0.04999999999999871,0.7500000000000001,0.7107690572738647,0.5505622029304504
-0.04999999999999871,0.8,0.7093867659568787,0.5511296987533569
-0.04999999999999871,0.8500000000000001,0.7081684470176697,0.5516273975372314
-0.04999999999999871,0.9000000000000001,0.7070865631103516,0.5520670413970947
-0.04999999999999871,0.9500000000000001,0.7061192393302917,0.5524585843086243
-0.04999999999999871,1.0,0.7052494883537292,0.5528092384338379
-0.04999999999999871,1.05,0.704463005065918,0.5531250238418579
-0.04999999999999871,1.1,0.7037485241889954,0.5534111261367798
-0.04999999999999871,1.1500000000000001,0.7030965089797974,0.5536714196205139
-0.04999999999999871,1.2000000000000002,0.702499270439148,0.5539090037345886
-0.04999999999999871,1.2500000000000002,0.701949954032898,0.554127037525177
-0.04999999999999871,1.3,0.7014431357383728,0.5543277859687805
-0.04999999999999871,1.35,0.70097416639328,0.5545130372047424
-0.04999999999999871,1.4000000000000001,0.7005388140678406,0.5546845197677612
-0.04999999999999871,1.4500000000000002,0.7001335620880127,0.5548441410064697
-0.04999999999999871,1.5000000000000002,0.6997554302215576,0.55499267578125

1.3322676295501878e-15,0.05,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.1,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.15000000000000002,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,0.2,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.25,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,0.3,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,0.35000000000000003,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.4,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.45,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.5,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,0.55,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,0.6000000000000001,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,0.6500000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.7000000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.7500000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.8,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.8500000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.9000000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,0.9500000000000001,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,1.0,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,1.05,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.1,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,1.1500000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.2000000000000002,0.688847005367279,0.5591564774513245
1.3322676295501878e-15,1.2500000000000002,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.3,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.35,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.4000000000000001,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.4500000000000002,0.688847005367279,0.5591564178466797
1.3322676295501878e-15,1.5000000000000002,0.688847005367279,0.5591564178466797

0.05000000000000138,0.05,0.43354344367980957,0.5268989205360413
0.05000000000000138,0.1,0.5410495400428772,0.5785830020904541
0.05000000000000138,0.15000000000000002,0.5865346193313599,0.581812858581543
0.05000000000000138,0.2,0.6108244061470032,0.5797515511512756
0.05000000000000138,0.25,0.6258429288864136,0.5773093700408936
0.05000000000000138,0.3,0.6360286474227905,0.5751891732215881
0.05000000000000138,0.35000000000000003,0.6433857083320618,0.5734398365020752
0.05000000000000138,0.4,0.6489467024803162,0.5720023512840271
0.05000000000000138,0.45,0.6532972455024719,0.5708116888999939
0.05000000000000138,0.5,0.656792938709259,0.5698142647743225
0.05000000000000138,0.55,0.6596633195877075,0.5689689517021179
0.05000000000000138,0.6000000000000001,0.6620621681213379,0.5682446956634521
0.05000000000000138,0.6500000000000001,0.6640967130661011,0.5676180124282837
0.05000000000000138,0.7000000000000001,0.6658442616462708,0.5670708417892456
0.05000000000000138,0.7500000000000001,0.667361319065094,0.5665891170501709
0.05000000000000138,0.8,0.6686907410621643,0.566162109375
0.05000000000000138,0.8500000000000001,0.6698653101921082,0.5657809376716614
0.05000000000000138,0.9000000000000001,0.6709105372428894,0.5654388070106506
0.05000000000000138,0.9500000000000001,0.6718466877937317,0.5651299357414246
0.05000000000000138,1.0,0.6726900339126587,0.5648499131202698
0.05000000000000138,1.05,0.6734536290168762,0.5645946264266968
0.05000000000000138,1.1,0.6741483211517334,0.5643613338470459
0.05000000000000138,1.1500000000000001,0.674782931804657,0.5641470551490784
0.05000000000000138,1.2000000000000002,0.675365149974823,0.563949704170227
0.05000000000000138,1.2500000000000002,0.6759011149406433,0.5637671947479248
0.05000000000000138,1.3,0.6763960123062134,0.563598096370697
0.05000000000000138,1.35,0.6768544912338257,0.5634409189224243
0.05000000000000138,1.4000000000000001,0.6772803664207458,0.5632944107055664
0.05000000000000138,1.4500000000000002,0.6776770949363708,0.5631576180458069
0.05000000000000138,1.5000000000000002,0.6780474781990051,0.5630295276641846

0.10000000000000142,0.05,0.3282414674758911,0.3893137574195862
0.10000000000000142,0.1,0.43354344367980957,0.5268989205360413
0.10000000000000142,0.15000000000000002,0.5002033710479736,0.5668176412582397
0.10000000000000142,0.2,0.5410495400428772,0.5785830020904541
0.10000000000000142,0.25,0.5678207278251648,0.581662654876709
0.10000000000000142,0.3,0.5865346193313599,0.581812858581543
0.10000000000000142,0.35000000000000003,0.6002975106239319,0.5809435248374939
0.10000000000000142,0.4,0.6108244061470032,0.5797515511512756
0.10000000000000142,0.45,0.6191285848617554,0.5785054564476013
0.10000000000000142,0.5,0.6258429288864136,0.5773093700408936
0.10000000000000142,0.55,0.6313819885253906,0.5762011408805847
0.10000000000000142,0.6000000000000001,0.6360286474227905,0.5751891732215881
0.10000000000000142,0.6500000000000001,0.6399818658828735,0.5742711424827576
0.10000000000000142,0.7000000000000001,0.6433857083320618,0.5734398365020752
0.10000000000000142,0.7500000000000001,0.646347165107727,0.5726863145828247
0.10000000000000142,0.8,0.6489467024803162,0.5720023512840271
0.10000000000000142,0.8500000000000001,0.6512472629547119,0.5713798403739929
0.10000000000000142,0.9000000000000001,0.6532972455024719,0.5708116888999939
0.10000000000000142,0.9500000000000001,0.6551353335380554,0.5702917575836182
0.10000000000000142,1.0,0.656792938709259,0.5698142647743225
0.10000000000000142,1.05,0.6582953929901123,0.5693747401237488
0.10000000000000142,1.1,0.6596633195877075,0.5689689517021179
0.10000000000000142,1.1500000000000001,0.6609140634536743,0.5685933828353882
0.10000000000000142,1.2000000000000002,0.6620621681213379,0.5682446956634521
0.10000000000000142,1.2500000000000002,0.6631195545196533,0.567920446395874
0.10000000000000142,1.3,0.6640967130661011,0.5676180124282837
0.10000000000000142,1.35,0.6650024652481079,0.5673353672027588
0.10000000000000142,1.4000000000000001,0.6658442616462708,0.5670708417892456
0.10000000000000142,1.4500000000000002,0.6666287183761597,0.566822350025177
0.10000000000000142,1.5000000000000002,0.667361319065094,0.5665891170501709

0.15000000000000147,0.05,0.2902880311012268,0.29331281781196594
0.15000000000000147,0.1,0.3671383857727051,0.45472338795661926
0.15000000000000147,0.15000000000000002,0.4335434138774872,0.526898980140686
0.15000000000000147,0.2,0.4816497266292572,0.5584357976913452
0.15000000000000147,0.25,0.5159537196159363,0.5724120140075684
0.15000000000000147,0.3,0.5410495400428772,0.5785831809043884
0.15000000000000147,0.35000000000000003,0.5600079894065857,0.5811223387718201
0.15000000000000147,0.4,0.5747603178024292,0.5819034576416016
0.15000000000000147,0.45,0.5865346193313599,0.581812858581543
0.15000000000000147,0.5,0.5961352586746216,0.5812907218933105
0.15000000000000147,0.55,0.6041054725646973,0.5805637240409851
0.15000000000000147,0.6000000000000001,0.6108244061470032,0.5797516107559204
0.15000000000000147,0.6500000000000001,0.6165628433227539,0.5789183974266052
0.15000000000000147,0.7000000000000001,0.6215193271636963,0.5780985951423645
0.15000000000000147,0.7500000000000001,0.6258428692817688,0.5773094296455383
0.15000000000000147,0.8,0.6296465992927551,0.5765599608421326
0.15000000000000147,0.8500000000000001,0.6330188512802124,0.5758529901504517
0.15000000000000147,0.9000000000000001,0.6360286474227905,0.5751892328262329
0.15000000000000147,0.9500000000000001,0.6387314200401306,0.5745670795440674
0.15000000000000147,1.0,0.6411716341972351,0.5739848017692566
0.15000000000000147,1.05,0.643385648727417,0.5734397172927856
0.15000000000000147,1.1,0.6454036831855774,0.572929322719574
0.15000000000000147,1.1500000000000001,0.6472504138946533,0.5724509954452515
0.15000000000000147,1.2000000000000002,0.6489467024803162,0.5720023512840271
0.15000000000000147,1.2500000000000002,0.6505104303359985,0.5715810060501099
0.15000000000000147,1.3,0.6519562602043152,0.5711847543716431
0.15000000000000147,1.35,0.6532971858978271,0.5708116888999939
0.15000000000000147,1.4000000000000001,0.6545441150665283,0.5704600214958191
0.15000000000000147,1.4500000000000002,0.655706524848938,0.5701282024383545
0.15000000000000147,1.5000000000000002,0.656792938709259,0.5698143243789673

0.2000000000000015,0.05,0.27401629090309143,0.23162707686424255
0.2000000000000015,0.1,0.3282414674758911,0.3893137574195862
0.2000000000000015,0.15000000000000002,0.3854799270629883,0.4787070155143738
0.2000000000000015,0.2,0.43354344367980957,0.5268989205360413
0.2000000000000015,0.25,0.47112739086151123,0.5527852773666382
0.2000000000000015,0.3,0.5002033710479736,0.5668176412582397
0.2000000000000015,0.35000000000000003,0.5229465961456299,0.5744640231132507
0.2000000000000015,0.4,0.5410495400428772,0.5785830020904541
0.2000000000000015,0.45,0.5557233691215515,0.580702543258667
0.2000000000000015,0.5,0.5678207278251648,0.581662654876709
0.2000000000000015,0.55,0.5779460072517395,0.5819400548934937
0.2000000000000015,0.6000000000000001,0.5865346193313599,0.581812858581543
0.2000000000000015,0.6500000000000001,0.5939057469367981,0.5814470052719116
0.2000000000000015,0.7000000000000001,0.6002975106239319,0.5809435248374939
0.2000000000000015,0.7500000000000001,0.6058904528617859,0.5803654193878174
0.2000000000000015,0.8,0.6108244061470032,0.5797515511512756
0.2000000000000015,0.8500000000000001,0.6152083873748779,0.5791263580322266
0.2000000000000015,0.9000000000000001,0.6191285848617554,0.5785054564476013
0.2000000000000015,0.9500000000000001,0.6226546168327332,0.5778979063034058
0.2000000000000015,1.0,0.6258429288864136,0.5773093700408936
0.2000000000000015,1.05,0.6287392377853394,0.5767433643341064
0.2000000000000015,1.1,0.6313819885253906,0.5762011408805847
0.2000000000000015,1.1500000000000001,0.6338028907775879,0.5756831169128418
0.2000000000000015,1.2000000000000002,0.6360286474227905,0.5751891732215881
0.2000000000000015,1.2500000000000002,0.638081967830658,0.5747187733650208
0.2000000000000015,1.3,0.6399818658828735,0.5742711424827576
0.2000000000000015,1.35,0.6417450904846191,0.5738451480865479
0.2000000000000015,1.4000000000000001,0.6433857083320618,0.5734398365020752
0.2000000000000015,1.4500000000000002,0.6449161171913147,0.5730539560317993
0.2000000000000015,1.5000000000000002,0.646347165107727,0.5726863145828247

0.25000000000000155,0.05,0.265811026096344,0.19018231332302094
0.25000000000000155,0.1,0.30492734909057617,0.3359200954437256
0.25000000000000155,0.15000000000000002,0.3518184721469879,0.4316613972187042
0.25000000000000155,0.2,0.3959626257419586,0.49088728427886963
0.25000000000000155,0.25,0.4335434138774872,0.5268990397453308
0.25000000000000155,0.3,0.46436619758605957,0.5487992167472839
0.25000000000000155,0.35000000000000003,0.48944586515426636,0.5621994137763977
0.25000000000000155,0.4,0.5099538564682007,0.5704416036605835
0.25000000000000155,0.45,0.5268934369087219,0.5755073428153992
0.25000000000000155,0.5,0.5410495400428772,0.5785831809043884
0.25000000000000155,0.55,0.5530179142951965,0.5803915858268738
0.25000000000000155,0.6000000000000001,0.5632477402687073,0.5813813805580139
0.25000000000000155,0.6500000000000001,0.5720799565315247,0.5818367004394531
0.25000000000000155,0.7000000000000001,0.5797749757766724,0.5819404125213623
0.25000000000000155,0.7500000000000001,0.5865346193313599,0.581812858581543
0.25000000000000155,0.8,0.5925165414810181,0.5815337896347046
0.25000000000000155,0.8500000000000001,0.5978456735610962,0.5811567902565002
0.25000000000000155,0.9000000000000001,0.602621853351593,0.5807187557220459
0.25000000000000155,0.9500000000000001,0.6069262623786926,0.5802446007728577
0.25000000000000155,1.0,0.610824465751648,0.5797514915466309
0.25000000000000155,1.05,0.6143711805343628,0.5792515277862549
0.25000000000000155,1.1,0.6176114082336426,0.5787525773048401
0.25000000000000155,1.1500000000000001,0.6205829381942749,0.5782603621482849
0.25000000000000155,1.2000000000000002,0.6233177185058594,0.5777785181999207
0.25000000000000155,1.2500000000000002,0.6258428692817688,0.5773094296455383
0.25000000000000155,1.3,0.6281812787055969,0.5768547058105469
0.25000000000000155,1.35,0.6303531527519226,0.5764150619506836
0.25000000000000155,1.4000000000000001,0.6323752999305725,0.5759909749031067
0.25000000000000155,1.4500000000000002,0.6342628598213196,0.5755823850631714
0.25000000000000155,1.5000000000000002,0.6360286474227905,0.5751891732215881

0.3000000000000016,0.05,0.26115426421165466,0.16084520518779755
0.3000000000000016,0.1,0.2902880311012268,0.29331281781196594
0.3000000000000016,0.15000000000000002,0.3282414674758911,0.38931384682655334
0.3000000000000016,0.2,0.3671383857727051,0.45472338795661926
0.3000000000000016,0.25,0.40271487832069397,0.49820348620414734
0.3000000000000016,0.3,0.4335434138774872,0.526898980140686
0.3000000000000016,0.35000000000000003,0.4596603512763977,0.5458569526672363
0.3000000000000016,0.4,0.4816497266292572,0.5584357976913452
0.3000000000000016,0.45,0.5002033710479736,0.5668175220489502
0.3000000000000016,0.5,0.5159537196159363,0.5724120140075684
0.3000000000000016,0.55,0.5294278860092163,0.5761341452598572
0.3000000000000016,0.6000000000000001,0.5410495400428772,0.5785831809043884
0.3000000000000016,0.6500000000000001,0.5511544346809387,0.580156683921814
0.3000000000000016,0.7000000000000001,0.5600079894065857,0.5811223387718201
0.3000000000000016,0.7500000000000001,0.56782066822052,0.5816627144813538
0.3000000000000016,0.8,0.5747603178024292,0.5819034576416016
0.3000000000000016,0.8500000000000001,0.5809618830680847,0.581932783126831
0.3000000000000016,0.9000000000000001,0.5865346193313599,0.581812858581543
0.3000000000000016,0.9500000000000001,0.5915679335594177,0.581588089466095
0.3000000000000016,1.0,0.5961352586746216,0.5812907218933105
0.3000000000000016,1.05,0.6002973318099976,0.5809435844421387
0.3000000000000016,1.1,0.6041054725646973,0.5805637240409851
0.3000000000000016,1.1500000000000001,0.6076024770736694,0.580163300037384
0.3000000000000016,1.2000000000000002,0.6108244061470032,0.5797516107559204
0.3000000000000016,1.2500000000000002,0.613802433013916,0.5793350338935852
0.3000000000000016,1.3,0.6165628433227539,0.5789183974266052
0.3000000000000016,1.35,0.6191285848617554,0.5785054564476013
0.3000000000000016,1.4000000000000001,0.6215193271636963,0.5780985951423645
0.3000000000000016,1.4500000000000002,0.6237524747848511,0.5776994228363037
0.3000000000000016,1.5000000000000002,0.6258428692817688,0.5773094296455383

0.35000000000000164,0.05,0.2582743465900421,0.1391354501247406
0.35000000000000164,0.1,0.28064534068107605,0.2592175602912903
0.35000000000000164,0.15000000000000002,0.3114794194698334,0.35241296887397766
0.35000000000000164,0.2,0.3451266586780548,0.4205748736858368
0.35000000000000164,0.25,0.37774479389190674,0.4690309166908264
0.35000000000000164,0.3,0.4074191153049469,0.5030686855316162
0.35000000000000164,0.35000000000000003,0.4335434138774872,0.526898980140686
0.35000000000000164,0.4,0.4561980664730072,0.543602705001831
0.35000000000000164,0.45,0.4757474660873413,0.5553480386734009
0.35000000000000164,0.5,0.4926297068595886,0.5636349320411682
0.35000000000000164,0.55,0.5072635412216187,0.5694943070411682
0.35000000000000164,0.6000000000000001,0.5200153589248657,0.5736356377601624
0.35000000000000164,0.6500000000000001,0.5311928987503052,0.5765508413314819
0.35000000000000164,0.7000000000000001,0.541049599647522,0.5785830020904541
0.35000000000000164,0.7500000000000001,0.5497930645942688,0.5799741744995117
0.35000000000000164,0.8,0.5575929880142212,0.5808966755867004
0.35000000000000164,0.8500000000000001,0.5645882487297058,0.5814740061759949
0.35000000000000164,0.9000000000000001,0.5708931684494019,0.5817966461181641
0.35000000000000164,0.9500000000000001,0.5766023397445679,0.5819301009178162
0.35000000000000164,1.0,0.5817941427230835,0.5819234848022461
0.35000000000000164,1.05,0.5865346789360046,0.5818127989768982
0.35000000000000164,1.1,0.5908789038658142,0.5816254019737244
0.35000000000000164,1.1500000000000001,0.5948740243911743,0.5813816785812378
0.35000000000000164,1.2000000000000002,0.5985597372055054,0.5810973048210144
0.35000000000000164,1.2500000000000002,0.6019701957702637,0.5807839632034302
0.35000000000000164,1.3,0.6051347851753235,0.5804510116577148
0.35000000000000164,1.35,0.6080787777900696,0.5801051259040833
0.35000000000000164,1.4000000000000001,0.6108244061470032,0.5797515511512756
0.35000000000000164,1.4500000000000002,0.6133908629417419,0.5793946385383606
0.35000000000000164,1.5000000000000002,0.6157949566841125,0.5790371894836426

0.4000000000000017,0.05,0.2563752233982086,0.12248178571462631
0.4000000000000017,0.1,0.27401629090309143,0.23162707686424255
0.4000000000000017,0.15000000000000002,0.29931342601776123,0.32063090801239014
0.4000000000000017,0.2,0.3282414674758911,0.3893137574195862
0.4000000000000017,0.25,0.35761862993240356,0.44075241684913635
0.4000000000000017,0.3,0.3854799270629883,0.4787070155143738
0.4000000000000017,0.35000000000000003,0.4108816087245941,0.5065322518348694
0.4000000000000017,0.4,0.43354344367980957,0.5268989205360413
0.4000000000000017,0.45,0.4535447359085083,0.5418229699134827
0.4000000000000017,0.5,0.47112739086151123,0.5527852773666382
0.4000000000000017,0.55,0.4865838587284088,0.5608590245246887
0.4000000000000017,0.6000000000000001,0.5002033710479736,0.5668176412582397
0.4000000000000017,0.6500000000000001,0.5122482180595398,0.5712183117866516
0.4000000000000017,0.7000000000000001,0.5229465961456299,0.5744640231132507
0.4000000000000017,0.7500000000000001,0.5324925184249878,0.5768473744392395
0.4000000000000017,0.8,0.5410495400428772,0.5785830020904541
0.4000000000000017,0.8500000000000001,0.5487548112869263,0.5798289775848389
0.4000000000000017,0.9000000000000001,0.5557233691215515,0.580702543258667
0.4000000000000017,0.9500000000000001,0.5620515942573547,0.5812916159629822
0.4000000000000017,1.0,0.5678207278251648,0.581662654876709
0.4000000000000017,1.05,0.5730994343757629,0.5818659067153931
0.4000000000000017,1.1,0.5779460072517395,0.5819400548934937
0.4000000000000017,1.1500000000000001,0.5824102163314819,0.5819147229194641
0.4000000000000017,1.2000000000000002,0.5865346193313599,0.581812858581543
0.4000000000000017,1.2500000000000002,0.5903559327125549,0.5816522240638733
0.4000000000000017,1.3,0.5939057469367981,0.5814470052719116
0.4000000000000017,1.35,0.5972115397453308,0.5812079310417175
0.4000000000000017,1.4000000000000001,0.6002975106239319,0.5809435248374939
0.4000000000000017,1.4500000000000002,0.6031842827796936,0.5806611180305481
0.4000000000000017,1.5000000000000002,0.6058904528617859,0.5803654193878174

0.45000000000000173,0.05,0.25505921244621277,0.10933021456003189
0.45000000000000173,0.1,0.26928889751434326,0.20899687707424164
0.45000000000000173,0.15000000000000002,0.2902880311012268,0.29331281781196594
0.45000000000000173,0.2,0.31516775488853455,0.3611363172531128
0.45000000000000173,0.25,0.3413868844509125,0.41407865285873413
0.45000000000000173,0.3,0.3671383857727051,0.45472338795661926
0.45000000000000173,0.35000000000000003,0.3913551867008209,0.4856606423854828
0.45000000000000173,0.4,0.4135356843471527,0.5091214776039124
0.45000000000000173,0.45,0.43354344367980957,0.5268989205360413
0.45000000000000173,0.5,0.4514470398426056,0.5403833985328674
0.45000000000000173,0.55,0.46741440892219543,0.5506311655044556
0.45000000000000173,0.6000000000000001,0.48164963722229004,0.5584357976913452
0.45000000000000173,0.6500000000000001,0.49435949325561523,0.5643905401229858
0.45000000000000173,0.7000000000000001,0.5057367086410522,0.5689387917518616
0.45000000000000173,0.7500000000000001,0.5159537196159363,0.5724120736122131
0.45000000000000173,0.8,0.5251612663269043,0.5750594735145569
0.45000000000000173,0.8500000000000001,0.5334894061088562,0.5770688652992249
0.45000000000000173,0.9000000000000001,0.5410495400428772,0.5785830020904541
0.45000000000000173,0.9500000000000001,0.5479370951652527,0.5797107815742493
0.45000000000000173,1.0,0.5542333126068115,0.5805355906486511
0.45000000000000173,1.05,0.5600079894065857,0.5811224579811096
0.45000000000000173,1.1,0.5653210878372192,0.5815210938453674
0.45000000000000173,1.1500000000000001,0.5702236294746399,0.581771194934845
0.45000000000000173,1.2000000000000002,0.5747603178024292,0.5819033980369568
0.45000000000000173,1.2500000000000002,0.578969419002533,0.5819422006607056
0.45000000000000173,1.3,0.5828845500946045,0.5819068551063538
0.45000000000000173,1.35,0.5865345597267151,0.581812858581543
0.45000000000000173,1.4000000000000001,0.5899452567100525,0.5816724896430969
0.45000000000000173,1.4500000000000002,0.5931388735771179,0.5814958214759827
0.45000000000000173,1.5000000000000002,0.5961351990699768,0.5812908411026001

0.5000000000000018,0.05,0.25411081314086914,0.09869524091482162
0.5000000000000018,0.1,0.265811026096344,0.19018231332302094
0.5000000000000018,0.15000000000000002,0.28345027565956116,0.2697703242301941
0.5000000000000018,0.2,0.30492734909057617,0.3359200954437256
0.5000000000000018,0.25,0.3282414674758911,0.38931384682655334
0.5000000000000018,0.3,0.3518184721469879,0.4316613972187042
0.5000000000000018,0.35000000000000003,0.374596506357193,0.4649139940738678
0.5000000000000018,0.4,0.3959626257419586,0.49088728427886963
0.5000000000000018,0.45,0.41563424468040466,0.5111290812492371
0.5000000000000018,0.5,0.4335434138774872,0.5268990397453308
0.5000000000000018,0.55,0.4497469961643219,0.5391957759857178
0.5000000000000018,0.6000000000000001,0.46436619758605957,0.5487992167472839
0.5000000000000018,0.6500000000000001,0.4775484800338745,0.5563123226165771
0.5000000000000018,0.7000000000000001,0.48944586515426636,0.5621994137763977
0.5000000000000018,0.7500000000000001,0.5002034306526184,0.5668175220489502
0.5000000000000018,0.8,0.5099538564682007,0.5704416036605835
0.5000000000000018,0.8500000000000001,0.5188156962394714,0.5732834339141846
0.5000000000000018,0.9000000000000001,0.5268934369087219,0.5755073428153992
0.5000000000000018,0.9500000000000001,0.5342782735824585,0.5772405862808228
0.5000000000000018,1.0,0.5410495400428772,0.5785831809043884
0.5000000000000018,1.05,0.5472761392593384,0.5796129107475281
0.5000000000000018,1.1,0.5530179142951965,0.5803915858268738
0.5000000000000018,1.1500000000000001,0.5583266019821167,0.5809682011604309
0.5000000000000018,1.2000000000000002,0.5632477402687073,0.5813813805580139
0.5000000000000018,1.2500000000000002,0.5678207278251648,0.581662654876709
0.5000000000000018,1.3,0.5720799565315247,0.5818367004394531
0.5000000000000018,1.35,0.5760558247566223,0.5819239020347595
0.5000000000000018,1.4000000000000001,0.5797749757766724,0.5819404125213623
0.5000000000000018,1.4500000000000002,0.5832610726356506,0.5818999409675598
0.5000000000000018,1.5000000000000002,0.5865346193313599,0.581812858581543

0.5500000000000016,0.05,0.25340527296066284,0.08992516994476318
0.5500000000000016,0.1,0.26318392157554626,0.174340158700943
0.5500000000000016,0.15000000000000002,0.2781684994697571,0.24938355386257172
0.5500000000000016,0.2,0.2968067526817322,0.3134104013442993
0.5500000000000016,0.25,0.3175288438796997,0.36652830243110657
0.5500000000000016,0.3,0.3390011489391327,0.4098145067691803
0.5500000000000016,0.35000000000000003,0.3602346181869507,0.444705069065094
0.5500000000000016,0.4,0.38058045506477356,0.4726490080356598
0.5500000000000016,0.45,0.3996695578098297,0.49495312571525574
0.5500000000000016,0.5,0.41733503341674805,0.5127306580543518
0.5500000000000016,0.55,0.4335433542728424,0.526898980140686
0.5500000000000016,0.6000000000000001,0.4483414888381958,0.5381996035575867
0.5500000000000016,0.6500000000000001,0.46181952953338623,0.5472243428230286
0.5500000000000016,0.7000000000000001,0.47408705949783325,0.5544419288635254
0.5500000000000016,0.7500000000000001,0.4852588176727295,0.5602222681045532
0.5500000000000016,0.8,0.4954460859298706,0.5648565292358398
0.5500000000000016,0.8500000000000001,0.5047528147697449,0.568574070930481
0.5500000000000016,0.9000000000000001,0.5132733583450317,0.5715559124946594
0.5500000000000016,0.9500000000000001,0.521092414855957,0.5739452242851257
0.5500000000000016,1.0,0.5282852053642273,0.575855553150177
0.5500000000000016,1.05,0.5349180698394775,0.5773773789405823
0.5500000000000016,1.1,0.5410495400428772,0.5785831809043884
0.5500000000000016,1.1500000000000001,0.5467309951782227,0.5795303583145142
0.5500000000000016,1.2000000000000002,0.5520074963569641,0.5802662968635559
0.5500000000000016,1.2500000000000002,0.5569190382957458,0.5808286070823669
0.5500000000000016,1.3,0.5615004897117615,0.581247866153717
0.5500000000000016,1.35,0.5657829642295837,0.5815495252609253
0.5500000000000016,1.4000000000000001,0.569793701171875,0.5817536115646362
0.5500000000000016,1.4500000000000002,0.5735570788383484,0.5818775296211243
0.5500000000000016,1.5000000000000002,0.5770946145057678,0.5819346904754639

0.6000000000000019,0.05,0.2528664767742157,0.0825732946395874
0.6000000000000019,0.1,0.26115426421165466,0.16084520518779755
0.6000000000000019,0.15000000000000002,0.27401629090309143,0.23162710666656494
0.6000000000000019,0.2,0.2902880311012268,0.29331281781196594
0.6000000000000019,0.25,0.3087342083454132,0.34566596150398254
0.6000000000000019,0.3,0.3282414674758911,0.38931384682655334
0.6000000000000019,0.35000000000000003,0.3479219079017639,0.4252873361110687
0.6000000000000019,0.4,0.3671383857727051,0.45472338795661926
0.6000000000000019,0.45,0.38547998666763306,0.47870683670043945
0.6000000000000019,0.5,0.40271487832069397,0.49820348620414734
0.6000000000000019,0.55,0.4187411069869995,0.5140378475189209
0.6000000000000019,0.6000000000000001,0.4335434138774872,0.526898980140686
0.6000000000000019,0.6500000000000001,0.4471602141857147,0.5373519659042358
0.6000000000000019,0.7000000000000001,0.4596603512763977,0.5458569526672363
0.6000000000000019,0.7500000000000001,0.47112739086151123,0.5527852773666382
0.6000000000000019,0.8,0.4816497266292572,0.5584357976913452
0.6000000000000019,0.8500000000000001,0.49131420254707336,0.5630488395690918
0.6000000000000019,0.9000000000000001,0.5002033710479736,0.5668175220489502
0.6000000000000019,0.9500000000000001,0.5083934664726257,0.5698969960212708
0.6000000000000019,1.0,0.5159537196159363,0.5724120140075684
0.6000000000000019,1.05,0.5229465365409851,0.574463963508606
0.6000000000000019,1.1,0.5294278860092163,0.5761341452598572
0.6000000000000019,1.1500000000000001,0.5354474782943726,0.5774891376495361
0.6000000000000019,1.2000000000000002,0.5410495400428772,0.5785831809043884
0.6000000000000019,1.2500000000000002,0.5462735891342163,0.5794601440429688
0.6000000000000019,1.3,0.5511544346809387,0.580156683921814
0.6000000000000019,1.35,0.5557234287261963,0.580702543258667
0.6000000000000019,1.4000000000000001,0.5600079894065857,0.5811223387718201
0.6000000000000019,1.4500000000000002,0.5640330910682678,0.5814366936683655
0.6000000000000019,1.5000000000000002,0.56782066822052,0.5816627144813538

0.6500000000000021,0.05,0.25244584679603577,0.0763239711523056
0.6500000000000021,0.1,0.2595553398132324,0.14922897517681122
0.6500000000000021,0.15000000000000002,0.27070027589797974,0.21606691181659698
0.6500000000000021,0.2,0.28499338030815125,0.27533748745918274
0.6500000000000021,0.25,0.3014574348926544,0.32660770416259766
0.6500000000000021,0.3,0.31916874647140503,0.3701897859573364
0.6500000000000021,0.35000000000000003,0.33734750747680664,0.4068019390106201
0.6500000000000021,0.4,0.35539478063583374,0.43732115626335144
0.6500000000000021,0.45,0.3728890120983124,0.4626360833644867
0.6500000000000021,0.5,0.3895609676837921,0.4835720360279083
0.6500000000000021,0.55,0.4052603542804718,0.5008590221405029
0.6500000000000021,0.6000000000000001,0.41992294788360596,0.5151249766349792
0.6500000000000021,0.6500000000000001,0.43354344367980957,0.5268989205360413
0.6500000000000021,0.7000000000000001,0.4461533725261688,0.5366224050521851
0.6500000000000021,0.7500000000000001,0.45780670642852783,0.5446595549583435
0.6500000000000021,0.8,0.46856823563575745,0.5513096451759338
0.6500000000000021,0.8500000000000001,0.478507399559021,0.5568177103996277
0.6500000000000021,0.9000000000000001,0.4876932203769684,0.5613842010498047
0.6500000000000021,0.9500000000000001,0.49619197845458984,0.5651724338531494
0.6500000000000021,1.0,0.504065990447998,0.5683162808418274
0.6500000000000021,1.05,0.5113722681999207,0.5709250569343567
0.6500000000000021,1.1,0.5181630849838257,0.5730886459350586
0.6500000000000021,1.1500000000000001,0.5244858264923096,0.5748805403709412
0.6500000000000021,1.2000000000000002,0.5303828716278076,0.5763615965843201
0.6500000000000021,1.2500000000000002,0.5358926653862,0.5775818824768066
0.6500000000000021,1.3,0.541049599647522,0.5785830020904541
0.6500000000000021,1.35,0.5458843111991882,0.5793994665145874
0.6500000000000021,1.4000000000000001,0.5504246354103088,0.5800600647926331
0.6500000000000021,1.4500000000000002,0.5546952486038208,0.5805885195732117
0.6500000000000021,1.5000000000000002,0.5587184429168701,0.581005334854126

0.700000000000002,0.05,0.2521112263202667,0.0709480419754982
0.700000000000002,0.1,0.2582743465900421,0.1391354501247406
0.700000000000002,0.15000000000000002,0.2680143415927887,0.20234835147857666
0.700000000000002,0.2,0.28064534068107605,0.2592175602912903
0.700000000000002,0.25,0.29538872838020325,0.3092074394226074
0.700000000000002,0.3,0.3114794194698334,0.35241296887397766
0.700000000000002,0.35000000000000003,0.3282414674758911,0.38931384682655334
0.700000000000002,0.4,0.3451266586780548,0.4205748736858368
0.700000000000002,0.45,0.36172306537628174,0.4469149708747864
0.700000000000002,0.5,0.37774479389190674,0.4690309166908264
0.700000000000002,0.55,0.3930102586746216,0.4875607192516327
0.700000000000002,0.6000000000000001,0.4074191153049469,0.5030686855316162
0.700000000000002,0.6500000000000001,0.42093023657798767,0.5160427689552307
0.700000000000002,0.7000000000000001,0.4335434138774872,0.526898980140686
0.700000000000002,0.7500000000000001,0.4452851414680481,0.5359877347946167
0.700000000000002,0.8,0.4561980664730072,0.543602705001831
0.700000000000002,0.8500000000000001,0.4663337767124176,0.5499883890151978
0.700000000000002,0.9000000000000001,0.4757474660873413,0.5553480386734009
0.700000000000002,0.9500000000000001,0.48449480533599854,0.5598503947257996
0.700000000000002,1.0,0.4926297068595886,0.5636349320411682
0.700000000000002,1.05,0.5002034306526184,0.566817581653595
0.700000000000002,1.1,0.5072635412216187,0.5694943070411682
0.700000000000002,1.1500000000000001,0.5138542056083679,0.5717446804046631
0.700000000000002,1.2000000000000002,0.5200153589248657,0.5736356377601624
0.700000000000002,1.2500000000000002,0.5257838368415833,0.5752221941947937
0.700000000000002,1.3,0.5311928987503052,0.5765508413314819
0.700000000000002,1.35,0.5362723469734192,0.5776602625846863
0.700000000000002,1.4000000000000001,0.541049599647522,0.5785830020904541
0.700000000000002,1.4500000000000002,0.5455490946769714,0.5793465971946716
0.700000000000002,1.5000000000000002,0.5497930645942688,0.5799741744995117

0.7500000000000018,0.05,0.2518407106399536,0.06627543270587921
0.7500000000000018,0.1,0.2572328746318817,0.1302909255027771
0.7500000000000018,0.15000000000000002,0.265811026096344,0.19018231332302094
0.7500000000000018,0.2,0.2770378589630127,0.24471627175807953
0.7500000000000018,0.25,0.2902880311012268,0.29331281781196594
0.7500000000000018,0.3,0.3049273192882538,0.335920125246048
0.7500000000000018,0.35000000000000003,0.32037368416786194,0.37283816933631897
0.7500000000000018,0.4,0.33613404631614685,0.4045606255531311
0.7500000000000018,0.45,0.3518184721469879,0.4316613972187042
0.7500000000000018,0.5,0.36713841557502747,0.4547232985496521
0.7500000000000018,0.55,0.38189494609832764,0.4742980897426605
0.7500000000000018,0.6000000000000001,0.39596256613731384,0.4908873438835144
0.7500000000000018,0.6500000000000001,0.40927284955978394,0.5049351453781128
0.7500000000000018,0.7000000000000001,0.42179885506629944,0.5168282389640808
0.7500000000000018,0.7500000000000001,0.43354344367980957,0.5268988609313965
0.7500000000000018,0.8,0.44452863931655884,0.5354305505752563
0.7500000000000018,0.8500000000000001,0.45478907227516174,0.5426632165908813
0.7500000000000018,0.9000000000000001,0.46436619758605957,0.5487992167472839
0.7500000000000018,0.9500000000000001,0.4733045995235443,0.5540090799331665
0.7500000000000018,1.0,0.4816496968269348,0.5584357976913452
0.7500000000000018,1.05,0.48944586515426636,0.5621994733810425
0.7500000000000018,1.1,0.49673569202423096,0.5654007792472839
0.7500000000000018,1.1500000000000001,0.5035592317581177,0.5681244730949402
0.7500000000000018,1.2000000000000002,0.5099537968635559,0.5704416036605835
0.7500000000000018,1.2500000000000002,0.5159537196159363,0.5724121332168579
0.7500000000000018,1.3,0.5215905904769897,0.5740864872932434
0.7500000000000018,1.35,0.5268934369087219,0.5755073428153992
0.7500000000000018,1.4000000000000001,0.531888484954834,0.5767107009887695
0.7500000000000018,1.4500000000000002,0.5365999937057495,0.5777272582054138
0.7500000000000018,1.5000000000000002,0.541049599647522,0.5785829424858093

0.800000000000002,0.05,0.25161904096603394,0.06217724457383156
0.800000000000002,0.1,0.2563752233982086,0.12248178571462631
0.800000000000002,0.15000000000000002,0.2639829218387604,0.1793329119682312
0.800000000000002,0.2,0.27401629090309143,0.23162707686424255
0.800000000000002,0.25,0.2859688699245453,0.2787759304046631
0.800000000000002,0.3,0.29931342601776123,0.32063090801239014
0.800000000000002,0.35000000000000003,0.31355050206184387,0.35735777020454407
0.800000000000002,0.4,0.3282414674758911,0.3893137574195862
0.800000000000002,0.45,0.3430245518684387,0.41695117950439453
0.800000000000002,0.5,0.35761862993240356,0.44075241684913635
0.800000000000002,0.55,0.37181755900382996,0.4611903727054596
0.800000000000002,0.6000000000000001,0.3854799270629883,0.4787070155143738
0.800000000000002,0.6500000000000001,0.398517370223999,0.49370235204696655
0.800000000000002,0.7000000000000001,0.4108816087245941,0.5065322518348694
0.800000000000002,0.7500000000000001,0.4225556254386902,0.5175078511238098
0.800000000000002,0.8,0.43354344367980957,0.5268989205360413
0.800000000000002,0.8500000000000001,0.44386371970176697,0.5349376797676086
0.800000000000002,0.9000000000000001,0.4535447359085083,0.5418229699134827
0.800000000000002,0.9500000000000001,0.4626205265522003,0.5477240085601807
0.800000000000002,1.0,0.47112739086151123,0.5527852773666382
0.800000000000002,1.05,0.47910282015800476,0.55712890625
0.800000000000002,1.1,0.4865838587284088,0.5608590245246887
0.800000000000002,1.1500000000000001,0.4936060905456543,0.5640636682510376
0.800000000000002,1.2000000000000002,0.5002033710479736,0.5668176412582397
0.800000000000002,1.2500000000000002,0.5064075589179993,0.5691845417022705
0.800000000000002,1.3,0.5122482180595398,0.5712183117866516
0.800000000000002,1.35,0.5177527666091919,0.5729649662971497
0.800000000000002,1.4000000000000001,0.5229465961456299,0.5744640231132507
0.800000000000002,1.4500000000000002,0.5278527140617371,0.5757485032081604
0.800000000000002,1.5000000000000002,0.5324925184249878,0.5768473744392395

0.8500000000000023,0.05,0.25143498182296753,0.058554187417030334
0.8500000000000023,0.1,0.25566068291664124,0.11553971469402313
0.8500000000000023,0.15000000000000002,0.262450635433197,0.16960687935352325
0.8500000000000023,0.2,0.2714633345603943,0.21977169811725616
0.8500000000000023,0.25,0.2822854816913605,0.26545870304107666
0.8500000000000023,0.3,0.2944769561290741,0.30645784735679626
0.8500000000000023,0.35000000000000003,0.3076098561286926,0.3428361713886261
0.8500000000000023,0.4,0.3212963938713074,0.3748425841331482
0.8500000000000023,0.45,0.3352058231830597,0.402828186750412
0.8500000000000023,0.5,0.34907016158103943,0.42718878388404846
0.8500000000000023,0.55,0.3626836836338043,0.4483262896537781
0.8500000000000023,0.6000000000000001,0.37589648365974426,0.46662673354148865
0.8500000000000023,0.6500000000000001,0.3886061906814575,0.48244816064834595
0.8500000000000023,0.7000000000000001,0.40074893832206726,0.4961145222187042
0.8500000000000023,0.7500000000000001,0.412291020154953,0.5079141855239868
0.8500000000000023,0.8,0.4232209026813507,0.518101692199707
0.8500000000000023,0.8500000000000001,0.4335434138774872,0.526898980140686
0.8500000000000023,0.9000000000000001,0.4432746171951294,0.5344985723495483
0.8500000000000023,0.9500000000000001,0.45243799686431885,0.5410671234130859
0.8500000000000023,1.0,0.4610612690448761,0.5467475056648254
0.8500000000000023,1.05,0.46917498111724854,0.5516631007194519
0.8500000000000023,1.1,0.476810097694397,0.5559194684028625
0.8500000000000023,1.1500000000000001,0.48399773240089417,0.5596067309379578
0.8500000000000023,1.2000000000000002,0.4907679259777069,0.5628026723861694
0.8500000000000023,1.2500000000000002,0.49714961647987366,0.5655733942985535
0.8500000000000023,1.3,0.5031701326370239,0.5679760575294495
0.8500000000000023,1.35,0.5088549852371216,0.5700594782829285
0.8500000000000023,1.4000000000000001,0.514228105545044,0.5718653798103333
0.8500000000000023,1.4500000000000002,0.5193116068840027,0.5734300017356873
0.8500000000000023,1.5000000000000002,0.5241259932518005,0.5747842788696289

0.9000000000000021,0.05,0.25128063559532166,0.05532846972346306
0.9000000000000021,0.1,0.25505921244621277,0.10933021456003189
0.9000000000000021,0.15000000000000002,0.26115426421165466,0.16084522008895874
0.9000000000000021,0.2,0.26928889751434326,0.20899687707424164
0.9000000000000021,0.25,0.27912309765815735,0.2532350420951843
0.9000000000000021,0.3,0.2902880311012268,0.29331281781196594
0.9000000000000021,0.35000000000000003,0.3024166226387024,0.3292252719402313
0.9000000000000021,0.4,0.31516775488853455,0.3611363172531128
0.9000000000000021,0.45,0.3282414972782135,0.38931381702423096
0.9000000000000021,0.5,0.3413868844509125,0.41407865285873413
0.9000000000000021,0.55,0.354403555393219,0.4357701241970062
0.9000000000000021,0.6000000000000001,0.3671383857727051,0.45472338795661926
0.9000000000000021,0.6500000000000001,0.37948077917099,0.4712558388710022
0.9000000000000021,0.7000000000000001,0.3913551867008209,0.4856606423854828
0.9000000000000021,0.7500000000000001,0.40271490812301636,0.4982033371925354
0.9000000000000021,0.8,0.4135356843471527,0.5091214776039124
0.9000000000000021,0.8500000000000001,0.4238101541996002,0.5186249613761902
0.9000000000000021,0.9000000000000001,0.43354344367980957,0.5268989205360413
0.9000000000000021,0.9500000000000001,0.44274914264678955,0.5341048836708069
0.9000000000000021,1.0,0.4514470398426056,0.5403833985328674
0.9000000000000021,1.05,0.4596603512763977,0.5458569526672363
0.9000000000000021,1.1,0.46741440892219543,0.5506311655044556
0.9000000000000021,1.1500000000000001,0.47473543882369995,0.5547977685928345
0.9000000000000021,1.2000000000000002,0.48164963722229004,0.5584357976913452
0.9000000000000021,1.2500000000000002,0.48818281292915344,0.5616137385368347
0.9000000000000021,1.3,0.49435949325561523,0.5643905401229858
0.9000000000000021,1.35,0.5002033710479736,0.5668176412582397
0.9000000000000021,1.4000000000000001,0.5057367086410522,0.5689387917518616
0.9000000000000021,1.4500000000000002,0.5109803080558777,0.570792555809021
0.9000000000000021,1.5000000000000002,0.5159537196159363,0.5724120736122131

0.950000000000002,0.05,0.25114986300468445,0.052438367158174515
0.950000000000002,0.1,0.2545483708381653,0.10374485701322556
0.950000000000002,0.15000000000000002,0.2600483000278473,0.15291616320610046
0.950000000000002,0.2,0.26742297410964966,0.19917136430740356
0.950000000000002,0.25,0.2763908803462982,0.2419915646314621
0.950000000000002,0.3,0.28664109110832214,0.2811105251312256
0.950000000000002,0.35000000000000003,0.29785841703414917,0.3164714574813843
0.950000000000002,0.4,0.30974331498146057,0.34817230701446533
0.950000000000002,0.45,0.3220255374908447,0.37641236186027527
0.950000000000002,0.5,0.33447274565696716,0.4014492332935333
0.950000000000002,0.55,0.3468931317329407,0.4235668182373047
0.950000000000002,0.6000000000000001,0.35913482308387756,0.44305419921875
0.950000000000002,0.6500000000000001,0.3710826337337494,0.46019116044044495
0.950000000000002,0.7000000000000001,0.3826533854007721,0.475241482257843
0.950000000000002,0.7500000000000001,0.3937905728816986,0.4884476363658905
0.950000000000002,0.8,0.4044596254825592,0.5000296235084534
0.950000000000002,0.8500000000000001,0.41464290022850037,0.5101850628852844
0.950000000000002,0.9000000000000001,0.42433586716651917,0.5190896391868591
0.950000000000002,0.9500000000000001,0.4335434138774872,0.526898980140686
0.950000000000002,1.0,0.4422774910926819,0.5337497591972351
0.950000000000002,1.05,0.450554758310318,0.5397624373435974
0.950000000000002,1.1,0.4583946466445923,0.5450417399406433
0.950000000000002,1.1500000000000001,0.465818852186203,0.5496794581413269
0.950000000000002,1.2000000000000002,0.4728493392467499,0.5537555813789368
0.950000000000002,1.2500000000000002,0.4795086085796356,0.5573396682739258
0.950000000000002,1.3,0.4858185946941376,0.5604925751686096
0.950000000000002,1.35,0.4918006658554077,0.5632667541503906
0.950000000000002,1.4000000000000001,0.4974752962589264,0.565708577632904
0.950000000000002,1.4500000000000002,0.5028618574142456,0.5678579807281494
0.950000000000002,1.5000000000000002,0.507978618144989,0.5697500705718994

1.0000000000000022,0.05,0.2510381042957306,0.049834243953228
1.0000000000000022,0.1,0.25411081314086914,0.09869524091482162
1.0000000000000022,0.15000000000000002,0.2590974271297455,0.14571021497249603
1.0000000000000022,0.2,0.265811026096344,0.19018231332302094
1.0000000000000022,0.25,0.27401629090309143,0.23162707686424255
1.0000000000000022,0.3,0.28345027565956116,0.2697703242301941
1.0000000000000022,0.35000000000000003,0.2938416004180908,0.30451908707618713
1.0000000000000022,0.4,0.30492734909057617,0.3359200954437256
1.0000000000000022,0.45,0.3164651691913605,0.3641170263290405
1.0000000000000022,0.5,0.3282414674758911,0.38931384682655334
1.0000000000000022,0.55,0.3400752544403076,0.4117461144924164
1.0000000000000022,0.6000000000000001,0.3518184721469879,0.4316613972187042
1.0000000000000022,0.6500000000000001,0.3633549213409424,0.44930556416511536
1.0000000000000022,0.7000000000000001,0.374596506357193,0.4649139940738678
1.0000000000000022,0.7500000000000001,0.38547995686531067,0.47870689630508423
1.0000000000000022,0.8,0.3959626257419586,0.49088728427886963
1.0000000000000022,0.8500000000000001,0.40601834654808044,0.5016393065452576
1.0000000000000022,0.9000000000000001,0.41563424468040466,0.5111290812492371
1.0000000000000022,0.9500000000000001,0.42480766773223877,0.5195049047470093
1.0000000000000022,1.0,0.4335434138774872,0.5268990397453308
1.0000000000000022,1.05,0.44185176491737366,0.5334281325340271
1.0000000000000022,1.1,0.4497469961643219,0.5391957759857178
1.0000000000000022,1.1500000000000001,0.45724570751190186,0.5442928075790405
1.0000000000000022,1.2000000000000002,0.46436619758605957,0.5487992167472839
1.0000000000000022,1.2500000000000002,0.4711274206638336,0.5527851581573486
1.0000000000000022,1.3,0.4775484800338745,0.5563123226165771
1.0000000000000022,1.35,0.48364847898483276,0.5594345927238464
1.0000000000000022,1.4000000000000001,0.48944586515426636,0.5621994137763977
1.0000000000000022,1.4500000000000002,0.4949584901332855,0.5646482110023499
1.0000000000000022,1.5000000000000002,0.5002034306526184,0.5668175220489502

1.0500000000000025,0.05,0.2509418725967407,0.047475796192884445
1.0500000000000025,0.1,0.25373324751853943,0.09410876780748367
1.0500000000000025,0.15000000000000002,0.2582743465900421,0.1391354501247406
1.0500000000000025,0.2,0.2644095718860626,0.18193303048610687
1.0500000000000025,0.25,0.27194106578826904,0.22205175459384918
1.0500000000000025,0.3,0.28064534068107605,0.25921759009361267
1.0500000000000025,0.35000000000000003,0.2902880012989044,0.29331284761428833
1.0500000000000025,0.4,0.3006383180618286,0.32434511184692383
1.0500000000000025,0.45,0.311479389667511,0.35241299867630005
1.0500000000000025,0.5,0.32261618971824646,0.3776751160621643
1.0500000000000025,0.55,0.3338793218135834,0.4003254473209381
1.0500000000000025,0.6000000000000001,0.3451266586780548,0.4205748736858368
1.0500000000000025,0.6500000000000001,0.3562430739402771,0.43863770365715027
1.0500000000000025,0.7000000000000001,0.36713841557502747,0.4547232985496521
1.0500000000000025,0.7500000000000001,0.3777448236942291,0.46903079748153687
1.0500000000000025,0.8,0.38801345229148865,0.48174604773521423
1.0500000000000025,0.8500000000000001,0.39791151881217957,0.4930400848388672
1.0500000000000025,0.9000000000000001,0.4074191153049469,0.5030686855316162
1.0500000000000025,0.9500000000000001,0.4165269434452057,0.5119726061820984
1.0500000000000025,1.0,0.42523354291915894,0.5198783278465271
1.0500000000000025,1.05,0.43354344367980957,0.526898980140686
1.0500000000000025,1.1,0.4414656460285187,0.5331353545188904
1.0500000000000025,1.1500000000000001,0.44901248812675476,0.5386767387390137
1.0500000000000025,1.2000000000000002,0.4561980962753296,0.5436025857925415
1.0500000000000025,1.2500000000000002,0.46303820610046387,0.5479830503463745
1.0500000000000025,1.3,0.46954917907714844,0.5518798828125
1.0500000000000025,1.35,0.4757474660873413,0.5553480982780457
1.0500000000000025,1.4000000000000001,0.4816496670246124,0.55843585729599
1.0500000000000025,1.4500000000000002,0.48727190494537354,0.5611855983734131
1.0500000000000025,1.5000000000000002,0.492629736661911,0.563634991645813

1.1000000000000023,0.05,0.2508584260940552,0.04532989487051964
1.1000000000000023,0.1,0.25340527296066284,0.08992516994476318
1.1000000000000023,0.15000000000000002,0.257557213306427,0.1331145465373993
1.1000000000000023,0.2,0.26318392157554626,0.174340158700943
1.1000000000000023,0.25,0.2701180875301361,0.21318598091602325
1.1000000000000023,0.3,0.2781684994697571,0.24938355386257172
1.1000000000000023,0.35000000000000003,0.28713229298591614,0.2827990651130676
1.1000000000000023,0.4,0.2968067526817322,0.3134104013442993
1.1000000000000023,0.45,0.3069981336593628,0.3412798345088959
1.1000000000000023,0.5,0.3175288438796997,0.36652830243110657
1.1000000000000023,0.55,0.3282414674758911,0.38931384682655334
1.1000000000000023,0.6000000000000001,0.3390011489391327,0.4098145067691803
1.1000000000000023,0.6500000000000001,0.34969577193260193,0.42821645736694336
1.1000000000000023,0.7000000000000001,0.3602346181869507,0.444705069065094
1.1000000000000023,0.7500000000000001,0.37054723501205444,0.45945942401885986
1.1000000000000023,0.8,0.38058045506477356,0.4726490080356598
1.1000000000000023,0.8500000000000001,0.39029642939567566,0.4844318628311157
1.1000000000000023,0.9000000000000001,0.3996695578098297,0.49495312571525574
1.1000000000000023,0.9500000000000001,0.40868479013442993,0.5043460130691528
1.1000000000000023,1.0,0.41733503341674805,0.5127306580543518
1.1000000000000023,1.05,0.42561978101730347,0.5202156901359558
1.1000000000000023,1.1,0.4335433542728424,0.526898980140686
1.1000000000000023,1.1500000000000001,0.44111382961273193,0.532867431640625
1.1000000000000023,1.2000000000000002,0.4483414888381958,0.5381996035575867
1.1000000000000023,1.2500000000000002,0.4552389085292816,0.542964518070221
1.1000000000000023,1.3,0.46181952953338623,0.5472243428230286
1.1000000000000023,1.35,0.468097448348999,0.5510337948799133
1.1000000000000023,1.4000000000000001,0.47408705949783325,0.5544419288635254
1.1000000000000023,1.4500000000000002,0.4798028767108917,0.5574919581413269
1.1000000000000023,1.5000000000000002,0.4852588176727295,0.5602222681045532

1.1500000000000021,0.05,0.25078561902046204,0.04336912930011749
1.1500000000000021,0.1,0.25311851501464844,0.08609414100646973
1.1500000000000021,0.15000000000000002,0.2569288909435272,0.12758193910121918
1.1500000000000021,0.2,0.26210638880729675,0.16733162105083466
1.1500000000000021,0.25,0.26850882172584534,0.2049594670534134
1.1500000000000021,0.3,0.27597203850746155,0.24020569026470184
1.1500000000000021,0.35000000000000003,0.2843197286128998,0.27292686700820923
1.1500000000000021,0.4,0.29337358474731445,0.3030785918235779
1.1500000000000021,0.45,0.3029603958129883,0.3306942880153656
1.1500000000000021,0.5,0.31291916966438293,0.35586321353912354
1.1500000000000021,0.55,0.3231044411659241,0.3787126839160919
1.1500000000000021,0.6000000000000001,0.33338895440101624,0.39939218759536743
1.1500000000000021,0.6500000000000001,0.3436647951602936,0.418062299489975
1.1500000000000021,0.7000000000000001,0.353842556476593,0.43488630652427673
1.1500000000000021,0.7500000000000001,0.36385035514831543,0.4500248432159424
1.1500000000000021,0.8,0.37363243103027344,0.4636317789554596
1.1500000000000021,0.8500000000000001,0.3831469416618347,0.475852370262146
1.1500000000000021,0.9000000000000001,0.39236387610435486,0.48682162165641785
1.1500000000000021,0.9500000000000001,0.40126341581344604,0.496664434671402
1.1500000000000021,1.0,0.40983378887176514,0.5054944157600403
1.1500000000000021,1.05,0.4180699288845062,0.5134157538414001
1.1500000000000021,1.1,0.42597174644470215,0.5205223560333252
1.1500000000000021,1.1500000000000001,0.4335434138774872,0.5268990397453308
1.1500000000000021,1.2000000000000002,0.4407918155193329,0.5326218008995056
1.1500000000000021,1.2500000000000002,0.447726309299469,0.5377593636512756
1.1500000000000021,1.3,0.4543575346469879,0.5423729419708252
1.1500000000000021,1.35,0.4606971740722656,0.5465173125267029
1.1500000000000021,1.4000000000000001,0.4667576849460602,0.5502414703369141
1.1500000000000021,1.4500000000000002,0.4725515842437744,0.5535891056060791
1.1500000000000021,1.5000000000000002,0.47809138894081116,0.5565991997718811

1.2000000000000024,0.05,0.25072163343429565,0.04157058894634247
1.2000000000000024,0.1,0.2528664767742157,0.0825732946395874
1.2000000000000024,0.15000000000000002,0.25637519359588623,0.12248178571462631
1.2000000000000024,0.2,0.26115426421165466,0.16084520518779755
1.2000000000000024,0.25,0.2670818269252777,0.19730991125106812
1.2000000000000024,0.3,0.27401629090309143,0.23162710666656494
1.2000000000000024,0.35000000000000003,0.2818041443824768,0.26364830136299133
1.2000000000000024,0.4,0.2902880311012268,0.29331281781196594
1.2000000000000024,0.45,0.29931339621543884,0.32063090801239014
1.2000000000000024,0.5,0.3087342083454132,0.34566596150398254
1.2000000000000024,0.55,0.31841662526130676,0.36851873993873596
1.2000000000000024,0.6000000000000001,0.3282414674758911,0.38931384682655334
1.2000000000000024,0.6500000000000001,0.33810561895370483,0.4081888198852539
1.2000000000000024,0.7000000000000001,0.3479219079017639,0.4252873361110687
1.2000000000000024,0.7500000000000001,0.35761862993240356,0.44075241684913635
1.2000000000000024,0.8,0.3671383857727051,0.45472338795661926
1.2000000000000024,0.8500000000000001,0.37643665075302124,0.4673331677913666
1.2000000000000024,0.9000000000000001,0.38547998666763306,0.47870683670043945
1.2000000000000024,0.9500000000000001,0.39424464106559753,0.4889611601829529
1.2000000000000024,1.0,0.40271487832069397,0.49820348620414734
1.2000000000000024,1.05,0.4108816087245941,0.5065322518348694
1.2000000000000024,1.1,0.4187411069869995,0.5140378475189209
1.2000000000000024,1.1500000000000001,0.42629382014274597,0.5208021402359009
1.2000000000000024,1.2000000000000002,0.4335434138774872,0.526898980140686
1.2000000000000024,1.2500000000000002,0.44049617648124695,0.5323954820632935
1.2000000000000024,1.3,0.4471602141857147,0.5373519659042358
1.2000000000000024,1.35,0.45354482531547546,0.5418228507041931
1.2000000000000024,1.4000000000000001,0.4596603512763977,0.5458569526672363
1.2000000000000024,1.4500000000000002,0.4655175507068634,0.5494980216026306
1.2000000000000024,1.5000000000000002,0.47112739086151123,0.5527852773666382

1.2500000000000027,0.05,0.25066518783569336,0.039914969354867935
1.2500000000000027,0.1,0.2526436746120453,0.07932677119970322
1.2500000000000027,0.15000000000000002,0.25588497519493103,0.11776627600193024
1.2500000000000027,0.2,0.26030901074409485,0.15482671558856964
1.2500000000000027,0.25,0.265811026096344,0.19018231332302094
1.2500000000000027,0.3,0.27226829528808594,0.22359634935855865
1.2500000000000027,0.35000000000000003,0.2795466184616089,0.2549187242984772
1.2500000000000027,0.4,0.287507027387619,0.2840772271156311
1.2500000000000027,0.45,0.2960113286972046,0.31106364727020264
1.2500000000000027,0.5,0.3049272894859314,0.335920125246048
1.2500000000000027,0.55,0.31413212418556213,0.35872483253479004
1.2500000000000027,0.6000000000000001,0.3235146403312683,0.3795804977416992
1.2500000000000027,0.6500000000000001,0.3329771161079407,0.3986046612262726
1.2500000000000027,0.7000000000000001,0.3424353003501892,0.41592249274253845
1.2500000000000027,0.7500000000000001,0.3518185317516327,0.4316614270210266
1.2500000000000027,0.8,0.3610687255859375,0.44594693183898926
1.2500000000000027,0.8500000000000001,0.37013980746269226,0.4589003920555115
1.2500000000000027,0.9000000000000001,0.3789956271648407,0.4706372916698456
1.2500000000000027,0.9500000000000001,0.38760966062545776,0.4812657833099365
1.2500000000000027,1.0,0.39596259593963623,0.490887314081192
1.2500000000000027,1.05,0.4040420651435852,0.4995949864387512
1.2500000000000027,1.1,0.4118410646915436,0.5074746608734131
1.2500000000000027,1.1500000000000001,0.41935667395591736,0.5146052837371826
1.2500000000000027,1.2000000000000002,0.4265895187854767,0.5210583209991455
1.2500000000000027,1.2500000000000002,0.4335434138774872,0.526898980140686
1.2500000000000027,1.3,0.44022369384765625,0.5321863889694214
1.2500000000000027,1.35,0.44663748145103455,0.5369740724563599
1.2500000000000027,1.4000000000000001,0.45279306173324585,0.5413104295730591
1.2500000000000027,1.4500000000000002,0.45869946479797363,0.5452390909194946
1.2500000000000027,1.5000000000000002,0.46436619758605957,0.5487992167472839

1.3000000000000025,0.05,0.25061509013175964,0.03838593140244484
1.3000000000000025,0.1,0.25244584679603577,0.0763239711523056
1.3000000000000025,0.15000000000000002,0.2554488480091095,0.11339432001113892
1.3000000000000025,0.2,0.2595553398132324,0.14922897517681122
1.3000000000000025,0.25,0.2646747827529907,0.183527871966362
1.3000000000000025,0.3,0.27070027589797974,0.21606691181659698
1.3000000000000025,0.35000000000000003,0.27751418948173523,0.24669694900512695
1.3000000000000025,0.4,0.28499338030815125,0.27533748745918274
1.3000000000000025,0.45,0.29301440715789795,0.30196624994277954
1.3000000000000025,0.5,0.3014574348926544,0.32660770416259766
1.3000000000000025,0.55,0.3102099299430847,0.3493209779262543
1.3000000000000025,0.6000000000000001,0.31916874647140503,0.3701897859573364
1.3000000000000025,0.6500000000000001,0.3282414972782135,0.3893137276172638
1.3000000000000025,0.7000000000000001,0.33734750747680664,0.4068019390106201
1.3000000000000025,0.7500000000000001,0.34641793370246887,0.42276665568351746
1.3000000000000025,0.8,0.35539478063583374,0.43732115626335144
1.3000000000000025,0.8500000000000001,0.36423105001449585,0.450575590133667
1.3000000000000025,0.9000000000000001,0.3728890120983124,0.4626360833644867
1.3000000000000025,0.9500000000000001,0.38133955001831055,0.4736034572124481
1.3000000000000025,1.0,0.3895609676837921,0.4835720360279083
1.3000000000000025,1.05,0.39753788709640503,0.4926300644874573
1.3000000000000025,1.1,0.4052603542804718,0.5008590221405029
1.3000000000000025,1.1500000000000001,0.41272273659706116,0.508334219455719
1.3000000000000025,1.2000000000000002,0.41992294788360596,0.5151249766349792
1.3000000000000025,1.2500000000000002,0.4268621504306793,0.5212938785552979
1.3000000000000025,1.3,0.43354344367980957,0.5268989205360413
1.3000000000000025,1.35,0.4399717152118683,0.5319926142692566
1.3000000000000025,1.4000000000000001,0.4461533725261688,0.5366224050521851
1.3000000000000025,1.4500000000000002,0.45209574699401855,0.5408316254615784
1.3000000000000025,1.5000000000000002,0.45780670642852783,0.5446595549583435

1.3500000000000023,0.05,0.2505704462528229,0.03696949779987335
1.3500000000000023,0.1,0.25226929783821106,0.07353860884904861
1.3500000000000023,0.15000000000000002,0.25505921244621277,0.1093302071094513
1.3500000000000023,0.2,0.258880615234375,0.14401060342788696
1.3500000000000023,0.25,0.2636549770832062,0.17730334401130676
1.3500000000000023,0.3,0.2692888677120209,0.20899687707424164
1.3500000000000023,0.35000000000000003,0.27567869424819946,0.23894475400447845
1.3500000000000023,0.4,0.2827153205871582,0.2670610547065735
1.3500000000000023,0.45,0.2902880311012268,0.29331281781196594
1.3500000000000023,0.5,0.2982884347438812,0.31770986318588257
1.3500000000000023,0.55,0.30661359429359436,0.3402952253818512
1.3500000000000023,0.6000000000000001,0.31516775488853455,0.3611363172531128
1.3500000000000023,0.6500000000000001,0.32386425137519836,0.38031694293022156
1.3500000000000023,0.7000000000000001,0.33262622356414795,0.3979313373565674
1.3500000000000023,0.7500000000000001,0.3413868844509125,0.4140786826610565
1.3500000000000023,0.8,0.35008928179740906,0.42886021733283997
1.3500000000000023,0.8500000000000001,0.35868605971336365,0.4423759877681732
1.3500000000000023,0.9000000000000001,0.3671383857727051,0.45472338795661926
1.3500000000000023,0.9500000000000001,0.375415563583374,0.46599531173706055
1.3500000000000023,1.0,0.38349372148513794,0.4762801229953766
1.3500000000000023,1.05,0.39135515689849854,0.4856606721878052
1.3500000000000023,1.1,0.39898738265037537,0.4942142069339752
1.3500000000000023,1.1500000000000001,0.40638238191604614,0.5020123720169067
1.3500000000000023,1.2000000000000002,0.4135356545448303,0.5091214776039124
1.3500000000000023,1.2500000000000002,0.4204459488391876,0.5156022906303406
1.3500000000000023,1.3,0.4271141588687897,0.5215111970901489
1.3500000000000023,1.35,0.4335434138774872,0.526898980140686
1.3500000000000023,1.4000000000000001,0.43973806500434875,0.5318124890327454
1.3500000000000023,1.4500000000000002,0.44570374488830566,0.5362943410873413
1.3500000000000023,1.5000000000000002,0.4514469802379608,0.5403833985328674

1.4000000000000026,0.05,0.25053057074546814,0.03565371781587601
1.4000000000000026,0.1,0.2521112263202667,0.0709480419754982
1.4000000000000026,0.15000000000000002,0.25470972061157227,0.1055431067943573
1.4000000000000026,0.2,0.2582743465900421,0.1391354501247406
1.4000000000000026,0.25,0.26273655891418457,0.1714702993631363
1.4000000000000026,0.3,0.2680143415927887,0.20234835147857666
1.4000000000000026,0.35000000000000003,0.2740163207054138,0.23162707686424255
1.4000000000000026,0.4,0.28064534068107605,0.2592175602912903
1.4000000000000026,0.45,0.287802129983902,0.2850783169269562
1.4000000000000026,0.5,0.29538872838020325,0.3092074394226074
1.4000000000000026,0.55,0.3033105731010437,0.33163461089134216
1.4000000000000026,0.6000000000000001,0.3114794194698334,0.35241296887397766
1.4000000000000026,0.6500000000000001,0.3198140263557434,0.3716123402118683
1.4000000000000026,0.7000000000000001,0.3282414674758911,0.38931384682655334
1.4000000000000026,0.7500000000000001,0.336697518825531,0.40560466051101685
1.4000000000000026,0.8,0.3451266586780548,0.4205748736858368
1.4000000000000026,0.8500000000000001,0.3534815311431885,0.43431544303894043
1.4000000000000026,0.9000000000000001,0.36172306537628174,0.4469149708747864
1.4000000000000026,0.9500000000000001,0.3698193430900574,0.45845940709114075
1.4000000000000026,1.0,0.37774479389190674,0.4690309166908264
1.4000000000000026,1.05,0.38547998666763306,0.4787070155143738
1.4000000000000026,1.1,0.3930102586746216,0.4875607192516327
1.4000000000000026,1.1500000000000001,0.4003254771232605,0.4956601858139038
1.4000000000000026,1.2000000000000002,0.4074191153049469,0.5030686855316162
1.4000000000000026,1.2500000000000002,0.4142876863479614,0.5098447799682617
1.4000000000000026,1.3,0.42093023657798767,0.5160427689552307
1.4000000000000026,1.35,0.42734789848327637,0.5217122435569763
1.4000000000000026,1.4000000000000001,0.4335434138774872,0.526898980140686
1.4000000000000026,1.4500000000000002,0.43952080607414246,0.5316446423530579
1.4000000000000026,1.5000000000000002,0.4452851414680481,0.5359877347946167

1.4500000000000028,0.05,0.25049465894699097,0.034428223967552185
1.4500000000000028,0.1,0.25196900963783264,0.06853268295526505
1.4500000000000028,0.15000000000000002,0.25439512729644775,0.1020059883594513
1.4500000000000028,0.2,0.25772765278816223,0.13457158207893372
1.4500000000000028,0.25,0.26190656423568726,0.16599443554878235
1.4500000000000028,0.3,0.26685982942581177,0.19608715176582336
1.4500000000000028,0.35000000000000003,0.272506445646286,0.2247118353843689
1.4500000000000028,0.4,0.2787596881389618,0.2517782151699066
1.4500000000000028,0.45,0.28553053736686707,0.2772384583950043
1.4500000000000028,0.5,0.2927301228046417,0.3010813295841217
1.4500000000000028,0.55,0.30027201771736145,0.32332509756088257
1.4500000000000028,0.6000000000000001,0.3080746829509735,0.34401074051856995
1.4500000000000028,0.6500000000000001,0.31606218218803406,0.36319592595100403
1.4500000000000028,0.7000000000000001,0.3241657316684723,0.38094982504844666
1.4500000000000028,0.7500000000000001,0.3323237895965576,0.3973488509654999
1.4500000000000028,0.8,0.3404824137687683,0.41247329115867615
1.4500000000000028,0.8500000000000001,0.3485952317714691,0.4264046847820282
1.4500000000000028,0.9000000000000001,0.3566228449344635,0.4392242431640625
1.4500000000000028,0.9500000000000001,0.3645327687263489,0.4510107636451721
1.4500000000000028,1.0,0.3722982406616211,0.46184056997299194
1.4500000000000028,1.05,0.3798983693122864,0.47178635001182556
1.4500000000000028,1.1,0.38731685280799866,0.48091667890548706
1.4500000000000028,1.1500000000000001,0.3945416808128357,0.4892961382865906
1.4500000000000028,1.2000000000000002,0.40156447887420654,0.49698492884635925
1.4500000000000028,1.2500000000000002,0.4083798825740814,0.5040395855903625
1.4500000000000028,1.3,0.4149852991104126,0.5105118751525879
1.4500000000000028,1.35,0.42138001322746277,0.5164502263069153
1.4500000000000028,1.4000000000000001,0.42756521701812744,0.5218989849090576
1.4500000000000028,1.4500000000000002,0.43354344367980957,0.5268989205360413
1.4500000000000028,1.5000000000000002,0.4393182396888733,0.5314878225326538

1.5000000000000027,0.05,0.25046229362487793,0.03328407183289528
1.5000000000000027,0.1,0.2518407106399536,0.06627543270587921
1.5000000000000027,0.15000000000000002,0.25411084294319153,0.09869524091482162
1.5000000000000027,0.2,0.2572328746318817,0.1302909255027771
1.5000000000000027,0.25,0.26115426421165466,0.16084520518779755
1.5000000000000027,0.3,0.265811026096344,0.19018231332302094
1.5000000000000027,0.35000000000000003,0.27113139629364014,0.21816952526569366
1.5000000000000027,0.4,0.2770378589630127,0.24471627175807953
1.5000000000000027,0.45,0.28345024585723877,0.2697703242301941
1.5000000000000027,0.5,0.2902880311012268,0.29331281781196594
1.5000000000000027,0.55,0.29747217893600464,0.3153526186943054
1.5000000000000027,0.6000000000000001,0.3049273192882538,0.335920125246048
1.5000000000000027,0.6500000000000001,0.3125828504562378,0.3550623953342438
1.5000000000000027,0.7000000000000001,0.32037368416786194,0.37283816933631897
1.5000000000000027,0.7500000000000001,0.3282414972782135,0.38931381702423096
1.5000000000000027,0.8,0.33613404631614685,0.4045606255531311
1.5000000000000027,0.8500000000000001,0.34400609135627747,0.41865187883377075
1.5000000000000027,0.9000000000000001,0.3518184721469879,0.4316613972187042
1.5000000000000027,0.9500000000000001,0.35953840613365173,0.44366174936294556
1.5000000000000027,1.0,0.36713841557502747,0.4547232985496521
1.5000000000000027,1.05,0.374596506357193,0.46491387486457825
1.5000000000000027,1.1,0.38189494609832764,0.4742980897426605
1.5000000000000027,1.1500000000000001,0.3890203535556793,0.4829367697238922
1.5000000000000027,1.2000000000000002,0.39596256613731384,0.4908873438835144
1.5000000000000027,1.2500000000000002,0.40271487832069397,0.4982033967971802
1.5000000000000027,1.3,0.40927284955978394,0.5049351453781128
1.5000000000000027,1.35,0.4156342148780823,0.5111291408538818
1.5000000000000027,1.4000000000000001,0.42179885506629944,0.5168282389640808
1.5000000000000027,1.4500000000000002,0.427767813205719,0.5220724940299988
1.5000000000000027,1.5000000000000002,0.43354344367980957,0.5268988609313965



==> plot_data_cifar10.csv <==
,Cardioid_2_mean,Cardioid_2_min,Cardioid_2_max,MagnitudeTanh_mean,MagnitudeTanh_min,MagnitudeTanh_max,Norm_mean,Norm_min,Norm_max,NormalizedPhaseTanhshrink_psi_mean,NormalizedPhaseTanhshrink_psi_min,NormalizedPhaseTanhshrink_psi_max,NormalizedPhaseTanh_psi_mean,NormalizedPhaseTanh_psi_min,NormalizedPhaseTanh_psi_max,NormPhaseSin_psi_mean,NormPhaseSin_psi_min,NormPhaseSin_psi_max,PhaseSin_psi_2_mean,PhaseSin_psi_2_min,PhaseSin_psi_2_max,PhaseTanhshrink_halfAngle_mean,PhaseTanhshrink_halfAngle_min,PhaseTanhshrink_halfAngle_max,PhaseTanh_halfAngle_mean,PhaseTanh_halfAngle_min,PhaseTanh_halfAngle_max,ReLU_mean,ReLU_min,ReLU_max,Tanh_mean,Tanh_min,Tanh_max
0,10.01599998474121,10.0,10.15999984741211,9.59699993133545,6.539999961853027,13.869999885559082,9.802000045776367,6.420000076293945,12.3100004196167,9.568000078201294,7.71999979019165,13.170000076293944,9.830000019073486,8.720000267028809,10.34000015258789,9.804000043869019,7.269999980926514,12.630000114440918,9.904000091552735,8.90999984741211,10.0600004196167,10.056999969482423,9.149999618530272,11.109999656677246,9.527000045776367,6.590000152587891,10.289999961853027,10.36899995803833,9.989999771118164,11.890000343322754,8.676999950408936,6.25,10.149999618530272
1,49.06000022888183,47.41999816894531,51.2599983215332,43.755000305175784,42.560001373291016,45.380001068115234,48.93999977111817,46.79999923706055,51.41999816894531,53.686000442504884,52.31999969482422,55.34000015258789,54.575,51.66999816894531,56.83000183105469,55.27000045776367,52.84000015258789,57.79999923706055,48.530999755859376,47.130001068115234,50.13999938964844,54.467999649047854,50.470001220703125,57.59000015258789,49.682999801635745,48.2599983215332,52.810001373291016,50.0560001373291,47.88999938964844,51.880001068115234,42.29900016784668,40.02999877929688,43.40999984741211
2,58.07500038146973,55.43999862670898,61.18000030517578,51.575,50.18999862670898,52.88999938964844,57.012000274658206,55.380001068115234,58.59000015258789,62.50899963378906,60.27999877929688,64.26000213623047,66.00699920654297,62.25,68.6500015258789,64.97699966430665,61.81999969482422,67.19000244140625,59.0390007019043,57.4900016784668,61.880001068115234,65.14500007629394,62.18999862670898,66.27999877929688,59.534000396728516,57.7400016784668,60.97999954223633,58.816999435424805,54.84999847412109,61.2599983215332,50.85800018310547,48.68000030517578,52.959999084472656
3,64.78800086975097,62.36000061035156,67.47000122070312,56.41600036621094,54.7400016784668,57.9900016784668,61.595999526977536,59.41999816894531,63.33000183105469,67.99700088500977,66.4800033569336,69.70999908447266,71.43300018310546,69.61000061035156,73.52999877929688,71.20199966430664,69.0999984741211,73.20999908447266,64.69699974060059,63.25,66.33999633789062,70.46099853515625,68.36000061035156,72.20999908447266,65.16300048828126,63.560001373291016,67.27999877929688,64.69299964904785,63.36000061035156,66.30999755859375,56.64800033569336,55.560001373291016,58.15999984741211
4,68.7620002746582,67.0999984741211,71.02999877929688,60.98100051879883,58.58000183105469,62.369998931884766,65.02199935913086,60.18000030517578,66.83999633789062,70.51000061035157,69.0999984741211,72.37000274658203,73.75000076293945,72.22000122070312,74.94000244140625,73.36599884033203,71.2699966430664,74.62999725341797,69.5859992980957,68.06999969482422,71.44000244140625,72.46599960327148,69.61000061035156,74.41999816894531,68.55099945068359,66.55999755859375,71.0199966430664,68.3979995727539,66.08999633789062,69.69999694824219,61.12000045776367,59.369998931884766,62.72999954223633
5,71.2769989013672,69.38999938964844,73.31999969482422,63.68500022888183,62.380001068115234,65.19999694824219,67.24000091552735,65.08000183105469,68.91000366210938,73.18199996948242,71.25,74.77999877929688,74.90800094604492,73.01000213623047,76.56999969482422,75.41700057983398,73.9800033569336,76.4000015258789,70.81500015258788,68.55999755859375,72.8499984741211,75.15600051879883,73.54000091552734,76.56999969482422,71.11000061035156,68.62000274658203,72.86000061035156,70.78499984741211,69.55999755859375,71.87999725341797,63.38499984741211,61.369998931884766,64.94000244140625
6,73.19699935913086,72.52999877929688,74.04000091552734,65.8910011291504,64.05000305175781,67.75,69.22299880981446,67.5,70.58999633789062,73.7379997253418,71.70999908447266,75.6500015258789,76.1870002746582,74.83999633789062,77.51000213623047,75.7640007019043,73.37000274658203,76.9800033569336,72.9379997253418,69.37000274658203,74.87000274658203,75.90900039672852,71.70999908447266,77.94999694824219,73.13000030517578,70.31999969482422,74.4800033569336,71.99999923706055,69.94999694824219,73.5999984741211,65.02600021362305,63.970001220703125,65.86000061035156
7,74.08600006103515,73.29000091552734,74.91000366210938,67.91899795532227,66.87999725341797,68.94000244140625,70.5889991760254,68.88999938964844,71.37999725341797,75.16800003051758,74.26000213623047,76.02999877929688,76.47900009155273,73.68000030517578,77.88999938964844,75.78399963378907,73.88999938964844,77.45999908447266,74.97200012207031,73.97000122070312,75.93000030517578,76.68600006103516,75.58000183105469,78.25,74.80100021362304,73.80000305175781,75.7300033569336,72.81700134277344,71.08000183105469,74.41999816894531,66.48499984741211,64.97000122070312,67.8499984741211
8,75.37299880981445,73.81999969482422,76.11000061035156,68.81599884033203,67.2699966430664,70.06999969482422,71.60300064086914,69.91000366210938,73.54000091552734,75.31399917602539,73.31999969482422,76.79000091552734,76.51900024414063,74.76000213623047,78.06999969482422,75.57999954223632,73.19999694824219,76.7699966430664,75.45699844360351,74.63999938964844,76.55999755859375,76.9740005493164,75.76000213623047,78.22000122070312,75.49199905395508,74.27999877929688,76.69999694824219,73.89199981689453,73.01000213623047,75.3499984741211,66.92599945068359,65.04000091552734,68.2699966430664
9,76.0529998779297,74.93000030517578,76.9000015258789,70.14999847412109,68.37999725341797,71.13999938964844,72.29700088500977,70.04000091552734,73.37000274658203,76.07600021362305,74.70999908447266,77.91999816894531,76.78100128173828,73.80000305175781,79.4000015258789,75.95100021362305,73.44999694824219,77.56999969482422,76.75800018310547,75.30000305175781,78.25,77.41900024414062,75.97000122070312,78.58000183105469,76.13899993896484,75.20999908447266,77.26000213623047,74.08699951171874,72.98999786376953,74.8499984741211,67.77599868774413,66.56999969482422,68.91999816894531
10,76.59099960327148,75.41000366210938,77.30999755859375,70.93400039672852,69.45999908447266,71.97000122070312,73.34500045776367,71.70999908447266,74.54000091552734,75.79100036621094,73.97000122070312,77.76000213623047,77.29199905395508,75.70999908447266,78.16000366210938,75.78400039672852,73.76000213623047,77.37000274658203,77.19000091552735,74.83999633789062,78.41000366210938,77.34600143432617,75.63999938964844,78.69000244140625,76.93899993896484,76.04000091552734,77.8499984741211,74.35299987792969,72.43000030517578,75.68000030517578,68.2770004272461,67.5,70.33000183105469
11,76.8650001525879,75.77999877929688,78.62999725341797,71.71100082397462,70.83000183105469,72.26000213623047,74.28600006103515,73.36000061035156,76.11000061035156,77.00299911499023,75.95999908447266,78.69999694824219,77.0109992980957,73.80999755859375,78.4000015258789,75.93399963378906,74.94999694824219,78.05999755859375,77.75900039672851,76.61000061035156,79.01000213623047,77.8619987487793,76.44999694824219,79.16000366210938,77.56999816894532,74.2699966430664,78.77999877929688,74.35099945068359,73.16999816894531,75.7300033569336,68.57700042724609,67.5,69.30000305175781
12,77.09499969482422,75.80000305175781,77.6500015258789,72.20700225830078,71.62000274658203,73.05000305175781,74.6970001220703,71.29000091552734,76.25,76.84399948120117,76.01000213623047,77.94999694824219,77.10099868774414,75.2699966430664,78.5,76.3620002746582,74.91000366210938,77.25,78.70399932861328,77.33999633789062,79.66999816894531,78.01499938964844,77.27999877929688,79.25,77.41099853515625,75.2699966430664,79.37999725341797,74.6509994506836,73.62999725341797,75.7699966430664,69.06199951171875,68.20999908447266,70.27999877929688
13,77.24999923706055,76.12000274658203,78.27999877929688,72.70399932861328,71.58000183105469,73.61000061035156,75.35900039672852,74.12000274658203,76.3499984741211,77.13699951171876,74.91999816894531,78.81999969482422,77.01299896240235,75.55000305175781,78.38999938964844,76.2870002746582,75.0999984741211,78.76000213623047,78.5849998474121,76.23999786376953,80.27999877929688,77.76699981689453,75.23999786376953,78.63999938964844,78.07800064086913,75.79000091552734,79.05000305175781,74.4599998474121,72.62000274658203,76.29000091552734,69.12499923706055,67.91999816894531,70.55999755859375
14,77.2239990234375,75.8499984741211,78.2300033569336,72.86699981689453,70.4000015258789,73.81999969482422,75.2140007019043,73.4800033569336,76.9000015258789,77.30100021362304,75.83000183105469,78.29000091552734,77.31400070190429,75.7300033569336,78.9800033569336,76.13199996948242,74.04000091552734,77.61000061035156,79.34300079345704,77.95999908447266,80.08000183105469,78.02200164794922,77.01000213623047,79.58000183105469,78.95,77.97000122070312,79.63999938964844,74.38199996948242,72.45999908447266,75.87000274658203,68.95599975585938,67.68000030517578,69.61000061035156
15,77.1479995727539,75.81999969482422,78.13999938964844,73.45000076293945,71.94000244140625,74.36000061035156,76.3859992980957,75.72000122070312,77.33999633789062,77.62000045776367,76.30000305175781,78.7300033569336,76.95800094604492,75.69000244140625,78.55000305175781,76.65299987792969,76.0999984741211,77.7300033569336,78.90300064086914,74.6500015258789,79.91000366210938,77.85799865722656,76.2300033569336,79.08999633789062,78.26100006103516,76.31999969482422,79.68000030517578,74.37300033569336,72.55000305175781,75.61000061035156,69.15,68.0999984741211,69.94000244140625
16,76.99500045776367,75.41999816894531,78.05999755859375,74.01399841308594,73.48999786376953,74.45999908447266,76.03300018310547,74.91999816894531,77.48999786376953,77.43600082397461,75.47000122070312,78.41999816894531,77.34299850463867,74.73999786376953,78.75,76.48899993896484,74.6500015258789,77.2300033569336,79.43099975585938,78.0,80.63999938964844,78.16199951171875,77.54000091552734,78.91000366210938,78.675,77.23999786376953,79.6500015258789,74.3510025024414,73.05000305175781,75.76000213623047,69.23399963378907,68.36000061035156,69.95999908447266
17,77.06600036621094,75.63999938964844,77.91999816894531,73.6479995727539,72.73999786376953,74.80000305175781,76.24700088500977,74.37999725341797,77.16000366210938,77.42299880981446,76.47000122070312,78.2699966430664,77.91799926757812,77.0199966430664,78.86000061035156,76.66699981689453,75.19999694824219,78.3499984741211,79.79700088500977,78.94000244140625,80.88999938964844,78.36599884033203,76.80999755859375,79.25,78.59699935913086,77.33999633789062,79.77999877929688,74.13200073242187,72.33999633789062,75.81999969482422,69.26599884033203,68.77999877929688,70.18000030517578
18,76.86999969482422,75.45999908447266,77.58999633789062,74.28300018310547,73.61000061035156,74.91000366210938,76.8379997253418,76.02999877929688,77.33999633789062,77.15900039672852,75.98999786376953,78.70999908447266,77.89400024414063,76.16999816894531,78.58000183105469,77.07799911499023,76.02999877929688,78.3499984741211,80.00999908447265,79.25,80.83999633789062,78.05100021362304,77.08000183105469,79.08999633789062,77.90899963378907,76.12000274658203,78.5,74.13000030517578,72.94999694824219,75.66999816894531,69.23099975585937,67.94999694824219,70.30000305175781
19,76.9109992980957,75.73999786376953,77.72000122070312,74.42599945068359,73.76000213623047,75.62000274658203,77.26300048828125,76.20999908447266,78.4000015258789,77.27200088500976,75.76000213623047,78.33000183105469,78.2629997253418,76.62000274658203,79.38999938964844,77.15,75.33999633789062,78.33999633789062,79.88299865722657,78.44999694824219,80.93000030517578,78.18200149536133,76.12000274658203,79.38999938964844,78.32600021362305,75.25,80.01000213623047,74.19899978637696,73.04000091552734,75.76000213623047,69.18299942016601,68.12999725341797,70.05000305175781
20,76.86199951171875,75.76000213623047,77.63999938964844,74.51699981689453,73.55999755859375,75.55000305175781,77.2370002746582,76.6500015258789,77.72000122070312,77.20200042724609,74.91999816894531,78.16000366210938,77.36500091552735,76.6500015258789,78.23999786376953,77.03699951171875,75.04000091552734,78.22000122070312,79.875,78.22000122070312,80.5199966430664,78.62200012207032,77.70999908447266,79.55999755859375,78.77900085449218,77.45999908447266,80.08999633789062,74.10300064086914,72.91000366210938,75.2300033569336,69.42699966430663,68.56999969482422,70.19999694824219
21,77.05400009155274,75.7699966430664,77.86000061035156,74.8,74.19999694824219,75.44000244140625,77.25,76.12999725341797,78.02999877929688,77.45700073242188,76.08000183105469,78.47000122070312,77.83300018310547,76.30000305175781,79.08000183105469,77.50899963378906,77.01000213623047,78.25,79.97099990844727,77.8499984741211,81.0,78.13700103759766,77.2300033569336,79.26000213623047,79.04500045776368,77.98999786376953,79.9800033569336,74.40600051879883,72.91999816894531,75.91000366210938,69.61700057983398,69.11000061035156,70.95999908447266
22,76.89000015258789,75.80999755859375,77.93000030517578,74.85300064086914,74.16000366210938,75.66000366210938,77.50599975585938,76.43000030517578,78.5199966430664,77.49499893188477,75.98999786376953,78.2699966430664,78.33000030517579,77.2300033569336,79.19000244140625,77.70899887084961,77.0199966430664,78.6500015258789,80.3229995727539,79.58000183105469,81.33000183105469,78.28400039672852,77.58000183105469,79.87999725341797,78.83700027465821,77.1500015258789,80.0199966430664,74.36100006103516,73.23999786376953,75.80000305175781,69.60799942016601,69.0,70.5999984741211
23,77.06300048828125,75.9000015258789,78.08000183105469,74.64599990844727,73.62999725341797,75.80000305175781,77.67300109863281,76.51000213623047,78.41000366210938,77.20600051879883,76.06999969482422,77.94999694824219,78.22199935913086,76.5999984741211,79.45999908447266,77.25699996948242,76.18000030517578,78.01000213623047,79.99299926757813,78.94999694824219,81.36000061035156,78.12300109863281,77.33000183105469,79.01000213623047,78.86800079345703,77.36000061035156,79.54000091552734,74.2609992980957,72.94999694824219,75.87999725341797,69.7400001525879,69.19999694824219,71.05000305175781
24,77.09500045776367,75.5199966430664,78.02999877929688,75.02499923706054,74.05000305175781,75.58999633789062,77.83500137329102,77.16000366210938,78.5999984741211,77.15400009155273,76.61000061035156,78.18000030517578,78.17999954223633,76.98999786376953,79.12999725341797,77.64199981689453,76.88999938964844,78.37000274658203,80.10299987792969,78.83000183105469,80.91999816894531,78.50599975585938,77.2699966430664,79.2300033569336,78.90499877929688,77.98999786376953,79.56999969482422,74.4370002746582,73.01000213623047,75.4800033569336,69.76700057983399,69.2699966430664,70.81999969482422
25,77.00600128173828,76.20999908447266,77.9000015258789,74.86000061035156,73.95999908447266,76.08000183105469,77.83099975585938,77.1500015258789,78.81999969482422,77.30800018310546,75.20999908447266,78.4000015258789,77.97100067138672,76.41000366210938,79.43000030517578,77.56600036621094,76.11000061035156,79.51000213623047,80.16800003051758,79.20999908447266,80.88999938964844,78.67100067138672,77.62000274658203,79.58000183105469,79.02400131225586,77.31999969482422,79.87000274658203,74.57799987792968,73.06999969482422,75.97000122070312,69.8889991760254,69.33999633789062,70.7699966430664
26,77.05999984741212,75.83000183105469,78.70999908447266,75.27500076293946,73.62000274658203,76.12000274658203,77.99700012207032,76.77999877929688,78.77999877929688,77.5530014038086,76.41000366210938,78.63999938964844,78.41800003051758,75.33000183105469,79.5,77.00199966430664,74.97000122070312,77.95999908447266,79.91800003051758,75.88999938964844,81.0199966430664,78.41499938964844,77.5999984741211,79.72000122070312,78.91599960327149,77.25,80.05000305175781,74.525,72.7300033569336,76.37000274658203,70.02400131225586,69.30000305175781,70.80000305175781
27,77.08299942016602,76.04000091552734,78.20999908447266,75.22699966430665,74.47000122070312,76.87999725341797,77.84599990844727,76.8499984741211,78.62999725341797,77.13099899291993,75.19999694824219,77.91999816894531,78.61699981689453,77.95999908447266,79.62999725341797,77.6610008239746,76.68000030517578,78.41000366210938,80.4489990234375,79.77999877929688,81.5199966430664,78.49099884033203,77.0,79.3499984741211,79.25600128173828,77.81999969482422,80.16000366210938,74.55800018310546,72.86000061035156,76.0,70.09499969482422,69.72000122070312,71.05999755859375
28,77.10699920654297,74.66999816894531,78.05999755859375,75.42200012207032,74.52999877929688,76.38999938964844,78.2099998474121,77.26000213623047,79.04000091552734,77.6150001525879,76.70999908447266,78.68000030517578,78.21899948120117,77.54000091552734,79.2699966430664,77.95899963378906,76.56999969482422,79.37999725341797,80.39599990844727,78.95999908447266,81.48999786376953,78.58200073242188,77.47000122070312,79.80999755859375,78.70699996948242,77.5199966430664,80.11000061035156,74.80999908447265,73.41999816894531,76.29000091552734,70.03500061035156,69.27999877929688,71.05000305175781
29,77.25699996948242,76.06999969482422,78.0,75.38299942016602,74.31999969482422,76.5999984741211,78.26500015258789,76.0999984741211,79.31999969482422,77.54899978637695,75.91999816894531,79.04000091552734,78.4900001525879,76.73999786376953,79.58000183105469,77.57599868774415,76.08999633789062,79.0999984741211,80.71600036621093,79.87000274658203,81.44000244140625,78.51700057983399,76.70999908447266,80.0999984741211,79.27499923706054,78.08999633789062,80.68000030517578,74.4540008544922,73.30000305175781,76.16999816894531,70.05299911499023,69.4000015258789,71.2300033569336
30,77.19499893188477,76.0999984741211,78.37000274658203,75.37099990844726,74.93000030517578,76.01000213623047,78.34599990844727,77.38999938964844,79.06999969482422,77.67100067138672,75.97000122070312,79.01000213623047,78.26500091552734,74.72000122070312,79.55000305175781,77.98000030517578,77.56999969482422,78.5999984741211,80.41399917602538,79.25,81.22000122070312,78.60300140380859,76.79000091552734,79.55000305175781,78.95699920654297,77.81999969482422,80.23999786376953,74.54099960327149,72.58999633789062,75.86000061035156,70.15699996948243,69.5,71.11000061035156
31,77.20399856567383,75.79000091552734,78.41999816894531,75.43699951171875,74.76000213623047,76.4000015258789,78.05199966430663,77.26000213623047,78.73999786376953,77.73300094604492,76.26000213623047,78.6500015258789,78.4870002746582,76.37000274658203,79.66999816894531,78.1989990234375,77.44999694824219,79.2699966430664,80.61500091552735,80.12000274658203,81.4000015258789,78.65499954223633,77.83000183105469,79.30999755859375,79.33399963378906,78.29000091552734,80.06999969482422,74.91499938964844,73.98999786376953,76.18000030517578,70.19500045776367,69.66999816894531,70.86000061035156
32,77.33799896240234,76.45999908447266,78.16999816894531,75.39500045776367,74.3499984741211,76.80000305175781,78.23899993896484,77.37000274658203,79.55000305175781,77.53899841308593,76.83999633789062,78.52999877929688,78.7360008239746,77.80000305175781,79.41999816894531,77.96100006103515,76.66000366210938,78.81999969482422,80.67200012207032,79.95999908447266,81.48999786376953,78.50400009155274,76.97000122070312,79.45999908447266,79.10899963378907,78.30000305175781,80.45999908447266,74.79800033569336,73.33999633789062,76.4800033569336,70.2359992980957,69.69999694824219,71.0999984741211
33,77.47800064086914,76.22000122070312,78.30999755859375,75.5229995727539,74.44999694824219,76.51000213623047,78.27400054931641,77.31999969482422,79.19000244140625,77.9639991760254,76.73999786376953,79.13999938964844,78.53000030517578,77.45999908447266,79.3499984741211,77.80199890136718,75.38999938964844,78.94999694824219,80.55699920654297,79.97000122070312,81.0199966430664,79.08500061035156,77.43000030517578,80.16999816894531,79.5889991760254,78.54000091552734,80.12999725341797,74.70900192260743,73.19000244140625,76.52999877929688,70.22999877929688,69.66999816894531,71.12000274658203
34,77.40899963378907,76.16000366210938,78.4000015258789,75.64599990844727,75.12999725341797,76.05999755859375,78.35600051879882,77.30000305175781,78.94999694824219,78.1359992980957,77.22000122070312,79.0199966430664,78.58299942016602,77.55000305175781,79.36000061035156,78.00299987792968,77.04000091552734,79.44000244140625,80.77699966430664,79.61000061035156,81.54000091552734,78.82099990844726,77.06999969482422,79.77999877929688,79.62099990844726,79.1500015258789,80.0999984741211,74.69599990844726,73.75,76.37999725341797,70.24500122070313,69.48999786376953,71.33000183105469
35,77.63899993896484,76.20999908447266,78.83000183105469,75.57399978637696,75.01000213623047,76.02999877929688,78.3379997253418,77.4000015258789,79.0199966430664,77.4629997253418,76.19000244140625,78.66000366210938,79.05499954223633,78.45999908447266,79.91999816894531,77.87200012207032,76.86000061035156,78.68000030517578,80.59600067138672,80.0,81.05999755859375,78.8379997253418,78.02999877929688,79.4000015258789,79.69300003051758,78.33000183105469,80.36000061035156,74.65199966430664,73.54000091552734,76.23999786376953,70.30500030517578,69.7699966430664,71.26000213623047
36,77.66100006103515,76.11000061035156,78.88999938964844,75.6110008239746,74.86000061035156,76.19999694824219,78.22800064086914,77.45999908447266,78.69999694824219,78.05400009155274,76.94999694824219,78.87000274658203,79.10900115966797,78.20999908447266,80.19000244140625,78.0510009765625,76.76000213623047,79.13999938964844,80.70699920654297,79.68000030517578,81.80999755859375,78.89300003051758,76.58000183105469,80.1500015258789,79.65600128173828,78.63999938964844,80.68000030517578,74.9770004272461,74.05000305175781,76.2699966430664,70.23000030517578,69.76000213623047,71.2300033569336
37,77.82499847412109,76.58999633789062,78.83999633789062,75.55599975585938,74.2699966430664,76.75,78.34800033569336,77.7300033569336,78.94999694824219,78.1520004272461,76.87000274658203,79.91000366210938,78.61500091552735,76.41000366210938,79.4800033569336,78.28699951171875,77.5999984741211,78.70999908447266,81.11800003051758,80.43000030517578,81.87000274658203,79.06300048828125,78.2699966430664,79.95999908447266,79.28799972534179,78.12999725341797,80.37000274658203,74.87000045776367,74.16000366210938,76.43000030517578,70.23699951171875,69.5999984741211,71.22000122070312
38,78.06299896240235,76.79000091552734,78.9800033569336,75.73199996948242,75.11000061035156,76.9000015258789,78.5229995727539,77.98999786376953,79.31999969482422,78.15099868774413,76.94999694824219,79.62999725341797,78.60500030517578,77.45999908447266,79.41000366210938,78.42600021362304,77.75,79.1500015258789,80.83199996948242,80.04000091552734,81.56999969482422,79.00999908447265,77.37999725341797,80.2300033569336,79.19599914550781,78.62000274658203,79.98999786376953,75.02399978637695,72.97000122070312,76.52999877929688,70.30299911499023,69.66999816894531,71.2300033569336
39,78.16900100708008,76.62000274658203,79.12000274658203,75.69599990844726,74.80000305175781,76.6500015258789,78.67899932861329,77.95999908447266,79.52999877929688,78.23800048828124,75.33000183105469,79.91000366210938,78.96199951171874,77.62000274658203,79.97000122070312,78.53199920654296,77.93000030517578,79.31999969482422,80.88600006103516,79.81999969482422,82.16000366210938,79.13099899291993,78.4800033569336,79.94999694824219,79.69399948120117,79.0,80.55999755859375,75.01999969482422,73.55999755859375,76.66000366210938,70.35199966430665,69.69999694824219,71.2699966430664
40,78.1150001525879,76.4000015258789,79.02999877929688,75.76300048828125,75.16000366210938,76.37000274658203,78.6129997253418,78.12000274658203,79.11000061035156,78.36800003051758,76.76000213623047,80.48999786376953,79.18199920654297,78.3499984741211,80.16999816894531,78.39599990844727,77.54000091552734,79.01000213623047,80.96599960327148,79.97000122070312,82.37000274658203,79.06800003051758,78.04000091552734,79.52999877929688,79.40400009155273,77.94999694824219,79.86000061035156,75.23099975585937,73.94999694824219,76.9000015258789,70.37600021362304,69.8499984741211,71.30000305175781
41,78.07500076293945,75.68000030517578,79.12000274658203,75.69500045776367,74.76000213623047,76.83000183105469,78.36899948120117,77.62000274658203,78.95999908447266,78.54300003051758,76.58000183105469,80.56999969482422,79.04299850463867,78.04000091552734,79.87999725341797,78.54199981689453,77.95999908447266,79.23999786376953,80.86499938964843,80.0999984741211,81.83999633789062,78.94300079345703,77.31999969482422,79.58000183105469,79.66199951171875,79.02999877929688,80.55000305175781,75.07699890136719,73.36000061035156,76.94999694824219,70.35299987792969,69.70999908447266,71.27999877929688
42,78.26100006103516,76.52999877929688,79.16000366210938,75.69599990844726,75.16000366210938,76.83000183105469,78.7099998474121,77.69999694824219,79.4800033569336,78.7750015258789,77.7300033569336,80.18000030517578,79.41399993896485,78.5199966430664,79.86000061035156,78.2900001525879,76.5999984741211,79.30000305175781,80.99800109863281,79.81999969482422,81.70999908447266,78.93699951171875,77.68000030517578,79.77999877929688,79.67000045776368,78.88999938964844,80.5999984741211,75.34200057983398,74.12000274658203,77.16999816894531,70.38199996948242,69.80999755859375,71.36000061035156
43,78.20799942016602,76.5,79.20999908447266,75.58999938964844,74.88999938964844,76.68000030517578,78.64099960327148,77.23999786376953,79.43000030517578,78.56300048828125,76.6500015258789,80.88999938964844,79.06200103759765,77.94999694824219,80.0,78.43700103759765,77.52999877929688,79.08000183105469,81.04500045776368,80.12000274658203,81.81999969482422,79.52200012207031,78.79000091552734,80.4000015258789,79.875,78.66999816894531,80.95999908447266,75.27900085449218,73.44000244140625,77.2300033569336,70.36500091552735,69.80000305175781,71.27999877929688
44,78.17399978637695,77.0199966430664,79.19999694824219,75.87899932861328,75.20999908447266,76.54000091552734,78.5979995727539,77.54000091552734,79.36000061035156,78.35299987792969,74.70999908447266,80.87000274658203,79.15500030517578,78.6500015258789,80.12999725341797,78.44199981689454,77.5199966430664,79.58999633789062,81.08000030517579,79.87999725341797,81.8499984741211,79.53499832153321,78.52999877929688,80.13999938964844,79.69599990844726,76.9800033569336,80.7699966430664,75.29399948120117,73.05000305175781,77.31999969482422,70.36599960327149,69.81999969482422,71.30000305175781
45,78.2240005493164,76.72000122070312,79.30999755859375,75.7010009765625,74.68000030517578,76.80999755859375,78.825,77.93000030517578,79.66999816894531,78.53399963378907,76.4000015258789,81.05999755859375,79.37899932861328,78.38999938964844,80.37999725341797,78.50399932861328,77.72000122070312,79.80999755859375,81.64800033569335,80.62999725341797,82.51000213623047,79.35800018310547,78.30000305175781,80.08999633789062,80.06899948120117,78.95999908447266,81.12999725341797,75.31799926757813,73.63999938964844,77.30999755859375,70.31499938964843,69.80999755859375,71.19000244140625
46,78.36800003051758,77.37000274658203,79.20999908447266,75.72800064086914,74.9800033569336,76.88999938964844,78.97000045776367,78.26000213623047,79.75,79.11600036621094,77.77999877929688,81.04000091552734,79.14700088500976,77.8499984741211,80.19999694824219,78.75300064086915,78.19000244140625,79.81999969482422,81.99999923706055,80.22000122070312,82.69000244140625,79.13099975585938,78.02999877929688,79.87000274658203,80.11900100708007,78.5199966430664,80.94000244140625,75.43400115966797,73.80000305175781,77.29000091552734,70.31199951171875,69.69999694824219,71.36000061035156
47,78.51800003051758,77.62000274658203,79.25,75.7629997253418,74.91000366210938,76.79000091552734,78.85199966430665,77.97000122070312,79.77999877929688,79.26199951171876,77.54000091552734,81.16999816894531,79.3130012512207,78.56999969482422,79.8499984741211,78.74599990844726,78.04000091552734,79.7699966430664,82.07099990844726,80.33000183105469,82.72000122070312,79.33100128173828,78.2300033569336,80.66000366210938,79.9,79.19999694824219,80.66999816894531,75.50500030517578,73.5,77.41000366210938,70.3610008239746,69.58000183105469,71.36000061035156
48,78.50099868774414,77.69999694824219,79.2699966430664,75.67500152587891,74.91000366210938,76.62000274658203,78.79600067138672,78.48999786376953,79.13999938964844,79.43800048828125,77.87000274658203,81.12999725341797,79.23800048828124,77.87000274658203,80.7300033569336,78.60600051879882,77.87000274658203,79.08999633789062,82.20499954223632,80.37999725341797,82.94000244140625,79.55900039672852,78.18000030517578,80.70999908447266,80.08199996948242,77.94000244140625,81.30000305175781,75.54199981689453,73.58000183105469,77.3499984741211,70.3349998474121,69.80999755859375,71.23999786376953
49,78.54800033569336,77.69999694824219,79.23999786376953,75.89500045776367,74.9000015258789,77.38999938964844,78.81700057983399,77.72000122070312,79.61000061035156,79.58299942016602,77.95999908447266,81.08999633789062,79.24499969482422,78.52999877929688,79.98999786376953,78.5370002746582,77.11000061035156,79.7300033569336,82.31500015258788,80.45999908447266,83.01000213623047,79.67700119018555,78.20999908447266,81.12999725341797,79.57099914550781,77.95999908447266,81.04000091552734,75.43600006103516,72.94999694824219,77.33000183105469,70.4,69.8499984741211,71.43000030517578
50,78.54700088500977,77.7300033569336,79.23999786376953,75.83000106811524,75.18000030517578,77.26000213623047,79.09200057983398,78.55999755859375,79.58000183105469,79.62000045776367,77.41000366210938,81.08999633789062,79.17299957275391,77.81999969482422,80.3499984741211,78.5629997253418,77.58000183105469,79.58000183105469,82.38099975585938,80.95999908447266,83.0,79.82799987792968,79.06999969482422,81.16999816894531,79.98400115966797,78.51000213623047,81.54000091552734,75.56500015258788,73.37000274658203,77.38999938964844,70.46699905395508,70.08000183105469,71.33999633789062
51,78.54199905395508,77.7699966430664,79.27999877929688,75.59400024414063,74.4800033569336,76.66000366210938,78.85399856567383,77.5999984741211,79.94999694824219,79.33299942016602,76.0,81.19000244140625,79.3949981689453,77.91999816894531,80.8499984741211,78.73299865722656,77.94999694824219,79.38999938964844,82.45399932861328,81.48999786376953,83.02999877929688,79.6609992980957,78.31999969482422,81.05999755859375,80.2,78.93000030517578,81.62000274658203,75.51400146484374,73.43000030517578,77.4000015258789,70.4370002746582,69.86000061035156,71.22000122070312
52,78.52999954223633,77.7699966430664,79.27999877929688,75.79699935913087,74.88999938964844,76.62000274658203,79.01699981689453,77.52999877929688,79.95999908447266,79.31299896240235,76.91999816894531,81.08999633789062,79.6,78.80000305175781,80.33999633789062,79.09000091552734,78.62000274658203,79.81999969482422,82.53000030517578,82.05000305175781,83.04000091552734,79.1620002746582,78.01000213623047,80.19000244140625,80.37500076293945,79.47000122070312,81.94999694824219,75.60900039672852,73.91999816894531,77.43000030517578,70.40500106811524,69.7300033569336,71.37000274658203
53,78.5359992980957,77.7699966430664,79.29000091552734,75.7360008239746,75.1500015258789,77.08000183105469,79.36900100708007,77.94000244140625,80.04000091552734,79.65999984741211,78.04000091552734,81.13999938964844,79.57600021362305,77.69000244140625,80.3499984741211,78.83000030517579,78.19000244140625,79.37999725341797,82.51999969482422,82.18000030517578,82.97000122070312,79.1739990234375,78.33999633789062,80.43000030517578,80.6740005493164,79.01000213623047,81.8499984741211,75.60499954223633,73.69999694824219,77.45999908447266,70.40299987792969,69.77999877929688,71.25
54,78.55799942016601,77.80000305175781,79.27999877929688,75.825,75.02999877929688,76.95999908447266,79.07700042724609,76.37000274658203,79.83000183105469,79.52099990844727,77.27999877929688,81.16000366210938,79.63400115966797,78.87999725341797,80.27999877929688,79.03999938964844,78.29000091552734,79.66999816894531,82.55,82.30000305175781,82.97000122070312,79.74700012207032,79.0199966430664,80.61000061035156,80.3620002746582,78.66000366210938,81.86000061035156,75.71199951171874,74.30999755859375,77.45999908447266,70.41399993896485,69.93000030517578,71.08999633789062
55,78.53799972534179,77.79000091552734,79.30999755859375,75.88999786376954,75.2699966430664,76.7699966430664,78.95999908447266,77.37999725341797,79.93000030517578,79.7030014038086,77.94000244140625,81.16999816894531,79.56800079345703,79.08000183105469,80.41999816894531,78.95599899291992,78.1500015258789,79.81999969482422,82.55499954223633,82.2699966430664,83.04000091552734,79.91799926757812,79.36000061035156,80.48999786376953,80.04899978637695,78.79000091552734,81.94999694824219,75.72999954223633,74.30999755859375,77.4800033569336,70.42900009155274,69.87000274658203,71.58999633789062
56,78.54500045776368,77.81999969482422,79.27999877929688,75.8160011291504,75.12000274658203,77.12999725341797,79.25200119018555,78.51000213623047,79.77999877929688,79.69899978637696,78.30000305175781,81.19999694824219,79.50800018310547,78.54000091552734,80.44000244140625,78.77600021362305,77.95999908447266,79.63999938964844,82.54799957275391,82.25,83.05000305175781,79.97099990844727,78.8499984741211,81.22000122070312,80.59300003051757,79.54000091552734,81.97000122070312,75.7620002746582,74.58000183105469,77.4800033569336,70.44199905395507,69.9000015258789,71.2699966430664
57,78.54600067138672,77.80999755859375,79.27999877929688,75.75499954223633,75.22000122070312,76.9800033569336,79.37700119018555,78.30000305175781,80.01000213623047,79.83000030517579,78.52999877929688,81.0999984741211,79.65999984741211,79.16999816894531,80.31999969482422,79.25799942016602,78.5,80.19999694824219,82.53499908447266,82.16999816894531,82.9800033569336,80.03999938964844,79.44000244140625,80.73999786376953,80.5629997253418,79.36000061035156,82.02999877929688,75.79899978637695,74.5999984741211,77.45999908447266,70.3859992980957,69.86000061035156,71.2699966430664
58,78.52800064086914,77.80999755859375,79.2699966430664,75.85299987792969,75.08999633789062,76.75,79.20900039672851,76.26000213623047,79.87999725341797,79.84700012207031,77.83000183105469,81.11000061035156,79.43100051879883,77.87999725341797,80.37000274658203,79.20499954223632,78.08999633789062,79.88999938964844,82.55500030517578,82.26000213623047,82.9800033569336,79.72000198364258,78.66000366210938,80.30000305175781,80.60999984741211,79.5999984741211,81.97000122070312,75.8520004272461,74.62999725341797,77.44000244140625,70.38500061035157,69.87000274658203,71.37000274658203
59,78.52099990844727,77.80000305175781,79.19999694824219,75.82300033569337,75.13999938964844,77.0199966430664,79.54399948120117,79.08999633789062,79.94000244140625,79.80100021362304,77.83000183105469,81.12000274658203,79.37000045776367,78.61000061035156,80.0999984741211,78.86999969482422,77.47000122070312,79.56999969482422,82.55500106811523,82.18000030517578,83.04000091552734,79.61599960327149,78.51000213623047,80.30000305175781,80.91399993896485,79.94000244140625,82.01000213623047,75.86399841308594,74.66999816894531,77.45999908447266,70.49700012207032,69.87000274658203,71.30999755859375
60,78.52999954223633,77.83999633789062,79.25,75.96100006103515,75.06999969482422,77.13999938964844,79.45899963378906,79.04000091552734,79.83999633789062,80.01999969482422,78.94000244140625,81.12999725341797,79.49099884033203,78.54000091552734,80.55999755859375,79.07199935913086,78.5199966430664,79.4800033569336,82.54300079345703,82.26000213623047,83.0199966430664,79.97300033569336,79.12000274658203,80.38999938964844,80.86699905395508,80.11000061035156,81.97000122070312,75.87000045776367,74.70999908447266,77.48999786376953,70.47000045776367,70.05000305175781,71.19000244140625
61,78.53799896240234,77.80999755859375,79.2699966430664,75.825,75.0,76.97000122070312,79.59699935913086,79.0199966430664,80.08999633789062,80.05399932861329,78.91999816894531,81.13999938964844,80.02400131225586,79.5199966430664,80.48999786376953,79.01599960327148,78.02999877929688,79.55000305175781,82.53499984741211,82.23999786376953,82.94000244140625,79.97900085449218,78.6500015258789,80.77999877929688,80.92699966430663,80.16999816894531,82.02999877929688,75.87799835205078,74.69000244140625,77.48999786376953,70.46399841308593,69.88999938964844,71.2699966430664
62,78.53600006103515,77.83000183105469,79.29000091552734,75.8589988708496,75.0999984741211,76.7699966430664,79.53199920654296,78.88999938964844,79.9800033569336,80.09700012207031,79.11000061035156,81.12999725341797,79.95700073242188,79.29000091552734,80.54000091552734,79.14800033569335,78.41999816894531,80.06999969482422,82.54400024414062,82.2699966430664,83.04000091552734,79.79199981689453,78.91000366210938,80.62999725341797,80.93499984741212,79.5,81.9800033569336,75.89800109863282,74.73999786376953,77.4800033569336,70.4150001525879,69.81999969482422,71.27999877929688
63,78.52199935913086,77.83999633789062,79.26000213623047,75.82099914550781,75.08999633789062,76.87000274658203,78.82999954223632,72.66000366210938,79.9000015258789,80.10499954223633,79.0,81.11000061035156,79.91699981689453,79.02999877929688,80.83000183105469,79.05900039672852,77.9800033569336,79.83999633789062,82.5529998779297,82.30000305175781,83.0,79.89400024414063,77.58000183105469,80.54000091552734,80.95599975585938,79.45999908447266,81.95999908447266,75.9020004272461,74.7300033569336,77.44000244140625,70.49099884033203,69.87999725341797,71.16999816894531
64,78.53499984741211,77.83000183105469,79.29000091552734,75.88299942016602,75.05000305175781,77.19000244140625,79.51699981689453,78.7300033569336,80.08000183105469,80.1119987487793,78.83999633789062,81.08999633789062,79.8889991760254,78.55000305175781,80.83000183105469,79.28499908447266,78.33000183105469,79.88999938964844,82.55799942016601,82.22000122070312,82.95999908447266,79.8510009765625,79.08000183105469,81.12000274658203,81.18999862670898,80.2699966430664,81.97000122070312,75.91599960327149,74.75,77.48999786376953,70.32700042724609,69.05000305175781,71.18000030517578
65,78.53499984741211,77.83000183105469,79.25,75.90300064086914,74.91000366210938,77.08000183105469,79.31800003051758,78.05000305175781,80.0199966430664,80.11800079345703,78.83000183105469,81.06999969482422,79.83700103759766,78.98999786376953,80.7300033569336,79.29400100708008,78.43000030517578,80.4000015258789,82.53199996948243,82.2300033569336,83.02999877929688,79.94500122070312,79.19000244140625,81.33000183105469,81.21399993896485,80.05999755859375,81.94000244140625,75.91900024414062,74.73999786376953,77.4800033569336,70.31999969482422,69.0999984741211,71.3499984741211
66,78.52200012207031,77.81999969482422,79.25,75.79399948120117,75.08999633789062,76.70999908447266,79.0009994506836,77.12999725341797,79.97000122070312,80.06200103759765,78.26000213623047,81.06999969482422,80.05999984741212,78.86000061035156,80.8499984741211,79.38699874877929,78.02999877929688,80.38999938964844,82.55599899291992,82.2699966430664,82.98999786376953,79.93299942016601,78.37999725341797,81.31999969482422,81.3520004272461,80.44000244140625,81.9800033569336,75.93300018310546,74.79000091552734,77.54000091552734,70.40299987792969,69.2699966430664,71.43000030517578
67,78.54799880981446,77.8499984741211,79.33999633789062,75.81300048828125,74.98999786376953,76.87999725341797,79.55,78.63999938964844,80.25,80.1739990234375,79.05999755859375,81.01000213623047,79.84599990844727,78.81999969482422,80.72000122070312,79.49600067138672,78.63999938964844,80.05000305175781,82.5229995727539,82.16999816894531,82.95999908447266,80.24499969482422,78.91999816894531,81.38999938964844,81.39500045776367,80.38999938964844,81.97000122070312,75.92699890136718,74.77999877929688,77.5199966430664,70.35699768066407,69.37999725341797,71.2699966430664
68,78.5239990234375,77.83999633789062,79.27999877929688,75.90599975585937,75.12000274658203,76.5999984741211,79.56999969482422,78.76000213623047,80.05999755859375,80.2,79.04000091552734,81.01000213623047,79.9150001525879,78.95999908447266,80.72000122070312,79.33099975585938,78.80999755859375,79.9800033569336,82.53400039672852,82.20999908447266,83.0199966430664,80.2639991760254,79.19999694824219,81.41999816894531,81.48200073242188,80.4800033569336,81.9800033569336,75.94000015258788,74.80000305175781,77.54000091552734,70.35399932861328,69.45999908447266,71.18000030517578
69,78.53200073242188,77.87000274658203,79.2699966430664,75.86999969482422,74.8499984741211,77.38999938964844,79.525,78.86000061035156,79.86000061035156,80.16599960327149,79.0199966430664,81.0199966430664,79.99800109863281,79.02999877929688,81.0,79.14000015258789,78.33000183105469,80.25,82.51900100708008,82.16000366210938,82.87999725341797,80.29800033569336,79.48999786376953,81.47000122070312,81.50699920654297,80.48999786376953,81.91999816894531,75.95300064086913,74.81999969482422,77.54000091552734,70.25400009155274,69.45999908447266,71.20999908447266
70,78.53700103759766,77.87000274658203,79.31999969482422,75.85499954223633,74.86000061035156,77.12999725341797,79.46700057983398,78.80000305175781,80.04000091552734,79.85700073242188,76.18000030517578,81.05000305175781,80.10800018310547,79.06999969482422,80.83000183105469,79.17699890136718,78.48999786376953,80.0,82.51199951171876,82.20999908447266,82.93000030517578,80.18600006103516,79.6500015258789,81.48999786376953,81.49600067138672,80.44000244140625,81.94000244140625,75.95699996948242,74.83000183105469,77.54000091552734,70.3650001525879,69.69999694824219,71.26000213623047
71,78.52699966430664,77.83999633789062,79.2699966430664,76.01500015258789,75.22000122070312,77.11000061035156,79.13699951171876,75.05999755859375,80.06999969482422,80.13200073242187,78.88999938964844,81.08000183105469,80.28399963378907,79.19000244140625,81.18000030517578,79.19800033569337,78.20999908447266,80.3499984741211,82.5099983215332,82.19999694824219,82.8499984741211,80.3610008239746,79.62000274658203,81.47000122070312,81.51999893188477,80.44999694824219,81.94999694824219,75.94900054931641,74.80000305175781,77.56999969482422,70.39599990844727,69.62999725341797,71.23999786376953
72,78.53600006103515,77.8499984741211,79.30000305175781,75.95499954223632,75.41999816894531,77.02999877929688,79.53400039672852,78.56999969482422,80.08999633789062,80.19199905395507,79.05000305175781,80.9800033569336,80.34499969482422,78.98999786376953,81.11000061035156,79.29600067138672,78.3499984741211,80.4800033569336,82.48499908447266,82.1500015258789,82.83999633789062,80.4470001220703,79.76000213623047,81.47000122070312,81.525,80.41000366210938,81.93000030517578,75.95900039672851,74.79000091552734,77.5999984741211,70.40599975585937,69.66999816894531,71.37000274658203
73,78.53300018310547,77.87000274658203,79.31999969482422,76.04500045776368,75.1500015258789,77.1500015258789,79.53000106811524,78.52999877929688,80.19000244140625,80.22199935913086,79.04000091552734,81.08000183105469,80.33199920654297,79.30999755859375,81.06999969482422,79.4209991455078,78.83999633789062,80.81999969482422,82.4860008239746,82.12000274658203,82.88999938964844,80.6349998474121,79.98999786376953,81.45999908447266,81.52799987792969,80.45999908447266,81.9000015258789,75.9730010986328,74.80999755859375,77.61000061035156,70.3610008239746,69.72000122070312,71.33000183105469
74,78.53799972534179,77.87000274658203,79.30000305175781,75.89799880981445,75.19000244140625,77.0199966430664,79.48499984741211,78.0999984741211,80.05999755859375,80.22099990844727,79.0199966430664,81.0199966430664,80.2040008544922,78.4000015258789,81.06999969482422,79.42699966430663,77.88999938964844,80.76000213623047,82.49099960327149,82.11000061035156,82.9000015258789,80.55500030517578,79.66999816894531,81.45999908447266,81.55,80.41000366210938,81.93000030517578,75.98300018310547,74.80999755859375,77.58000183105469,70.41900024414062,69.81999969482422,71.3499984741211
75,78.53999938964844,77.87999725341797,79.33999633789062,76.02099914550782,75.38999938964844,76.83999633789062,79.4900001525879,78.68000030517578,79.9800033569336,80.24200134277343,79.01000213623047,81.08000183105469,80.275,78.94000244140625,81.23999786376953,79.3759994506836,78.83000183105469,80.83000183105469,82.47999877929688,82.0999984741211,82.7699966430664,80.6839988708496,80.0999984741211,81.44999694824219,81.54300079345703,80.41999816894531,81.91000366210938,75.98699951171875,74.79000091552734,77.62000274658203,70.45,69.91000366210938,71.52999877929688
76,78.55500030517578,77.8499984741211,79.33000183105469,75.84499969482422,75.13999938964844,76.63999938964844,79.49599914550781,78.6500015258789,79.98999786376953,80.24199981689453,78.98999786376953,81.08999633789062,80.26200103759766,79.26000213623047,80.9800033569336,79.3849998474121,78.47000122070312,81.02999877929688,82.48499984741211,82.12999725341797,82.87000274658203,80.58399963378906,79.4000015258789,81.48999786376953,81.57199935913086,80.44999694824219,81.9000015258789,75.99700088500977,74.80000305175781,77.56999969482422,70.45299987792968,69.91000366210938,71.16000366210938
77,78.54400100708008,77.87999725341797,79.3499984741211,75.9639991760254,75.22000122070312,76.73999786376953,79.54500045776368,78.56999969482422,79.94999694824219,80.23600006103516,78.97000122070312,81.0999984741211,80.3759994506836,79.33999633789062,81.52999877929688,79.69200134277344,78.94000244140625,80.9800033569336,82.47300033569336,82.11000061035156,82.83999633789062,80.43300170898438,78.58000183105469,81.51000213623047,81.56600036621094,80.44000244140625,81.87999725341797,75.99400024414062,74.81999969482422,77.61000061035156,70.41999969482421,69.94999694824219,71.33999633789062
78,78.55499954223633,77.8499984741211,79.36000061035156,76.01499938964844,75.37999725341797,77.01000213623047,79.58699951171874,78.70999908447266,80.01000213623047,80.2490005493164,79.06999969482422,81.06999969482422,80.7129997253418,79.6500015258789,81.5199966430664,79.81800003051758,79.05999755859375,81.02999877929688,82.45700073242188,82.06999969482422,82.87000274658203,80.64000015258789,79.69000244140625,81.52999877929688,81.56999969482422,80.4000015258789,81.9000015258789,76.00499954223633,74.81999969482422,77.62999725341797,70.45799942016602,69.98999786376953,71.45999908447266
79,78.54900131225585,77.87000274658203,79.33000183105469,75.97999954223633,75.22000122070312,76.97000122070312,79.56600036621094,78.70999908447266,79.98999786376953,80.24899978637696,79.04000091552734,81.08999633789062,80.50600051879883,79.2300033569336,81.47000122070312,79.64300079345703,78.91000366210938,81.05000305175781,82.45800018310547,82.11000061035156,82.8499984741211,80.7270004272461,79.66000366210938,81.52999877929688,81.58600006103515,80.4000015258789,81.94999694824219,76.01200103759766,74.77999877929688,77.5999984741211,70.44499969482422,69.91999816894531,71.30000305175781
80,78.5489990234375,77.87000274658203,79.30999755859375,75.98099975585937,75.33000183105469,76.91000366210938,79.61399993896484,78.7699966430664,80.0999984741211,80.25699844360352,79.02999877929688,81.06999969482422,80.53300018310547,79.22000122070312,81.48999786376953,79.90799942016602,79.31999969482422,81.05999755859375,82.46899948120117,82.08000183105469,82.8499984741211,80.81699981689454,80.16999816894531,81.52999877929688,81.58600006103515,80.41999816894531,81.91999816894531,76.02099990844727,74.80000305175781,77.63999938964844,70.46699905395508,69.93000030517578,71.13999938964844
81,78.54300003051758,77.87000274658203,79.31999969482422,75.91800003051758,75.11000061035156,76.87999725341797,79.55599899291992,78.80999755859375,79.88999938964844,80.26700057983399,79.02999877929688,81.08000183105469,80.68400039672852,79.55999755859375,81.48999786376953,79.55100021362304,78.38999938964844,81.05000305175781,82.45299987792968,82.06999969482422,82.77999877929688,80.92300033569336,80.51000213623047,81.54000091552734,81.59600067138672,80.4000015258789,81.9000015258789,76.01499938964844,74.77999877929688,77.66000366210938,70.50299987792968,69.9800033569336,71.43000030517578
82,78.5529998779297,77.87999725341797,79.31999969482422,75.95299987792968,75.18000030517578,77.0199966430664,79.56399993896484,78.80000305175781,79.94000244140625,80.25500030517578,79.08000183105469,81.04000091552734,80.74700012207032,79.3499984741211,81.54000091552734,79.82600021362305,79.0999984741211,81.05000305175781,82.45599975585938,82.08000183105469,82.8499984741211,80.96999893188476,80.33999633789062,81.55000305175781,81.60900039672852,80.37999725341797,81.93000030517578,76.00800094604492,74.77999877929688,77.62000274658203,70.48400039672852,69.9800033569336,71.27999877929688
83,78.56199951171875,77.8499984741211,79.3499984741211,76.0390007019043,75.23999786376953,77.18000030517578,79.55600051879883,78.80000305175781,79.91999816894531,80.27599868774413,79.08999633789062,81.04000091552734,80.79399948120117,79.58999633789062,81.55999755859375,79.7270004272461,79.02999877929688,81.05000305175781,82.4240005493164,82.05000305175781,82.80999755859375,80.99300003051758,80.48999786376953,81.56999969482422,81.60599975585937,80.44000244140625,81.93000030517578,76.0140007019043,74.77999877929688,77.6500015258789,70.4870002746582,69.93000030517578,71.37000274658203
84,78.54800033569336,77.81999969482422,79.30000305175781,76.06999969482422,75.30000305175781,77.33999633789062,79.54400024414062,78.83000183105469,80.08000183105469,80.25499877929687,79.05999755859375,81.0199966430664,80.84100036621093,79.69000244140625,81.55000305175781,79.71599960327148,79.08999633789062,81.05999755859375,82.42500076293945,82.0199966430664,82.80000305175781,81.02299880981445,80.48999786376953,81.5999984741211,81.5990005493164,80.38999938964844,81.9000015258789,76.02200012207031,74.81999969482422,77.62000274658203,70.46800079345704,69.88999938964844,71.3499984741211
85,78.55100021362304,77.80999755859375,79.31999969482422,76.0390007019043,75.38999938964844,77.37999725341797,79.52899932861328,78.7699966430664,79.95999908447266,80.2870002746582,79.16000366210938,81.04000091552734,80.90499954223633,79.7300033569336,81.56999969482422,79.74599990844726,78.7300033569336,81.06999969482422,82.44300003051758,82.01000213623047,82.86000061035156,81.03400039672852,80.55000305175781,81.58000183105469,81.60300140380859,80.41000366210938,81.9000015258789,76.01499938964844,74.77999877929688,77.5999984741211,70.4900001525879,70.01000213623047,71.4800033569336
86,78.55399932861329,77.8499984741211,79.3499984741211,76.02800064086914,75.16000366210938,76.83999633789062,79.51300048828125,78.79000091552734,79.9000015258789,80.27399978637695,79.06999969482422,81.06999969482422,80.9150001525879,79.73999786376953,81.56999969482422,79.84199981689453,78.70999908447266,81.08000183105469,82.40999908447266,81.98999786376953,82.77999877929688,81.04499969482421,80.54000091552734,81.5999984741211,81.60099945068359,80.4000015258789,81.93000030517578,76.00499954223633,74.77999877929688,77.58000183105469,70.50500030517578,69.91000366210938,71.55999755859375
87,78.5400001525879,77.77999877929688,79.31999969482422,76.02600021362305,75.12000274658203,77.2300033569336,79.55300064086914,78.72000122070312,79.94999694824219,80.25999908447265,79.0999984741211,81.01000213623047,80.75,79.0199966430664,81.58000183105469,79.96800079345704,79.43000030517578,81.12000274658203,82.42700119018555,82.04000091552734,82.77999877929688,81.04699935913087,80.58999633789062,81.61000061035156,81.61600036621094,80.44999694824219,81.91999816894531,76.02900009155273,74.79000091552734,77.62999725341797,70.49100036621094,70.01000213623047,71.33000183105469
88,78.53600006103515,77.76000213623047,79.36000061035156,76.04899978637695,75.25,77.22000122070312,79.5239990234375,78.5999984741211,79.97000122070312,80.27000045776367,79.12000274658203,81.04000091552734,80.82099990844726,79.63999938964844,81.62999725341797,79.93600006103516,79.27999877929688,81.12000274658203,82.4020004272461,82.01000213623047,82.75,81.05199890136718,80.55999755859375,81.62000274658203,81.62300109863281,80.41000366210938,81.93000030517578,76.0229995727539,74.77999877929688,77.5999984741211,70.51899871826171,69.97000122070312,71.48999786376953
89,78.53399887084962,77.79000091552734,79.3499984741211,76.00700073242187,75.30000305175781,77.12000274658203,79.53600006103515,78.61000061035156,79.94000244140625,80.2629997253418,79.11000061035156,81.04000091552734,80.89099884033203,79.7699966430664,81.5999984741211,79.97599945068359,79.25,81.12000274658203,82.41299896240234,81.95999908447266,82.77999877929688,81.06000061035157,80.55000305175781,81.62000274658203,81.61299896240234,80.44999694824219,81.94999694824219,76.02200088500976,74.80000305175781,77.5999984741211,70.51600036621093,69.98999786376953,71.31999969482422
90,78.55099945068359,77.77999877929688,79.36000061035156,75.96799926757812,75.08999633789062,77.13999938964844,79.42300033569336,78.66000366210938,79.83000183105469,80.26100082397461,79.08999633789062,81.0199966430664,80.87399978637696,79.75,81.62000274658203,80.01599960327148,79.3499984741211,81.0999984741211,82.39800033569335,82.0199966430664,82.75,81.06399993896484,80.56999969482422,81.61000061035156,81.62899932861328,80.48999786376953,81.91999816894531,76.03000106811524,74.79000091552734,77.61000061035156,70.52800064086914,70.05999755859375,71.47000122070312
91,78.54200057983398,77.76000213623047,79.31999969482422,76.04899978637695,75.2300033569336,77.12000274658203,79.48499984741211,78.54000091552734,79.91000366210938,80.27300033569335,79.12000274658203,81.01000213623047,80.84100112915038,79.72000122070312,81.63999938964844,80.02300109863282,79.19999694824219,81.08000183105469,82.38299942016602,81.94000244140625,82.77999877929688,81.06999816894532,80.56999969482422,81.62000274658203,81.64399948120118,80.5199966430664,81.94000244140625,76.03600006103515,74.80000305175781,77.6500015258789,70.47199935913086,70.02999877929688,71.33000183105469
92,78.5270004272461,77.73999786376953,79.33000183105469,76.07899932861328,75.16999816894531,77.01000213623047,79.5260009765625,78.62000274658203,79.93000030517578,80.28000106811524,79.16000366210938,81.06999969482422,80.90500106811524,79.72000122070312,81.6500015258789,80.07200088500977,79.41000366210938,81.06999969482422,82.37000045776367,81.97000122070312,82.7300033569336,81.08000106811524,80.58000183105469,81.62999725341797,81.61999969482422,80.4800033569336,81.95999908447266,76.0359992980957,74.81999969482422,77.55999755859375,70.4990005493164,69.98999786376953,71.36000061035156
93,78.52799911499024,77.73999786376953,79.37999725341797,76.01100006103516,75.26000213623047,77.11000061035156,79.49199981689453,78.56999969482422,79.83000183105469,80.26399993896484,79.11000061035156,81.02999877929688,80.86600189208984,79.7300033569336,81.63999938964844,80.06199951171875,79.69000244140625,81.05999755859375,82.36599884033203,81.91999816894531,82.76000213623047,81.07999954223632,80.58999633789062,81.5999984741211,81.63600082397461,80.47000122070312,81.94000244140625,76.03399963378907,74.79000091552734,77.62999725341797,70.51800003051758,70.05000305175781,71.52999877929688
94,78.53499908447266,77.7699966430664,79.3499984741211,76.1010009765625,75.43000030517578,77.22000122070312,79.48700103759765,78.55999755859375,79.91000366210938,80.28199996948243,79.16999816894531,80.98999786376953,80.94499969482422,79.76000213623047,81.66999816894531,80.11899948120117,79.48999786376953,81.05999755859375,82.36399993896484,81.9800033569336,82.77999877929688,81.0890007019043,80.56999969482422,81.61000061035156,81.64100036621093,80.55000305175781,81.95999908447266,76.03999938964844,74.83999633789062,77.5999984741211,70.54800033569336,70.06999969482422,71.4800033569336
95,78.52400054931641,77.7300033569336,79.37999725341797,76.0760009765625,75.26000213623047,77.0999984741211,79.45299911499023,78.5199966430664,79.91999816894531,80.27100067138672,79.13999938964844,80.94000244140625,80.94600067138671,79.75,81.68000030517578,80.1630012512207,79.69000244140625,81.06999969482422,82.39200057983399,82.01000213623047,82.80000305175781,81.09099960327148,80.58999633789062,81.62999725341797,81.63399963378906,80.55999755859375,81.91000366210938,76.04299850463867,74.80999755859375,77.63999938964844,70.55700073242187,69.93000030517578,71.38999938964844
96,78.52000045776367,77.75,79.33000183105469,76.05900039672852,75.33000183105469,77.33999633789062,79.51899871826171,78.5199966430664,79.9000015258789,80.26000137329102,79.11000061035156,80.9800033569336,80.94800033569337,79.77999877929688,81.68000030517578,80.08399963378906,79.69999694824219,81.05999755859375,82.36900024414062,81.98999786376953,82.75,81.09199905395508,80.56999969482422,81.61000061035156,81.64900054931641,80.56999969482422,81.91999816894531,76.02600021362305,74.77999877929688,77.58000183105469,70.56699981689454,70.1500015258789,71.43000030517578
97,78.52900009155273,77.68000030517578,79.36000061035156,76.0879997253418,75.2699966430664,77.2300033569336,79.57500076293945,78.54000091552734,80.1500015258789,80.27999954223633,79.16000366210938,80.94999694824219,80.94899978637696,79.80000305175781,81.69999694824219,80.10300064086914,79.72000122070312,81.05999755859375,82.34599990844727,81.98999786376953,82.73999786376953,81.0859992980957,80.52999877929688,81.58999633789062,81.6479995727539,80.58999633789062,81.94999694824219,76.04100112915039,74.80000305175781,77.58000183105469,70.58000030517579,70.22000122070312,71.47000122070312
98,78.51899948120118,77.69999694824219,79.33999633789062,76.01500015258789,75.08000183105469,77.38999938964844,79.52900009155273,78.73999786376953,80.0,80.27900009155273,79.22000122070312,80.98999786376953,80.95000076293945,79.80999755859375,81.69999694824219,80.02199935913086,79.0,81.05999755859375,82.35199890136718,82.0199966430664,82.73999786376953,81.09399948120117,80.58999633789062,81.58999633789062,81.65400085449218,80.5999984741211,81.9800033569336,76.03299942016602,74.80000305175781,77.5999984741211,70.55399932861329,70.12000274658203,71.31999969482422
99,78.51500091552734,77.72000122070312,79.38999938964844,76.05100021362304,75.27999877929688,77.08999633789062,79.36700057983398,77.69999694824219,79.91000366210938,80.28199844360351,79.16999816894531,80.94999694824219,80.95599975585938,79.80999755859375,81.69999694824219,80.08400039672851,79.54000091552734,81.05000305175781,82.37000045776367,81.9000015258789,82.73999786376953,81.09899978637695,80.58999633789062,81.58999633789062,81.65600051879883,80.62000274658203,81.94000244140625,76.01700057983399,74.81999969482422,77.55999755859375,70.57600021362305,70.19000244140625,71.5199966430664
100,78.51499862670899,77.69000244140625,79.31999969482422,76.02900009155273,75.23999786376953,77.2300033569336,79.3780014038086,78.5,79.9800033569336,80.27099990844727,79.18000030517578,80.97000122070312,80.95600051879883,79.80999755859375,81.69000244140625,80.12000122070313,79.68000030517578,81.05000305175781,82.37700119018555,81.94999694824219,82.80000305175781,81.11599884033203,80.66999816894531,81.5999984741211,81.64000091552734,80.56999969482422,81.94000244140625,76.03299942016602,74.83000183105469,77.55999755859375,70.57000045776367,70.12000274658203,71.44000244140625


==> plot_data_svhn.csv <==
,Cardioid_2_mean,Cardioid_2_min,Cardioid_2_max,MagnitudeTanh_mean,MagnitudeTanh_min,MagnitudeTanh_max,Norm_mean,Norm_min,Norm_max,NormalizedPhaseTanhshrink_psi_mean,NormalizedPhaseTanhshrink_psi_min,NormalizedPhaseTanhshrink_psi_max,NormalizedPhaseTanh_psi_mean,NormalizedPhaseTanh_psi_min,NormalizedPhaseTanh_psi_max,NormPhaseSin_psi_mean,NormPhaseSin_psi_min,NormPhaseSin_psi_max,PhaseSin_psi_2_mean,PhaseSin_psi_2_min,PhaseSin_psi_2_max,PhaseTanhshrink_halfAngle_mean,PhaseTanhshrink_halfAngle_min,PhaseTanhshrink_halfAngle_max,PhaseTanh_halfAngle_mean,PhaseTanh_halfAngle_min,PhaseTanh_halfAngle_max,ReLU_mean,ReLU_min,ReLU_max,Tanh_mean,Tanh_min,Tanh_max
0,9.703057765960693,6.127074241638184,19.58743095397949,10.23125376701355,6.41133975982666,14.128764152526855,10.56699447631836,6.979870796203613,15.880455017089844,10.355331945419312,6.054087162017822,19.58743095397949,9.500998735427856,6.376767158508301,15.93807601928711,10.45290403366089,7.509987831115723,15.953441619873049,10.024585056304932,6.127074241638184,18.146896362304688,11.954901599884034,6.699446678161621,19.58743095397949,10.477489185333251,7.694375991821289,15.93807601928711,8.076982164382935,6.127074241638184,9.75338077545166,7.901428985595703,6.138598442077637,10.133681297302246
1,43.403503227233884,19.58743095397949,80.37415313720703,65.27350997924805,49.48908996582031,74.55439758300781,80.2850341796875,79.05270385742188,82.28718566894531,85.76444244384766,84.51136779785156,86.71634674072266,59.11224632263183,15.93807601928711,87.72664642333984,87.63137741088867,85.07221984863281,89.34004211425781,79.20021514892578,73.58251190185547,81.81084442138672,84.39574279785157,81.94529724121094,87.58451080322266,79.92278900146485,73.88214874267578,83.01705932617188,54.910877799987794,19.58743095397949,77.05516052246094,37.36362972259521,24.18177604675293,51.421329498291016
2,88.62976455688477,84.47295379638672,90.6422882080078,85.14559020996094,82.17578125,85.94038391113281,86.00376586914062,84.8148422241211,87.81884002685547,89.69537506103515,89.22480010986328,90.70375061035156,90.56622543334962,88.26444244384766,92.1788558959961,91.4835578918457,90.03533935546875,92.51689910888672,87.19345474243164,85.29118347167969,88.45267486572266,90.27811889648437,89.09419250488281,90.99185943603516,87.09972381591797,85.2950210571289,88.6370620727539,87.72241821289063,83.2667465209961,89.84711456298828,81.84426803588867,76.0256576538086,84.97234344482422
3,91.67793426513671,90.93423461914062,92.6244659423828,87.45313415527343,84.55362701416016,88.29517364501953,88.14843292236328,86.19391632080078,88.95205688476562,90.68569488525391,89.94314575195312,91.39520263671876,91.68523406982422,90.71527099609376,92.79732513427734,92.48271408081055,91.22234344482422,93.16226196289062,89.6239242553711,87.68054962158203,91.01106262207033,91.68292846679688,90.8189926147461,92.39013671875,89.35886688232422,86.37446594238281,90.89197540283205,91.43784561157227,89.9508285522461,92.10971069335938,85.57967147827148,83.8698501586914,86.95835876464844
4,92.68362045288086,92.10587310791016,93.2928695678711,88.6270751953125,87.07744598388672,89.47833251953125,89.59741821289063,89.11724090576172,90.20436096191406,91.08520431518555,90.0391845703125,91.77166748046876,92.65596160888671,92.10971069335938,93.37354278564452,92.5975730895996,91.9560546875,93.3581771850586,90.79978485107422,89.23248291015625,91.7332534790039,92.13352737426757,90.90734100341795,93.16226196289062,89.99923248291016,88.32206726074219,91.35295104980467,92.57529220581054,91.74861907958984,93.1046371459961,87.56530380249023,86.09019470214844,88.45651245117188
5,93.34050216674805,92.95866394042967,93.66932678222656,89.45528411865234,88.82144927978516,90.02765655517578,90.63921203613282,90.12753295898438,91.1109390258789,91.70905075073242,91.2108154296875,92.74354553222656,93.01743927001954,92.4016571044922,93.52335357666016,92.91333770751953,92.4247055053711,93.3812255859375,91.83773803710938,90.33881378173828,92.6129379272461,92.5384147644043,90.85740661621094,93.09695434570312,91.24462127685547,90.70758819580078,91.6103286743164,93.33819885253907,92.88951873779295,94.00353240966795,88.30477828979492,87.48078918457031,89.30931091308594
6,93.78956527709961,93.4157943725586,93.98816680908205,90.07260284423828,89.71266174316406,90.6077117919922,91.18469619750977,90.74984741210938,91.60264587402344,92.12354125976563,91.64105987548828,92.65519714355467,93.05623855590821,92.013671875,93.72310638427734,92.52919540405273,90.35802459716795,93.74231719970705,92.20958862304687,91.22234344482422,93.04317474365234,92.7089744567871,91.86386108398438,93.32360076904295,91.34949111938477,89.73954772949219,92.44775390625,93.6090202331543,93.1046371459961,93.99201202392578,89.01774749755859,88.30670166015625,89.52059173583984
7,93.86140213012695,93.56561279296876,94.1418228149414,90.41871490478516,90.23893737792967,90.68070220947266,91.55961685180664,91.10325622558594,91.95220947265624,92.52842712402344,92.05209350585938,93.0239715576172,93.30670013427735,92.7589111328125,93.8959732055664,92.99592819213868,92.2249526977539,93.504150390625,92.40588455200195,91.1339874267578,93.44652557373048,92.79041290283203,92.35940551757812,93.20452117919922,91.83543319702149,91.09173583984376,92.39397430419922,93.60517807006836,92.96634674072266,93.8729248046875,89.27204971313476,88.8368148803711,89.8163833618164
8,93.88906021118164,93.55792999267578,94.24938201904295,90.61962127685547,90.1390609741211,91.08020782470705,91.69637298583984,90.96881103515624,92.28641510009766,92.24723434448242,91.63337707519533,92.9240951538086,93.2479248046875,92.09050750732422,94.13414001464844,92.47733535766602,91.69099426269533,93.3620147705078,92.55378036499023,90.76905059814452,93.36585998535156,92.55339584350585,91.31837463378906,93.51951599121094,91.89843292236328,91.12246704101562,92.60909271240234,93.44383926391602,92.79348754882812,93.80377960205078,89.61316833496093,89.20943450927734,90.21588897705078
9,93.6739402770996,93.26598358154295,94.06499481201172,91.06061630249023,90.61539459228516,91.40288543701172,92.06169281005859,91.45282745361328,92.4900131225586,92.37246322631836,91.39520263671876,93.0047607421875,93.2037483215332,92.36324310302734,93.8498764038086,92.36939086914063,91.36447143554688,93.49262237548828,92.80846710205078,91.76013946533205,93.71158599853516,92.60679244995117,91.55270385742188,93.45037078857422,92.09549942016602,91.59880065917967,92.83958435058594,93.55139846801758,93.05854034423828,93.82299041748048,89.85056838989257,89.3362045288086,90.51551818847656
10,93.54563598632812,92.90872955322266,93.96511840820312,91.17086639404297,90.52704620361328,91.70635986328124,92.04940032958984,91.0648422241211,92.75507354736328,92.51190795898438,91.2108154296875,93.03165435791016,92.48002395629882,90.5078353881836,93.4811019897461,91.98601760864258,90.04302215576172,93.2160415649414,92.98709335327149,91.26844024658205,94.11493682861328,92.78272857666016,92.39781951904295,93.18531036376952,92.63560333251954,92.0981903076172,93.33512878417967,93.20643844604493,92.2672119140625,93.78457641601562,90.03879852294922,89.50138092041016,90.5731430053711
11,93.53910446166992,92.92024993896484,93.78073120117188,91.23501739501953,90.7536849975586,91.78703308105467,92.14735641479493,91.7332534790039,92.62830352783205,92.43239059448243,91.36447143554688,93.24677276611328,92.59949264526367,91.79855346679688,93.40811157226562,92.38168411254883,90.8881378173828,93.29671478271484,92.94214935302735,92.06745910644533,94.05731201171876,92.33136138916015,91.29532623291016,93.0047607421875,92.54187088012695,91.92147827148438,93.20067596435548,93.25983428955078,92.5130615234375,93.91902160644533,90.0326530456543,89.2593765258789,90.61155700683594
12,93.35394821166992,92.77427673339844,93.82299041748048,91.33720092773437,90.91503143310548,91.71404266357422,92.27143478393555,91.32990264892578,92.71281433105467,92.48847579956055,91.94837188720705,93.06238555908205,92.85417938232422,91.9099578857422,93.88060760498048,92.89105682373047,92.05209350585938,93.71926879882812,93.13729095458984,92.04056549072266,93.95743560791016,92.60256729125976,92.05209350585938,92.94329833984376,92.69706497192382,91.92532348632812,93.28518676757812,93.27212677001953,92.44007110595705,93.8921356201172,90.04417572021484,89.57820892333984,90.73063659667967
13,93.30516204833984,92.9701919555664,93.73847198486328,91.5008445739746,90.88429260253906,91.87538146972656,92.64751052856445,91.9560546875,93.1929931640625,92.42317123413086,91.39136505126952,93.04317474365234,92.69476013183593,91.95989227294922,93.56945037841795,92.83842849731445,92.43238830566406,93.33512878417967,93.06545791625976,92.1788558959961,94.09188842773438,92.45044479370117,91.99446868896484,93.14689636230467,92.46312103271484,91.34910583496094,93.06622314453124,93.0308853149414,92.61678314208984,93.52335357666016,90.26275329589843,89.92009735107422,90.7997817993164
14,93.1691764831543,92.6129379272461,93.48493957519533,91.6710205078125,91.0533218383789,92.08666229248048,92.52842712402344,91.95989227294922,93.1161651611328,92.38591003417969,91.7447738647461,92.84342193603516,92.74930877685547,92.18653869628906,93.49646759033205,92.68093185424804,91.95220947265624,93.14689636230467,93.12384796142578,92.69361114501952,93.55792999267578,92.39128799438477,90.56929779052734,93.19683837890624,92.50537719726563,91.3567886352539,93.02012634277344,92.80539245605469,92.4016571044922,93.03549194335938,90.19860076904297,89.92778015136719,90.79209899902344
15,93.16149368286133,92.48616790771484,93.41195678710938,91.54118118286132,91.14935302734376,91.84081268310548,92.60141220092774,92.10971069335938,93.127685546875,92.27066650390626,91.58343505859376,92.97787475585938,92.96903839111329,91.74861907958984,93.83067321777344,92.93062438964844,92.68976593017578,93.25061798095705,93.10886611938477,91.64874267578124,93.81914520263672,92.39551391601563,91.65642547607422,93.14689636230467,92.60102996826171,90.93423461914062,93.28518676757812,92.82997817993164,92.37092590332033,93.23908996582033,90.2712028503418,89.973876953125,90.71527099609376
16,93.0424087524414,92.28641510009766,93.50030517578124,91.71519775390625,91.33758544921876,92.06745910644533,92.63445053100585,92.2441635131836,93.24677276611328,92.17309494018555,91.40673065185548,92.88568115234376,93.05124435424804,91.53733825683594,93.52335357666016,93.10079803466797,91.9791030883789,93.78841400146484,92.80039978027344,92.02135467529295,93.32744598388672,92.56069412231446,92.144287109375,93.05085754394533,92.4804084777832,91.74861907958984,93.21988677978516,93.1069450378418,92.74354553222656,93.58097839355467,90.40411834716797,90.00077056884766,90.95344543457033
17,93.22794952392579,92.47464752197266,93.49262237548828,91.54233245849609,90.93423461914062,92.08666229248048,92.5145980834961,92.12507629394533,92.82421875,92.13160781860351,91.57575225830078,92.51689910888672,93.02589111328125,92.45543670654295,93.6846923828125,93.1511215209961,92.9471435546875,93.45037078857422,93.06161651611328,92.13275909423828,93.83451080322266,92.48424987792968,91.71404266357422,92.8011703491211,92.50192031860351,91.29532623291016,92.96250915527344,93.21450424194336,92.82805633544922,93.46957397460938,90.41986770629883,89.916259765625,90.899658203125
18,93.2371696472168,92.97402954101562,93.6078643798828,91.64912414550781,90.99954223632812,91.97525787353516,92.56530380249023,92.44391632080078,92.77427673339844,92.11508865356446,90.90734100341795,93.06238555908205,93.31130828857422,92.28641510009766,94.07652282714844,93.33819961547852,92.37477111816406,93.92286682128906,92.82267913818359,91.72940826416016,93.63475799560548,92.4804084777832,91.66026306152344,93.15841674804688,92.36939163208008,91.61416625976562,93.09695434570312,93.16571807861328,92.78964233398438,93.40811157226562,90.46750106811524,90.10832977294922,91.0417938232422
19,93.20413436889649,92.6820831298828,93.54640197753906,91.73709335327149,91.3759994506836,92.29409790039062,92.48117599487304,92.01751708984376,93.0815887451172,92.30523910522462,91.8676986694336,92.89336395263672,93.58405075073242,93.2160415649414,94.07267761230467,93.36624145507812,92.73970794677734,93.80377960205078,92.81192474365234,91.7563018798828,93.38506317138672,92.5649200439453,91.73709106445312,93.21988677978516,92.7785026550293,92.1788558959961,93.18146514892578,93.17609024047852,92.89336395263672,93.57713317871094,90.5692985534668,90.17747497558594,91.16856384277344
20,93.36893157958984,92.97402954101562,93.68085479736328,91.64489822387695,90.95344543457033,92.09434509277344,92.53572540283203,92.00983428955078,92.77427673339844,92.12853469848633,91.57191467285156,92.55147552490234,93.39005813598632,92.31330871582033,94.29547882080078,93.26367492675782,92.89720153808594,93.54640197753906,92.75775985717773,92.05977630615234,93.55792999267578,92.70820465087891,91.64874267578124,93.25445556640624,92.57452392578125,91.72557067871094,93.10848236083984,93.1964500427246,92.85494995117188,93.6078643798828,90.58274383544922,90.18131256103516,91.12630462646484
21,93.28057708740235,92.76275634765624,93.6846923828125,91.72364807128906,91.3759994506836,92.24031829833984,92.58912200927735,92.05209350585938,92.91641235351562,92.18116073608398,91.29532623291016,92.5937271118164,93.35548629760743,92.65519714355467,94.25322723388672,93.53757019042969,93.02012634277344,94.00737762451172,92.54763259887696,90.87277221679688,93.48493957519533,92.70282669067383,92.17117309570312,93.1699447631836,92.53803100585938,92.07514190673828,93.19683837890624,93.2709747314453,92.57452392578124,93.57329559326172,90.668408203125,90.26966857910156,91.14167022705078
22,93.30938873291015,92.83958435058594,93.7730484008789,91.72019119262696,91.2108154296875,92.08282470703124,92.36900787353515,91.710205078125,92.78580474853516,92.462353515625,91.69483947753906,92.9048843383789,93.49569778442383,92.74354553222656,94.29164123535156,93.48302154541015,92.6820831298828,94.1610336303711,92.68400421142579,91.70252227783205,93.3389663696289,92.94176406860352,92.11739349365234,93.59249877929688,92.3820686340332,91.18392944335938,93.01628875732422,93.2348648071289,92.57836151123048,93.64244079589844,90.64074935913087,90.26966857910156,91.1877670288086
23,93.41425933837891,92.47464752197266,93.80762481689452,91.60571517944337,91.23770904541016,91.94837188720705,92.55531692504883,91.99446868896484,92.89336395263672,92.04325485229492,91.30685424804688,92.45543670654295,93.44345550537109,92.05209350585938,94.47987365722656,93.60479507446288,92.68976593017578,94.34158325195312,92.65903549194336,91.77935028076172,93.34664916992188,92.89182586669922,92.23648071289062,93.4811019897461,92.29717254638672,91.80623626708984,92.82037353515624,93.36739349365234,92.82037353515624,93.71926879882812,90.7152717590332,90.2658233642578,91.24922943115234
24,93.51144638061524,93.09695434570312,93.938232421875,91.65142822265625,91.17240142822266,91.98294067382812,92.44237747192383,92.07129669189452,92.85110473632812,92.31176834106445,91.9675750732422,92.9048843383789,93.55754470825195,92.95098114013672,94.14566802978516,93.73463439941406,93.11231994628906,94.1379852294922,92.40050735473633,91.49124145507812,93.3043975830078,92.91641082763672,91.87538146972656,93.42732238769533,92.3040870666504,91.73709106445312,93.0239715576172,93.29555892944336,92.75507354736328,93.72310638427734,90.74101104736329,90.3733901977539,91.2876434326172
25,93.53257522583007,92.99324035644533,94.06884002685548,91.58727722167968,91.1762466430664,91.85233306884766,92.36209259033203,91.49124145507812,92.82421875,92.29179458618164,91.38751983642578,92.90104675292967,93.64359283447266,92.6590347290039,94.37615203857422,93.68661651611328,93.0470199584961,94.18791961669922,92.59834136962891,91.29148864746094,93.31208038330078,93.08735427856445,92.6782455444336,93.77689361572266,92.58220596313477,91.87538146972656,93.59249877929688,93.49800262451171,92.8357391357422,93.938232421875,90.73102340698242,90.35417938232422,91.30685424804688
26,93.64090270996094,93.38890838623048,94.02658081054688,91.55769805908203,91.16856384277344,92.02135467529295,92.53726196289062,92.11739349365234,92.89336395263672,92.06553497314454,91.2108154296875,92.67440032958984,93.71312255859375,92.89336395263672,94.23786163330078,93.57252807617188,93.24293518066406,93.9151840209961,92.55301132202149,91.51428985595705,93.504150390625,92.98017807006836,92.37477111816406,93.57329559326172,92.65634689331054,91.9560546875,92.88568115234376,93.57713623046875,93.03165435791016,94.01506042480467,90.71988372802734,90.407958984375,91.09173583984376
27,93.68546295166016,93.1507339477539,94.14950561523438,91.6110939025879,91.14935302734376,91.94837188720705,92.40358047485351,91.84081268310548,92.96250915527344,92.65442581176758,92.2672119140625,92.85494995117188,93.72195739746094,92.89336395263672,94.29164123535156,93.74807891845703,93.25445556640624,94.3070068359375,92.67017440795898,92.13275909423828,93.54640197753906,93.11770095825196,92.74354553222656,93.53103637695312,92.54724884033203,91.6448974609375,93.13536834716795,93.48878402709961,92.76659393310548,93.99201202392578,90.7502311706543,90.38107299804688,91.31453704833984
28,93.67086791992188,93.2928695678711,93.90750122070312,91.57498397827149,91.20313262939452,91.89459228515624,92.5180549621582,92.07129669189452,92.88951873779295,92.6098648071289,91.7332534790039,92.93946075439452,93.81876144409179,93.13921356201172,94.29164123535156,93.73309707641602,93.23140716552734,94.1610336303711,92.60102920532226,91.69867706298828,93.1929931640625,93.38275985717773,93.03549194335938,93.82682800292967,92.71819305419922,91.74093627929688,93.3389663696289,93.45613021850586,93.00092315673828,93.8921356201172,90.8051628112793,90.42332458496094,91.43746185302734
29,93.52181930541992,93.08927154541016,93.8383560180664,91.52543106079102,91.01874542236328,92.05977630615234,92.43508071899414,92.07514190673828,92.9048843383789,92.45390472412109,91.92532348632812,93.00860595703124,93.63859939575195,92.66671752929688,94.34542083740234,93.8475715637207,93.47725677490234,94.25322723388672,92.79924774169922,91.73709106445312,93.77689361572266,93.17762680053711,92.12892150878906,93.74615478515624,92.7900260925293,92.04056549072266,93.32360076904295,93.49723358154297,93.04317474365234,94.03426361083984,90.78288345336914,90.39259338378906,91.37215423583984
30,93.38583221435547,92.99707794189452,93.81146240234376,91.53964309692383,90.98033142089844,91.94452667236328,92.44698867797851,92.2441635131836,92.73970794677734,92.56184844970703,92.25184631347656,92.90104675292967,93.79840240478515,93.37354278564452,94.31853485107422,93.88944473266602,93.43500518798828,94.4721908569336,92.97825775146484,91.89842987060548,93.79994201660156,93.1929931640625,92.46696472167967,93.59634399414062,92.79271621704102,91.71404266357422,93.01628875732422,93.38314514160156,93.05470275878906,93.58866119384766,90.80938949584962,90.38875579833984,91.31453704833984
31,93.56484451293946,92.91256713867188,93.94591522216795,91.53503341674805,91.03795623779295,91.8907470703125,92.54340972900391,92.11739349365234,93.01628875732422,92.63060836791992,92.15965270996094,93.0470199584961,93.69813995361328,92.51689910888672,94.30316162109376,93.89290008544921,93.4618911743164,94.54901885986328,93.05470199584961,91.69483947753906,93.71926879882812,93.40043029785156,93.15841674804688,93.68085479736328,92.9064224243164,92.4247055053711,93.40811157226562,93.48302154541015,92.5361099243164,94.0611572265625,90.76137084960938,90.31576538085938,91.41056823730467
32,93.63590927124024,92.83958435058594,93.91133880615234,91.58766250610351,90.91886901855467,92.14812469482422,92.65288848876953,92.1903839111328,92.9048843383789,92.71780853271484,92.27873229980467,93.09695434570312,93.8648582458496,93.03165435791016,94.37615203857422,93.88022537231446,93.54256439208984,94.1610336303711,92.99515914916992,92.30946350097656,93.76536560058594,93.36240005493164,93.06622314453124,93.5848159790039,92.98478775024414,92.013671875,93.44652557373048,93.52258758544922,93.11231994628906,93.95359802246094,90.78672332763672,90.38107299804688,91.30685424804688
33,93.67663040161133,92.99324035644533,94.10725402832033,91.44975280761719,91.19544982910156,91.72940826416016,92.66402816772461,92.33251190185548,92.9701919555664,92.60410232543946,91.72557067871094,93.40811157226562,93.96089401245118,93.25445556640624,94.29547882080078,94.0415641784668,93.47341918945312,94.31084442138672,93.04125747680663,92.50537872314452,93.66548919677734,93.38237609863282,92.64751434326172,93.88829040527344,92.7327896118164,91.9906234741211,93.10079956054688,93.69814071655273,93.4811019897461,93.92286682128906,90.79402236938476,90.407958984375,91.30685424804688
34,93.7288719177246,93.14305114746094,94.07652282714844,91.49354629516603,91.08020782470705,91.84081268310548,92.75315017700196,92.39397430419922,93.00092315673828,92.78119125366212,92.04824829101562,93.5271987915039,93.97433929443359,93.50030517578124,94.429931640625,94.0250457763672,93.59249877929688,94.59895324707033,93.05739135742188,92.73202514648438,93.46573638916016,93.33166885375977,92.55531311035156,93.87677001953124,92.88452606201172,92.2902603149414,93.14305114746094,93.63168487548828,93.2352523803711,93.99201202392578,90.7805778503418,90.39259338378906,91.36831665039062
35,93.73194580078125,93.32360076904295,94.04579162597656,91.48509521484375,91.23770904541016,91.72940826416016,92.64674224853516,92.13660430908205,92.95098114013672,92.7416259765625,91.9330062866211,93.34664916992188,93.95282821655273,93.54256439208984,94.372314453125,93.91402969360351,93.66548919677734,94.1187744140625,93.12768936157227,92.65135192871094,93.86524200439452,93.64052047729493,93.36585998535156,93.83067321777344,93.05931167602539,92.48233032226562,93.49262237548828,93.63744506835937,93.30823516845705,93.96896362304688,90.81784057617188,90.40027618408205,91.43746185302734
36,93.73424987792968,93.3620147705078,94.01121520996094,91.52235641479493,90.95728302001952,91.94452667236328,92.75507125854492,92.46696472167967,93.10079956054688,92.92831954956054,92.37092590332033,93.67317199707033,94.0008445739746,93.4618911743164,94.4068832397461,94.07191162109375,93.58097839355467,94.54901885986328,93.30400924682617,92.53226470947266,93.78073120117188,93.7400115966797,93.27366638183594,94.0419464111328,93.03972015380859,91.50276947021484,93.5848159790039,93.6301483154297,93.23140716552734,93.9151840209961,90.77827301025391,90.33113098144533,91.44514465332033
37,93.70428695678712,93.4042739868164,93.93438720703124,91.46089477539063,91.06100463867188,92.0021514892578,92.59065780639648,91.94068908691406,93.1161651611328,92.8914405822754,92.31714630126952,93.39274597167967,94.07882614135742,93.6501235961914,94.57975006103516,94.12991790771484,93.4580535888672,94.61048126220705,93.32667465209961,92.39013671875,94.10340881347656,93.68853759765625,93.41963958740234,93.93054962158205,93.2951759338379,92.27104949951172,94.0842056274414,93.56369018554688,93.02012634277344,93.98816680908205,90.76021804809571,90.34649658203124,91.4336166381836
38,93.8375846862793,93.39659118652344,94.05731201171876,91.48125381469727,91.17240142822266,91.84081268310548,92.43623199462891,91.82160186767578,93.03165435791016,92.77888717651368,92.201904296875,93.25445556640624,94.0726806640625,93.65780639648438,94.4529800415039,94.11800918579101,93.64627838134766,94.65657806396484,93.24024276733398,92.33635711669922,94.07652282714844,93.70889739990234,93.3812255859375,93.91902160644533,93.04202575683594,92.10971069335938,93.71158599853516,93.67240295410156,93.27750396728516,93.99201202392578,90.78442001342773,90.13137817382812,91.3759994506836
39,93.77074356079102,93.4157943725586,93.9728012084961,91.48855361938476,90.97649383544922,91.87922668457033,92.56338348388672,92.08666229248048,93.1699447631836,93.05009231567382,92.57452392578124,93.37354278564452,94.08458862304687,93.37738037109376,94.62584686279295,94.11339950561523,93.74615478515624,94.6642608642578,93.19107284545899,92.29409790039062,93.88445281982422,93.54294662475586,92.95098114013672,93.9612808227539,93.00937271118164,92.56684112548828,93.63859558105467,93.74346771240235,93.4157943725586,94.04962921142578,90.73755340576172,90.162109375,91.1877670288086
40,93.71427459716797,93.28518676757812,94.05347442626952,91.42747421264649,90.97264862060548,91.8676986694336,92.56069488525391,91.5104522705078,93.12000274658205,93.03011779785156,92.2441635131836,93.55792999267578,94.0669174194336,93.16609954833984,94.6412124633789,94.20213623046875,93.91133880615234,94.58743286132812,93.22372436523438,92.64751434326172,93.8498764038086,93.53065414428711,92.40933990478516,94.02274322509766,93.12768936157227,92.64366912841795,93.64244079589844,93.70198287963868,93.4042739868164,94.04579162597656,90.86047897338867,90.5539321899414,91.4989242553711
41,93.82183456420898,93.39274597167967,93.9728012084961,91.4685775756836,91.01490783691406,91.78318786621094,92.79886245727539,92.13275909423828,93.20835876464844,93.0685302734375,92.39397430419922,93.54640197753906,94.05001525878906,93.3812255859375,94.4952392578125,94.10994110107421,93.7269515991211,94.37999725341795,93.44153366088867,92.66671752929688,93.94591522216795,93.35202713012696,92.00598907470705,93.8729248046875,93.20682220458984,92.4362335205078,93.7730484008789,93.73924407958984,93.35433197021484,94.05731201171876,90.69990768432618,89.69345092773438,91.34142303466795
42,93.74500579833985,93.4157943725586,94.00737762451172,91.50929641723633,91.12630462646484,91.9330062866211,92.85456237792968,92.3017807006836,93.13921356201172,92.97480010986328,92.25952911376952,93.46957397460938,94.11608810424805,93.56945037841795,94.44145965576172,94.27397079467774,93.9843292236328,94.6527328491211,93.4181007385254,92.85494995117188,93.79994201660156,93.63975143432617,93.11231994628906,93.92286682128906,93.33435745239258,92.25568389892578,93.72310638427734,93.63974990844727,93.13536834716795,93.8729248046875,90.77673568725587,90.14289855957033,91.36447143554688
43,93.82260284423828,93.40811157226562,94.03042602539062,91.44437637329102,91.0533218383789,91.84465026855467,92.85533218383789,92.36324310302734,93.11231994628906,93.12346420288085,92.7589111328125,93.61170959472656,94.20520858764648,93.74615478515624,94.62584686279295,94.32851867675781,93.95743560791016,94.72956085205078,93.43999633789062,92.58220672607422,94.08804321289062,93.56445922851563,92.93561553955078,93.99969482421876,93.16956024169922,91.47972106933594,93.75768280029295,93.74231643676758,93.4157943725586,94.0419464111328,90.83051681518555,90.4732666015625,91.36831665039062
44,93.75883560180664,93.20067596435548,94.03426361083984,91.52389373779297,91.19544982910156,91.88690948486328,92.90296478271485,92.5476303100586,93.14305114746094,93.10463943481446,92.8587875366211,93.53488159179688,94.33658447265626,93.93054962158205,94.7410888671875,94.40534744262695,93.95359802246094,94.71419525146484,93.47649154663085,92.05209350585938,94.1379852294922,93.6263053894043,93.32360076904295,93.99201202392578,93.4050392150879,92.74354553222656,93.90365600585938,93.68623352050781,93.36585998535156,93.99969482421876,90.8159194946289,90.4540557861328,91.26844024658205
45,93.77881088256837,93.25830078125,94.14950561523438,91.4966194152832,90.9419174194336,91.88306427001952,92.88952102661133,92.4131851196289,93.12000274658205,92.99054946899415,92.51689910888672,93.34664916992188,94.13183670043945,93.59249877929688,94.74492645263672,94.37307891845703,93.74231719970705,94.73340606689452,93.37853317260742,92.44391632080078,94.02658081054688,93.73156051635742,93.32744598388672,94.08036041259766,93.27865676879883,92.6820831298828,93.7077407836914,93.71120147705078,93.43500518798828,94.0842056274414,90.81860580444337,90.3196029663086,91.44129943847656
46,93.78534164428712,93.20452117919922,94.05347442626952,91.54463577270508,91.29532623291016,91.88306427001952,92.85418014526367,92.32867431640624,93.26598358154295,93.02397079467774,92.47464752197266,93.5156707763672,94.31238555908203,93.92286682128906,94.92547607421876,94.45067520141602,93.8729248046875,94.8755340576172,93.37008209228516,92.81269073486328,94.12261962890624,93.86024856567383,93.56561279296876,94.04962921142578,93.05470199584961,92.40550231933594,93.69622039794922,93.71696395874024,93.40042877197266,93.99969482421876,90.78979873657227,90.41180419921876,91.44514465332033
47,93.81107864379882,93.42732238769533,94.12645721435548,91.53311233520508,91.2108154296875,91.81776428222656,92.84227066040039,92.27873229980467,93.24293518066406,93.03972015380859,92.72817993164062,93.34664916992188,94.30508651733399,93.99969482421876,94.74877166748048,94.37768859863282,93.88829040527344,94.82559967041016,93.37123565673828,92.64366912841795,94.0611572265625,93.80723724365234,93.29671478271484,94.21096801757812,93.36278533935547,92.82421875,93.76536560058594,93.77189712524414,93.43115997314452,94.06884002685548,90.83166961669922,90.45790100097656,91.49508666992188
48,93.81376800537109,93.3389663696289,94.07652282714844,91.50314865112304,91.087890625,91.83696746826172,92.78503341674805,92.13275909423828,93.08927154541016,93.23140869140624,92.7012939453125,93.48878479003906,94.27473831176758,93.6270751953125,94.83712005615234,94.38921279907227,93.88829040527344,94.7987060546875,93.30401000976562,92.79348754882812,93.68085479736328,93.77612228393555,93.31976318359376,94.07267761230467,93.47188110351563,92.8587875366211,93.76152801513672,93.74884719848633,93.40811157226562,94.0381088256836,90.84434585571289,90.37722778320312,91.42977905273438
49,93.80070648193359,93.29671478271484,94.01121520996094,91.54425277709962,91.1877670288086,91.87538146972656,92.59142608642578,91.76398468017578,93.1507339477539,93.15227355957032,92.7243423461914,93.4618911743164,94.11723937988282,92.50921630859376,94.7641372680664,94.37231140136718,93.82299041748048,94.6642608642578,93.2871078491211,92.1903839111328,94.12261962890624,93.7926399230957,93.1699447631836,94.02274322509766,93.2705909729004,92.60525512695312,93.76921081542967,93.76613388061523,93.5156707763672,94.0188980102539,90.83320465087891,90.50015258789062,91.4220962524414
50,93.84449920654296,93.4811019897461,94.0188980102539,91.54271621704102,91.19929504394533,91.93684387207033,92.83382034301758,92.57452392578124,93.04317474365234,93.20874252319337,93.0470199584961,93.46957397460938,94.22057342529297,93.30055236816406,94.83328247070312,94.32506256103515,93.91902160644533,94.62584686279295,93.36201629638671,92.5361099243164,93.8383560180664,93.73655548095704,93.1699447631836,93.9843292236328,93.34626541137695,92.32867431640624,93.7730484008789,93.78879776000977,93.4618911743164,94.06884002685548,90.8389678955078,90.43485260009766,91.4989242553711

